We're Not Gonna Break It! Consistency-Preserving Operators for Efficient Product Line Configuration

When configuring a software product line, finding a good trade-off between multiple orthogonal quality concerns is a challenging multi-objective optimisation problem. State-of-the-art solutions based on search-based techniques create invalid configurations in intermediate steps, requiring additional repair actions that reduce the efficiency of the search. In this work, we introduce consistency-preserving configuration operators (CPCOs)--genetic operators that maintain valid configurations throughout the entire search. CPCOs bundle coherent sets of changes: the activation or deactivation of a particular feature together with other (de)activations that are needed to preserve validity. In our evaluation, our instantiation of the IBEA algorithm with CPCOs outperforms two state-of-the-art tools for optimal product line configuration in terms of both speed and solution quality. The improvements are especially pronounced in large product lines with thousands of features.

==> plotsdata/acapulco_automotive2_1_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,3.7037946,3.676838506666667,0.3586898844319499,0.21811031624997632,0.21530224953731006,0.012189671432476375,0.0019299386388938532,0.0019174674751668093,6.426881146949977E-5,99,"[[-24867.13249186002,72638.23893914899,24454.396844176423],[-22096.80687320078,64786.34080672868,21731.692843651424],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-22168.09026116663,64649.05779115706,21633.269517710934],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24893.045359527387,73031.31650820236,24400.510890716825],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-16517.071361357408,48185.79902471473,16098.516574955114],[-24867.13249186002,72638.23893914899,24454.396844176423],[-12092.75236851839,34906.2759045903,11786.46200810821],[-12059.069260944976,34933.76226733406,11713.89470127955],[-18418.79353708455,54267.68769427558,18311.33902525406],[-12075.467989679673,35083.93747158252,11731.304809402329],[-24683.472976411078,72205.10047873238,24165.50161356781],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-17308.51131874763,50522.42012870607,16813.805820940674],[-17377.866390844723,51002.104217445514,17203.501863038975],[-12072.305748252045,34906.8782984063,11742.362991456142],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-11999.024362618533,35114.750645350876,11805.64041590132],[-24867.13249186002,72638.23893914899,24454.396844176423],[-18782.358633883727,54861.248951655274,18387.993551182462],[-24874.143303955178,72731.43447406417,24300.562403767366],[-22147.633343867168,64935.61893647107,21897.192374350452],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-17600.08220528447,51184.20057572028,17172.811609783024],[-18713.06195905039,54691.73264111819,18157.83186398632],[-24887.745570470106,72709.70804510504,24315.661440139233],[-24867.13249186002,72638.23893914899,24454.396844176423],[-12112.755742775264,34893.78142272302,11810.07616754756],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-17262.505436598673,50571.27063642682,17160.558031515156],[-22152.410092164497,64711.418232954646,21695.16636234987],[-24867.13249186002,72638.23893914899,24454.396844176423],[-12043.771004142496,35102.06579536172,11810.474096125126],[-12249.494026313365,35004.72178270822,11993.698284048522],[-24867.13249186002,72638.23893914899,24454.396844176423],[-22278.089875413705,64875.073147579395,21784.596879125595],[-12037.988772471832,35005.94893869731,11680.5661336072],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24963.68350534201,72827.23530163347,24345.96663979236],[-22308.919685212313,65074.58234172258,21687.06438606558],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-22209.737948951148,64725.76504867618,21680.621188618516],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24928.10210290723,72884.93505398909,24413.1425924985],[-12019.532403961766,35226.517302497254,11728.911379342726],[-24867.13249186002,72638.23893914899,24454.396844176423],[-11995.87290848909,34934.476360504355,11815.67484553685],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-22039.63231565207,64758.84107440375,21661.231520857073],[-24867.13249186002,72638.23893914899,24454.396844176423],[-12075.811950406218,34869.15102725974,11698.326536802426],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-18584.65239321835,54432.60179371388,18459.03362212966],[-21937.328209581523,64372.717911018364,21607.7862906914],[-18908.19399174635,55279.42551393937,18552.42131748884],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-12017.89156392415,34986.00070274517,11896.292034355258],[-18922.93700700311,55085.98538102244,18450.974401013314],[-18912.070355464595,55421.89451431304,18632.42164892062],[-24867.13249186002,72638.23893914899,24454.396844176423],[-21947.34931654445,64129.464566191666,21549.947902106927],[-25024.167915140773,72722.34681775287,24415.288896534228],[-12026.007404259117,35015.59935489056,11800.589839180957],[-11976.180920208551,35060.772699780275,11907.98411964791],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-12086.664097427734,34900.452729115605,11777.768196092627],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24938.567889839163,72649.38258030862,24224.931502418913],[-24739.270203924872,72418.4663720458,24229.325940269242],[-16588.747625507123,48624.11908266242,16276.302972083176],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-11953.517550548093,34894.32948908513,11695.575580133283],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-24867.13249186002,72638.23893914899,24454.396844176423],[-12137.641130192047,35186.09919234739,11892.96283178246]]"
300,30,4.0360775,4.00226121,0.3701381734934573,0.2187858820747955,0.21656327746580128,0.012423469122971936,0.002030923450476822,0.002032579720611714,1.2905327220248772E-4,99,"[[-12040.666658166665,35019.54021693635,11683.190361979488],[-12067.3510497545,34944.53495371279,11715.188903077284],[-16592.584227664942,48639.291602024416,16279.625817369879],[-18924.60664409508,55085.55448849673,18450.45902568376],[-22156.88930934494,64948.281790039706,21898.83597441561],[-17427.858925152483,50655.388848775794,17106.08830681017],[-17600.084601196457,51203.86199358606,17174.64507343598],[-17382.930969985973,51018.46031968776,17210.845747669067],[-18914.448952753002,55295.52925197553,18553.03951369848],[-22033.265417249266,64742.07843316142,21653.382207200364],[-22038.68853289587,64748.14164008412,21654.14259291299],[-21936.487616317067,64355.49850652093,21603.60623243987],[-18416.989336317034,54247.714610104,18306.648432191218],[-18918.120837997514,55290.563466192325,18554.203512783228],[-24676.750411760568,72193.85141164534,24158.037673768424],[-12061.315495012146,35051.60310868212,11692.842962054166],[-17372.680336076282,50965.70476759321,17191.806901649205],[-24868.57103972978,72715.68533291138,24291.517414644157],[-22278.972957372913,64887.682577481646,21785.471641282787],[-24935.48425825221,72635.5319835306,24217.889098094274],[-22106.045860319842,64802.752973295355,21732.53799820417],[-18425.036741416658,54280.969870842586,18317.429619336097],[-18904.495458563568,55267.08629686933,18550.760966882513],[-22156.55415536563,64713.44482510093,21690.187681579053],[-17419.120492299033,50600.78993294496,17086.033422307068],[-24732.752926507444,72256.66744931416,24312.83097865062],[-18387.99668314101,54181.760389324205,18289.588466890087],[-12080.986097428144,34886.655558645005,11699.388999377848],[-18419.426946160413,54286.802855826914,18311.982101069407],[-21935.091357011406,64359.406983406065,21601.739145135864],[-24959.726585154127,72809.92441949158,24342.62704014438],[-25020.1439985534,72711.56142727705,24414.233343618293],[-24724.40352810464,72386.38553388866,24212.269734510395],[-22199.909230664325,64713.17043991443,21678.97924064007],[-17608.50687619787,51198.372577212234,17178.180263603164],[-22097.145300773907,64801.59616154744,21737.775474066835],[-12097.984225645456,34899.54032417348,11788.091925876433],[-11953.519946460081,34913.990906950916,11697.409043786238],[-18918.81489539664,55295.532492384395,18558.40678563094],[-22158.612609520336,64722.53566157176,21704.63943451112],[-12095.911283372548,34913.468089913746,11780.410943082612],[-12134.85038049258,35131.782832329656,11838.605906716582],[-18925.95740055443,55104.041901761266,18460.014368655524],[-12140.944141167349,35203.50806489661,11894.004557676779],[-12256.353592002633,35023.65033318757,12003.216353930793],[-12113.40997352758,34911.941952992995,11819.66035109637],[-16579.450502096202,48612.720695840275,16276.01007290094],[-24934.623768042653,72633.98545501751,24224.265779549256],[-17256.49903939324,50543.56370107841,17160.17954319922],[-24864.72625227923,72715.81307792022,24290.65315560693],[-18793.14940135778,54895.40822337291,18396.907144369718],[-18710.360004958085,54678.60441775963,18150.59350721004],[-25018.402234477944,72706.30963350352,24411.44458650741],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12254.170098647548,35020.374651863196,11998.680965711888],[-17268.52999109741,50588.69978964511,17169.821018459224],[-12113.566224652537,34912.812298950004,11810.100643286798],[-12081.319549146585,34920.081970197476,11749.618020656226],[-22044.92975122636,64769.53449164112,21663.612024356207],[-18915.13107380881,55295.7831578447,18561.68257063707],[-24838.473228092003,72604.98733769837,24275.212606782545],[-17427.592211756266,50636.56708425986,17099.162430453332],[-22096.80687320078,64786.34080672868,21731.692843651424],[-22168.09026116663,64649.05779115706,21633.269517710934],[-16517.071361357408,48185.79902471473,16098.516574955114],[-12092.75236851839,34906.2759045903,11786.46200810821],[-12059.069260944976,34933.76226733406,11713.89470127955],[-18418.79353708455,54267.68769427558,18311.33902525406],[-24683.472976411078,72205.10047873238,24165.50161356781],[-17308.51131874763,50522.42012870607,16813.805820940674],[-17377.866390844723,51002.104217445514,17203.501863038975],[-18782.358633883727,54861.248951655274,18387.993551182462],[-24874.143303955178,72731.43447406417,24300.562403767366],[-17600.08220528447,51184.20057572028,17172.811609783024],[-18713.06195905039,54691.73264111819,18157.83186398632],[-24887.745570470106,72709.70804510504,24315.661440139233],[-12112.755742775264,34893.78142272302,11810.07616754756],[-17262.505436598673,50571.27063642682,17160.558031515156],[-22152.410092164497,64711.418232954646,21695.16636234987],[-12249.494026313365,35004.72178270822,11993.698284048522],[-22278.089875413705,64875.073147579395,21784.596879125595],[-12037.988772471832,35005.94893869731,11680.5661336072],[-24963.68350534201,72827.23530163347,24345.96663979236],[-22308.919685212313,65074.58234172258,21687.06438606558],[-22209.737948951148,64725.76504867618,21680.621188618516],[-22039.63231565207,64758.84107440375,21661.231520857073],[-12075.811950406218,34869.15102725974,11698.326536802426],[-18584.65239321835,54432.60179371388,18459.03362212966],[-21937.328209581523,64372.717911018364,21607.7862906914],[-18908.19399174635,55279.42551393937,18552.42131748884],[-18922.93700700311,55085.98538102244,18450.974401013314],[-18912.070355464595,55421.89451431304,18632.42164892062],[-21947.34931654445,64129.464566191666,21549.947902106927],[-25024.167915140773,72722.34681775287,24415.288896534228],[-24938.567889839163,72649.38258030862,24224.931502418913],[-24739.270203924872,72418.4663720458,24229.325940269242],[-16588.747625507123,48624.11908266242,16276.302972083176],[-11953.517550548093,34894.32948908513,11695.575580133283],[-12137.641130192047,35186.09919234739,11892.96283178246]]"
400,30,4.38099105,4.327640156666667,0.38082094505299063,0.2219506360736881,0.21834523815511625,0.012541247037550765,0.0018720432376566072,0.0018531771788692095,1.5027635142782106E-4,99,"[[-22180.646863461643,64679.18031397194,21635.583756206353],[-16606.39290403866,48649.284725648606,16283.181502466678],[-18919.49328077892,55066.78470542111,18443.569240400757],[-21802.108050964518,63973.92701668611,21462.040366914065],[-16597.6308441396,48641.245987728485,16278.04726649517],[-12093.159692378013,34912.08314303294,11709.85294894135],[-16519.78475884388,48181.31605560559,16095.243621141364],[-12089.966602256116,34919.66312077889,11714.115641577466],[-18923.404614395025,55091.05039929611,18453.40932288508],[-17314.945959187087,50554.14694067231,16820.953378528],[-16584.004369168695,48624.51009939336,16274.633607057407],[-16568.842709071138,48559.35571311769,16247.014628767669],[-12263.717553044022,35033.37475550195,12010.391580579038],[-22204.952344549707,64715.54682966337,21674.973685581714],[-21936.21419788883,64339.25957199819,21592.391385973195],[-12317.17767666501,35227.983203585936,12090.576554205825],[-18705.037217207424,54674.609946049124,18155.887867490543],[-22136.641066979093,64505.43623132526,21646.294080205673],[-18700.122799934798,54653.854704207704,18151.06185022886],[-24925.311959008734,72618.94820852259,24214.956610443074],[-21950.61329584283,64119.0609077184,21539.85083484774],[-17436.85939840701,50650.77023604947,17099.8975341704],[-24667.984502546664,72175.30282773332,24153.707316873806],[-16573.091540230445,48593.95962245685,16267.443008206117],[-12161.17135247493,35042.14305801051,11781.316636101106],[-16592.583564744404,48625.18463651029,16276.44091693908],[-16594.64901889829,48647.009132029,16277.140251430277],[-22274.7582659217,64840.97386966801,21772.309081501768],[-18699.430110812038,54631.29848286107,18138.610066536454],[-22177.546795364447,64681.506726069376,21641.281301453517],[-18692.771212777454,54625.610757834635,18140.746683648624],[-18921.82904119129,55089.67420996681,18455.032105594695],[-12099.019181695656,34927.71490998028,11706.028392449512],[-25008.334374461774,72662.21854940604,24398.385316054693],[-16522.32929547943,48216.39363589752,16105.982227011493],[-17434.335133217763,50647.40960805805,17105.760992216616],[-24921.474264440272,72601.88746192468,24217.83529211533],[-12078.59959747816,34888.835156569265,11693.281305167136],[-18924.80481483803,55105.94703548743,18447.247805538398],[-12093.913968901028,34931.16858284149,11721.0867364683],[-17311.360510408675,50534.37719117841,16820.465776023077],[-12262.670046525192,35034.6728015649,12011.54717150968],[-12046.340684630271,35016.99681527571,11683.406196476959],[-21946.727601211278,64123.859915031404,21548.17635260936],[-17445.412184846933,50682.315039707246,17116.384143061914],[-17303.43669106778,50507.44391023657,16806.07362748651],[-18835.9721263185,54788.76209082446,18362.580436678996],[-18698.24017592609,54672.757321142846,18151.543393193228],[-12090.663699888419,34919.77204047773,11708.89001592655],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12261.631673063886,35042.17155652165,12012.583423631426],[-24673.75369170481,72175.14784802846,24151.362183187972],[-21944.676591190855,64379.12792046198,21603.462845535792],[-22198.80336722048,64704.83525206295,21673.954607693948],[-22301.180104845043,65045.18690273493,21683.015555347996],[-16596.916526157253,48635.89485341586,16280.202080336881],[-12040.666658166665,35019.54021693635,11683.190361979488],[-16592.584227664942,48639.291602024416,16279.625817369879],[-18924.60664409508,55085.55448849673,18450.45902568376],[-17600.084601196457,51203.86199358606,17174.64507343598],[-21936.487616317067,64355.49850652093,21603.60623243987],[-24676.750411760568,72193.85141164534,24158.037673768424],[-22278.972957372913,64887.682577481646,21785.471641282787],[-24935.48425825221,72635.5319835306,24217.889098094274],[-17419.120492299033,50600.78993294496,17086.033422307068],[-24732.752926507444,72256.66744931416,24312.83097865062],[-12080.986097428144,34886.655558645005,11699.388999377848],[-21935.091357011406,64359.406983406065,21601.739145135864],[-25020.1439985534,72711.56142727705,24414.233343618293],[-24724.40352810464,72386.38553388866,24212.269734510395],[-17608.50687619787,51198.372577212234,17178.180263603164],[-18918.81489539664,55295.532492384395,18558.40678563094],[-18925.95740055443,55104.041901761266,18460.014368655524],[-12256.353592002633,35023.65033318757,12003.216353930793],[-16579.450502096202,48612.720695840275,16276.01007290094],[-24934.623768042653,72633.98545501751,24224.265779549256],[-18710.360004958085,54678.60441775963,18150.59350721004],[-25018.402234477944,72706.30963350352,24411.44458650741],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12254.170098647548,35020.374651863196,11998.680965711888],[-17427.592211756266,50636.56708425986,17099.162430453332],[-22168.09026116663,64649.05779115706,21633.269517710934],[-16517.071361357408,48185.79902471473,16098.516574955114],[-24683.472976411078,72205.10047873238,24165.50161356781],[-17308.51131874763,50522.42012870607,16813.805820940674],[-17600.08220528447,51184.20057572028,17172.811609783024],[-18713.06195905039,54691.73264111819,18157.83186398632],[-12112.755742775264,34893.78142272302,11810.07616754756],[-12249.494026313365,35004.72178270822,11993.698284048522],[-22278.089875413705,64875.073147579395,21784.596879125595],[-12037.988772471832,35005.94893869731,11680.5661336072],[-22308.919685212313,65074.58234172258,21687.06438606558],[-22209.737948951148,64725.76504867618,21680.621188618516],[-12075.811950406218,34869.15102725974,11698.326536802426],[-18922.93700700311,55085.98538102244,18450.974401013314],[-21947.34931654445,64129.464566191666,21549.947902106927],[-25024.167915140773,72722.34681775287,24415.288896534228],[-24938.567889839163,72649.38258030862,24224.931502418913],[-16588.747625507123,48624.11908266242,16276.302972083176]]"
500,30,4.705273,4.65262711,0.3970567248245967,0.2247169185505665,0.2211758062232786,0.01300363120335972,0.0018046967331209625,0.0017779557761100101,1.8367800702338038E-4,99,"[[-12333.568793029825,35260.252960177626,12101.47071115583],[-18763.616022970244,54749.79012625372,18204.36470237045],[-17616.834495789193,51217.18414629909,17179.955521587377],[-16564.49346064642,48548.90595070838,16248.160232313094],[-21938.623929679572,64085.20480488995,21524.203906573362],[-16602.247629660462,48650.28060606855,16280.657788033126],[-16601.04732300635,48645.78785089825,16279.275176351364],[-21940.825540355756,64055.90071121795,21520.066203499286],[-12165.404769362829,35058.50667786412,11781.445687321539],[-17611.248330278064,51214.41051374675,17181.73716324257],[-24798.750429226184,72254.79505635134,24079.9418817405],[-12283.240604894214,35107.676333687785,12030.0560062609],[-17491.904594925483,50931.98159068509,17065.760793714835],[-12326.518190686484,35256.12957436622,12102.199401671805],[-16498.569044197324,48126.930169095904,16067.210913608887],[-21941.541422721126,64110.38840122615,21544.604816100065],[-18685.288061498082,54592.601450306116,18127.800686435967],[-16566.236273423714,48558.98737795772,16247.333043407989],[-17303.255233044518,50504.2352765752,16805.1855017641],[-17323.40974385289,50568.11123151504,16819.400497988227],[-21936.604981840184,64094.07337591623,21541.2063048647],[-12332.758806542117,35273.47686729528,12105.263493252585],[-12324.423529353293,35254.70907974297,12099.739613273643],[-16500.232109015233,48367.95938962488,16168.942364642973],[-17292.352242094046,50490.596893139846,16799.370380249664],[-24914.83840925172,72551.82285718399,24202.028976570753],[-24659.280839544033,72143.35459174412,24136.825654024822],[-18844.069676827254,54788.37284866825,18359.381691861654],[-12264.63572297367,35031.7930810276,12006.12082615004],[-24926.362483383356,72602.38341275396,24211.789239558435],[-24659.932447585863,72140.2222422966,24137.696636482735],[-16519.71345050109,48165.55725368423,16093.349588213112],[-18691.07322459045,54618.62269006611,18138.958113016954],[-17304.34971057339,50504.800088974844,16806.807336242982],[-12110.458480681138,34968.24857501719,11718.97392136343],[-16551.624024873112,48499.06556833316,16233.892089504101],[-12341.13216305748,35269.174682500954,12104.243912773782],[-21798.341478886006,63971.892851716664,21467.044354750753],[-12258.238120761824,35022.06650905504,11993.83792001083],[-21967.233813779872,64152.87256336513,21558.071851555127],[-12394.082556395488,35364.945534927436,12151.60787721281],[-21783.47423829363,63925.331565367516,21447.496341189504],[-16534.966396434545,48205.13292417797,16111.153417543364],[-21949.025535817913,64084.997322981726,21528.402425949866],[-18715.554733498535,54691.960121970325,18150.745693134857],[-12090.912198647076,34900.15260912139,11708.12508773177],[-12340.564085150008,35263.712734281246,12099.321493583719],[-17588.50442077891,51166.70747214481,17157.53970799932],[-18937.874607011472,55119.57644670377,18468.651387026755],[-16598.7350447151,48644.88685629661,16276.089660288222],[-17566.911486322955,51098.5634855542,17142.255710216104],[-18703.012890897524,54632.43766232994,18137.486546283297],[-24653.095433647402,72147.03694362276,24140.137418377373],[-22180.646863461643,64679.18031397194,21635.583756206353],[-16606.39290403866,48649.284725648606,16283.181502466678],[-18919.49328077892,55066.78470542111,18443.569240400757],[-21802.108050964518,63973.92701668611,21462.040366914065],[-12093.159692378013,34912.08314303294,11709.85294894135],[-16519.78475884388,48181.31605560559,16095.243621141364],[-16568.842709071138,48559.35571311769,16247.014628767669],[-12317.17767666501,35227.983203585936,12090.576554205825],[-22136.641066979093,64505.43623132526,21646.294080205673],[-24925.311959008734,72618.94820852259,24214.956610443074],[-21950.61329584283,64119.0609077184,21539.85083484774],[-24667.984502546664,72175.30282773332,24153.707316873806],[-12161.17135247493,35042.14305801051,11781.316636101106],[-22274.7582659217,64840.97386966801,21772.309081501768],[-18699.430110812038,54631.29848286107,18138.610066536454],[-18692.771212777454,54625.610757834635,18140.746683648624],[-12099.019181695656,34927.71490998028,11706.028392449512],[-16522.32929547943,48216.39363589752,16105.982227011493],[-12078.59959747816,34888.835156569265,11693.281305167136],[-18924.80481483803,55105.94703548743,18447.247805538398],[-21946.727601211278,64123.859915031404,21548.17635260936],[-17303.43669106778,50507.44391023657,16806.07362748651],[-12090.663699888419,34919.77204047773,11708.89001592655],[-24924.491237957776,72568.29346535337,24202.898249711114],[-24673.75369170481,72175.14784802846,24151.362183187972],[-22301.180104845043,65045.18690273493,21683.015555347996],[-18924.60664409508,55085.55448849673,18450.45902568376],[-24676.750411760568,72193.85141164534,24158.037673768424],[-22278.972957372913,64887.682577481646,21785.471641282787],[-24935.48425825221,72635.5319835306,24217.889098094274],[-12080.986097428144,34886.655558645005,11699.388999377848],[-25020.1439985534,72711.56142727705,24414.233343618293],[-17608.50687619787,51198.372577212234,17178.180263603164],[-18925.95740055443,55104.041901761266,18460.014368655524],[-25018.402234477944,72706.30963350352,24411.44458650741],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22168.09026116663,64649.05779115706,21633.269517710934],[-16517.071361357408,48185.79902471473,16098.516574955114],[-17308.51131874763,50522.42012870607,16813.805820940674],[-17600.08220528447,51184.20057572028,17172.811609783024],[-22278.089875413705,64875.073147579395,21784.596879125595],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-18922.93700700311,55085.98538102244,18450.974401013314],[-25024.167915140773,72722.34681775287,24415.288896534228],[-24938.567889839163,72649.38258030862,24224.931502418913]]"
600,30,5.01294015,4.976561473333334,0.41197315674267265,0.2287062475378963,0.22460361776909155,0.013230691046699576,0.0017400708672832036,0.0017434898770746496,2.0077975595095287E-4,99,"[[-12083.357482043333,34888.18032643392,11712.218424633982],[-16540.94860779799,48200.68138497239,16111.006525125818],[-25019.975115611232,72696.31133946736,24412.378917729904],[-17316.457110642106,50543.284393614376,16810.862411702416],[-21927.572552419544,64014.150328491654,21509.15255877584],[-21765.100272840402,63889.49469261329,21438.07608222028],[-24590.078956297784,71974.79221058241,24060.29046149222],[-21806.89344299456,63988.64870216091,21465.55823522292],[-12261.755761289678,35035.56931224752,11994.862364679771],[-18957.98972012941,55163.642231952086,18483.514060210153],[-12189.615431817107,35137.001082983996,11796.53607057548],[-16516.248189351023,48171.24699956063,16072.681527805797],[-18935.16719363281,55119.00097003679,18455.819427950828],[-17243.897167901916,50350.52958204145,16749.515767423032],[-22177.18702873105,64645.742238735984,21626.486692425176],[-22272.71233246357,64839.45009399343,21777.4015217701],[-12133.447020851458,35009.0572550634,11732.670060005215],[-21963.929330632516,64095.65596557978,21525.136856634195],[-12338.896718185451,35324.352430820545,12122.561403756936],[-24650.81668302328,72123.33240121359,24139.56589892681],[-12276.841866227982,35064.87241837256,12014.752377839912],[-16541.59030970818,48223.43923855406,16115.073524628384],[-24904.60640913322,72517.16224480228,24184.818103333233],[-18546.136210395834,54286.71095315098,18003.671564336368],[-16433.178788289228,47979.89895918693,16010.119970971331],[-18541.217380688115,54274.268059896385,18007.44040111748],[-24800.562776527044,72235.59342555016,24075.2155843451],[-16495.351535135575,48117.541262643615,16066.757567762828],[-12295.816741133029,35137.290910818214,12038.314280080815],[-16515.408097485906,48164.90010364667,16079.576383722153],[-16518.090524646625,48142.716164349265,16087.582868157884],[-17628.42110996815,51272.42596125298,17197.625476041132],[-18681.44668851674,54551.73521246931,18125.933463467984],[-16535.619911823414,48189.49447867694,16103.81502867402],[-16449.656845483645,47970.66327396991,16010.862133449617],[-12409.821242018837,35406.813819770665,12156.988841475204],[-24915.036851905497,72564.0702485458,24196.445866118815],[-24597.335721592917,71978.28915081451,24089.92255492956],[-16540.108359278784,48223.03559402392,16111.338988107222],[-21779.491763160448,63926.33616663148,21440.3947121446],[-17337.99217732725,50617.686245692144,16831.576894845],[-16536.2846190098,48230.71470194858,16099.534369668501],[-18545.596693264648,54282.23524803567,18004.49372842099],[-18945.68284216657,55130.283650537596,18475.279645072475],[-22085.294323236074,64324.269610506286,21603.741486256862],[-17620.371443739255,51232.531710182266,17180.398704686693],[-12357.997501071799,35308.17997516191,12111.717832497156],[-22285.911065767305,65031.311368219045,21679.271494544846],[-18698.994894227646,54629.44311403045,18130.121834590875],[-21923.69806153506,64037.18365540784,21515.84649575145],[-18548.366510866894,54287.87030283368,18008.58881558318],[-12333.568793029825,35260.252960177626,12101.47071115583],[-18763.616022970244,54749.79012625372,18204.36470237045],[-17616.834495789193,51217.18414629909,17179.955521587377],[-21940.825540355756,64055.90071121795,21520.066203499286],[-12165.404769362829,35058.50667786412,11781.445687321539],[-17611.248330278064,51214.41051374675,17181.73716324257],[-24798.750429226184,72254.79505635134,24079.9418817405],[-16498.569044197324,48126.930169095904,16067.210913608887],[-17303.255233044518,50504.2352765752,16805.1855017641],[-17323.40974385289,50568.11123151504,16819.400497988227],[-12332.758806542117,35273.47686729528,12105.263493252585],[-17292.352242094046,50490.596893139846,16799.370380249664],[-24914.83840925172,72551.82285718399,24202.028976570753],[-24659.280839544033,72143.35459174412,24136.825654024822],[-18844.069676827254,54788.37284866825,18359.381691861654],[-24659.932447585863,72140.2222422966,24137.696636482735],[-16519.71345050109,48165.55725368423,16093.349588213112],[-17304.34971057339,50504.800088974844,16806.807336242982],[-12341.13216305748,35269.174682500954,12104.243912773782],[-21798.341478886006,63971.892851716664,21467.044354750753],[-12394.082556395488,35364.945534927436,12151.60787721281],[-21783.47423829363,63925.331565367516,21447.496341189504],[-21949.025535817913,64084.997322981726,21528.402425949866],[-12090.912198647076,34900.15260912139,11708.12508773177],[-12340.564085150008,35263.712734281246,12099.321493583719],[-18937.874607011472,55119.57644670377,18468.651387026755],[-17566.911486322955,51098.5634855542,17142.255710216104],[-18703.012890897524,54632.43766232994,18137.486546283297],[-18919.49328077892,55066.78470542111,18443.569240400757],[-21802.108050964518,63973.92701668611,21462.040366914065],[-12093.159692378013,34912.08314303294,11709.85294894135],[-16519.78475884388,48181.31605560559,16095.243621141364],[-22274.7582659217,64840.97386966801,21772.309081501768],[-12099.019181695656,34927.71490998028,11706.028392449512],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-22301.180104845043,65045.18690273493,21683.015555347996],[-18924.60664409508,55085.55448849673,18450.45902568376],[-24935.48425825221,72635.5319835306,24217.889098094274],[-12080.986097428144,34886.655558645005,11699.388999377848],[-25020.1439985534,72711.56142727705,24414.233343618293],[-17608.50687619787,51198.372577212234,17178.180263603164],[-25018.402234477944,72706.30963350352,24411.44458650741],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22278.089875413705,64875.073147579395,21784.596879125595],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
700,30,5.3370505999999995,5.30434596,0.42533827335345004,0.23262338087208245,0.22837420750101206,0.013203963867700523,0.001722667611448979,0.0017258242130394057,1.9795676451507768E-4,99,"[[-12413.564303159208,35394.82570774932,12170.482333144671],[-12414.02727337749,35419.52132047898,12166.298166542212],[-17287.165613119432,50443.236768869414,16797.931457445062],[-21923.862150144214,63996.29284764887,21498.89895421636],[-21798.083160050563,63949.63659538713,21445.2159580034],[-12198.847843485244,35132.48295879825,11817.551804578801],[-17628.260768192515,51235.44366517351,17177.09743770172],[-24506.88857596784,71758.91033338105,23999.367801094984],[-16527.07123902138,48178.84971458589,16088.709937067499],[-21946.676660833145,64057.491097334554,21507.712500916965],[-24808.794655068432,72249.46606392048,24081.582668150477],[-17630.45544769056,51252.62737694683,17193.734815189262],[-24725.37555893597,72055.40240059538,24022.29178841163],[-17637.156112696222,51307.723027690845,17192.052451112417],[-18940.35985787678,55141.43036284612,18461.93479901891],[-16503.16194627214,48108.5969906459,16073.384978799706],[-17252.60286850663,50358.109520130776,16746.67626664889],[-16520.67888422561,48145.14258548591,16090.789829597668],[-12158.663526838283,35059.8331020778,11745.329525757521],[-18520.67526029368,54239.49434905804,17983.591257391043],[-21775.38471563599,63911.18445338074,21442.140537804135],[-18710.11135463403,54642.29035874638,18134.46218425413],[-16438.14716762196,47995.20669455571,16016.861247295239],[-24543.944696378025,71819.54747522337,24008.486407690452],[-16542.247792477512,48200.23257957492,16115.451302742193],[-17636.18967549767,51240.239035634695,17187.37381411129],[-22288.41232187012,64905.71867902553,21790.177336816934],[-12419.374905110497,35465.9062415698,12165.112920970658],[-16553.353977473238,48251.63242116967,16117.9297126316],[-22306.81962297823,65072.174687753664,21690.894773410706],[-16477.658528821597,48027.12018594622,16037.826397007759],[-12420.596676925574,35453.35699791364,12159.628331103264],[-18485.276091366908,54067.14144355441,17935.218340162235],[-18461.87518375199,53986.82485198497,17898.311706303022],[-21707.91021764094,63719.17315715073,21362.591981046433],[-18535.738804180408,54262.535683644506,17994.568576005488],[-21905.985178543262,63959.89436343518,21493.200750723565],[-16417.2237374695,47874.44905186268,15982.829509235125],[-24918.502068369246,72558.30802058359,24193.60385041811],[-12450.783692413994,35457.142600533414,12190.298596650537],[-12415.32356550747,35411.602968127576,12165.813995313702],[-12414.485864927503,35435.33842398087,12163.4830098087],[-22287.258775440092,65025.69166935877,21670.484675955813],[-24884.29445371184,72451.48146815767,24165.864421808685],[-12436.301734898387,35496.674706395235,12177.27659644749],[-16456.41982587858,47988.5361153118,16017.114509393163],[-18941.04047085034,55121.52845158979,18454.61022815066],[-24565.706433731808,71904.25630606191,24046.935439017554],[-21715.699812965726,63715.198927543,21371.337193342923],[-18706.506055231464,54594.84112099746,18146.80777410012],[-24565.64596369902,71903.08136833839,24063.400418707177],[-17261.041024478873,50404.67378392755,16747.577278639266],[-21837.37736783303,63753.51153490592,21384.622063565643],[-24765.49030580531,72190.62262286509,24048.929653535164],[-12418.712532532105,35435.780095141854,12161.481306288606],[-24785.13730952747,72198.34841493833,24062.114943190474],[-12083.357482043333,34888.18032643392,11712.218424633982],[-16540.94860779799,48200.68138497239,16111.006525125818],[-25019.975115611232,72696.31133946736,24412.378917729904],[-17316.457110642106,50543.284393614376,16810.862411702416],[-21927.572552419544,64014.150328491654,21509.15255877584],[-21765.100272840402,63889.49469261329,21438.07608222028],[-18957.98972012941,55163.642231952086,18483.514060210153],[-16516.248189351023,48171.24699956063,16072.681527805797],[-18935.16719363281,55119.00097003679,18455.819427950828],[-17243.897167901916,50350.52958204145,16749.515767423032],[-22177.18702873105,64645.742238735984,21626.486692425176],[-12133.447020851458,35009.0572550634,11732.670060005215],[-21963.929330632516,64095.65596557978,21525.136856634195],[-12276.841866227982,35064.87241837256,12014.752377839912],[-18546.136210395834,54286.71095315098,18003.671564336368],[-16433.178788289228,47979.89895918693,16010.119970971331],[-24800.562776527044,72235.59342555016,24075.2155843451],[-16495.351535135575,48117.541262643615,16066.757567762828],[-16449.656845483645,47970.66327396991,16010.862133449617],[-12409.821242018837,35406.813819770665,12156.988841475204],[-17337.99217732725,50617.686245692144,16831.576894845],[-18945.68284216657,55130.283650537596,18475.279645072475],[-17620.371443739255,51232.531710182266,17180.398704686693],[-18763.616022970244,54749.79012625372,18204.36470237045],[-17616.834495789193,51217.18414629909,17179.955521587377],[-24798.750429226184,72254.79505635134,24079.9418817405],[-16498.569044197324,48126.930169095904,16067.210913608887],[-17303.255233044518,50504.2352765752,16805.1855017641],[-18844.069676827254,54788.37284866825,18359.381691861654],[-12090.912198647076,34900.15260912139,11708.12508773177],[-18937.874607011472,55119.57644670377,18468.651387026755],[-12093.159692378013,34912.08314303294,11709.85294894135],[-22274.7582659217,64840.97386966801,21772.309081501768],[-12099.019181695656,34927.71490998028,11706.028392449512],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-22301.180104845043,65045.18690273493,21683.015555347996],[-12080.986097428144,34886.655558645005,11699.388999377848],[-25020.1439985534,72711.56142727705,24414.233343618293],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
800,30,5.64824585,5.635890633333334,0.44586791465098446,0.23626588277177604,0.23200819602135814,0.012906770934197322,0.0017273902882617032,0.0017023825662989506,1.9945144723562696E-4,99,"[[-17337.871430223648,50509.934192689034,16826.64317324895],[-22063.296891998143,64390.572733638706,21511.91428865784],[-17241.065717476376,50355.63851755713,16743.715195993598],[-18488.924089519318,54067.097903018665,17928.43962235063],[-18716.62263248315,54599.38094342565,18146.832235056492],[-18532.232700591372,54121.6986823157,17964.680773431468],[-22166.529519486143,64682.41757640719,21534.498669534536],[-16414.413738223437,47956.51600140272,15999.058942676025],[-24775.367041478174,72194.83879979601,24056.95243094756],[-22100.77270806424,64505.22520568447,21486.112278264347],[-18725.773221769494,54678.27492048573,18141.594034036418],[-21897.028385150166,63961.14173346885,21478.388417695904],[-16540.20479714546,48198.45605202912,16095.505333327628],[-22295.212727986553,64872.519511375685,21786.444965926403],[-21793.88170998553,63630.041375850626,21371.19090399908],[-18979.03683464186,55201.088983681046,18478.554099646568],[-22313.445081690043,65074.30089431476,21687.40843660398],[-21819.81700052812,63682.388338312165,21371.000287079718],[-12494.991327274643,35557.270878897805,12227.883128612775],[-24511.865906669293,71755.72936839084,24000.81901551686],[-12462.943742190322,35512.03424059821,12207.526941941685],[-21939.99097850961,64008.117959544754,21441.658598166025],[-16561.791180699733,48246.623770743485,16112.967837763603],[-12107.9488289599,34948.62719789946,11706.203468519168],[-18941.787461576605,55108.71301358427,18466.825353749442],[-18456.079688419442,54012.42573632053,17910.07911584848],[-12505.897176723525,35565.46193539919,12245.577079350975],[-12426.632905366585,35434.20960216787,12169.949553411678],[-18679.96852623237,54536.30169298817,18107.67688248624],[-12461.960749254991,35487.04238471958,12206.970355908476],[-16539.001528251243,48209.8263263668,16093.671900134004],[-21694.244154855744,63656.5629303245,21347.829638514937],[-16401.83675947311,47852.878333330824,15977.064820408797],[-22192.35155709821,64761.538619343584,21560.525451775684],[-12447.408234894941,35474.14952919204,12192.31141269694],[-12456.588071703443,35545.7457706737,12183.848694169073],[-18485.407003662254,53994.21019683692,17906.946389261404],[-12438.533590799703,35448.59005754101,12184.412339645283],[-17653.17968108342,51291.88950764674,17191.06234173713],[-12241.643196806108,35244.82205105834,11841.539176922919],[-16407.102768131037,47879.41060374114,15952.270236519114],[-16443.577503385102,47949.63765385736,16002.460854071247],[-18947.699727138355,55124.822162340184,18459.354240697157],[-16450.76598463748,47977.077792824355,16006.487038290246],[-21719.391568170653,63738.02214151492,21360.63323992591],[-12181.88302687293,35106.94242260619,11769.648376013902],[-21902.76047525577,63865.2209412465,21448.841400271296],[-12112.245811939174,34936.00027173297,11713.990526810627],[-21694.442185272335,63671.57042672595,21340.409228795223],[-17628.260768192515,51235.44366517351,17177.09743770172],[-24506.88857596784,71758.91033338105,23999.367801094984],[-24808.794655068432,72249.46606392048,24081.582668150477],[-17630.45544769056,51252.62737694683,17193.734815189262],[-24725.37555893597,72055.40240059538,24022.29178841163],[-17637.156112696222,51307.723027690845,17192.052451112417],[-17252.60286850663,50358.109520130776,16746.67626664889],[-12158.663526838283,35059.8331020778,11745.329525757521],[-24543.944696378025,71819.54747522337,24008.486407690452],[-17636.18967549767,51240.239035634695,17187.37381411129],[-16553.353977473238,48251.63242116967,16117.9297126316],[-22306.81962297823,65072.174687753664,21690.894773410706],[-16477.658528821597,48027.12018594622,16037.826397007759],[-18485.276091366908,54067.14144355441,17935.218340162235],[-18461.87518375199,53986.82485198497,17898.311706303022],[-21707.91021764094,63719.17315715073,21362.591981046433],[-16417.2237374695,47874.44905186268,15982.829509235125],[-24918.502068369246,72558.30802058359,24193.60385041811],[-12450.783692413994,35457.142600533414,12190.298596650537],[-12436.301734898387,35496.674706395235,12177.27659644749],[-16456.41982587858,47988.5361153118,16017.114509393163],[-18941.04047085034,55121.52845158979,18454.61022815066],[-24565.706433731808,71904.25630606191,24046.935439017554],[-21715.699812965726,63715.198927543,21371.337193342923],[-17261.041024478873,50404.67378392755,16747.577278639266],[-21837.37736783303,63753.51153490592,21384.622063565643],[-24765.49030580531,72190.62262286509,24048.929653535164],[-24785.13730952747,72198.34841493833,24062.114943190474],[-25019.975115611232,72696.31133946736,24412.378917729904],[-17316.457110642106,50543.284393614376,16810.862411702416],[-18957.98972012941,55163.642231952086,18483.514060210153],[-17243.897167901916,50350.52958204145,16749.515767423032],[-12276.841866227982,35064.87241837256,12014.752377839912],[-16433.178788289228,47979.89895918693,16010.119970971331],[-24800.562776527044,72235.59342555016,24075.2155843451],[-16449.656845483645,47970.66327396991,16010.862133449617],[-17337.99217732725,50617.686245692144,16831.576894845],[-18945.68284216657,55130.283650537596,18475.279645072475],[-18844.069676827254,54788.37284866825,18359.381691861654],[-12090.912198647076,34900.15260912139,11708.12508773177],[-12099.019181695656,34927.71490998028,11706.028392449512],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-22301.180104845043,65045.18690273493,21683.015555347996],[-12080.986097428144,34886.655558645005,11699.388999377848],[-25020.1439985534,72711.56142727705,24414.233343618293],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
900,30,5.959961300000001,5.952560616666667,0.45487123772448873,0.23861386930286296,0.23557429328709736,0.012986703103898952,0.0016714134965162028,0.0016707282066946386,2.00742772949125E-4,99,"[[-21630.72896898084,63470.70622625358,21287.74967548202],[-21827.586741782823,63733.24870653938,21376.7122230974],[-17348.41561384765,50531.13745763698,16846.051031264695],[-12501.337388078215,35566.12077630746,12233.367602298189],[-12471.379783363258,35498.23525310933,12198.563673193932],[-24666.95065547652,71938.123442618,23973.89840486318],[-12502.014217466145,35657.39969340027,12233.168170340623],[-16381.658291992715,47717.074209704384,15931.31381555979],[-21795.912154571815,63642.659010962845,21365.5789986528],[-16375.250628677284,47777.601878923415,15921.607325973899],[-17241.60613609881,50242.592108893485,16735.33826378183],[-12408.896844262868,35343.12482662534,12122.798875506644],[-16411.65489364856,47867.24599855168,15981.858387925862],[-24695.660496499564,72006.1714296035,23988.502365199984],[-12131.367848096888,34989.27155421704,11722.671977666338],[-17644.074286517767,51273.4970817481,17203.806452367797],[-18461.114703640535,53981.71850568186,17889.76551428554],[-18980.060121625567,55202.33826581948,18484.73465332184],[-12507.748048129086,35577.66850749956,12253.893962339416],[-17627.129627614642,51219.761264056775,17182.18068724349],[-12527.313191977622,35633.016429032614,12264.449024707283],[-18508.51870044227,54009.42053882736,17952.506493547502],[-12261.09454583014,35295.58469432928,11849.216341995172],[-16560.262203865503,48259.91632547889,16129.61500400125],[-12471.843331610158,35448.660606803205,12174.714963965347],[-17249.210513405076,50384.807262388815,16731.23299940891],[-12524.478367137768,35653.562545625544,12236.876647553801],[-16397.251233134935,47851.885274518485,15977.287606934946],[-18839.159212489307,54799.51970624728,18335.897646473954],[-17309.560532097206,50461.688242557255,16795.838354852996],[-16491.97102876586,48062.04281872887,16031.23338773427],[-17505.668137096458,50910.89693279461,17033.294979575046],[-18926.05364462631,55082.16327875264,18404.795799600077],[-24712.684534070864,72020.75414270848,24011.50646528363],[-16405.593636230846,47863.43557932287,15950.934499024032],[-21731.318448383456,63460.32244332774,21307.58142133666],[-18635.607476398105,54420.933930714826,18038.380423920422],[-24434.562067991,71530.75792883319,23908.528226591938],[-24488.92921390221,71700.13770256752,23967.285377528326],[-24468.289217556445,71623.08462562828,23952.479591952044],[-12422.150684434164,35338.42998460745,12130.218287698352],[-24464.922617368742,71689.24380179054,23973.210675108643],[-12286.087970663777,35336.08653577247,11884.648960158669],[-16552.416936220343,48226.95227768178,16107.030173483714],[-24697.815552432578,71998.50325039531,24003.183421853133],[-16441.00717965577,47945.187472519756,16000.46041804784],[-17337.871430223648,50509.934192689034,16826.64317324895],[-18488.924089519318,54067.097903018665,17928.43962235063],[-18716.62263248315,54599.38094342565,18146.832235056492],[-18532.232700591372,54121.6986823157,17964.680773431468],[-22166.529519486143,64682.41757640719,21534.498669534536],[-22100.77270806424,64505.22520568447,21486.112278264347],[-18725.773221769494,54678.27492048573,18141.594034036418],[-16540.20479714546,48198.45605202912,16095.505333327628],[-22295.212727986553,64872.519511375685,21786.444965926403],[-21793.88170998553,63630.041375850626,21371.19090399908],[-18979.03683464186,55201.088983681046,18478.554099646568],[-22313.445081690043,65074.30089431476,21687.40843660398],[-21819.81700052812,63682.388338312165,21371.000287079718],[-12494.991327274643,35557.270878897805,12227.883128612775],[-21939.99097850961,64008.117959544754,21441.658598166025],[-16561.791180699733,48246.623770743485,16112.967837763603],[-12107.9488289599,34948.62719789946,11706.203468519168],[-12505.897176723525,35565.46193539919,12245.577079350975],[-16401.83675947311,47852.878333330824,15977.064820408797],[-22192.35155709821,64761.538619343584,21560.525451775684],[-18485.407003662254,53994.21019683692,17906.946389261404],[-17653.17968108342,51291.88950764674,17191.06234173713],[-16407.102768131037,47879.41060374114,15952.270236519114],[-16443.577503385102,47949.63765385736,16002.460854071247],[-18947.699727138355,55124.822162340184,18459.354240697157],[-12181.88302687293,35106.94242260619,11769.648376013902],[-21902.76047525577,63865.2209412465,21448.841400271296],[-12112.245811939174,34936.00027173297,11713.990526810627],[-21694.442185272335,63671.57042672595,21340.409228795223],[-17628.260768192515,51235.44366517351,17177.09743770172],[-24808.794655068432,72249.46606392048,24081.582668150477],[-24725.37555893597,72055.40240059538,24022.29178841163],[-17252.60286850663,50358.109520130776,16746.67626664889],[-12158.663526838283,35059.8331020778,11745.329525757521],[-17636.18967549767,51240.239035634695,17187.37381411129],[-22306.81962297823,65072.174687753664,21690.894773410706],[-18461.87518375199,53986.82485198497,17898.311706303022],[-16417.2237374695,47874.44905186268,15982.829509235125],[-24918.502068369246,72558.30802058359,24193.60385041811],[-18941.04047085034,55121.52845158979,18454.61022815066],[-21837.37736783303,63753.51153490592,21384.622063565643],[-25019.975115611232,72696.31133946736,24412.378917729904],[-18957.98972012941,55163.642231952086,18483.514060210153],[-12090.912198647076,34900.15260912139,11708.12508773177],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-22301.180104845043,65045.18690273493,21683.015555347996],[-12080.986097428144,34886.655558645005,11699.388999377848],[-25020.1439985534,72711.56142727705,24414.233343618293],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1000,30,6.271736300000001,6.271954780000001,0.4616405535357796,0.24180931962052016,0.23858809550264978,0.012668278392759368,0.001646983633599703,0.001644241278282015,1.967554311992777E-4,99,"[[-18445.608819678957,53947.476391656215,17886.042484412057],[-17344.869919519668,50528.60808072655,16828.199422144193],[-22105.456093352648,64536.95199313194,21472.15481806738],[-22015.847244061446,64293.33136853565,21417.39485005389],[-18960.87604683016,55149.67922183296,18465.747183683703],[-16352.423982330612,47713.72149279607,15914.318938007595],[-22168.758283055544,64669.130361871226,21528.458408794366],[-24572.063264722216,71751.30759893474,23891.840444942827],[-16355.337151224789,47738.19407484824,15907.86667482867],[-24626.66721891343,71763.31418398078,23923.37669786129],[-22303.261271147356,65051.29708409915,21675.446883721586],[-17252.80171116493,50299.202146429416,16755.01844080112],[-21747.91259175403,63527.892450113206,21289.5270488602],[-21742.305224587086,63457.709186694665,21260.00413260528],[-17168.019244753115,50034.113206490525,16652.17770928834],[-18968.945138100793,55172.271891999975,18463.830750599886],[-22122.078473058435,64555.90326836606,21483.55406476451],[-22303.45518478791,65028.583262551634,21680.94964520911],[-24637.796944928872,71840.78707785436,23949.75811919484],[-24407.875441873424,71491.91982480716,23898.97818540684],[-17236.60908471033,50251.34721295017,16746.89702232908],[-18529.784221929123,54103.58613205685,17947.188680033767],[-21749.85594154716,63492.2407348639,21293.01004538299],[-24404.63808210216,71466.77790522858,23893.110242477655],[-21812.853199392986,63624.84077965567,21355.46587080566],[-21683.660813286802,63271.36179025004,21257.73110321217],[-21483.018778133195,63056.85509694622,21119.388901284492],[-21625.117467206168,63428.967884333404,21262.64086606157],[-24684.161528733137,71976.08624964731,23966.6600532252],[-24786.051187706154,72182.77530077427,24063.64102047615],[-16571.769539873578,48267.817220036486,16112.06552431026],[-25024.151213127872,72725.89691966327,24416.4274951662],[-18976.676473023643,55199.90395761881,18481.023441482794],[-16354.672863940717,47679.31018228893,15933.068766796832],[-21738.20313201409,63410.52302158084,21297.73097614643],[-16362.382881688593,47715.563983440225,15932.9649877515],[-24609.981681896217,71812.81257658226,23919.393951641825],[-16435.08828252909,47910.75128061222,15990.422522253153],[-18436.36373216205,53922.61228468679,17865.923438638598],[-18514.65726128592,54023.4217941287,17957.291597523144],[-16315.76132644521,47566.29465053133,15844.643598806551],[-24628.43024422628,71777.16628659586,23922.851984610716],[-21792.476343201168,63562.1915951051,21282.25768818665],[-16348.045318264327,47656.4948555827,15910.307342677457],[-18899.689077733827,55019.45899765074,18380.06288846534],[-21622.63910891418,63450.06840632325,21276.885043203405],[-12501.337388078215,35566.12077630746,12233.367602298189],[-12471.379783363258,35498.23525310933,12198.563673193932],[-12502.014217466145,35657.39969340027,12233.168170340623],[-16381.658291992715,47717.074209704384,15931.31381555979],[-16375.250628677284,47777.601878923415,15921.607325973899],[-17241.60613609881,50242.592108893485,16735.33826378183],[-12131.367848096888,34989.27155421704,11722.671977666338],[-17644.074286517767,51273.4970817481,17203.806452367797],[-18461.114703640535,53981.71850568186,17889.76551428554],[-18980.060121625567,55202.33826581948,18484.73465332184],[-12507.748048129086,35577.66850749956,12253.893962339416],[-17627.129627614642,51219.761264056775,17182.18068724349],[-12527.313191977622,35633.016429032614,12264.449024707283],[-12261.09454583014,35295.58469432928,11849.216341995172],[-12471.843331610158,35448.660606803205,12174.714963965347],[-12524.478367137768,35653.562545625544,12236.876647553801],[-18839.159212489307,54799.51970624728,18335.897646473954],[-16491.97102876586,48062.04281872887,16031.23338773427],[-17505.668137096458,50910.89693279461,17033.294979575046],[-18926.05364462631,55082.16327875264,18404.795799600077],[-16405.593636230846,47863.43557932287,15950.934499024032],[-21731.318448383456,63460.32244332774,21307.58142133666],[-18635.607476398105,54420.933930714826,18038.380423920422],[-24434.562067991,71530.75792883319,23908.528226591938],[-12422.150684434164,35338.42998460745,12130.218287698352],[-12286.087970663777,35336.08653577247,11884.648960158669],[-16552.416936220343,48226.95227768178,16107.030173483714],[-17337.871430223648,50509.934192689034,16826.64317324895],[-18716.62263248315,54599.38094342565,18146.832235056492],[-22295.212727986553,64872.519511375685,21786.444965926403],[-18979.03683464186,55201.088983681046,18478.554099646568],[-22313.445081690043,65074.30089431476,21687.40843660398],[-12494.991327274643,35557.270878897805,12227.883128612775],[-16561.791180699733,48246.623770743485,16112.967837763603],[-12107.9488289599,34948.62719789946,11706.203468519168],[-12505.897176723525,35565.46193539919,12245.577079350975],[-18485.407003662254,53994.21019683692,17906.946389261404],[-17653.17968108342,51291.88950764674,17191.06234173713],[-12181.88302687293,35106.94242260619,11769.648376013902],[-12112.245811939174,34936.00027173297,11713.990526810627],[-17628.260768192515,51235.44366517351,17177.09743770172],[-24808.794655068432,72249.46606392048,24081.582668150477],[-12158.663526838283,35059.8331020778,11745.329525757521],[-17636.18967549767,51240.239035634695,17187.37381411129],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12090.912198647076,34900.15260912139,11708.12508773177],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1100,30,6.57767745,6.601977576666667,0.476112978428998,0.2438483495543335,0.2412205750281807,0.01207992651419754,0.0016078141030422552,0.0016173878394391283,1.8861079494632036E-4,99,"[[-12320.405341021333,35406.89258260538,11908.124818249671],[-17628.52810265289,51200.40684114535,17149.096296467033],[-16442.893161081905,47878.165225241486,15976.565921044834],[-12507.336660481102,35505.48738192112,12194.923784608693],[-12547.902233448343,35701.369682768556,12267.56686280576],[-21489.34642783724,63055.27198895677,21117.26099333596],[-16587.72760381383,48278.67782577407,16125.067134207784],[-24289.24425326983,71147.1118068846,23784.995879841605],[-16588.294460023444,48279.01118099843,16121.962215841888],[-12494.870977785646,35508.69876012091,12185.440701696387],[-16290.677122200537,47563.10225661626,15854.394359226273],[-21549.20613089776,63132.680089756126,21179.311846525117],[-21643.200659715167,63177.02110202297,21211.350581202703],[-16389.81777024789,47781.487370000796,15927.634641843044],[-18494.68661203093,54023.42656982832,17921.535283586672],[-24610.993569908664,71743.53550836332,23910.911730830292],[-12548.652313796218,35670.841016109975,12265.775762631005],[-12556.924700206482,35726.48448069041,12287.426576087095],[-24565.47045796347,71676.8089638632,23889.898966431767],[-16518.139342767452,48121.36511787284,16033.850430799146],[-18978.996768583485,55232.55049112087,18477.55124867714],[-24341.361861346348,71150.69766576294,23787.645479750045],[-18651.12296994792,54456.0798851004,18051.229077377528],[-16577.55208897212,48248.00498997202,16108.173266345266],[-17176.837031384577,50066.21321624445,16666.803208543715],[-17630.274016892734,51233.66081328225,17170.68358046139],[-24374.556196818066,71111.9179659569,23702.793791773078],[-24562.616151982766,71669.74477148389,23889.964514184092],[-16360.219687784887,47701.00469852212,15922.690073108733],[-12507.456238642739,35561.833382012126,12206.864906519486],[-21735.0702451154,63462.42357133024,21283.596576161133],[-12536.666496549155,35640.63485605762,12250.152444073045],[-16370.757496578763,47750.39172925596,15913.782924320358],[-21842.137078394764,63640.068983135345,21328.85955928428],[-24504.226647260322,71514.83705770828,23825.49119979144],[-12542.82149784682,35741.59095488967,12260.683584110662],[-21501.724152798084,63141.661295779064,21130.04517013302],[-17291.863130321915,50364.46996573455,16788.357967287473],[-24672.593864757015,71903.54734469099,23944.05981575804],[-17177.371520129647,50046.547895627606,16655.300793022045],[-16338.97219857642,47653.57342683124,15923.197232600152],[-21466.988600933237,63002.791983654766,21105.283668508528],[-12583.384281531984,35823.199415318275,12325.899483745276],[-16242.941250846921,47381.65758509786,15817.951709070707],[-24547.287319123254,71588.37748829386,23864.92750563798],[-18445.608819678957,53947.476391656215,17886.042484412057],[-17344.869919519668,50528.60808072655,16828.199422144193],[-22015.847244061446,64293.33136853565,21417.39485005389],[-16352.423982330612,47713.72149279607,15914.318938007595],[-22168.758283055544,64669.130361871226,21528.458408794366],[-16355.337151224789,47738.19407484824,15907.86667482867],[-24626.66721891343,71763.31418398078,23923.37669786129],[-22303.261271147356,65051.29708409915,21675.446883721586],[-21742.305224587086,63457.709186694665,21260.00413260528],[-17168.019244753115,50034.113206490525,16652.17770928834],[-18968.945138100793,55172.271891999975,18463.830750599886],[-22122.078473058435,64555.90326836606,21483.55406476451],[-22303.45518478791,65028.583262551634,21680.94964520911],[-18529.784221929123,54103.58613205685,17947.188680033767],[-21683.660813286802,63271.36179025004,21257.73110321217],[-21483.018778133195,63056.85509694622,21119.388901284492],[-25024.151213127872,72725.89691966327,24416.4274951662],[-18976.676473023643,55199.90395761881,18481.023441482794],[-21738.20313201409,63410.52302158084,21297.73097614643],[-18436.36373216205,53922.61228468679,17865.923438638598],[-16315.76132644521,47566.29465053133,15844.643598806551],[-21792.476343201168,63562.1915951051,21282.25768818665],[-16348.045318264327,47656.4948555827,15910.307342677457],[-16381.658291992715,47717.074209704384,15931.31381555979],[-17241.60613609881,50242.592108893485,16735.33826378183],[-12131.367848096888,34989.27155421704,11722.671977666338],[-17644.074286517767,51273.4970817481,17203.806452367797],[-18461.114703640535,53981.71850568186,17889.76551428554],[-18980.060121625567,55202.33826581948,18484.73465332184],[-12261.09454583014,35295.58469432928,11849.216341995172],[-18839.159212489307,54799.51970624728,18335.897646473954],[-17505.668137096458,50910.89693279461,17033.294979575046],[-18926.05364462631,55082.16327875264,18404.795799600077],[-12422.150684434164,35338.42998460745,12130.218287698352],[-18716.62263248315,54599.38094342565,18146.832235056492],[-22295.212727986553,64872.519511375685,21786.444965926403],[-18979.03683464186,55201.088983681046,18478.554099646568],[-22313.445081690043,65074.30089431476,21687.40843660398],[-12107.9488289599,34948.62719789946,11706.203468519168],[-18485.407003662254,53994.21019683692,17906.946389261404],[-17653.17968108342,51291.88950764674,17191.06234173713],[-12181.88302687293,35106.94242260619,11769.648376013902],[-12112.245811939174,34936.00027173297,11713.990526810627],[-24808.794655068432,72249.46606392048,24081.582668150477],[-17636.18967549767,51240.239035634695,17187.37381411129],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12090.912198647076,34900.15260912139,11708.12508773177],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1200,30,6.886505400000001,6.919438336666667,0.48508947294495636,0.2456495904587146,0.24422077978489204,0.012221157480262408,0.0015879397735797216,0.0015922248226187424,1.7362537560902176E-4,99,"[[-21397.94755391693,62857.16762676073,21049.148930246523],[-24608.996790614543,71701.63835175573,23906.470474363898],[-18519.650063991467,54037.535518281766,17918.012406435522],[-18610.310861891878,54289.06576227681,17995.12075349472],[-12228.763355837416,35213.695421737095,11810.05908599799],[-24306.28322528635,71054.6236336002,23762.28288494151],[-17468.964837214236,50757.92795547367,16994.759704982436],[-12541.528031682556,35623.1190601044,12220.170005243232],[-12618.483102242699,35945.56437504655,12367.35145623705],[-12572.170542030748,35732.987539782385,12282.830709007505],[-12536.719016743673,35600.28157027093,12223.444022149215],[-16288.376200835455,47554.133971258176,15855.165059652501],[-17653.76846776966,51315.358388238885,17200.30760006082],[-17665.21623019256,51232.64529000959,17159.80092707009],[-21455.310927839335,62986.07527332366,21104.955685241945],[-18849.582172134127,54806.82198826786,18345.103972210927],[-21625.238626250873,63102.176010079005,21195.208070172423],[-17378.858708111602,50635.3654745873,16861.27012707224],[-12571.87039868011,35755.01050651622,12270.686962091475],[-21786.547252199234,63483.448350648934,21272.129792415533],[-24338.35720788095,71021.991329953,23674.402926628194],[-12604.232746830472,35908.343697669334,12350.147450993987],[-12628.611699054913,35948.47671049769,12356.828300140936],[-21841.254093849966,63606.523072760065,21321.02119560173],[-17635.54158166323,51211.05678568097,17151.61247708882],[-21741.229828082025,63435.15412172804,21258.38897099736],[-12608.34291687375,35843.79080338537,12342.15304573521],[-21818.007175521434,63631.36303915177,21293.66586719542],[-24168.77876121102,70838.20946185167,23674.53749238709],[-17133.47566797205,49961.26911534131,16627.515886931684],[-16295.736706783808,47531.443047687884,15838.865093785074],[-12167.306872386012,35094.972674549594,11747.033732105874],[-17194.36294299499,50094.14084737763,16678.310633384986],[-16609.073827888595,48268.57643829773,16129.743820100512],[-16305.694963505699,47588.27564820167,15880.811185828104],[-16581.974102258122,48215.78966365468,16114.133341045239],[-24483.891151486325,71457.1157241228,23823.535985162845],[-12485.935696457054,35455.64341194088,12177.128484650133],[-24921.991245227473,72320.43908153058,24291.263456004966],[-22140.67759482049,64568.77977231859,21496.31657767735],[-24200.34959806857,70676.94179210637,23643.7181335879],[-12588.957367053217,35830.906892752304,12309.340280138298],[-16323.470680563838,47584.5234806147,15847.978773424034],[-12320.405341021333,35406.89258260538,11908.124818249671],[-17628.52810265289,51200.40684114535,17149.096296467033],[-16442.893161081905,47878.165225241486,15976.565921044834],[-12507.336660481102,35505.48738192112,12194.923784608693],[-21489.34642783724,63055.27198895677,21117.26099333596],[-16588.294460023444,48279.01118099843,16121.962215841888],[-16290.677122200537,47563.10225661626,15854.394359226273],[-21643.200659715167,63177.02110202297,21211.350581202703],[-16389.81777024789,47781.487370000796,15927.634641843044],[-16518.139342767452,48121.36511787284,16033.850430799146],[-18978.996768583485,55232.55049112087,18477.55124867714],[-24341.361861346348,71150.69766576294,23787.645479750045],[-18651.12296994792,54456.0798851004,18051.229077377528],[-24374.556196818066,71111.9179659569,23702.793791773078],[-24504.226647260322,71514.83705770828,23825.49119979144],[-21501.724152798084,63141.661295779064,21130.04517013302],[-24672.593864757015,71903.54734469099,23944.05981575804],[-17177.371520129647,50046.547895627606,16655.300793022045],[-21466.988600933237,63002.791983654766,21105.283668508528],[-16242.941250846921,47381.65758509786,15817.951709070707],[-17344.869919519668,50528.60808072655,16828.199422144193],[-22168.758283055544,64669.130361871226,21528.458408794366],[-22303.261271147356,65051.29708409915,21675.446883721586],[-17168.019244753115,50034.113206490525,16652.17770928834],[-18968.945138100793,55172.271891999975,18463.830750599886],[-22122.078473058435,64555.90326836606,21483.55406476451],[-22303.45518478791,65028.583262551634,21680.94964520911],[-18529.784221929123,54103.58613205685,17947.188680033767],[-21483.018778133195,63056.85509694622,21119.388901284492],[-25024.151213127872,72725.89691966327,24416.4274951662],[-18976.676473023643,55199.90395761881,18481.023441482794],[-18436.36373216205,53922.61228468679,17865.923438638598],[-16315.76132644521,47566.29465053133,15844.643598806551],[-16348.045318264327,47656.4948555827,15910.307342677457],[-16381.658291992715,47717.074209704384,15931.31381555979],[-12131.367848096888,34989.27155421704,11722.671977666338],[-18461.114703640535,53981.71850568186,17889.76551428554],[-18980.060121625567,55202.33826581948,18484.73465332184],[-18926.05364462631,55082.16327875264,18404.795799600077],[-18716.62263248315,54599.38094342565,18146.832235056492],[-18979.03683464186,55201.088983681046,18478.554099646568],[-22313.445081690043,65074.30089431476,21687.40843660398],[-12107.9488289599,34948.62719789946,11706.203468519168],[-18485.407003662254,53994.21019683692,17906.946389261404],[-17653.17968108342,51291.88950764674,17191.06234173713],[-12112.245811939174,34936.00027173297,11713.990526810627],[-24808.794655068432,72249.46606392048,24081.582668150477],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12090.912198647076,34900.15260912139,11708.12508773177],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1300,30,7.23411745,7.235313076666667,0.49076230970746504,0.248612682267642,0.2476232449412596,0.012523528443055336,0.001561906613002777,0.0015657920342987833,1.8061937101200733E-4,99,"[[-12598.493353465732,35796.29015245233,12267.66703438248],[-18354.492906905707,53684.54310475272,17803.378275752006],[-24333.243844564786,71003.22154687736,23667.513141345185],[-16245.568988567888,47320.601569291146,15812.67059619878],[-16408.244873055835,47770.716974366536,15934.28737880358],[-18975.332351726265,55180.361300486795,18466.02238768981],[-24321.399888344517,70986.85284267105,23659.943764796346],[-16614.76390256197,48277.4915873092,16125.24145375572],[-19006.464924091422,55297.18146060733,18500.97787317057],[-12659.699206533262,36122.77552326811,12423.002089306165],[-18431.91570779236,53875.1277813168,17849.670256581874],[-17664.53651902602,51264.4986173388,17178.46810326845],[-12564.700559389696,35661.327983210016,12235.50226114362],[-16258.20287315097,47404.76124340315,15792.459356049081],[-12646.253448152216,36009.77619454072,12370.432540235868],[-16451.17932574107,47859.29093531913,15978.97725771666],[-18471.75612755027,53903.93659514729,17877.22432102421],[-16253.39227531861,47411.17835397627,15796.461666467078],[-12578.207637580215,35701.48822890785,12234.037913980033],[-21598.44041948307,63024.677323467185,21170.83520171646],[-12592.243772118003,35723.29267308299,12247.357208153746],[-24129.060659749706,70701.07807614721,23631.17961319031],[-18255.658393449594,53298.639992319375,17673.73556896961],[-16587.0981554903,48202.191061453435,16123.63022068882],[-12085.369277174535,34888.82449355856,11706.72827689049],[-24048.785376843356,70242.642387922,23499.645712834295],[-12187.748824401187,35112.50560474536,11768.27730782605],[-24339.201837480996,71032.01164676713,23677.997310464056],[-16524.729620577415,48010.13881214255,16037.171324564995],[-17112.44564431157,49880.19291955066,16598.756654917754],[-21400.71177075793,62790.86337664029,21048.280773420545],[-18929.055871228273,55083.58664509179,18404.04704461818],[-21378.92067551076,62859.5195682774,21048.261078009247],[-16182.467332399607,47267.70203938968,15756.868442789448],[-16282.951920697891,47472.932742740115,15848.497406880762],[-16231.595696585959,47341.57440998097,15807.263777469247],[-12464.521223857877,35433.22426249001,12148.131204463121],[-17196.081825430985,50088.85787933517,16674.515960175508],[-21458.024002576356,62980.11347964126,21093.699152845842],[-24180.97013676696,70602.97506808747,23624.006554258744],[-12634.81930767537,35980.827830457565,12358.752730614224],[-17334.73249507787,50416.54825217314,16806.993794404894],[-12623.27854631278,35920.59909463056,12362.412196544823],[-18856.57370311713,54866.172047557935,18322.00767281874],[-17663.628831582384,51251.26326391521,17155.64069078379],[-12571.793329150963,35659.60080815193,12232.135673160077],[-21451.02551328034,62961.43959160374,21092.1429039506],[-21397.94755391693,62857.16762676073,21049.148930246523],[-24608.996790614543,71701.63835175573,23906.470474363898],[-18519.650063991467,54037.535518281766,17918.012406435522],[-18610.310861891878,54289.06576227681,17995.12075349472],[-12228.763355837416,35213.695421737095,11810.05908599799],[-17468.964837214236,50757.92795547367,16994.759704982436],[-17665.21623019256,51232.64529000959,17159.80092707009],[-21455.310927839335,62986.07527332366,21104.955685241945],[-21625.238626250873,63102.176010079005,21195.208070172423],[-17378.858708111602,50635.3654745873,16861.27012707224],[-21786.547252199234,63483.448350648934,21272.129792415533],[-24338.35720788095,71021.991329953,23674.402926628194],[-12628.611699054913,35948.47671049769,12356.828300140936],[-21841.254093849966,63606.523072760065,21321.02119560173],[-17635.54158166323,51211.05678568097,17151.61247708882],[-21818.007175521434,63631.36303915177,21293.66586719542],[-17133.47566797205,49961.26911534131,16627.515886931684],[-16609.073827888595,48268.57643829773,16129.743820100512],[-24921.991245227473,72320.43908153058,24291.263456004966],[-22140.67759482049,64568.77977231859,21496.31657767735],[-24200.34959806857,70676.94179210637,23643.7181335879],[-16323.470680563838,47584.5234806147,15847.978773424034],[-12320.405341021333,35406.89258260538,11908.124818249671],[-21643.200659715167,63177.02110202297,21211.350581202703],[-18978.996768583485,55232.55049112087,18477.55124867714],[-18651.12296994792,54456.0798851004,18051.229077377528],[-24374.556196818066,71111.9179659569,23702.793791773078],[-24672.593864757015,71903.54734469099,23944.05981575804],[-17177.371520129647,50046.547895627606,16655.300793022045],[-21466.988600933237,63002.791983654766,21105.283668508528],[-16242.941250846921,47381.65758509786,15817.951709070707],[-22168.758283055544,64669.130361871226,21528.458408794366],[-22303.261271147356,65051.29708409915,21675.446883721586],[-22122.078473058435,64555.90326836606,21483.55406476451],[-22303.45518478791,65028.583262551634,21680.94964520911],[-25024.151213127872,72725.89691966327,24416.4274951662],[-16315.76132644521,47566.29465053133,15844.643598806551],[-12131.367848096888,34989.27155421704,11722.671977666338],[-18980.060121625567,55202.33826581948,18484.73465332184],[-18716.62263248315,54599.38094342565,18146.832235056492],[-18979.03683464186,55201.088983681046,18478.554099646568],[-22313.445081690043,65074.30089431476,21687.40843660398],[-12107.9488289599,34948.62719789946,11706.203468519168],[-12112.245811939174,34936.00027173297,11713.990526810627],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1400,30,7.5362885,7.549460160000001,0.49781069340612943,0.25062023313939197,0.25072585878439996,0.011970415991586615,0.001562695280760645,0.001539318173543694,1.8318947914587364E-4,99,"[[-16270.969907771112,47379.448990695615,15823.674528131616],[-17654.955444334693,51200.474852802625,17146.86919637796],[-18829.83267948983,54761.73010194045,18267.580343239915],[-16277.298354277296,47324.91900335428,15827.695397337266],[-21566.923592244653,63000.06860134303,21156.018010767126],[-12635.80514920528,35899.34495612511,12308.915882229809],[-12094.496888298758,34917.11033173845,11702.194483753403],[-21354.264157193993,62686.248292197364,21021.962613486878],[-12620.621078215734,35804.30184867258,12261.193061436421],[-18253.333661366785,53283.3580984016,17666.568750482646],[-18251.014534512666,53287.69527869418,17672.270803170097],[-17189.015618222384,49975.37901174089,16637.668619718424],[-17489.64008129893,50802.01423121463,16991.658151941516],[-18265.67637527674,53314.32161958949,17684.685007291166],[-16482.94545650034,47925.73744741625,15971.30383023716],[-18975.2641136362,55166.32938559853,18460.66569263336],[-12700.905092203458,36227.859463737164,12461.564137743686],[-24015.34934061267,70159.46869338221,23462.692290522362],[-16335.32742847996,47609.09755655888,15852.510115402496],[-16238.507909415497,47358.92408286117,15763.320122915204],[-12676.193928960658,36099.37841345045,12391.652659629495],[-17068.460748736357,49775.29042097069,16558.516320175717],[-16208.584976738626,47348.07218912422,15791.597840271697],[-12259.163127360485,35250.12882920757,11812.154842366825],[-12670.324360510996,36032.73126090407,12385.031903430685],[-24128.96202512312,70493.12938535537,23588.59632277119],[-21406.835044896892,62795.20030424915,21050.566306682656],[-12365.205687182588,35533.48759885386,11948.017714778127],[-21383.708693517958,62841.22317359143,21041.213992447305],[-22006.8975417276,64188.89736662888,21368.56038896589],[-12667.633452417296,36114.32380057569,12417.932365250876],[-12599.876504937773,35741.795988606435,12258.938925245873],[-24090.9588817239,70346.48867745865,23541.22065172136],[-18942.258977828922,55082.94323444388,18417.463932474475],[-12790.139644440955,36309.35189222185,12464.487027368472],[-16278.806760973821,47479.46201938854,15801.669700480203],[-12609.912628657046,35774.08943399863,12246.004582460175],[-18949.904935341296,55088.03768165903,18417.31479388482],[-17172.10980442958,50018.21074483923,16644.828285337277],[-12272.32112004267,35303.101101850596,11838.213237010958],[-24118.654964129517,70495.62155438331,23591.695929464106],[-21373.73306033649,62775.91617871924,21030.512737574387],[-17565.016839551532,50973.37516644503,17071.446619891776],[-16255.387422604406,47343.88441009707,15813.150492914818],[-12592.279242256785,35711.86381622125,12249.458594331894],[-16161.60500230001,47121.82210943306,15752.648685989829],[-24333.243844564786,71003.22154687736,23667.513141345185],[-16245.568988567888,47320.601569291146,15812.67059619878],[-18975.332351726265,55180.361300486795,18466.02238768981],[-24321.399888344517,70986.85284267105,23659.943764796346],[-16614.76390256197,48277.4915873092,16125.24145375572],[-19006.464924091422,55297.18146060733,18500.97787317057],[-17664.53651902602,51264.4986173388,17178.46810326845],[-16258.20287315097,47404.76124340315,15792.459356049081],[-18471.75612755027,53903.93659514729,17877.22432102421],[-21598.44041948307,63024.677323467185,21170.83520171646],[-18255.658393449594,53298.639992319375,17673.73556896961],[-16587.0981554903,48202.191061453435,16123.63022068882],[-24048.785376843356,70242.642387922,23499.645712834295],[-16524.729620577415,48010.13881214255,16037.171324564995],[-17112.44564431157,49880.19291955066,16598.756654917754],[-21400.71177075793,62790.86337664029,21048.280773420545],[-21378.92067551076,62859.5195682774,21048.261078009247],[-16182.467332399607,47267.70203938968,15756.868442789448],[-12464.521223857877,35433.22426249001,12148.131204463121],[-24180.97013676696,70602.97506808747,23624.006554258744],[-17334.73249507787,50416.54825217314,16806.993794404894],[-17663.628831582384,51251.26326391521,17155.64069078379],[-12571.793329150963,35659.60080815193,12232.135673160077],[-21397.94755391693,62857.16762676073,21049.148930246523],[-24608.996790614543,71701.63835175573,23906.470474363898],[-18519.650063991467,54037.535518281766,17918.012406435522],[-18610.310861891878,54289.06576227681,17995.12075349472],[-17665.21623019256,51232.64529000959,17159.80092707009],[-21625.238626250873,63102.176010079005,21195.208070172423],[-21786.547252199234,63483.448350648934,21272.129792415533],[-21841.254093849966,63606.523072760065,21321.02119560173],[-16609.073827888595,48268.57643829773,16129.743820100512],[-24921.991245227473,72320.43908153058,24291.263456004966],[-22140.67759482049,64568.77977231859,21496.31657767735],[-18651.12296994792,54456.0798851004,18051.229077377528],[-24374.556196818066,71111.9179659569,23702.793791773078],[-24672.593864757015,71903.54734469099,23944.05981575804],[-22168.758283055544,64669.130361871226,21528.458408794366],[-22303.261271147356,65051.29708409915,21675.446883721586],[-22303.45518478791,65028.583262551634,21680.94964520911],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12131.367848096888,34989.27155421704,11722.671977666338],[-22313.445081690043,65074.30089431476,21687.40843660398],[-12107.9488289599,34948.62719789946,11706.203468519168],[-12112.245811939174,34936.00027173297,11713.990526810627],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1500,30,7.84769495,7.867630586666667,0.5081145406448071,0.25205639194145324,0.25364160514102396,0.012211955673118509,0.0015287538279223146,0.0015103436839700797,1.7690575369293384E-4,99,"[[-12679.983244133951,36019.73684405509,12384.879086565608],[-21481.0313949241,62753.09763830155,21091.629019913893],[-18606.214575047965,54243.298254839225,17977.92946220954],[-18241.91862560781,53228.04077864732,17654.157773414987],[-16284.608414045979,47381.86840714864,15820.89555458726],[-12711.730939428944,36187.32663993986,12427.397770514153],[-12773.10884178031,36292.92418490898,12442.988653233202],[-16189.382070883017,47286.58192374862,15764.783177609654],[-21364.750646410026,62396.11873556928,20954.05817928358],[-17190.214411245943,49958.27746565928,16616.993749490928],[-19008.692062540453,55298.745108298855,18493.528320151898],[-18389.558131533468,53566.110465794256,17780.995035690794],[-19011.61562563335,55315.46323806574,18499.450126399704],[-16298.412334231907,47367.89945105504,15844.372625880314],[-17487.06137919753,50713.53559399527,16978.47465965632],[-12845.602237947853,36504.98918864379,12538.42894104841],[-16181.444884975434,47163.48145090718,15761.434917292556],[-21325.21930245134,62558.16579954837,20985.16049382447],[-21557.318476493685,62887.83100834833,21130.811387136633],[-12694.106578302988,36173.49979516832,12424.562428778934],[-17659.567262135424,51192.71628479785,17147.548270035677],[-21999.899589955592,64177.32752483169,21367.27549195581],[-16149.792289744702,47060.60182848451,15726.560063770954],[-16242.373701850787,47364.922198079825,15773.858865683653],[-17184.99497555603,49965.12965623997,16631.512180001162],[-12800.734954211192,36345.246055115334,12476.823017939289],[-21768.701152478512,63444.20776449863,21255.050078566208],[-21395.133943357665,62746.22289409994,21023.917644289155],[-24092.583015552245,70310.12283085274,23510.09338676929],[-18370.626180233816,53535.06830536137,17759.644980291963],[-18818.937992475592,54744.91540142081,18263.42763079985],[-18257.977500393798,53297.460621979655,17668.397625592126],[-12490.895905872021,35905.00119988832,12049.404722242049],[-24027.73388633377,70217.22009433652,23483.38233027957],[-17216.881295999487,50097.32073969979,16681.890911391307],[-21386.524373115728,62732.540523218246,21046.08890579133],[-18222.554067089233,53200.102050585876,17637.43921718193],[-21374.649544621723,62707.2603675181,21036.262483792296],[-21669.950845074494,63189.1660667118,21187.208159801612],[-18565.665723419766,54096.98569963712,17938.84109213526],[-21578.428469085353,62931.07889130617,21142.058320824457],[-18990.614839692895,55188.62186976701,18430.2789819345],[-19017.599473667877,55326.26418599482,18502.658007436035],[-17654.955444334693,51200.474852802625,17146.86919637796],[-18829.83267948983,54761.73010194045,18267.580343239915],[-16277.298354277296,47324.91900335428,15827.695397337266],[-12094.496888298758,34917.11033173845,11702.194483753403],[-21354.264157193993,62686.248292197364,21021.962613486878],[-12620.621078215734,35804.30184867258,12261.193061436421],[-17189.015618222384,49975.37901174089,16637.668619718424],[-16482.94545650034,47925.73744741625,15971.30383023716],[-24015.34934061267,70159.46869338221,23462.692290522362],[-16238.507909415497,47358.92408286117,15763.320122915204],[-17068.460748736357,49775.29042097069,16558.516320175717],[-12259.163127360485,35250.12882920757,11812.154842366825],[-24128.96202512312,70493.12938535537,23588.59632277119],[-12365.205687182588,35533.48759885386,11948.017714778127],[-22006.8975417276,64188.89736662888,21368.56038896589],[-24090.9588817239,70346.48867745865,23541.22065172136],[-12790.139644440955,36309.35189222185,12464.487027368472],[-12609.912628657046,35774.08943399863,12246.004582460175],[-18949.904935341296,55088.03768165903,18417.31479388482],[-12272.32112004267,35303.101101850596,11838.213237010958],[-12592.279242256785,35711.86381622125,12249.458594331894],[-16161.60500230001,47121.82210943306,15752.648685989829],[-24333.243844564786,71003.22154687736,23667.513141345185],[-24321.399888344517,70986.85284267105,23659.943764796346],[-16614.76390256197,48277.4915873092,16125.24145375572],[-19006.464924091422,55297.18146060733,18500.97787317057],[-16258.20287315097,47404.76124340315,15792.459356049081],[-24048.785376843356,70242.642387922,23499.645712834295],[-16524.729620577415,48010.13881214255,16037.171324564995],[-16182.467332399607,47267.70203938968,15756.868442789448],[-17334.73249507787,50416.54825217314,16806.993794404894],[-17663.628831582384,51251.26326391521,17155.64069078379],[-12571.793329150963,35659.60080815193,12232.135673160077],[-24608.996790614543,71701.63835175573,23906.470474363898],[-17665.21623019256,51232.64529000959,17159.80092707009],[-16609.073827888595,48268.57643829773,16129.743820100512],[-24921.991245227473,72320.43908153058,24291.263456004966],[-22140.67759482049,64568.77977231859,21496.31657767735],[-24374.556196818066,71111.9179659569,23702.793791773078],[-24672.593864757015,71903.54734469099,23944.05981575804],[-22168.758283055544,64669.130361871226,21528.458408794366],[-22303.261271147356,65051.29708409915,21675.446883721586],[-22303.45518478791,65028.583262551634,21680.94964520911],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12131.367848096888,34989.27155421704,11722.671977666338],[-22313.445081690043,65074.30089431476,21687.40843660398],[-12107.9488289599,34948.62719789946,11706.203468519168],[-12112.245811939174,34936.00027173297,11713.990526810627],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1600,30,8.16005705,8.18821294,0.5195658427012589,0.25470545288584423,0.25671385545299236,0.012796311708432932,0.0014700575216465867,0.0014856873215458096,1.7390543266008113E-4,99,"[[-24089.646926236765,70318.12334755322,23515.959872567222],[-23836.949364297332,69663.01517508844,23292.428927217326],[-21752.61124403336,63431.078533762324,21128.879256179043],[-16331.06392339013,47497.89043895519,15853.91662999815],[-12178.712148353075,35141.103972475896,11734.926582869823],[-22191.67488881427,64628.44718669622,21531.005885101204],[-16172.245774286694,47125.89701581865,15738.192177432542],[-23996.056106317348,70040.92925273872,23425.395637663638],[-18519.969053571145,53935.8776026531,17903.630854695934],[-12778.947410795896,36306.27365536733,12447.926279881725],[-21678.676372097838,63178.46189401621,21194.211333201685],[-19044.512287591762,55391.37540901279,18509.190870511145],[-16174.97275396622,47124.14917660532,15747.889045532234],[-22040.102724558863,64224.3384669226,21417.697622102856],[-12845.293946316608,36471.78507002279,12512.293833855256],[-23973.446248878274,70069.22665398376,23429.874083750175],[-18612.929754761695,54222.748928762914,17981.580113081367],[-21371.940121229683,62634.83568214981,21012.546808761686],[-21072.052137828854,61835.43743922448,20747.979131735436],[-12811.383195425342,36387.865699296955,12476.28314890481],[-17664.45691327149,51197.64353419292,17155.753042919056],[-15929.854950619801,46526.85882654898,15539.863289811263],[-21096.267822672417,61921.83633975682,20769.736828275254],[-21904.32628430326,63911.71818819214,21269.54087190862],[-12794.39193067962,36335.640034979224,12481.10540840084],[-18761.355859217223,54513.20733953702,18196.588169447925],[-12937.534658918265,36745.23729540296,12621.22023864943],[-21878.20846266537,63814.14689790462,21248.00776770539],[-17673.7716569076,51239.84500178472,17165.966875167785],[-12622.557501050258,35826.248981466706,12257.8490285424],[-17443.716564765182,50551.18264413953,16937.48346290678],[-21477.508238740207,62713.60830113464,21063.734265623338],[-22257.222091954187,64888.0690423079,21626.64781138894],[-17659.614986522316,51212.31606944345,17147.01002596412],[-24005.33908356597,70138.30854596452,23461.19487770809],[-16179.793867843533,47164.71823525084,15754.045980566823],[-21401.74712111108,62447.15363453217,20961.81995171413],[-18208.635076568447,53177.03312262634,17618.555650308856],[-12861.302675970084,36522.229492294886,12514.023342202692],[-12294.488503612305,35342.334685861955,11843.215257699636],[-18282.362669488513,53315.60754180737,17689.831444743762],[-21526.672921583027,62785.76585271299,21107.34009640807],[-16936.383228519127,49393.92763674171,16419.267441701937],[-16531.95404898373,48022.62984362288,16029.069641976987],[-18241.91862560781,53228.04077864732,17654.157773414987],[-21364.750646410026,62396.11873556928,20954.05817928358],[-17190.214411245943,49958.27746565928,16616.993749490928],[-19008.692062540453,55298.745108298855,18493.528320151898],[-18389.558131533468,53566.110465794256,17780.995035690794],[-19011.61562563335,55315.46323806574,18499.450126399704],[-16298.412334231907,47367.89945105504,15844.372625880314],[-17487.06137919753,50713.53559399527,16978.47465965632],[-12845.602237947853,36504.98918864379,12538.42894104841],[-16181.444884975434,47163.48145090718,15761.434917292556],[-21325.21930245134,62558.16579954837,20985.16049382447],[-17659.567262135424,51192.71628479785,17147.548270035677],[-16149.792289744702,47060.60182848451,15726.560063770954],[-17184.99497555603,49965.12965623997,16631.512180001162],[-12800.734954211192,36345.246055115334,12476.823017939289],[-24092.583015552245,70310.12283085274,23510.09338676929],[-18370.626180233816,53535.06830536137,17759.644980291963],[-18990.614839692895,55188.62186976701,18430.2789819345],[-19017.599473667877,55326.26418599482,18502.658007436035],[-18829.83267948983,54761.73010194045,18267.580343239915],[-16277.298354277296,47324.91900335428,15827.695397337266],[-12094.496888298758,34917.11033173845,11702.194483753403],[-12620.621078215734,35804.30184867258,12261.193061436421],[-17189.015618222384,49975.37901174089,16637.668619718424],[-16482.94545650034,47925.73744741625,15971.30383023716],[-24015.34934061267,70159.46869338221,23462.692290522362],[-16238.507909415497,47358.92408286117,15763.320122915204],[-12259.163127360485,35250.12882920757,11812.154842366825],[-12790.139644440955,36309.35189222185,12464.487027368472],[-12609.912628657046,35774.08943399863,12246.004582460175],[-18949.904935341296,55088.03768165903,18417.31479388482],[-12272.32112004267,35303.101101850596,11838.213237010958],[-16161.60500230001,47121.82210943306,15752.648685989829],[-24333.243844564786,71003.22154687736,23667.513141345185],[-16614.76390256197,48277.4915873092,16125.24145375572],[-17334.73249507787,50416.54825217314,16806.993794404894],[-12571.793329150963,35659.60080815193,12232.135673160077],[-24608.996790614543,71701.63835175573,23906.470474363898],[-16609.073827888595,48268.57643829773,16129.743820100512],[-24921.991245227473,72320.43908153058,24291.263456004966],[-24374.556196818066,71111.9179659569,23702.793791773078],[-24672.593864757015,71903.54734469099,23944.05981575804],[-22303.45518478791,65028.583262551634,21680.94964520911],[-25024.151213127872,72725.89691966327,24416.4274951662],[-22313.445081690043,65074.30089431476,21687.40843660398],[-12107.9488289599,34948.62719789946,11706.203468519168],[-12112.245811939174,34936.00027173297,11713.990526810627],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-22308.919685212313,65074.58234172258,21687.06438606558],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1700,30,8.4740493,8.517342573333334,0.5321238703541227,0.2575953562244046,0.25899472804392304,0.012870977942051018,0.001442763144285207,0.0014537429946984088,1.7761766146134601E-4,99,"[[-17469.441802864283,50603.18905806618,16964.254349083967],[-17682.412959758873,51241.496898214944,17157.76573859573],[-21184.303426513336,61879.28663131683,20767.352139189898],[-21173.13598931423,62019.11572251533,20817.338229491008],[-15967.715578025465,46574.695506659176,15558.976860318651],[-17569.20994352085,50926.51800558373,17044.34895732681],[-16481.66874002819,47950.25915142871,15954.868370869057],[-18237.475758170458,53222.663117146236,17641.68371701697],[-16223.567123006615,47162.027512260756,15772.301590907116],[-21466.603730676143,62581.78379457467,21002.08124489077],[-16930.457958599964,49358.26645106584,16404.15817144192],[-23813.777194263344,69645.71469328177,23266.68153950174],[-12914.948352865162,36700.96298059939,12595.94521722222],[-12961.156590553479,36881.00895485115,12665.870755169706],[-21169.73960698146,61820.07388927355,20758.394156143633],[-21139.678985473645,62054.26603361132,20797.169890975234],[-12927.787818128923,36718.494802003406,12599.409236333047],[-17661.47890701359,51182.404625793075,17149.651311715632],[-16161.6794121758,47063.832981317064,15730.725035187454],[-21480.44918124118,62569.69854387107,20988.23254662455],[-16281.056468264227,47310.90157950371,15808.818851460075],[-17351.74561485948,50352.569150134885,16796.881768965686],[-21374.77058872626,62373.42784024099,20924.34523185361],[-24699.39807005995,71889.6970123536,23974.85113775622],[-24422.06434047178,71081.36172406586,23664.667121673585],[-18568.230485181804,54048.68443821196,17930.56555948954],[-18801.265613409007,54621.41357482103,18206.605584567045],[-21792.72263471949,63573.33750672726,21154.548205369218],[-17329.207273229847,50300.752328501985,16783.247734817134],[-22319.397808011792,65057.02965560877,21686.194690818167],[-24074.898762634213,70168.37404773821,23386.075743611764],[-21878.378485384932,63794.787239303274,21233.941221625766],[-18208.422117345173,53175.153375323076,17606.807464265992],[-18764.449657519697,54522.66667581475,18195.42181081925],[-16327.572931661747,47471.03510023697,15846.880604660535],[-17191.729198870984,49977.56129540008,16622.950198676073],[-22109.820376374482,64350.20261744451,21444.954259221064],[-24153.97875787112,70502.66053543339,23496.192526166997],[-16246.105546169616,47238.53912401823,15770.621371775123],[-21077.9777043474,61891.67002394916,20754.35738134393],[-23823.059816574783,69615.21198770001,23293.108908604034],[-18386.640984281436,53578.17800627856,17768.97010774118],[-22317.37516614253,65076.518848591106,21689.244236986906],[-16137.433587827389,47035.71951943915,15695.985936526007],[-12857.34810024163,36506.371066121625,12511.856619866317],[-23880.091817310717,69773.51112213336,23321.427566751227],[-16626.186715538086,48314.65218539114,16138.192678618976],[-23903.897271890288,69818.90048447765,23341.8845474957],[-17679.566841754746,51236.28004050601,17174.35580236444],[-15965.269953891777,46601.38928266097,15563.479400864604],[-18109.882345162456,52908.59906557693,17547.10967899068],[-23836.949364297332,69663.01517508844,23292.428927217326],[-21752.61124403336,63431.078533762324,21128.879256179043],[-12178.712148353075,35141.103972475896,11734.926582869823],[-22191.67488881427,64628.44718669622,21531.005885101204],[-16172.245774286694,47125.89701581865,15738.192177432542],[-23996.056106317348,70040.92925273872,23425.395637663638],[-19044.512287591762,55391.37540901279,18509.190870511145],[-12845.293946316608,36471.78507002279,12512.293833855256],[-18612.929754761695,54222.748928762914,17981.580113081367],[-21072.052137828854,61835.43743922448,20747.979131735436],[-12811.383195425342,36387.865699296955,12476.28314890481],[-15929.854950619801,46526.85882654898,15539.863289811263],[-21096.267822672417,61921.83633975682,20769.736828275254],[-12937.534658918265,36745.23729540296,12621.22023864943],[-12622.557501050258,35826.248981466706,12257.8490285424],[-22257.222091954187,64888.0690423079,21626.64781138894],[-12861.302675970084,36522.229492294886,12514.023342202692],[-12294.488503612305,35342.334685861955,11843.215257699636],[-16936.383228519127,49393.92763674171,16419.267441701937],[-16531.95404898373,48022.62984362288,16029.069641976987],[-17190.214411245943,49958.27746565928,16616.993749490928],[-19008.692062540453,55298.745108298855,18493.528320151898],[-18389.558131533468,53566.110465794256,17780.995035690794],[-19011.61562563335,55315.46323806574,18499.450126399704],[-16149.792289744702,47060.60182848451,15726.560063770954],[-18990.614839692895,55188.62186976701,18430.2789819345],[-19017.599473667877,55326.26418599482,18502.658007436035],[-12094.496888298758,34917.11033173845,11702.194483753403],[-12620.621078215734,35804.30184867258,12261.193061436421],[-12259.163127360485,35250.12882920757,11812.154842366825],[-12790.139644440955,36309.35189222185,12464.487027368472],[-12609.912628657046,35774.08943399863,12246.004582460175],[-18949.904935341296,55088.03768165903,18417.31479388482],[-12272.32112004267,35303.101101850596,11838.213237010958],[-16614.76390256197,48277.4915873092,16125.24145375572],[-12571.793329150963,35659.60080815193,12232.135673160077],[-24608.996790614543,71701.63835175573,23906.470474363898],[-24921.991245227473,72320.43908153058,24291.263456004966],[-25024.151213127872,72725.89691966327,24416.4274951662],[-22313.445081690043,65074.30089431476,21687.40843660398],[-12112.245811939174,34936.00027173297,11713.990526810627],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1800,30,8.7816238,8.83471707,0.5439571218618972,0.25971605902638395,0.2612570268023653,0.013095043878958226,0.0014274994818898115,0.0014263103888201567,1.8323613819444244E-4,99,"[[-15968.313867459343,46604.20474452523,15562.86892742347],[-21123.14825517854,61716.46343635736,20735.51465727367],[-18376.253188401894,53511.22996709627,17751.15869105447],[-15949.686624467788,46536.49420877742,15550.767919349883],[-21172.620052553415,61849.269394474904,20773.430985207964],[-21473.36342450948,62524.68000863868,20966.04170768781],[-17474.825646292207,50637.50133022636,16962.117780273],[-15942.45951158828,46492.863013118505,15526.541904816953],[-12830.934448681635,36353.55507932115,12474.219089461676],[-17678.274096146324,51218.85601885084,17166.74145942449],[-12197.537444789477,35105.37256968465,11763.079740643418],[-21180.66876538898,61836.32260078612,20758.41938115422],[-21760.86434540576,63427.46726090151,21134.271567711716],[-21090.467153551075,61835.398683418,20752.32795269901],[-15972.101655658997,46610.23193116725,15562.17410970759],[-12891.181994853703,36549.01898318786,12518.7635712957],[-21739.1443444597,63375.623601385465,21096.232523656843],[-17189.208403814428,49961.90475962077,16611.068048672736],[-22319.653417429974,65047.983680418,21692.452357513223],[-21183.086263182024,61857.60675947752,20768.36177090109],[-21513.75952977834,62622.60249337913,20999.478838723568],[-12090.226796115532,34901.5400772065,11699.81242417808],[-23612.8650077705,68972.46696533603,23048.57267116088],[-15991.979534009128,46622.16910490178,15573.594195571777],[-15986.530288956716,46584.84310032436,15578.35822723716],[-12953.958985582063,36763.99930310753,12632.278023311414],[-12678.32008256664,35980.09089666014,12295.672738657426],[-12311.156348748555,35397.10075476301,11852.999255484145],[-12939.635610497737,36767.61324371719,12614.270655123115],[-23569.54853643283,68898.64471917215,23029.30120386597],[-18969.109315387002,55129.228508557935,18432.019187632675],[-13001.846992857154,36967.86679646656,12691.817893436111],[-12960.965632120966,36865.03085956661,12647.748845933615],[-12861.38980077273,36513.690857107606,12505.85931384422],[-24581.650245025277,71559.22212440174,23890.535533524537],[-21584.35926618309,62973.204801985215,20958.331656131722],[-18809.50904777119,54646.70585591802,18216.421110971914],[-17220.145879946936,49996.08046940581,16638.242995314806],[-17682.412959758873,51241.496898214944,17157.76573859573],[-21184.303426513336,61879.28663131683,20767.352139189898],[-15967.715578025465,46574.695506659176,15558.976860318651],[-17569.20994352085,50926.51800558373,17044.34895732681],[-16481.66874002819,47950.25915142871,15954.868370869057],[-18237.475758170458,53222.663117146236,17641.68371701697],[-16223.567123006615,47162.027512260756,15772.301590907116],[-16930.457958599964,49358.26645106584,16404.15817144192],[-23813.777194263344,69645.71469328177,23266.68153950174],[-12961.156590553479,36881.00895485115,12665.870755169706],[-21169.73960698146,61820.07388927355,20758.394156143633],[-12927.787818128923,36718.494802003406,12599.409236333047],[-17661.47890701359,51182.404625793075,17149.651311715632],[-16281.056468264227,47310.90157950371,15808.818851460075],[-17351.74561485948,50352.569150134885,16796.881768965686],[-24699.39807005995,71889.6970123536,23974.85113775622],[-24422.06434047178,71081.36172406586,23664.667121673585],[-18568.230485181804,54048.68443821196,17930.56555948954],[-18801.265613409007,54621.41357482103,18206.605584567045],[-22319.397808011792,65057.02965560877,21686.194690818167],[-24074.898762634213,70168.37404773821,23386.075743611764],[-21878.378485384932,63794.787239303274,21233.941221625766],[-18208.422117345173,53175.153375323076,17606.807464265992],[-22109.820376374482,64350.20261744451,21444.954259221064],[-24153.97875787112,70502.66053543339,23496.192526166997],[-16246.105546169616,47238.53912401823,15770.621371775123],[-23823.059816574783,69615.21198770001,23293.108908604034],[-18386.640984281436,53578.17800627856,17768.97010774118],[-22317.37516614253,65076.518848591106,21689.244236986906],[-16626.186715538086,48314.65218539114,16138.192678618976],[-23903.897271890288,69818.90048447765,23341.8845474957],[-18109.882345162456,52908.59906557693,17547.10967899068],[-23836.949364297332,69663.01517508844,23292.428927217326],[-22191.67488881427,64628.44718669622,21531.005885101204],[-19044.512287591762,55391.37540901279,18509.190870511145],[-18612.929754761695,54222.748928762914,17981.580113081367],[-21072.052137828854,61835.43743922448,20747.979131735436],[-15929.854950619801,46526.85882654898,15539.863289811263],[-12294.488503612305,35342.334685861955,11843.215257699636],[-16936.383228519127,49393.92763674171,16419.267441701937],[-16531.95404898373,48022.62984362288,16029.069641976987],[-17190.214411245943,49958.27746565928,16616.993749490928],[-19008.692062540453,55298.745108298855,18493.528320151898],[-19011.61562563335,55315.46323806574,18499.450126399704],[-18990.614839692895,55188.62186976701,18430.2789819345],[-19017.599473667877,55326.26418599482,18502.658007436035],[-12620.621078215734,35804.30184867258,12261.193061436421],[-12259.163127360485,35250.12882920757,11812.154842366825],[-12609.912628657046,35774.08943399863,12246.004582460175],[-16614.76390256197,48277.4915873092,16125.24145375572],[-12571.793329150963,35659.60080815193,12232.135673160077],[-24921.991245227473,72320.43908153058,24291.263456004966],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12112.245811939174,34936.00027173297,11713.990526810627],[-25019.975115611232,72696.31133946736,24412.378917729904],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12080.986097428144,34886.655558645005,11699.388999377848],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
1900,30,9.1178269,9.159984770000001,0.5596481507579828,0.2616949636935747,0.2633598061530416,0.013274072183383261,0.0013937926735825105,0.001397817186875733,1.812687520587046E-4,99,"[[-24461.983634717006,71222.62764612153,23711.803988876134],[-23826.406205862306,69559.72485498895,23263.533253673577],[-15963.692075513149,46535.32444629425,15532.415124841087],[-12354.788099306463,35506.38474589381,11886.875177452517],[-15950.809340206211,46522.62363467861,15535.373956211535],[-23555.940461421524,68854.75035205587,23016.130880637164],[-21108.945136105103,61668.90098030377,20715.900740084526],[-18362.66856637117,53462.171728780486,17747.04827788381],[-15899.330031322468,46424.032805500145,15512.99072789766],[-12999.909029377208,36979.37276875161,12713.570229588278],[-21184.57049652184,61849.07428932267,20763.00622843859],[-23555.263548119703,68836.21736625618,23012.191988991155],[-12089.075063441827,34901.235108020104,11697.756894534825],[-15939.462286966063,46495.498262834946,15545.33991594915],[-24207.694102432808,70618.33252058156,23536.870983835073],[-12987.426079947054,36952.70645953774,12677.106055875649],[-15937.46366874775,46514.7339757262,15542.162007671423],[-16018.954329566073,46673.011543981294,15577.319357244778],[-12330.652867746494,35422.6097415494,11858.744554785984],[-16930.87783169854,49365.04264343051,16402.81832975001],[-18379.381668627957,53497.589597147504,17754.441683961802],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12943.215542635158,36719.759060065655,12583.56521387165],[-18976.007855739746,55163.29207919224,18404.665050676736],[-12665.67521017343,35927.93134919208,12283.828292575201],[-17464.747329920097,50534.04920695965,16937.574867873085],[-21154.6149813269,61762.91744415255,20749.737600570174],[-12988.724939621103,36921.558895432485,12697.271469370717],[-13029.140245393155,37014.931967814126,12718.881681132607],[-21132.886900952763,61740.51725544006,20744.586962150574],[-23598.316892590243,68954.5941795922,23032.052916774734],[-22112.547572743886,64340.05279314171,21448.314845312783],[-21159.487396631084,61725.718177777715,20743.203325630824],[-12865.40453360525,36453.79171363894,12506.816929963641],[-15902.410660832413,46422.71554822479,15509.659220502226],[-21123.14825517854,61716.46343635736,20735.51465727367],[-18376.253188401894,53511.22996709627,17751.15869105447],[-21473.36342450948,62524.68000863868,20966.04170768781],[-15942.45951158828,46492.863013118505,15526.541904816953],[-12830.934448681635,36353.55507932115,12474.219089461676],[-17678.274096146324,51218.85601885084,17166.74145942449],[-12197.537444789477,35105.37256968465,11763.079740643418],[-21180.66876538898,61836.32260078612,20758.41938115422],[-12891.181994853703,36549.01898318786,12518.7635712957],[-21739.1443444597,63375.623601385465,21096.232523656843],[-17189.208403814428,49961.90475962077,16611.068048672736],[-22319.653417429974,65047.983680418,21692.452357513223],[-21513.75952977834,62622.60249337913,20999.478838723568],[-12090.226796115532,34901.5400772065,11699.81242417808],[-23612.8650077705,68972.46696533603,23048.57267116088],[-15986.530288956716,46584.84310032436,15578.35822723716],[-12953.958985582063,36763.99930310753,12632.278023311414],[-12678.32008256664,35980.09089666014,12295.672738657426],[-23569.54853643283,68898.64471917215,23029.30120386597],[-13001.846992857154,36967.86679646656,12691.817893436111],[-21584.35926618309,62973.204801985215,20958.331656131722],[-18809.50904777119,54646.70585591802,18216.421110971914],[-17220.145879946936,49996.08046940581,16638.242995314806],[-17682.412959758873,51241.496898214944,17157.76573859573],[-17569.20994352085,50926.51800558373,17044.34895732681],[-16481.66874002819,47950.25915142871,15954.868370869057],[-16223.567123006615,47162.027512260756,15772.301590907116],[-16930.457958599964,49358.26645106584,16404.15817144192],[-21169.73960698146,61820.07388927355,20758.394156143633],[-17661.47890701359,51182.404625793075,17149.651311715632],[-16281.056468264227,47310.90157950371,15808.818851460075],[-17351.74561485948,50352.569150134885,16796.881768965686],[-24699.39807005995,71889.6970123536,23974.85113775622],[-24422.06434047178,71081.36172406586,23664.667121673585],[-18568.230485181804,54048.68443821196,17930.56555948954],[-18801.265613409007,54621.41357482103,18206.605584567045],[-22319.397808011792,65057.02965560877,21686.194690818167],[-24074.898762634213,70168.37404773821,23386.075743611764],[-21878.378485384932,63794.787239303274,21233.941221625766],[-18208.422117345173,53175.153375323076,17606.807464265992],[-22109.820376374482,64350.20261744451,21444.954259221064],[-16246.105546169616,47238.53912401823,15770.621371775123],[-22317.37516614253,65076.518848591106,21689.244236986906],[-16626.186715538086,48314.65218539114,16138.192678618976],[-18109.882345162456,52908.59906557693,17547.10967899068],[-22191.67488881427,64628.44718669622,21531.005885101204],[-19044.512287591762,55391.37540901279,18509.190870511145],[-18612.929754761695,54222.748928762914,17981.580113081367],[-17190.214411245943,49958.27746565928,16616.993749490928],[-19008.692062540453,55298.745108298855,18493.528320151898],[-18990.614839692895,55188.62186976701,18430.2789819345],[-19017.599473667877,55326.26418599482,18502.658007436035],[-12259.163127360485,35250.12882920757,11812.154842366825],[-12609.912628657046,35774.08943399863,12246.004582460175],[-16614.76390256197,48277.4915873092,16125.24145375572],[-12571.793329150963,35659.60080815193,12232.135673160077],[-24921.991245227473,72320.43908153058,24291.263456004966],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12112.245811939174,34936.00027173297,11713.990526810627],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2000,30,9.447411850000002,9.485385070000001,0.576203930091882,0.26268806843921455,0.26566826256365317,0.013133674833793978,0.001361518777106292,0.001372530105167996,1.755234764545878E-4,99,"[[-18961.59464612247,55109.46503099825,18384.576566061183],[-21428.208258195908,62394.71184761372,20889.633787539417],[-17479.88227414392,50525.546079243395,16942.34671276699],[-13045.343221158892,37091.71234539686,12721.861722208778],[-15894.641825978795,46385.1990987267,15505.023807319896],[-16637.06296870161,48337.03884820787,16137.261848783475],[-19044.01162344305,55370.23257099538,18509.896913989578],[-18341.520744207995,53335.07609795151,17708.483477295213],[-16387.721963997614,47480.25055838602,15841.716638431824],[-12668.413013452091,35908.03404598986,12285.69047644433],[-16036.678591513444,46611.37457282595,15571.058154703607],[-21143.95568464651,61728.075909601714,20731.70344337388],[-24675.64774796268,71577.62456420914,24031.325955744884],[-16519.895321659485,47945.323740025895,16004.384492973086],[-12113.616670321935,34949.40001258162,11704.023040202248],[-23560.036933442356,68878.77639101094,23003.766243328795],[-15919.691294135073,46404.37260394931,15501.320517171285],[-16584.08115418619,48096.64254543707,16046.089297280992],[-18373.17417604853,53449.56832441447,17743.38757718607],[-21139.250633690055,61677.546897451386,20730.01387270031],[-18804.83593951284,54623.65230392703,18202.50475582815],[-13025.860310486363,37032.815704301676,12723.889883080341],[-13071.093091522263,37109.6445212241,12744.83526354323],[-15962.080065070639,46488.0974029124,15527.819320919003],[-23594.789913589706,68917.76701061569,23038.90347613701],[-18796.02198054228,54595.70501743102,18199.026042391488],[-15926.337161237494,46444.15511370127,15514.904645138791],[-17480.89084897155,50585.11021138225,16932.910166064295],[-16252.834110156073,47198.39309429191,15762.564301001546],[-15899.86026515349,46424.969959191105,15504.995018746913],[-12367.850809462665,35526.56589227438,11902.230793751616],[-17687.999843495363,51230.842063319054,17174.170668036586],[-18701.728486506843,54335.34901614261,18103.842011266086],[-15903.157424122994,46381.20139154308,15507.286152454104],[-21138.94099064235,61658.025342120265,20703.85335292557],[-15910.214523780713,46422.99303228616,15504.49410746256],[-15987.593980825577,46563.96351530043,15557.02672788822],[-21182.0740683237,61838.57463968121,20756.797470118847],[-13056.237682962474,37158.20347450798,12758.08509592594],[-22273.206642744648,64868.37289395168,21635.03603403655],[-16534.888795653635,47971.54898102673,16018.538144136304],[-24461.983634717006,71222.62764612153,23711.803988876134],[-23826.406205862306,69559.72485498895,23263.533253673577],[-15963.692075513149,46535.32444629425,15532.415124841087],[-23555.940461421524,68854.75035205587,23016.130880637164],[-21108.945136105103,61668.90098030377,20715.900740084526],[-23555.263548119703,68836.21736625618,23012.191988991155],[-12089.075063441827,34901.235108020104,11697.756894534825],[-12330.652867746494,35422.6097415494,11858.744554785984],[-18379.381668627957,53497.589597147504,17754.441683961802],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12943.215542635158,36719.759060065655,12583.56521387165],[-18976.007855739746,55163.29207919224,18404.665050676736],[-12665.67521017343,35927.93134919208,12283.828292575201],[-21154.6149813269,61762.91744415255,20749.737600570174],[-13029.140245393155,37014.931967814126,12718.881681132607],[-22112.547572743886,64340.05279314171,21448.314845312783],[-21159.487396631084,61725.718177777715,20743.203325630824],[-12865.40453360525,36453.79171363894,12506.816929963641],[-21123.14825517854,61716.46343635736,20735.51465727367],[-12830.934448681635,36353.55507932115,12474.219089461676],[-17678.274096146324,51218.85601885084,17166.74145942449],[-12197.537444789477,35105.37256968465,11763.079740643418],[-12891.181994853703,36549.01898318786,12518.7635712957],[-21739.1443444597,63375.623601385465,21096.232523656843],[-17189.208403814428,49961.90475962077,16611.068048672736],[-22319.653417429974,65047.983680418,21692.452357513223],[-21513.75952977834,62622.60249337913,20999.478838723568],[-12090.226796115532,34901.5400772065,11699.81242417808],[-23612.8650077705,68972.46696533603,23048.57267116088],[-21584.35926618309,62973.204801985215,20958.331656131722],[-17220.145879946936,49996.08046940581,16638.242995314806],[-17682.412959758873,51241.496898214944,17157.76573859573],[-16930.457958599964,49358.26645106584,16404.15817144192],[-17351.74561485948,50352.569150134885,16796.881768965686],[-24699.39807005995,71889.6970123536,23974.85113775622],[-24422.06434047178,71081.36172406586,23664.667121673585],[-18568.230485181804,54048.68443821196,17930.56555948954],[-22319.397808011792,65057.02965560877,21686.194690818167],[-24074.898762634213,70168.37404773821,23386.075743611764],[-21878.378485384932,63794.787239303274,21233.941221625766],[-18208.422117345173,53175.153375323076,17606.807464265992],[-22109.820376374482,64350.20261744451,21444.954259221064],[-16246.105546169616,47238.53912401823,15770.621371775123],[-18109.882345162456,52908.59906557693,17547.10967899068],[-22191.67488881427,64628.44718669622,21531.005885101204],[-19044.512287591762,55391.37540901279,18509.190870511145],[-17190.214411245943,49958.27746565928,16616.993749490928],[-18990.614839692895,55188.62186976701,18430.2789819345],[-12259.163127360485,35250.12882920757,11812.154842366825],[-12609.912628657046,35774.08943399863,12246.004582460175],[-24921.991245227473,72320.43908153058,24291.263456004966],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12112.245811939174,34936.00027173297,11713.990526810627],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2100,30,9.7589173,9.802874616666667,0.5908868294685021,0.26399478331848925,0.26736009386683396,0.013153757484043746,0.001330587544822547,0.0013400268483236835,1.6949016507423697E-4,99,"[[-13059.168503385139,37071.20052541623,12742.164078242686],[-16393.651489430635,47561.41135532637,15859.46010625718],[-13027.254292460182,36978.75821769815,12707.381374574981],[-18397.749742799035,53522.82901269854,17756.21219894929],[-12419.63200595321,35630.75819895167,11934.447939551737],[-18153.18154588518,52891.93834057191,17519.8023530909],[-15953.36780648937,46472.60281667557,15526.426789920757],[-16385.753899840907,47438.88592131514,15828.094402189783],[-13096.595004461142,37209.24288488466,12773.709244625039],[-18694.45407733483,54301.31825474947,18088.23973406496],[-21149.215988897868,61709.85133780844,20731.116021589067],[-17489.744967461815,50585.53715095948,16934.018416510105],[-13084.902403412236,37196.96940477221,12764.654686115988],[-18256.919011640482,53222.18406079693,17616.513231584817],[-23572.844344002347,68844.74404967805,23022.167382539195],[-24315.760631414334,70699.87470867687,23553.312947169685],[-21575.899969392856,62957.8828605942,20953.049466731354],[-13074.745169067726,37145.1055096634,12756.5006241652],[-21720.00351494491,63330.48067439279,21069.31338287583],[-15907.86972051089,46414.21159943962,15507.822948792313],[-12710.563058251304,36032.18471752972,12320.974963409695],[-21828.461099305,63488.08587001487,21157.865595565258],[-16982.123134967558,49456.176600253384,16443.999503610983],[-17347.526891567595,50183.22295726119,16788.96178934974],[-16070.863681506564,46683.87293520577,15582.426498099603],[-17436.731198439487,50357.90264711511,16909.01658681132],[-12739.371489528217,36075.38462241771,12343.947383043545],[-24984.802512469603,72617.83823712953,24383.131456608517],[-22210.965831233632,64683.450824128995,21557.778573118227],[-22054.83493501051,64175.21764535109,21385.31332763579],[-23929.55628898313,69776.65342726426,23257.826733869548],[-18540.428662676917,53890.750891454736,17912.76043925808],[-21154.506869386685,61678.8033954599,20713.211828823867],[-18991.133462209033,55154.62578280318,18424.318277254173],[-21139.877456170936,61670.489287041564,20726.302216113796],[-21172.82659363119,61744.80521180374,20743.60677831484],[-17469.698855356794,50477.24769982449,16919.154213428876],[-18802.790279149565,54600.68185736348,18205.920419885846],[-18104.14131991862,52772.36844400449,17493.995649475677],[-19015.94532979978,55300.398709215086,18495.55083752521],[-16565.447174565714,48062.06655355586,16046.270833153536],[-13073.624544938451,37140.76771795685,12745.752784066945],[-18961.59464612247,55109.46503099825,18384.576566061183],[-21428.208258195908,62394.71184761372,20889.633787539417],[-15894.641825978795,46385.1990987267,15505.023807319896],[-16637.06296870161,48337.03884820787,16137.261848783475],[-19044.01162344305,55370.23257099538,18509.896913989578],[-18341.520744207995,53335.07609795151,17708.483477295213],[-16387.721963997614,47480.25055838602,15841.716638431824],[-12668.413013452091,35908.03404598986,12285.69047644433],[-16036.678591513444,46611.37457282595,15571.058154703607],[-24675.64774796268,71577.62456420914,24031.325955744884],[-12113.616670321935,34949.40001258162,11704.023040202248],[-23560.036933442356,68878.77639101094,23003.766243328795],[-15919.691294135073,46404.37260394931,15501.320517171285],[-16584.08115418619,48096.64254543707,16046.089297280992],[-21139.250633690055,61677.546897451386,20730.01387270031],[-18804.83593951284,54623.65230392703,18202.50475582815],[-13071.093091522263,37109.6445212241,12744.83526354323],[-15962.080065070639,46488.0974029124,15527.819320919003],[-16252.834110156073,47198.39309429191,15762.564301001546],[-12367.850809462665,35526.56589227438,11902.230793751616],[-17687.999843495363,51230.842063319054,17174.170668036586],[-15903.157424122994,46381.20139154308,15507.286152454104],[-21138.94099064235,61658.025342120265,20703.85335292557],[-15910.214523780713,46422.99303228616,15504.49410746256],[-22273.206642744648,64868.37289395168,21635.03603403655],[-21108.945136105103,61668.90098030377,20715.900740084526],[-23555.263548119703,68836.21736625618,23012.191988991155],[-12089.075063441827,34901.235108020104,11697.756894534825],[-12330.652867746494,35422.6097415494,11858.744554785984],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12943.215542635158,36719.759060065655,12583.56521387165],[-22112.547572743886,64340.05279314171,21448.314845312783],[-21159.487396631084,61725.718177777715,20743.203325630824],[-12865.40453360525,36453.79171363894,12506.816929963641],[-12197.537444789477,35105.37256968465,11763.079740643418],[-12891.181994853703,36549.01898318786,12518.7635712957],[-17189.208403814428,49961.90475962077,16611.068048672736],[-22319.653417429974,65047.983680418,21692.452357513223],[-12090.226796115532,34901.5400772065,11699.81242417808],[-23612.8650077705,68972.46696533603,23048.57267116088],[-21584.35926618309,62973.204801985215,20958.331656131722],[-17220.145879946936,49996.08046940581,16638.242995314806],[-17682.412959758873,51241.496898214944,17157.76573859573],[-16930.457958599964,49358.26645106584,16404.15817144192],[-24422.06434047178,71081.36172406586,23664.667121673585],[-22319.397808011792,65057.02965560877,21686.194690818167],[-24074.898762634213,70168.37404773821,23386.075743611764],[-19044.512287591762,55391.37540901279,18509.190870511145],[-18990.614839692895,55188.62186976701,18430.2789819345],[-12259.163127360485,35250.12882920757,11812.154842366825],[-24921.991245227473,72320.43908153058,24291.263456004966],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2200,30,10.09810485,10.131657646666667,0.6077122475325651,0.26607842558291595,0.26904216375103923,0.013219623761457227,0.0013037673553714046,0.001312940261606626,1.6850887378545523E-4,99,"[[-21125.978094134745,61629.46447444808,20700.546566793677],[-18185.26016632372,52947.35515251614,17527.38970599547],[-16044.215741065529,46592.83029237139,15558.9671653071],[-15993.238424340172,46493.15240697916,15541.200492201073],[-16401.43991647891,47506.69951693642,15864.788530400734],[-21162.49971031628,61691.14625068929,20711.785052783776],[-24719.807620829455,71948.55652329267,23974.998792617236],[-13069.29889124732,37066.65787958879,12708.679411071073],[-17193.447787382345,49965.344418552435,16605.114571575563],[-12942.476023472413,36663.8892243996,12557.96420689931],[-12396.899357435868,35590.34964067363,11916.331760480496],[-18521.972370117026,53844.18359022578,17887.83026544568],[-23615.272557740547,68937.19472538408,23054.420416201985],[-18165.660923545372,52901.854511969854,17523.141825849834],[-16382.119300936625,47489.74301681431,15833.57482698905],[-21833.348297111337,63495.03354478547,21162.57458501121],[-12111.640108100051,34951.73759026368,11700.60576944213],[-21189.708301525396,61749.49414511382,20752.35106778464],[-13112.05476708167,37242.78478132,12781.014211507418],[-13094.736434949427,37189.77637175155,12776.59770120583],[-15945.526455116205,46432.9231133308,15520.954157948194],[-24179.34403312018,70325.47685652682,23420.380143116643],[-24310.606150650663,70687.98294386554,23534.80944700794],[-13074.496751706825,37140.78687336296,12739.126472097718],[-17700.775389029473,51257.69055125752,17163.32781433567],[-23916.21915602058,69742.21250039931,23248.599849104958],[-21147.156222206715,61660.63690263841,20705.48636537654],[-17432.001410651486,50397.923138365106,16864.233520413905],[-12751.215559754903,36105.69472368061,12375.8362576884],[-12929.700930893778,36630.1739260193,12539.723633013598],[-17494.767172923373,50519.79203557253,16939.376802217754],[-23584.448809007696,68849.11147936051,22999.01944321755],[-19025.8151190428,55344.27764829364,18496.132863029972],[-16609.11121570774,48176.1564066907,16079.042170143177],[-23517.367188550834,68695.23978792917,22987.808657099027],[-13108.14677573167,37212.149433985265,12765.640289290379],[-13121.51862769099,37277.6095355258,12789.083742602485],[-15857.29092928232,46287.08745998253,15439.089142327948],[-23549.45056676651,68839.42441484699,22990.012508081552],[-13065.08052287773,37116.763045934975,12722.42292138221],[-17671.99969898051,51071.30401360943,17123.617016395216],[-18397.749742799035,53522.82901269854,17756.21219894929],[-12419.63200595321,35630.75819895167,11934.447939551737],[-16385.753899840907,47438.88592131514,15828.094402189783],[-13096.595004461142,37209.24288488466,12773.709244625039],[-18694.45407733483,54301.31825474947,18088.23973406496],[-23572.844344002347,68844.74404967805,23022.167382539195],[-24315.760631414334,70699.87470867687,23553.312947169685],[-21575.899969392856,62957.8828605942,20953.049466731354],[-12710.563058251304,36032.18471752972,12320.974963409695],[-21828.461099305,63488.08587001487,21157.865595565258],[-16982.123134967558,49456.176600253384,16443.999503610983],[-17347.526891567595,50183.22295726119,16788.96178934974],[-16070.863681506564,46683.87293520577,15582.426498099603],[-12739.371489528217,36075.38462241771,12343.947383043545],[-22210.965831233632,64683.450824128995,21557.778573118227],[-22054.83493501051,64175.21764535109,21385.31332763579],[-18540.428662676917,53890.750891454736,17912.76043925808],[-21154.506869386685,61678.8033954599,20713.211828823867],[-18991.133462209033,55154.62578280318,18424.318277254173],[-21139.877456170936,61670.489287041564,20726.302216113796],[-21172.82659363119,61744.80521180374,20743.60677831484],[-17469.698855356794,50477.24769982449,16919.154213428876],[-18802.790279149565,54600.68185736348,18205.920419885846],[-18104.14131991862,52772.36844400449,17493.995649475677],[-18961.59464612247,55109.46503099825,18384.576566061183],[-21428.208258195908,62394.71184761372,20889.633787539417],[-15894.641825978795,46385.1990987267,15505.023807319896],[-19044.01162344305,55370.23257099538,18509.896913989578],[-18341.520744207995,53335.07609795151,17708.483477295213],[-16387.721963997614,47480.25055838602,15841.716638431824],[-12668.413013452091,35908.03404598986,12285.69047644433],[-16036.678591513444,46611.37457282595,15571.058154703607],[-12113.616670321935,34949.40001258162,11704.023040202248],[-15919.691294135073,46404.37260394931,15501.320517171285],[-16584.08115418619,48096.64254543707,16046.089297280992],[-15903.157424122994,46381.20139154308,15507.286152454104],[-21138.94099064235,61658.025342120265,20703.85335292557],[-22273.206642744648,64868.37289395168,21635.03603403655],[-12089.075063441827,34901.235108020104,11697.756894534825],[-12330.652867746494,35422.6097415494,11858.744554785984],[-24417.467478704526,71012.18534641218,23655.371702065473],[-22112.547572743886,64340.05279314171,21448.314845312783],[-12197.537444789477,35105.37256968465,11763.079740643418],[-22319.653417429974,65047.983680418,21692.452357513223],[-21584.35926618309,62973.204801985215,20958.331656131722],[-17220.145879946936,49996.08046940581,16638.242995314806],[-16930.457958599964,49358.26645106584,16404.15817144192],[-22319.397808011792,65057.02965560877,21686.194690818167],[-19044.512287591762,55391.37540901279,18509.190870511145],[-18990.614839692895,55188.62186976701,18430.2789819345],[-12259.163127360485,35250.12882920757,11812.154842366825],[-24921.991245227473,72320.43908153058,24291.263456004966],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-24924.491237957776,72568.29346535337,24202.898249711114],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2300,30,10.4225915,10.465486760000001,0.6288610400866571,0.26824916711617713,0.2707833371192609,0.012954201550495075,0.0012830344377882533,0.0012904782799222846,1.5873891194622327E-4,99,"[[-17360.985813715946,50154.89980691552,16788.306494773504],[-17319.37244495909,50061.39819889853,16747.075515499746],[-16613.99005914098,48202.05100396791,16087.55727985737],[-12767.83200117329,36115.231359476435,12359.208920669169],[-17281.603162120915,49995.96701561942,16719.288451458033],[-24544.57128874714,71416.99473660678,23802.49735587658],[-18696.79202257634,54288.0022909968,18092.332239645937],[-15865.076472722809,46305.624666423304,15433.951063712273],[-18176.17176773737,52940.16860303265,17513.293449350567],[-16010.656473034349,46561.94735919259,15534.88843524764],[-16926.702289477456,49359.75629497754,16389.56562816248],[-18979.64415938184,55126.782429471365,18410.131627174338],[-18491.585030604063,53696.874887768885,17854.240716643326],[-23587.812034603627,68899.67508578778,23000.794591560054],[-23586.361137949774,68853.03840330201,23011.909332963678],[-17669.50198852982,51061.67690963329,17137.51488907264],[-22066.593021110213,64200.26032543882,21388.377620715415],[-18212.188901578083,53008.401472481026,17545.26708373025],[-23859.20747634574,69531.94147561799,23193.831950152515],[-24917.733075463017,72305.35055143098,24284.3154716725],[-23514.05670711451,68756.48359392758,22963.80404469183],[-15891.202816821009,46304.03208485625,15464.827929168412],[-16390.882767632684,47444.91776807805,15824.88609611529],[-13020.55833838702,36841.373670599314,12608.24847289094],[-17462.11972764043,50423.17941143781,16867.19801185248],[-21172.58948494099,61701.81106821356,20725.949201127263],[-24924.76892433469,72563.05201205057,24200.230707613817],[-23947.07087902664,69781.13759287912,23280.872076049855],[-21419.32221920562,62363.96731080502,20882.85340096732],[-21163.396326915747,61655.81098187548,20705.080234158002],[-12811.082254796454,36263.52867079333,12426.260110672918],[-21175.81260075636,61669.130779154766,20702.68150793975],[-21135.255653375174,61527.30463736653,20655.78420841533],[-15901.305489026874,46294.53024044302,15474.322532552627],[-21125.978094134745,61629.46447444808,20700.546566793677],[-18185.26016632372,52947.35515251614,17527.38970599547],[-16044.215741065529,46592.83029237139,15558.9671653071],[-15993.238424340172,46493.15240697916,15541.200492201073],[-21162.49971031628,61691.14625068929,20711.785052783776],[-24719.807620829455,71948.55652329267,23974.998792617236],[-13069.29889124732,37066.65787958879,12708.679411071073],[-17193.447787382345,49965.344418552435,16605.114571575563],[-12942.476023472413,36663.8892243996,12557.96420689931],[-12396.899357435868,35590.34964067363,11916.331760480496],[-21833.348297111337,63495.03354478547,21162.57458501121],[-12111.640108100051,34951.73759026368,11700.60576944213],[-13112.05476708167,37242.78478132,12781.014211507418],[-13094.736434949427,37189.77637175155,12776.59770120583],[-24179.34403312018,70325.47685652682,23420.380143116643],[-24310.606150650663,70687.98294386554,23534.80944700794],[-17700.775389029473,51257.69055125752,17163.32781433567],[-21147.156222206715,61660.63690263841,20705.48636537654],[-12929.700930893778,36630.1739260193,12539.723633013598],[-17494.767172923373,50519.79203557253,16939.376802217754],[-23584.448809007696,68849.11147936051,22999.01944321755],[-19025.8151190428,55344.27764829364,18496.132863029972],[-16609.11121570774,48176.1564066907,16079.042170143177],[-23517.367188550834,68695.23978792917,22987.808657099027],[-13108.14677573167,37212.149433985265,12765.640289290379],[-13121.51862769099,37277.6095355258,12789.083742602485],[-15857.29092928232,46287.08745998253,15439.089142327948],[-17671.99969898051,51071.30401360943,17123.617016395216],[-12419.63200595321,35630.75819895167,11934.447939551737],[-16385.753899840907,47438.88592131514,15828.094402189783],[-13096.595004461142,37209.24288488466,12773.709244625039],[-21828.461099305,63488.08587001487,21157.865595565258],[-16982.123134967558,49456.176600253384,16443.999503610983],[-16070.863681506564,46683.87293520577,15582.426498099603],[-12739.371489528217,36075.38462241771,12343.947383043545],[-22210.965831233632,64683.450824128995,21557.778573118227],[-22054.83493501051,64175.21764535109,21385.31332763579],[-18540.428662676917,53890.750891454736,17912.76043925808],[-18991.133462209033,55154.62578280318,18424.318277254173],[-18802.790279149565,54600.68185736348,18205.920419885846],[-18961.59464612247,55109.46503099825,18384.576566061183],[-21428.208258195908,62394.71184761372,20889.633787539417],[-19044.01162344305,55370.23257099538,18509.896913989578],[-18341.520744207995,53335.07609795151,17708.483477295213],[-16387.721963997614,47480.25055838602,15841.716638431824],[-12668.413013452091,35908.03404598986,12285.69047644433],[-12113.616670321935,34949.40001258162,11704.023040202248],[-15919.691294135073,46404.37260394931,15501.320517171285],[-16584.08115418619,48096.64254543707,16046.089297280992],[-21138.94099064235,61658.025342120265,20703.85335292557],[-22273.206642744648,64868.37289395168,21635.03603403655],[-12089.075063441827,34901.235108020104,11697.756894534825],[-12330.652867746494,35422.6097415494,11858.744554785984],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12197.537444789477,35105.37256968465,11763.079740643418],[-22319.653417429974,65047.983680418,21692.452357513223],[-21584.35926618309,62973.204801985215,20958.331656131722],[-22319.397808011792,65057.02965560877,21686.194690818167],[-19044.512287591762,55391.37540901279,18509.190870511145],[-12259.163127360485,35250.12882920757,11812.154842366825],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2400,30,10.739853700000001,10.790820920000002,0.6658495866752846,0.2691451383811827,0.272296844129135,0.012588826034837405,0.0012419641394634572,0.0012704384355079737,1.6332597407582176E-4,99,"[[-18944.784603037893,55026.69563863248,18369.588786083747],[-13115.769792937199,37266.04546349722,12779.179633404612],[-21152.20823453363,61659.7255859064,20689.680409738157],[-17500.155050719586,50556.54174505587,16932.375824446473],[-12441.31471943121,35694.38295788142,11940.10395765453],[-21119.185571780657,61609.643316032474,20681.90778205418],[-22053.23039021427,64168.55592312288,21380.036658773213],[-13088.482914238743,37096.214426384075,12731.575848900993],[-18565.454252635634,53927.95793831809,17911.80368398992],[-16619.10786687883,48209.7344439086,16084.862078735696],[-15869.5650656572,46256.79507052483,15462.311312951892],[-18495.426208056964,53698.786717298295,17835.551563470224],[-18704.301221689795,54302.02466541658,18089.748639148384],[-15906.889829610518,46307.86062679998,15461.392275016256],[-18224.490991623104,52981.57490481146,17540.44730575226],[-15952.49676504144,46367.454733378116,15500.718008815538],[-21539.097468181575,62629.618926099036,20854.401184806735],[-15904.015217096266,46272.576905155554,15466.769666045002],[-18242.604382641548,53035.3506344552,17596.77754156456],[-16071.58687505911,46638.68735666914,15560.083914467175],[-18245.045306469554,53066.14843133097,17554.642189853734],[-16396.61749900482,47501.95117100673,15841.19629319167],[-16578.43614147998,48037.973693113985,16035.934841913257],[-13140.875350961363,37291.48992764274,12811.522439264912],[-16178.040771427994,46917.06139027703,15656.082123547234],[-15905.424627291397,46270.00130250682,15461.994330991385],[-15995.097232783559,46498.42324917235,15509.34483361712],[-18171.933421928865,52889.610882147026,17511.14081141351],[-16610.790674436637,48133.34275058049,16068.846206534368],[-13143.43278406473,37298.378615138216,12825.792709524983],[-15797.239421716267,46164.55485031895,15400.571724960348],[-13016.821335416336,36800.6003257047,12606.379235785593],[-19034.471805736634,55375.136589858696,18501.133441554193],[-18505.55872423373,53699.57856090159,17830.21783200894],[-17360.985813715946,50154.89980691552,16788.306494773504],[-17319.37244495909,50061.39819889853,16747.075515499746],[-12767.83200117329,36115.231359476435,12359.208920669169],[-24544.57128874714,71416.99473660678,23802.49735587658],[-15865.076472722809,46305.624666423304,15433.951063712273],[-16926.702289477456,49359.75629497754,16389.56562816248],[-18979.64415938184,55126.782429471365,18410.131627174338],[-23586.361137949774,68853.03840330201,23011.909332963678],[-17669.50198852982,51061.67690963329,17137.51488907264],[-22066.593021110213,64200.26032543882,21388.377620715415],[-23859.20747634574,69531.94147561799,23193.831950152515],[-24917.733075463017,72305.35055143098,24284.3154716725],[-23514.05670711451,68756.48359392758,22963.80404469183],[-16390.882767632684,47444.91776807805,15824.88609611529],[-13020.55833838702,36841.373670599314,12608.24847289094],[-17462.11972764043,50423.17941143781,16867.19801185248],[-24924.76892433469,72563.05201205057,24200.230707613817],[-23947.07087902664,69781.13759287912,23280.872076049855],[-21419.32221920562,62363.96731080502,20882.85340096732],[-21163.396326915747,61655.81098187548,20705.080234158002],[-12811.082254796454,36263.52867079333,12426.260110672918],[-21175.81260075636,61669.130779154766,20702.68150793975],[-21135.255653375174,61527.30463736653,20655.78420841533],[-21125.978094134745,61629.46447444808,20700.546566793677],[-21162.49971031628,61691.14625068929,20711.785052783776],[-24719.807620829455,71948.55652329267,23974.998792617236],[-17193.447787382345,49965.344418552435,16605.114571575563],[-21833.348297111337,63495.03354478547,21162.57458501121],[-12111.640108100051,34951.73759026368,11700.60576944213],[-24179.34403312018,70325.47685652682,23420.380143116643],[-24310.606150650663,70687.98294386554,23534.80944700794],[-17700.775389029473,51257.69055125752,17163.32781433567],[-23584.448809007696,68849.11147936051,22999.01944321755],[-23517.367188550834,68695.23978792917,22987.808657099027],[-13108.14677573167,37212.149433985265,12765.640289290379],[-13121.51862769099,37277.6095355258,12789.083742602485],[-15857.29092928232,46287.08745998253,15439.089142327948],[-17671.99969898051,51071.30401360943,17123.617016395216],[-12419.63200595321,35630.75819895167,11934.447939551737],[-16385.753899840907,47438.88592131514,15828.094402189783],[-21828.461099305,63488.08587001487,21157.865595565258],[-16982.123134967558,49456.176600253384,16443.999503610983],[-12739.371489528217,36075.38462241771,12343.947383043545],[-22210.965831233632,64683.450824128995,21557.778573118227],[-18991.133462209033,55154.62578280318,18424.318277254173],[-18802.790279149565,54600.68185736348,18205.920419885846],[-19044.01162344305,55370.23257099538,18509.896913989578],[-12668.413013452091,35908.03404598986,12285.69047644433],[-12113.616670321935,34949.40001258162,11704.023040202248],[-21138.94099064235,61658.025342120265,20703.85335292557],[-22273.206642744648,64868.37289395168,21635.03603403655],[-12089.075063441827,34901.235108020104,11697.756894534825],[-12330.652867746494,35422.6097415494,11858.744554785984],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12197.537444789477,35105.37256968465,11763.079740643418],[-22319.653417429974,65047.983680418,21692.452357513223],[-21584.35926618309,62973.204801985215,20958.331656131722],[-22319.397808011792,65057.02965560877,21686.194690818167],[-19044.512287591762,55391.37540901279,18509.190870511145],[-12259.163127360485,35250.12882920757,11812.154842366825],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2500,30,11.05228935,11.121212666666667,0.6868167473921254,0.2707448244325499,0.273582861664619,0.012521735320075977,0.0012261342487981056,0.0012461242573418413,1.600951901016678E-4,99,"[[-21043.363577578893,61417.6258297333,20607.78532055486],[-23784.420544378863,69323.49331448501,23117.48542783894],[-17671.673600586888,51058.88478721212,17120.926781391383],[-12184.768793110528,35102.284555270984,11752.641407309358],[-12839.271549877687,36339.37131248087,12435.617133373718],[-16078.607176627835,46620.03169165853,15560.861308450556],[-21127.238420739635,61512.48580563259,20652.020262057355],[-23483.336046168097,68619.35446734856,22902.177944344312],[-18216.701601790697,52964.22921754761,17535.41299940273],[-12411.620602252233,35629.923070951314,11908.433134637602],[-17231.863249768932,50046.03667596497,16620.263145301957],[-12465.356510309943,35763.297723892,11956.91439194835],[-13172.453429580017,37340.596299191704,12836.592496034224],[-23568.639701626034,68808.19578198377,22993.97159752667],[-17336.03559946424,50090.04069219795,16757.72652696378],[-24109.2069738452,70131.24018966232,23343.151324985283],[-21513.721272033894,62573.48565381692,20840.904655948205],[-12374.453162027552,35518.886191087724,11889.46874653494],[-21130.91761496607,61609.555922196996,20671.428678826178],[-13119.473442219358,37141.589395362236,12773.797407481801],[-17682.038254884246,51086.50136970601,17133.05333902427],[-17494.14109144054,50492.666378788315,16892.441560090487],[-25017.652260948933,72709.63963026764,24413.377049965962],[-21440.8110660686,62367.03893169876,20754.919000314392],[-13149.807345047875,37352.77143970774,12805.250552105237],[-21130.889250953136,61472.29954041325,20637.59052305508],[-12751.154641651943,36077.76593025339,12341.204345952949],[-13133.452583119955,37288.449285291026,12773.692742927382],[-13173.31762410081,37350.6275169975,12838.942467752111],[-22313.59886362277,65028.655984536264,21679.406900105685],[-13056.500339909706,36962.51756518642,12649.725056323929],[-23569.075986902466,68787.18542859095,23000.595150414727],[-15821.940067476373,46177.7084249386,15401.627315735353],[-18478.856249289256,53719.83796240781,17783.312741814312],[-21541.71855802476,62648.16864685248,20839.972911526107],[-13093.222503407918,37017.01039415344,12706.455063907104],[-21838.191905143365,63472.52729088566,21154.139064723968],[-18944.784603037893,55026.69563863248,18369.588786083747],[-21152.20823453363,61659.7255859064,20689.680409738157],[-18565.454252635634,53927.95793831809,17911.80368398992],[-16619.10786687883,48209.7344439086,16084.862078735696],[-18704.301221689795,54302.02466541658,18089.748639148384],[-15906.889829610518,46307.86062679998,15461.392275016256],[-18224.490991623104,52981.57490481146,17540.44730575226],[-21539.097468181575,62629.618926099036,20854.401184806735],[-15904.015217096266,46272.576905155554,15466.769666045002],[-16071.58687505911,46638.68735666914,15560.083914467175],[-18245.045306469554,53066.14843133097,17554.642189853734],[-16396.61749900482,47501.95117100673,15841.19629319167],[-16578.43614147998,48037.973693113985,16035.934841913257],[-16178.040771427994,46917.06139027703,15656.082123547234],[-15905.424627291397,46270.00130250682,15461.994330991385],[-15995.097232783559,46498.42324917235,15509.34483361712],[-18171.933421928865,52889.610882147026,17511.14081141351],[-16610.790674436637,48133.34275058049,16068.846206534368],[-15797.239421716267,46164.55485031895,15400.571724960348],[-13016.821335416336,36800.6003257047,12606.379235785593],[-19034.471805736634,55375.136589858696,18501.133441554193],[-18505.55872423373,53699.57856090159,17830.21783200894],[-17319.37244495909,50061.39819889853,16747.075515499746],[-12767.83200117329,36115.231359476435,12359.208920669169],[-15865.076472722809,46305.624666423304,15433.951063712273],[-16926.702289477456,49359.75629497754,16389.56562816248],[-18979.64415938184,55126.782429471365,18410.131627174338],[-22066.593021110213,64200.26032543882,21388.377620715415],[-23859.20747634574,69531.94147561799,23193.831950152515],[-24917.733075463017,72305.35055143098,24284.3154716725],[-16390.882767632684,47444.91776807805,15824.88609611529],[-17462.11972764043,50423.17941143781,16867.19801185248],[-24924.76892433469,72563.05201205057,24200.230707613817],[-21175.81260075636,61669.130779154766,20702.68150793975],[-21135.255653375174,61527.30463736653,20655.78420841533],[-24719.807620829455,71948.55652329267,23974.998792617236],[-21833.348297111337,63495.03354478547,21162.57458501121],[-12111.640108100051,34951.73759026368,11700.60576944213],[-24179.34403312018,70325.47685652682,23420.380143116643],[-24310.606150650663,70687.98294386554,23534.80944700794],[-23584.448809007696,68849.11147936051,22999.01944321755],[-15857.29092928232,46287.08745998253,15439.089142327948],[-17671.99969898051,51071.30401360943,17123.617016395216],[-16385.753899840907,47438.88592131514,15828.094402189783],[-16982.123134967558,49456.176600253384,16443.999503610983],[-22210.965831233632,64683.450824128995,21557.778573118227],[-18991.133462209033,55154.62578280318,18424.318277254173],[-18802.790279149565,54600.68185736348,18205.920419885846],[-19044.01162344305,55370.23257099538,18509.896913989578],[-12668.413013452091,35908.03404598986,12285.69047644433],[-12113.616670321935,34949.40001258162,11704.023040202248],[-12089.075063441827,34901.235108020104,11697.756894534825],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12197.537444789477,35105.37256968465,11763.079740643418],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-19044.512287591762,55391.37540901279,18509.190870511145],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2600,30,11.393213,11.453656590000001,0.6937851619613087,0.2743252875952585,0.27524934454729577,0.012566984296430009,0.0012070047265602688,0.0012253702822773332,1.555636930538771E-4,99,"[[-12755.97168534922,36097.47947166056,12336.567846223028],[-22040.183523540603,64146.944641867194,21373.142397619824],[-15870.288668301084,46295.065904471914,15417.119031888342],[-13113.858410881352,37086.44882688586,12718.004833259105],[-21573.50535848506,62684.575738735366,20873.790096513796],[-21082.963762680592,61461.950970311635,20640.515818175405],[-25013.637405997644,72699.40880531612,24401.223932572535],[-21569.420417632664,62696.03246137543,20856.768580914133],[-13156.522457732923,37236.35421477728,12802.463531915328],[-13042.6944296016,36881.45421894427,12626.548627157415],[-12897.824952519804,36465.48843991448,12482.864786456887],[-21123.08226936021,61467.86258729365,20636.890001716503],[-12513.719341718643,35873.19351717008,11995.504334709598],[-19045.555391651043,55368.364147018765,18518.15138554857],[-18083.955579540358,52638.74423639258,17441.174717119677],[-23549.670348651707,68770.12769557847,22977.425414519417],[-13097.586888560734,37052.81526001515,12687.926381412944],[-21441.571963043152,62327.40642183697,20736.70125836918],[-21149.677658663863,61532.89373896637,20653.615597508542],[-24058.933952778054,69967.69852581416,23314.48229355268],[-12829.138521139112,36269.376091436745,12417.57373983999],[-12537.443522008605,35957.56641945859,11999.300537103434],[-24127.564030361475,70184.8634047667,23361.308541963455],[-18859.913283992246,54761.71486112865,18271.459249423144],[-21425.21853870096,62310.722885242365,20745.066156877827],[-22301.45429018523,65016.71609138834,21653.521853909668],[-13170.577062514418,37252.97121876823,12799.55149972122],[-17495.545186920805,50512.23083051274,16890.586159853035],[-21043.363577578893,61417.6258297333,20607.78532055486],[-23784.420544378863,69323.49331448501,23117.48542783894],[-17671.673600586888,51058.88478721212,17120.926781391383],[-16078.607176627835,46620.03169165853,15560.861308450556],[-21127.238420739635,61512.48580563259,20652.020262057355],[-23483.336046168097,68619.35446734856,22902.177944344312],[-18216.701601790697,52964.22921754761,17535.41299940273],[-12411.620602252233,35629.923070951314,11908.433134637602],[-17231.863249768932,50046.03667596497,16620.263145301957],[-13172.453429580017,37340.596299191704,12836.592496034224],[-17336.03559946424,50090.04069219795,16757.72652696378],[-24109.2069738452,70131.24018966232,23343.151324985283],[-12374.453162027552,35518.886191087724,11889.46874653494],[-17682.038254884246,51086.50136970601,17133.05333902427],[-17494.14109144054,50492.666378788315,16892.441560090487],[-21440.8110660686,62367.03893169876,20754.919000314392],[-21130.889250953136,61472.29954041325,20637.59052305508],[-12751.154641651943,36077.76593025339,12341.204345952949],[-13173.31762410081,37350.6275169975,12838.942467752111],[-23569.075986902466,68787.18542859095,23000.595150414727],[-15821.940067476373,46177.7084249386,15401.627315735353],[-18478.856249289256,53719.83796240781,17783.312741814312],[-21838.191905143365,63472.52729088566,21154.139064723968],[-18565.454252635634,53927.95793831809,17911.80368398992],[-16619.10786687883,48209.7344439086,16084.862078735696],[-18704.301221689795,54302.02466541658,18089.748639148384],[-15906.889829610518,46307.86062679998,15461.392275016256],[-18224.490991623104,52981.57490481146,17540.44730575226],[-15904.015217096266,46272.576905155554,15466.769666045002],[-16071.58687505911,46638.68735666914,15560.083914467175],[-18245.045306469554,53066.14843133097,17554.642189853734],[-16396.61749900482,47501.95117100673,15841.19629319167],[-16578.43614147998,48037.973693113985,16035.934841913257],[-16178.040771427994,46917.06139027703,15656.082123547234],[-15905.424627291397,46270.00130250682,15461.994330991385],[-15995.097232783559,46498.42324917235,15509.34483361712],[-16610.790674436637,48133.34275058049,16068.846206534368],[-15797.239421716267,46164.55485031895,15400.571724960348],[-13016.821335416336,36800.6003257047,12606.379235785593],[-18505.55872423373,53699.57856090159,17830.21783200894],[-17319.37244495909,50061.39819889853,16747.075515499746],[-15865.076472722809,46305.624666423304,15433.951063712273],[-18979.64415938184,55126.782429471365,18410.131627174338],[-22066.593021110213,64200.26032543882,21388.377620715415],[-24917.733075463017,72305.35055143098,24284.3154716725],[-16390.882767632684,47444.91776807805,15824.88609611529],[-17462.11972764043,50423.17941143781,16867.19801185248],[-24924.76892433469,72563.05201205057,24200.230707613817],[-21135.255653375174,61527.30463736653,20655.78420841533],[-24719.807620829455,71948.55652329267,23974.998792617236],[-12111.640108100051,34951.73759026368,11700.60576944213],[-24310.606150650663,70687.98294386554,23534.80944700794],[-23584.448809007696,68849.11147936051,22999.01944321755],[-16385.753899840907,47438.88592131514,15828.094402189783],[-16982.123134967558,49456.176600253384,16443.999503610983],[-22210.965831233632,64683.450824128995,21557.778573118227],[-18991.133462209033,55154.62578280318,18424.318277254173],[-18802.790279149565,54600.68185736348,18205.920419885846],[-19044.01162344305,55370.23257099538,18509.896913989578],[-12113.616670321935,34949.40001258162,11704.023040202248],[-12089.075063441827,34901.235108020104,11697.756894534825],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12197.537444789477,35105.37256968465,11763.079740643418],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-19044.512287591762,55391.37540901279,18509.190870511145],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2700,30,11.70487395,11.776290673333333,0.7048458250788439,0.27593674022747894,0.27643630429817057,0.012146688887109723,0.001197443977888423,0.0012059990917222389,1.5623696141225634E-4,99,"[[-21394.814522313758,62204.95934740706,20694.23431196401],[-13042.781711496536,36857.72716156705,12625.79272509675],[-21034.046265098397,61234.09687429104,20576.226672724093],[-15789.91530769871,46132.33978378361,15397.922465223628],[-21026.272191907166,61243.19639660766,20563.03584772104],[-12469.335217810689,35755.34901724532,11942.251877274017],[-21440.95620898226,62333.517480901945,20733.548543771423],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18058.61698035858,52551.16520609061,17411.781107195053],[-13192.322107802544,37367.09967641634,12839.692475299784],[-16119.866685468189,46744.107658348184,15588.43398694682],[-15937.561573657897,46303.96125202507,15469.112439617367],[-17691.282692549223,51119.9757265316,17141.609071250943],[-21156.579649965013,61536.80387422247,20658.035980792614],[-13187.186615648483,37378.354086558946,12832.308995279072],[-12398.249531818488,35567.524830720955,11889.749402302079],[-17248.088826836276,50057.018440500724,16637.79956008413],[-23447.11786718266,68510.60447592076,22880.196242305017],[-21554.50874919007,62635.50642645119,20850.110444741666],[-23442.878732097306,68468.0580238913,22878.064255090958],[-18889.931786219153,54861.320189240905,18274.8662186195],[-18467.93681443169,53658.19774036473,17761.225256622325],[-21077.770317244685,61356.64518202219,20609.14673308116],[-16170.448826142674,46867.379775441994,15638.79832955968],[-12845.388840701908,36304.301022199914,12417.857957259075],[-13217.028761187492,37392.20120992058,12834.495358861905],[-17013.682485027668,49519.42983200411,16454.53837585583],[-24041.372091263675,69929.74861949205,23299.01837296221],[-17702.83182259934,51174.6509917046,17147.335493333558],[-12755.97168534922,36097.47947166056,12336.567846223028],[-22040.183523540603,64146.944641867194,21373.142397619824],[-15870.288668301084,46295.065904471914,15417.119031888342],[-13113.858410881352,37086.44882688586,12718.004833259105],[-25013.637405997644,72699.40880531612,24401.223932572535],[-21569.420417632664,62696.03246137543,20856.768580914133],[-13042.6944296016,36881.45421894427,12626.548627157415],[-12897.824952519804,36465.48843991448,12482.864786456887],[-21123.08226936021,61467.86258729365,20636.890001716503],[-19045.555391651043,55368.364147018765,18518.15138554857],[-13097.586888560734,37052.81526001515,12687.926381412944],[-21441.571963043152,62327.40642183697,20736.70125836918],[-24058.933952778054,69967.69852581416,23314.48229355268],[-12537.443522008605,35957.56641945859,11999.300537103434],[-24127.564030361475,70184.8634047667,23361.308541963455],[-22301.45429018523,65016.71609138834,21653.521853909668],[-13170.577062514418,37252.97121876823,12799.55149972122],[-17495.545186920805,50512.23083051274,16890.586159853035],[-21043.363577578893,61417.6258297333,20607.78532055486],[-23784.420544378863,69323.49331448501,23117.48542783894],[-16078.607176627835,46620.03169165853,15560.861308450556],[-23483.336046168097,68619.35446734856,22902.177944344312],[-18216.701601790697,52964.22921754761,17535.41299940273],[-17231.863249768932,50046.03667596497,16620.263145301957],[-13172.453429580017,37340.596299191704,12836.592496034224],[-17336.03559946424,50090.04069219795,16757.72652696378],[-12374.453162027552,35518.886191087724,11889.46874653494],[-17494.14109144054,50492.666378788315,16892.441560090487],[-21130.889250953136,61472.29954041325,20637.59052305508],[-12751.154641651943,36077.76593025339,12341.204345952949],[-15821.940067476373,46177.7084249386,15401.627315735353],[-21838.191905143365,63472.52729088566,21154.139064723968],[-18565.454252635634,53927.95793831809,17911.80368398992],[-16619.10786687883,48209.7344439086,16084.862078735696],[-18704.301221689795,54302.02466541658,18089.748639148384],[-18224.490991623104,52981.57490481146,17540.44730575226],[-15904.015217096266,46272.576905155554,15466.769666045002],[-18245.045306469554,53066.14843133097,17554.642189853734],[-16396.61749900482,47501.95117100673,15841.19629319167],[-16578.43614147998,48037.973693113985,16035.934841913257],[-15905.424627291397,46270.00130250682,15461.994330991385],[-16610.790674436637,48133.34275058049,16068.846206534368],[-15797.239421716267,46164.55485031895,15400.571724960348],[-18505.55872423373,53699.57856090159,17830.21783200894],[-18979.64415938184,55126.782429471365,18410.131627174338],[-22066.593021110213,64200.26032543882,21388.377620715415],[-24917.733075463017,72305.35055143098,24284.3154716725],[-16390.882767632684,47444.91776807805,15824.88609611529],[-17462.11972764043,50423.17941143781,16867.19801185248],[-24924.76892433469,72563.05201205057,24200.230707613817],[-24719.807620829455,71948.55652329267,23974.998792617236],[-12111.640108100051,34951.73759026368,11700.60576944213],[-24310.606150650663,70687.98294386554,23534.80944700794],[-23584.448809007696,68849.11147936051,22999.01944321755],[-16385.753899840907,47438.88592131514,15828.094402189783],[-22210.965831233632,64683.450824128995,21557.778573118227],[-18991.133462209033,55154.62578280318,18424.318277254173],[-19044.01162344305,55370.23257099538,18509.896913989578],[-12113.616670321935,34949.40001258162,11704.023040202248],[-12089.075063441827,34901.235108020104,11697.756894534825],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12197.537444789477,35105.37256968465,11763.079740643418],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-19044.512287591762,55391.37540901279,18509.190870511145],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2800,30,12.045513,12.10655213,0.7147664877830628,0.2796320265412737,0.27801968177566555,0.012081345475479649,0.001184289189515362,0.0011836318848418986,1.5493565580041414E-4,99,"[[-13052.094278656099,36895.25300628037,12627.83929782855],[-15832.207064812617,46191.54007610429,15409.469275100222],[-17063.675708293278,49641.729361916616,16499.97070969174],[-12112.023489505214,34938.63322245765,11704.455816690537],[-19049.557534476065,55423.95317375994,18514.477658895565],[-13202.334375020278,37416.24082429206,12827.539869005372],[-18681.375801941093,54223.732667819175,18053.194485675456],[-13151.812644785738,37153.36746225243,12734.794326623392],[-21085.862635649497,61338.582083327376,20623.39797401113],[-24799.167966763904,72217.69192650876,24043.69327869911],[-13156.957647337773,37187.947939488426,12757.610952703466],[-15819.558206311405,46161.6098027095,15392.828455738398],[-20990.49989060741,61190.67203793594,20555.478156440164],[-16401.48631914912,47484.92338152488,15837.53070572119],[-24314.750213851792,70690.00953601181,23529.830766237123],[-18224.295581072613,52979.41806710321,17533.38667940806],[-15951.472426114626,46338.983109161236,15466.621343991279],[-17719.183982555176,51185.66707392039,17155.52726886702],[-21464.086993385656,62374.62452059572,20734.772677753725],[-16641.682204378198,48208.57509615978,16093.634096305084],[-17721.675821500325,51225.02912577894,17174.629145067884],[-16615.155834129004,48102.84897612107,16058.22311097144],[-18844.745899330926,54723.07594568029,18219.559864000785],[-13250.00252861011,37482.62520256999,12864.381664628905],[-16182.30999683771,46848.025940605025,15625.981792746225],[-16405.421181778824,47478.605518841185,15833.818677623824],[-20991.80418832444,61229.214814464685,20558.818904802574],[-23476.989554737534,68599.33470534612,22900.325747906314],[-13199.218780173309,37413.03105512679,12839.508289493231],[-13211.641175561155,37419.341618101615,12841.315903913483],[-18486.019841477002,53642.62153379128,17805.56339910805],[-21009.07139668364,61173.53822658898,20568.12938025638],[-12789.459890934117,36156.74571597079,12372.178116294403],[-15927.26958885786,46279.32359022598,15461.33519980369],[-18244.29717713998,53053.700652539526,17552.801698676405],[-21069.356804227686,61320.674196957654,20600.384092916018],[-15866.092002272955,46191.79381982307,15416.498095730562],[-21394.814522313758,62204.95934740706,20694.23431196401],[-13042.781711496536,36857.72716156705,12625.79272509675],[-21034.046265098397,61234.09687429104,20576.226672724093],[-15789.91530769871,46132.33978378361,15397.922465223628],[-21026.272191907166,61243.19639660766,20563.03584772104],[-12469.335217810689,35755.34901724532,11942.251877274017],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18058.61698035858,52551.16520609061,17411.781107195053],[-16119.866685468189,46744.107658348184,15588.43398694682],[-12398.249531818488,35567.524830720955,11889.749402302079],[-17248.088826836276,50057.018440500724,16637.79956008413],[-23447.11786718266,68510.60447592076,22880.196242305017],[-21554.50874919007,62635.50642645119,20850.110444741666],[-23442.878732097306,68468.0580238913,22878.064255090958],[-18889.931786219153,54861.320189240905,18274.8662186195],[-18467.93681443169,53658.19774036473,17761.225256622325],[-12845.388840701908,36304.301022199914,12417.857957259075],[-13217.028761187492,37392.20120992058,12834.495358861905],[-17013.682485027668,49519.42983200411,16454.53837585583],[-24041.372091263675,69929.74861949205,23299.01837296221],[-12755.97168534922,36097.47947166056,12336.567846223028],[-22040.183523540603,64146.944641867194,21373.142397619824],[-25013.637405997644,72699.40880531612,24401.223932572535],[-21569.420417632664,62696.03246137543,20856.768580914133],[-12897.824952519804,36465.48843991448,12482.864786456887],[-19045.555391651043,55368.364147018765,18518.15138554857],[-21441.571963043152,62327.40642183697,20736.70125836918],[-24058.933952778054,69967.69852581416,23314.48229355268],[-12537.443522008605,35957.56641945859,11999.300537103434],[-24127.564030361475,70184.8634047667,23361.308541963455],[-22301.45429018523,65016.71609138834,21653.521853909668],[-17495.545186920805,50512.23083051274,16890.586159853035],[-23784.420544378863,69323.49331448501,23117.48542783894],[-16078.607176627835,46620.03169165853,15560.861308450556],[-23483.336046168097,68619.35446734856,22902.177944344312],[-17336.03559946424,50090.04069219795,16757.72652696378],[-12374.453162027552,35518.886191087724,11889.46874653494],[-17494.14109144054,50492.666378788315,16892.441560090487],[-15821.940067476373,46177.7084249386,15401.627315735353],[-21838.191905143365,63472.52729088566,21154.139064723968],[-18224.490991623104,52981.57490481146,17540.44730575226],[-15797.239421716267,46164.55485031895,15400.571724960348],[-18505.55872423373,53699.57856090159,17830.21783200894],[-18979.64415938184,55126.782429471365,18410.131627174338],[-22066.593021110213,64200.26032543882,21388.377620715415],[-16390.882767632684,47444.91776807805,15824.88609611529],[-17462.11972764043,50423.17941143781,16867.19801185248],[-24924.76892433469,72563.05201205057,24200.230707613817],[-24719.807620829455,71948.55652329267,23974.998792617236],[-12111.640108100051,34951.73759026368,11700.60576944213],[-22210.965831233632,64683.450824128995,21557.778573118227],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-24417.467478704526,71012.18534641218,23655.371702065473],[-12197.537444789477,35105.37256968465,11763.079740643418],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
2900,30,12.369550450000002,12.437485093333335,0.7217807650052965,0.2800888614540493,0.27916882334515103,0.012229980813959693,0.001197989593578325,0.0011649808102329967,1.5809612633194383E-4,99,"[[-18686.58044280763,54235.11662256754,18056.733201584073],[-12800.286228739436,36197.41513062167,12373.66380107812],[-15875.04621389013,46245.46620404975,15417.42079643647],[-12590.645502948897,36032.891772228984,12010.005235091456],[-13298.142273349675,37640.20323817325,12902.04477130973],[-16186.197539547244,46862.08624334588,15627.053913036172],[-24702.831655285197,71912.10903071078,23948.42145250987],[-21382.51696374569,62189.98398596432,20680.89603146346],[-12916.753555729316,36475.43860509641,12477.284583611901],[-21482.473677500828,62418.80176784761,20720.20372400527],[-13297.246422786677,37605.563446716165,12902.030260799811],[-13188.490254026094,37268.42064133416,12772.870842080934],[-12488.60737588097,35795.33671820541,11950.975953570285],[-23763.17688642959,69248.5028501676,23098.55468457348],[-23415.842737247935,68429.36974844616,22821.15294107612],[-21011.21097453522,61241.799721848016,20557.343311291323],[-17502.732130337692,50509.867353532434,16889.77779739664],[-13273.37559106448,37565.545008536064,12882.344824159365],[-12539.805490725335,35951.4005599913,11995.200958109332],[-12889.333429554648,36444.09227225181,12452.590323210186],[-16382.893678027214,47398.30060299095,15825.680541927024],[-15790.561890890946,46069.41413949882,15366.853662161006],[-17511.882259081394,50534.793279940226,16905.075086565826],[-23427.337357400636,68440.76989601406,22870.086744960223],[-16571.801261289125,47941.10491007132,16003.108218731799],[-17745.301420230575,51261.353234454364,17184.277397459937],[-20961.939464965504,61171.36070716317,20554.655696825655],[-13063.548317235087,36914.71129093819,12629.294132137307],[-12231.975799069998,35195.40700813861,11779.574009058502],[-13280.282489838737,37572.205975780504,12901.970925836646],[-12199.710268108938,35120.575849912624,11755.551003904198],[-16477.34109294532,47652.865276093515,15914.671310418156],[-16639.30394161355,48171.63272502626,16078.100259339895],[-17063.675708293278,49641.729361916616,16499.97070969174],[-12112.023489505214,34938.63322245765,11704.455816690537],[-19049.557534476065,55423.95317375994,18514.477658895565],[-13151.812644785738,37153.36746225243,12734.794326623392],[-24799.167966763904,72217.69192650876,24043.69327869911],[-15819.558206311405,46161.6098027095,15392.828455738398],[-20990.49989060741,61190.67203793594,20555.478156440164],[-24314.750213851792,70690.00953601181,23529.830766237123],[-18224.295581072613,52979.41806710321,17533.38667940806],[-15951.472426114626,46338.983109161236,15466.621343991279],[-17719.183982555176,51185.66707392039,17155.52726886702],[-21464.086993385656,62374.62452059572,20734.772677753725],[-16615.155834129004,48102.84897612107,16058.22311097144],[-18844.745899330926,54723.07594568029,18219.559864000785],[-13250.00252861011,37482.62520256999,12864.381664628905],[-16182.30999683771,46848.025940605025,15625.981792746225],[-16405.421181778824,47478.605518841185,15833.818677623824],[-18486.019841477002,53642.62153379128,17805.56339910805],[-21009.07139668364,61173.53822658898,20568.12938025638],[-15927.26958885786,46279.32359022598,15461.33519980369],[-18244.29717713998,53053.700652539526,17552.801698676405],[-21069.356804227686,61320.674196957654,20600.384092916018],[-15866.092002272955,46191.79381982307,15416.498095730562],[-21394.814522313758,62204.95934740706,20694.23431196401],[-21034.046265098397,61234.09687429104,20576.226672724093],[-15789.91530769871,46132.33978378361,15397.922465223628],[-21026.272191907166,61243.19639660766,20563.03584772104],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18058.61698035858,52551.16520609061,17411.781107195053],[-12398.249531818488,35567.524830720955,11889.749402302079],[-17248.088826836276,50057.018440500724,16637.79956008413],[-23447.11786718266,68510.60447592076,22880.196242305017],[-23442.878732097306,68468.0580238913,22878.064255090958],[-18889.931786219153,54861.320189240905,18274.8662186195],[-18467.93681443169,53658.19774036473,17761.225256622325],[-13217.028761187492,37392.20120992058,12834.495358861905],[-17013.682485027668,49519.42983200411,16454.53837585583],[-24041.372091263675,69929.74861949205,23299.01837296221],[-12755.97168534922,36097.47947166056,12336.567846223028],[-22040.183523540603,64146.944641867194,21373.142397619824],[-25013.637405997644,72699.40880531612,24401.223932572535],[-21569.420417632664,62696.03246137543,20856.768580914133],[-19045.555391651043,55368.364147018765,18518.15138554857],[-24127.564030361475,70184.8634047667,23361.308541963455],[-23784.420544378863,69323.49331448501,23117.48542783894],[-17336.03559946424,50090.04069219795,16757.72652696378],[-17494.14109144054,50492.666378788315,16892.441560090487],[-15821.940067476373,46177.7084249386,15401.627315735353],[-21838.191905143365,63472.52729088566,21154.139064723968],[-18224.490991623104,52981.57490481146,17540.44730575226],[-18505.55872423373,53699.57856090159,17830.21783200894],[-18979.64415938184,55126.782429471365,18410.131627174338],[-22066.593021110213,64200.26032543882,21388.377620715415],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-22210.965831233632,64683.450824128995,21557.778573118227],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-24417.467478704526,71012.18534641218,23655.371702065473],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3000,30,12.716454550000002,12.760671706666667,0.7260939175716598,0.28085040679076145,0.28028402235600985,0.012123410376745105,0.0011946687589424545,0.0011506172480020612,1.5943864269664704E-4,99,"[[-21811.66508731525,63401.43633750675,21126.988922910878],[-17546.515251685218,50577.71278939445,16924.125971722893],[-21567.729494682728,62665.696483821244,20849.929903750668],[-17032.281633196635,49549.106508212964,16477.777173930946],[-24304.290817733243,70663.6871105518,23515.281193977688],[-12601.876468292428,36079.8878955231,12034.10920983036],[-17534.320538782667,50552.270670503734,16907.11619485118],[-12413.182545680611,35605.258977607285,11892.702915143094],[-15796.227499526733,46134.562355103524,15396.8772444787],[-20971.23737850314,61181.631811234496,20548.33853298417],[-21881.542981958246,63546.859930031875,21170.37971063824],[-15853.54769766833,46148.473332821806,15419.278331642165],[-13304.596229136785,37670.21034898198,12909.687248408856],[-23771.34499402152,69278.6672699268,23099.270844439885],[-22107.517850573015,64375.939502196125,21412.35713128936],[-16436.67204826449,47453.77879190649,15833.614649375455],[-21016.172815378384,61213.51880575896,20554.6874875681],[-23409.38354076301,68413.5333380009,22813.14328419032],[-15879.412056687368,46218.43640711868,15419.624474037142],[-17593.197991079734,50805.49920920061,16999.724326465235],[-23404.186842295167,68323.62468600822,22839.97205808592],[-24030.92847402004,69871.36465362624,23290.01948990277],[-12667.808421426349,36174.263090711785,12078.43761428144],[-16555.624954925763,47889.33903534356,15993.676736933416],[-15860.691980732014,46198.24695146866,15411.902480021115],[-13277.884659780057,37590.33805039826,12866.880393977111],[-17255.259621796937,50076.03510232171,16633.82772606879],[-13342.23872028042,37738.84621192317,12944.039665849365],[-24012.150709344773,69800.0010291058,23275.41027103543],[-16171.185052958075,46756.639947330405,15619.62590089242],[-23401.29301480705,68367.78548825417,22802.942308624606],[-13325.460993966179,37729.3234758804,12938.217126562156],[-12916.41643092964,36480.623114437054,12467.145068320855],[-16399.722357628478,47437.539827948895,15836.05172651756],[-13312.846867558945,37685.432628000766,12920.709647569218],[-23661.835323068433,69006.59022428903,22979.220364622455],[-22210.170884380295,64691.822083674306,21526.363369785937],[-16116.371398021247,46716.58611806368,15571.176937361826],[-18686.58044280763,54235.11662256754,18056.733201584073],[-12800.286228739436,36197.41513062167,12373.66380107812],[-12590.645502948897,36032.891772228984,12010.005235091456],[-16186.197539547244,46862.08624334588,15627.053913036172],[-24702.831655285197,71912.10903071078,23948.42145250987],[-21382.51696374569,62189.98398596432,20680.89603146346],[-12916.753555729316,36475.43860509641,12477.284583611901],[-21482.473677500828,62418.80176784761,20720.20372400527],[-13297.246422786677,37605.563446716165,12902.030260799811],[-13188.490254026094,37268.42064133416,12772.870842080934],[-12488.60737588097,35795.33671820541,11950.975953570285],[-23415.842737247935,68429.36974844616,22821.15294107612],[-17502.732130337692,50509.867353532434,16889.77779739664],[-15790.561890890946,46069.41413949882,15366.853662161006],[-16571.801261289125,47941.10491007132,16003.108218731799],[-17745.301420230575,51261.353234454364,17184.277397459937],[-20961.939464965504,61171.36070716317,20554.655696825655],[-13063.548317235087,36914.71129093819,12629.294132137307],[-12231.975799069998,35195.40700813861,11779.574009058502],[-12199.710268108938,35120.575849912624,11755.551003904198],[-16639.30394161355,48171.63272502626,16078.100259339895],[-12112.023489505214,34938.63322245765,11704.455816690537],[-19049.557534476065,55423.95317375994,18514.477658895565],[-13151.812644785738,37153.36746225243,12734.794326623392],[-15819.558206311405,46161.6098027095,15392.828455738398],[-20990.49989060741,61190.67203793594,20555.478156440164],[-24314.750213851792,70690.00953601181,23529.830766237123],[-18224.295581072613,52979.41806710321,17533.38667940806],[-15951.472426114626,46338.983109161236,15466.621343991279],[-17719.183982555176,51185.66707392039,17155.52726886702],[-21464.086993385656,62374.62452059572,20734.772677753725],[-18844.745899330926,54723.07594568029,18219.559864000785],[-18486.019841477002,53642.62153379128,17805.56339910805],[-21009.07139668364,61173.53822658898,20568.12938025638],[-18244.29717713998,53053.700652539526,17552.801698676405],[-15866.092002272955,46191.79381982307,15416.498095730562],[-21394.814522313758,62204.95934740706,20694.23431196401],[-21034.046265098397,61234.09687429104,20576.226672724093],[-21026.272191907166,61243.19639660766,20563.03584772104],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18058.61698035858,52551.16520609061,17411.781107195053],[-18889.931786219153,54861.320189240905,18274.8662186195],[-18467.93681443169,53658.19774036473,17761.225256622325],[-17013.682485027668,49519.42983200411,16454.53837585583],[-25013.637405997644,72699.40880531612,24401.223932572535],[-19045.555391651043,55368.364147018765,18518.15138554857],[-17336.03559946424,50090.04069219795,16757.72652696378],[-18505.55872423373,53699.57856090159,17830.21783200894],[-18979.64415938184,55126.782429471365,18410.131627174338],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-24417.467478704526,71012.18534641218,23655.371702065473],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3100,30,13.0695244,13.080641206666668,0.7286196344202848,0.2814707448137883,0.28135643131753435,0.011911098870664072,0.0011846690020980435,0.0011299261277748465,1.5505836257102666E-4,99,"[[-23378.886788847496,68325.68521191418,22800.150012940485],[-16576.10320100626,47931.79505403672,15994.173684202424],[-23991.5338471191,69743.41666121554,23255.45571659245],[-21421.707433011536,62279.20829532572,20673.467484732293],[-18127.447554615337,52708.16169323236,17462.630823359123],[-19051.944034426047,55421.773575835665,18520.585353106275],[-15950.310415833363,46310.07163786678,15442.56115815977],[-15789.093862400754,46079.205810696694,15368.96113813844],[-12678.1863049881,36228.60323776511,12095.348050907996],[-24578.79004376792,71558.25677486655,23788.28963087527],[-22113.067658494594,64377.32221703633,21404.03696106045],[-13325.060376388192,37683.683283000835,12928.271153082584],[-21566.890266347367,62665.377215609915,20843.78837391854],[-12863.275701230325,36347.8593815743,12420.740592063556],[-13352.448308705556,37805.56859667373,12955.293052593468],[-18499.99484886263,53672.968889172815,17797.905769492885],[-18488.379491795375,53689.72902560972,17777.924053599967],[-16185.966636323341,46799.72694207662,15629.706036291145],[-18224.992786557323,52974.73920521121,17526.964675749576],[-17305.198750153588,50021.9078526546,16723.568894383316],[-15900.96115711968,46167.85261589814,15436.106810958987],[-16383.825092375419,47292.53848301754,15796.14694575986],[-15871.47932175514,46188.7620851899,15413.390847099165],[-15845.898113653306,46116.326474467234,15401.473734643394],[-17545.556221552295,50573.67468798561,16924.881843427956],[-16577.681947738918,47932.64828862564,16000.507493033016],[-15822.815451293549,46167.9672840841,15390.219106310456],[-24660.66452407081,71756.74939720893,23900.442414075227],[-16992.215334471588,49435.70758961917,16439.060689092104],[-21458.474725673273,62320.528043130966,20726.895495423214],[-16074.622904327478,46593.49660087313,15533.003151452187],[-21030.753588427167,61234.405325518295,20549.501325772468],[-15876.862728590282,46183.56911438955,15409.426729473134],[-13374.127692166785,37863.710490404614,12969.919168985905],[-16420.245209361823,47425.11440813917,15831.230644542542],[-12247.526601499494,35224.59590561026,11785.972850894703],[-21851.75360420674,63465.30472497111,21139.446718187668],[-13325.270257918291,37749.803519796624,12929.634933427564],[-17546.515251685218,50577.71278939445,16924.125971722893],[-24304.290817733243,70663.6871105518,23515.281193977688],[-17534.320538782667,50552.270670503734,16907.11619485118],[-12413.182545680611,35605.258977607285,11892.702915143094],[-20971.23737850314,61181.631811234496,20548.33853298417],[-21881.542981958246,63546.859930031875,21170.37971063824],[-23771.34499402152,69278.6672699268,23099.270844439885],[-16436.67204826449,47453.77879190649,15833.614649375455],[-21016.172815378384,61213.51880575896,20554.6874875681],[-23409.38354076301,68413.5333380009,22813.14328419032],[-23404.186842295167,68323.62468600822,22839.97205808592],[-12667.808421426349,36174.263090711785,12078.43761428144],[-17255.259621796937,50076.03510232171,16633.82772606879],[-13342.23872028042,37738.84621192317,12944.039665849365],[-24012.150709344773,69800.0010291058,23275.41027103543],[-16171.185052958075,46756.639947330405,15619.62590089242],[-23401.29301480705,68367.78548825417,22802.942308624606],[-13325.460993966179,37729.3234758804,12938.217126562156],[-12916.41643092964,36480.623114437054,12467.145068320855],[-23661.835323068433,69006.59022428903,22979.220364622455],[-22210.170884380295,64691.822083674306,21526.363369785937],[-18686.58044280763,54235.11662256754,18056.733201584073],[-12590.645502948897,36032.891772228984,12010.005235091456],[-21382.51696374569,62189.98398596432,20680.89603146346],[-21482.473677500828,62418.80176784761,20720.20372400527],[-13297.246422786677,37605.563446716165,12902.030260799811],[-13188.490254026094,37268.42064133416,12772.870842080934],[-12488.60737588097,35795.33671820541,11950.975953570285],[-15790.561890890946,46069.41413949882,15366.853662161006],[-17745.301420230575,51261.353234454364,17184.277397459937],[-13063.548317235087,36914.71129093819,12629.294132137307],[-12199.710268108938,35120.575849912624,11755.551003904198],[-16639.30394161355,48171.63272502626,16078.100259339895],[-12112.023489505214,34938.63322245765,11704.455816690537],[-19049.557534476065,55423.95317375994,18514.477658895565],[-13151.812644785738,37153.36746225243,12734.794326623392],[-20990.49989060741,61190.67203793594,20555.478156440164],[-24314.750213851792,70690.00953601181,23529.830766237123],[-18224.295581072613,52979.41806710321,17533.38667940806],[-17719.183982555176,51185.66707392039,17155.52726886702],[-18844.745899330926,54723.07594568029,18219.559864000785],[-21009.07139668364,61173.53822658898,20568.12938025638],[-21034.046265098397,61234.09687429104,20576.226672724093],[-21026.272191907166,61243.19639660766,20563.03584772104],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18889.931786219153,54861.320189240905,18274.8662186195],[-18467.93681443169,53658.19774036473,17761.225256622325],[-25013.637405997644,72699.40880531612,24401.223932572535],[-19045.555391651043,55368.364147018765,18518.15138554857],[-17336.03559946424,50090.04069219795,16757.72652696378],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3200,30,13.409305450000002,13.406270543333335,0.7361533170232926,0.28280337261151256,0.2824861565595813,0.011783019843615666,0.0011524890365892768,0.0011154996914598345,1.541839548658171E-4,99,"[[-23972.015864297802,69682.28734022043,23239.189637924002],[-22142.77415091353,64427.77558304598,21411.079167485474],[-12311.540276002288,35399.19071240261,11822.127357942094],[-15998.973000026757,46356.14941722481,15489.148639226654],[-24086.355018042334,69993.05023513368,23285.92407601093],[-18464.11409805697,53596.71474515277,17773.08930607377],[-23394.744295825338,68367.12839364144,22804.52697179961],[-16639.70723777128,48162.758863734,16078.614971312476],[-17718.392194353957,51171.3142563186,17151.021741883385],[-21861.213106399675,63462.268527503795,21136.663394045987],[-13380.147939123784,37873.482266847015,12979.42759335679],[-21879.339883483935,63520.27515093907,21174.29456116667],[-15804.93872710215,46055.80442350262,15379.791444144625],[-17028.682825507032,49542.59377848564,16461.321434760994],[-24217.08740726725,70393.00701794813,23399.061172282727],[-16991.747400426975,49414.163071883995,16425.467848100867],[-13364.251005332375,37799.62858292066,12944.536258338656],[-15891.215665975826,46150.939876886914,15425.888837094666],[-21465.79453237943,62385.806546411826,20709.432896063143],[-21458.695997458843,62332.282644721825,20711.645075939377],[-15824.2004820557,45995.07182069671,15369.658204994776],[-18155.84060713503,52752.466067269976,17464.257045258386],[-17353.30599366861,50139.67446739568,16746.686438441542],[-20946.041765613612,61136.024721549795,20512.221460853303],[-18157.08652782503,52744.00048282604,17460.881196526963],[-12659.826443420332,36182.048168333626,12071.291103369795],[-20977.382675969817,61196.02390550467,20529.901386358917],[-16379.378502520316,47270.96057403512,15785.726854321269],[-22254.509781215733,64825.69064241576,21596.068299328548],[-12950.253654422655,36572.06233907521,12498.424106934792],[-23378.886788847496,68325.68521191418,22800.150012940485],[-16576.10320100626,47931.79505403672,15994.173684202424],[-21421.707433011536,62279.20829532572,20673.467484732293],[-19051.944034426047,55421.773575835665,18520.585353106275],[-15950.310415833363,46310.07163786678,15442.56115815977],[-15789.093862400754,46079.205810696694,15368.96113813844],[-24578.79004376792,71558.25677486655,23788.28963087527],[-13325.060376388192,37683.683283000835,12928.271153082584],[-21566.890266347367,62665.377215609915,20843.78837391854],[-12863.275701230325,36347.8593815743,12420.740592063556],[-13352.448308705556,37805.56859667373,12955.293052593468],[-18499.99484886263,53672.968889172815,17797.905769492885],[-18488.379491795375,53689.72902560972,17777.924053599967],[-16185.966636323341,46799.72694207662,15629.706036291145],[-18224.992786557323,52974.73920521121,17526.964675749576],[-17305.198750153588,50021.9078526546,16723.568894383316],[-15900.96115711968,46167.85261589814,15436.106810958987],[-16383.825092375419,47292.53848301754,15796.14694575986],[-15845.898113653306,46116.326474467234,15401.473734643394],[-17545.556221552295,50573.67468798561,16924.881843427956],[-16577.681947738918,47932.64828862564,16000.507493033016],[-24660.66452407081,71756.74939720893,23900.442414075227],[-21030.753588427167,61234.405325518295,20549.501325772468],[-13374.127692166785,37863.710490404614,12969.919168985905],[-17546.515251685218,50577.71278939445,16924.125971722893],[-24304.290817733243,70663.6871105518,23515.281193977688],[-17534.320538782667,50552.270670503734,16907.11619485118],[-12413.182545680611,35605.258977607285,11892.702915143094],[-20971.23737850314,61181.631811234496,20548.33853298417],[-16436.67204826449,47453.77879190649,15833.614649375455],[-21016.172815378384,61213.51880575896,20554.6874875681],[-23404.186842295167,68323.62468600822,22839.97205808592],[-12667.808421426349,36174.263090711785,12078.43761428144],[-17255.259621796937,50076.03510232171,16633.82772606879],[-13342.23872028042,37738.84621192317,12944.039665849365],[-16171.185052958075,46756.639947330405,15619.62590089242],[-23401.29301480705,68367.78548825417,22802.942308624606],[-12916.41643092964,36480.623114437054,12467.145068320855],[-23661.835323068433,69006.59022428903,22979.220364622455],[-18686.58044280763,54235.11662256754,18056.733201584073],[-12590.645502948897,36032.891772228984,12010.005235091456],[-21482.473677500828,62418.80176784761,20720.20372400527],[-13297.246422786677,37605.563446716165,12902.030260799811],[-13188.490254026094,37268.42064133416,12772.870842080934],[-15790.561890890946,46069.41413949882,15366.853662161006],[-17745.301420230575,51261.353234454364,17184.277397459937],[-13063.548317235087,36914.71129093819,12629.294132137307],[-12199.710268108938,35120.575849912624,11755.551003904198],[-12112.023489505214,34938.63322245765,11704.455816690537],[-19049.557534476065,55423.95317375994,18514.477658895565],[-13151.812644785738,37153.36746225243,12734.794326623392],[-18844.745899330926,54723.07594568029,18219.559864000785],[-21009.07139668364,61173.53822658898,20568.12938025638],[-21026.272191907166,61243.19639660766,20563.03584772104],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18889.931786219153,54861.320189240905,18274.8662186195],[-25013.637405997644,72699.40880531612,24401.223932572535],[-19045.555391651043,55368.364147018765,18518.15138554857],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3300,30,13.7405077,13.73919418,0.753591546793865,0.2839440412065113,0.283530758179821,0.011713580905674712,0.001137446819757521,0.0010981411390154734,1.5376258042663587E-4,99,"[[-13260.424484307969,37402.94791179048,12844.728927423988],[-13389.467323184486,37879.288394364004,12981.720469963082],[-19054.677410716107,55435.45516417137,18530.808610681903],[-18469.098052665468,53615.45071730745,17750.614074179455],[-13381.714194198288,37891.19306738208,12982.256744891474],[-18967.237415886473,55055.3661860626,18393.806134712268],[-21391.096334554353,62196.90841263292,20675.77985605788],[-24535.295461135494,71374.41505662461,23734.032841192016],[-15839.456153391464,46016.273536972214,15387.360580602435],[-13364.878820148244,37792.70746732586,12964.978996968995],[-20965.095554727915,61112.38116819845,20532.402346087358],[-23357.830527608265,68259.17799099673,22761.636612283226],[-22238.77750835726,64759.534548908654,21572.60663169526],[-23382.351690895342,68292.30059626409,22774.87328380478],[-24216.21982094602,70392.38955332144,23396.69693357813],[-16448.07920648686,47476.28017527198,15846.626437445313],[-23920.411054709293,69560.2273271706,23117.187905943083],[-20941.715680312343,61092.21468050315,20527.840125674677],[-23308.772921395794,68062.12266297682,22740.223634685466],[-12673.609822841174,36198.32005672177,12082.117986828938],[-15813.48004282093,46009.274909028216,15356.26155076149],[-20975.110598033694,61169.151721017464,20513.112365707122],[-13003.097613786404,36726.055823244795,12548.846250481141],[-20956.436444542975,61149.30429325426,20518.143451093103],[-13416.80728241295,37889.12716385033,12982.683362001073],[-18140.627623296583,52657.90142322172,17441.167373222495],[-21789.45979371757,63281.21056983181,21069.544466557694],[-18213.761206803913,52953.99146835704,17508.719479849424],[-24943.705123376458,72445.63927060012,24310.951912386325],[-23965.631009232027,69671.39200105226,23231.976361818695],[-16400.284943255047,47290.08648339367,15798.335971232897],[-13382.896557285283,37859.87371084062,12975.51612638294],[-12598.689401164818,36058.202775206926,12015.926590134857],[-22142.77415091353,64427.77558304598,21411.079167485474],[-12311.540276002288,35399.19071240261,11822.127357942094],[-15998.973000026757,46356.14941722481,15489.148639226654],[-24086.355018042334,69993.05023513368,23285.92407601093],[-16639.70723777128,48162.758863734,16078.614971312476],[-17718.392194353957,51171.3142563186,17151.021741883385],[-21861.213106399675,63462.268527503795,21136.663394045987],[-13380.147939123784,37873.482266847015,12979.42759335679],[-21879.339883483935,63520.27515093907,21174.29456116667],[-15804.93872710215,46055.80442350262,15379.791444144625],[-24217.08740726725,70393.00701794813,23399.061172282727],[-16991.747400426975,49414.163071883995,16425.467848100867],[-13364.251005332375,37799.62858292066,12944.536258338656],[-15891.215665975826,46150.939876886914,15425.888837094666],[-21458.695997458843,62332.282644721825,20711.645075939377],[-15824.2004820557,45995.07182069671,15369.658204994776],[-17353.30599366861,50139.67446739568,16746.686438441542],[-20946.041765613612,61136.024721549795,20512.221460853303],[-18157.08652782503,52744.00048282604,17460.881196526963],[-16379.378502520316,47270.96057403512,15785.726854321269],[-12950.253654422655,36572.06233907521,12498.424106934792],[-16576.10320100626,47931.79505403672,15994.173684202424],[-21421.707433011536,62279.20829532572,20673.467484732293],[-19051.944034426047,55421.773575835665,18520.585353106275],[-15950.310415833363,46310.07163786678,15442.56115815977],[-15789.093862400754,46079.205810696694,15368.96113813844],[-12863.275701230325,36347.8593815743,12420.740592063556],[-18499.99484886263,53672.968889172815,17797.905769492885],[-18488.379491795375,53689.72902560972,17777.924053599967],[-16185.966636323341,46799.72694207662,15629.706036291145],[-17305.198750153588,50021.9078526546,16723.568894383316],[-17545.556221552295,50573.67468798561,16924.881843427956],[-16577.681947738918,47932.64828862564,16000.507493033016],[-24660.66452407081,71756.74939720893,23900.442414075227],[-21030.753588427167,61234.405325518295,20549.501325772468],[-17546.515251685218,50577.71278939445,16924.125971722893],[-17534.320538782667,50552.270670503734,16907.11619485118],[-12413.182545680611,35605.258977607285,11892.702915143094],[-21016.172815378384,61213.51880575896,20554.6874875681],[-12667.808421426349,36174.263090711785,12078.43761428144],[-17255.259621796937,50076.03510232171,16633.82772606879],[-16171.185052958075,46756.639947330405,15619.62590089242],[-23661.835323068433,69006.59022428903,22979.220364622455],[-18686.58044280763,54235.11662256754,18056.733201584073],[-12590.645502948897,36032.891772228984,12010.005235091456],[-21482.473677500828,62418.80176784761,20720.20372400527],[-15790.561890890946,46069.41413949882,15366.853662161006],[-17745.301420230575,51261.353234454364,17184.277397459937],[-13063.548317235087,36914.71129093819,12629.294132137307],[-12199.710268108938,35120.575849912624,11755.551003904198],[-12112.023489505214,34938.63322245765,11704.455816690537],[-13151.812644785738,37153.36746225243,12734.794326623392],[-18844.745899330926,54723.07594568029,18219.559864000785],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18889.931786219153,54861.320189240905,18274.8662186195],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3400,30,14.0716936,14.067284613333335,0.766928012976813,0.2855777702757589,0.28485410388862603,0.011621895272080861,0.0011177407126012244,0.0010851052840297577,1.5887902815225246E-4,99,"[[-13378.92407209114,37830.65623432919,12962.96463992084],[-16402.603813710914,47251.241123140084,15780.173267721379],[-13392.740567785084,37884.78694753323,12977.214218737898],[-13287.476302605133,37461.20084101832,12864.512441255452],[-12427.907831981269,35626.577488333234,11893.01026660078],[-15836.519823415663,46048.45716640789,15380.139613668305],[-15844.258780653521,46012.38296317745,15381.477368567848],[-18089.18324792358,52467.59865618771,17397.278959402003],[-18253.57329281822,53021.20638303449,17522.22982090915],[-18850.921506086386,54725.03411099091,18227.236228797938],[-15797.168815946683,45979.4556174171,15342.76334094155],[-22084.525551627292,64237.03649571844,21324.311842176587],[-16658.507132275518,48203.638261739965,16109.9573627025],[-21003.906508758842,61156.80775146372,20516.826715631265],[-18509.835099471842,53677.29705603172,17820.511928124943],[-16975.25102870174,49385.94594142569,16404.674815566148],[-21479.458731660463,62377.300360730784,20714.859745564674],[-16584.71249946488,47950.449282693844,16004.309046982737],[-21008.782606341563,61194.17827840849,20530.864907952982],[-20962.32080319643,61093.872182561434,20534.06294198568],[-23257.635315160307,67903.22656835815,22686.75696893451],[-13392.098635522487,37886.44960170205,12969.7521141174],[-21407.71794157199,62178.69115587352,20631.606305280024],[-18463.11420463094,53604.649769378375,17747.406193143124],[-20977.414733087866,61156.226581242794,20506.371791756752],[-13473.577002191305,38026.86103169735,13035.296585594962],[-18144.00756052936,52683.805367553985,17441.20515744929],[-12265.000899802724,35307.71443551462,11784.521879262973],[-17591.40366511846,50708.864585638956,16996.468314638743],[-13394.976314943284,37925.111763800975,13009.105817474137],[-23324.25423406806,68183.66519127258,22723.808296305975],[-13260.424484307969,37402.94791179048,12844.728927423988],[-13389.467323184486,37879.288394364004,12981.720469963082],[-19054.677410716107,55435.45516417137,18530.808610681903],[-18469.098052665468,53615.45071730745,17750.614074179455],[-18967.237415886473,55055.3661860626,18393.806134712268],[-24535.295461135494,71374.41505662461,23734.032841192016],[-15839.456153391464,46016.273536972214,15387.360580602435],[-22238.77750835726,64759.534548908654,21572.60663169526],[-23382.351690895342,68292.30059626409,22774.87328380478],[-24216.21982094602,70392.38955332144,23396.69693357813],[-16448.07920648686,47476.28017527198,15846.626437445313],[-23920.411054709293,69560.2273271706,23117.187905943083],[-20941.715680312343,61092.21468050315,20527.840125674677],[-23308.772921395794,68062.12266297682,22740.223634685466],[-12673.609822841174,36198.32005672177,12082.117986828938],[-15813.48004282093,46009.274909028216,15356.26155076149],[-20975.110598033694,61169.151721017464,20513.112365707122],[-13003.097613786404,36726.055823244795,12548.846250481141],[-13416.80728241295,37889.12716385033,12982.683362001073],[-18140.627623296583,52657.90142322172,17441.167373222495],[-21789.45979371757,63281.21056983181,21069.544466557694],[-24943.705123376458,72445.63927060012,24310.951912386325],[-23965.631009232027,69671.39200105226,23231.976361818695],[-16400.284943255047,47290.08648339367,15798.335971232897],[-12598.689401164818,36058.202775206926,12015.926590134857],[-22142.77415091353,64427.77558304598,21411.079167485474],[-15998.973000026757,46356.14941722481,15489.148639226654],[-24086.355018042334,69993.05023513368,23285.92407601093],[-21861.213106399675,63462.268527503795,21136.663394045987],[-24217.08740726725,70393.00701794813,23399.061172282727],[-16991.747400426975,49414.163071883995,16425.467848100867],[-15824.2004820557,45995.07182069671,15369.658204994776],[-17353.30599366861,50139.67446739568,16746.686438441542],[-12950.253654422655,36572.06233907521,12498.424106934792],[-21421.707433011536,62279.20829532572,20673.467484732293],[-19051.944034426047,55421.773575835665,18520.585353106275],[-15950.310415833363,46310.07163786678,15442.56115815977],[-12863.275701230325,36347.8593815743,12420.740592063556],[-16185.966636323341,46799.72694207662,15629.706036291145],[-17305.198750153588,50021.9078526546,16723.568894383316],[-24660.66452407081,71756.74939720893,23900.442414075227],[-21030.753588427167,61234.405325518295,20549.501325772468],[-17546.515251685218,50577.71278939445,16924.125971722893],[-17534.320538782667,50552.270670503734,16907.11619485118],[-12667.808421426349,36174.263090711785,12078.43761428144],[-17255.259621796937,50076.03510232171,16633.82772606879],[-16171.185052958075,46756.639947330405,15619.62590089242],[-23661.835323068433,69006.59022428903,22979.220364622455],[-18686.58044280763,54235.11662256754,18056.733201584073],[-12590.645502948897,36032.891772228984,12010.005235091456],[-21482.473677500828,62418.80176784761,20720.20372400527],[-17745.301420230575,51261.353234454364,17184.277397459937],[-13063.548317235087,36914.71129093819,12629.294132137307],[-12199.710268108938,35120.575849912624,11755.551003904198],[-12112.023489505214,34938.63322245765,11704.455816690537],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18889.931786219153,54861.320189240905,18274.8662186195],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3500,30,14.425825300000001,14.402018140000001,0.77591286559967,0.2867523265278337,0.2861902892460491,0.011597077919242697,0.0011022045003958917,0.0010691045867636867,1.606303574430454E-4,99,"[[-13025.91458793995,36765.06022438403,12573.574620355696],[-13302.830722216135,37489.682088174726,12885.685331948544],[-13475.335814455018,38034.751545339575,13041.49757425306],[-15850.864077234623,46030.68212490347,15370.071281519753],[-21846.12662398213,63405.39255219845,21116.01297936551],[-17629.24037573245,50765.33627777526,16997.74204248598],[-18159.743011804632,52663.47269326006,17452.813110676667],[-13443.384335507686,37951.3854817874,12992.198793068823],[-13037.336091911253,36821.52545349763,12579.506222197899],[-21441.784003776123,62283.30932325015,20666.002184346253],[-23644.46412062952,68964.1286390231,22965.764396611314],[-23225.49042904766,67850.45790757811,22671.383787946463],[-21681.915130122103,62985.95348550477,20949.938595247913],[-17533.841676088326,50517.723589917296,16900.86767420711],[-20956.135769751112,61137.5299751265,20502.195882898384],[-16213.212595718041,46860.38636521234,15642.594794904779],[-17745.5392511421,51260.88468626921,17173.084861592783],[-16400.080622495763,47287.6773934951,15796.287947489081],[-13409.64419637459,37921.9824846646,12982.870119234925],[-18149.27343031454,52690.05361438416,17437.404086977902],[-13486.197469456543,38063.09736197106,13039.589106000063],[-18674.343802146326,54168.599140844,18051.402655575755],[-13306.340714298314,37496.81225342042,12859.02370610176],[-16436.613452264173,47387.594248248555,15834.774002024596],[-17312.06124453354,50037.93872333256,16700.44796564165],[-20999.54398439509,61138.28609004018,20519.036134682967],[-15804.687229051515,45998.32539352444,15352.61858842064],[-13216.509873394909,37305.19306586877,12790.809457144456],[-16382.073629897195,47265.05503636861,15776.333805759512],[-16158.918376786793,46727.37038345164,15599.818886157167],[-17219.438696183563,49777.25243137642,16615.590165990696],[-15775.586932774188,45856.898801043615,15333.775441905515],[-21015.973002753,61175.34261833791,20516.568425769387],[-21393.536781667874,62141.5423793751,20614.93457798961],[-16402.603813710914,47251.241123140084,15780.173267721379],[-12427.907831981269,35626.577488333234,11893.01026660078],[-15844.258780653521,46012.38296317745,15381.477368567848],[-18089.18324792358,52467.59865618771,17397.278959402003],[-18253.57329281822,53021.20638303449,17522.22982090915],[-18850.921506086386,54725.03411099091,18227.236228797938],[-15797.168815946683,45979.4556174171,15342.76334094155],[-22084.525551627292,64237.03649571844,21324.311842176587],[-16658.507132275518,48203.638261739965,16109.9573627025],[-21003.906508758842,61156.80775146372,20516.826715631265],[-18509.835099471842,53677.29705603172,17820.511928124943],[-16975.25102870174,49385.94594142569,16404.674815566148],[-21479.458731660463,62377.300360730784,20714.859745564674],[-16584.71249946488,47950.449282693844,16004.309046982737],[-20962.32080319643,61093.872182561434,20534.06294198568],[-23257.635315160307,67903.22656835815,22686.75696893451],[-21407.71794157199,62178.69115587352,20631.606305280024],[-18463.11420463094,53604.649769378375,17747.406193143124],[-20977.414733087866,61156.226581242794,20506.371791756752],[-13473.577002191305,38026.86103169735,13035.296585594962],[-12265.000899802724,35307.71443551462,11784.521879262973],[-19054.677410716107,55435.45516417137,18530.808610681903],[-18469.098052665468,53615.45071730745,17750.614074179455],[-18967.237415886473,55055.3661860626,18393.806134712268],[-24535.295461135494,71374.41505662461,23734.032841192016],[-22238.77750835726,64759.534548908654,21572.60663169526],[-23382.351690895342,68292.30059626409,22774.87328380478],[-24216.21982094602,70392.38955332144,23396.69693357813],[-23920.411054709293,69560.2273271706,23117.187905943083],[-23308.772921395794,68062.12266297682,22740.223634685466],[-12673.609822841174,36198.32005672177,12082.117986828938],[-15813.48004282093,46009.274909028216,15356.26155076149],[-13416.80728241295,37889.12716385033,12982.683362001073],[-24943.705123376458,72445.63927060012,24310.951912386325],[-23965.631009232027,69671.39200105226,23231.976361818695],[-12598.689401164818,36058.202775206926,12015.926590134857],[-22142.77415091353,64427.77558304598,21411.079167485474],[-15998.973000026757,46356.14941722481,15489.148639226654],[-24086.355018042334,69993.05023513368,23285.92407601093],[-24217.08740726725,70393.00701794813,23399.061172282727],[-16991.747400426975,49414.163071883995,16425.467848100867],[-15824.2004820557,45995.07182069671,15369.658204994776],[-17353.30599366861,50139.67446739568,16746.686438441542],[-12950.253654422655,36572.06233907521,12498.424106934792],[-19051.944034426047,55421.773575835665,18520.585353106275],[-12863.275701230325,36347.8593815743,12420.740592063556],[-24660.66452407081,71756.74939720893,23900.442414075227],[-17546.515251685218,50577.71278939445,16924.125971722893],[-12667.808421426349,36174.263090711785,12078.43761428144],[-12590.645502948897,36032.891772228984,12010.005235091456],[-12199.710268108938,35120.575849912624,11755.551003904198],[-12112.023489505214,34938.63322245765,11704.455816690537],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18889.931786219153,54861.320189240905,18274.8662186195],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3600,30,14.7427661,14.724793136666667,0.7841170708087031,0.2880343186525545,0.2872413631953992,0.011453460260958725,0.001088111321562824,0.0010570566492699286,1.6092280666855834E-4,99,"[[-13354.389450232738,37614.92804365073,12905.278231943494],[-15803.524208147384,45979.33243172852,15345.888895050899],[-13476.55281654634,38037.27066218561,13034.752567280497],[-17219.28269458216,49800.43155180488,16615.660495362525],[-15837.84661662954,46039.40827271192,15349.114764115327],[-17562.396158974905,50563.934167955544,16948.422773471848],[-17305.716396400458,50025.23299136922,16687.292560977327],[-20942.364600403405,61077.70044996676,20488.52951738601],[-23250.622440861593,67936.13435506413,22679.25051161976],[-20946.38492373812,61058.49262622295,20456.50013386068],[-20966.13425909631,61130.52563415494,20488.88635095698],[-12599.945013913208,36045.786457315844,12014.922605900198],[-13483.114495510557,38065.00031819922,13047.13961938011],[-21352.51122985808,62062.138501702626,20598.230228468412],[-17365.275477299645,50142.76834055032,16735.102430258852],[-13498.8426679531,38087.481768793514,13047.672332301277],[-17759.093313426783,51255.66197956208,17152.815609014284],[-16238.894792809708,46899.92036234026,15665.774680822284],[-23873.50352585233,69391.50819674066,23079.081455878917],[-16392.346177859534,47232.12926013673,15770.334587172278],[-16671.693442215364,48237.58270899751,16119.460662361993],[-18126.38317958907,52580.31890831839,17414.254774324505],[-12682.733503945374,36204.38532672417,12085.00312761069],[-13486.812813798646,38057.65638723704,13047.320052433659],[-21667.84563837892,62930.56807491899,20935.753111864098],[-12413.29207896735,35607.45765483373,11869.55754521122],[-20980.277062218516,61112.078819429735,20505.419048357006],[-22242.81248345222,64754.941630879955,21566.005947315844],[-15805.076048530926,45956.13187678382,15347.484137740057],[-12686.521682473694,36216.51670228018,12089.213932139592],[-24511.647899409843,71290.05855676201,23714.810152385813],[-16590.32993842584,47968.53119676068,16006.906061578162],[-15889.006245312119,46077.603731938376,15400.857083109762],[-21359.817475085525,62072.19995503059,20581.79229757694],[-13025.91458793995,36765.06022438403,12573.574620355696],[-15850.864077234623,46030.68212490347,15370.071281519753],[-21846.12662398213,63405.39255219845,21116.01297936551],[-17629.24037573245,50765.33627777526,16997.74204248598],[-18159.743011804632,52663.47269326006,17452.813110676667],[-13443.384335507686,37951.3854817874,12992.198793068823],[-13037.336091911253,36821.52545349763,12579.506222197899],[-23644.46412062952,68964.1286390231,22965.764396611314],[-23225.49042904766,67850.45790757811,22671.383787946463],[-17533.841676088326,50517.723589917296,16900.86767420711],[-13486.197469456543,38063.09736197106,13039.589106000063],[-18674.343802146326,54168.599140844,18051.402655575755],[-13306.340714298314,37496.81225342042,12859.02370610176],[-16436.613452264173,47387.594248248555,15834.774002024596],[-16158.918376786793,46727.37038345164,15599.818886157167],[-17219.438696183563,49777.25243137642,16615.590165990696],[-15775.586932774188,45856.898801043615,15333.775441905515],[-21015.973002753,61175.34261833791,20516.568425769387],[-21393.536781667874,62141.5423793751,20614.93457798961],[-16402.603813710914,47251.241123140084,15780.173267721379],[-12427.907831981269,35626.577488333234,11893.01026660078],[-18089.18324792358,52467.59865618771,17397.278959402003],[-18253.57329281822,53021.20638303449,17522.22982090915],[-18850.921506086386,54725.03411099091,18227.236228797938],[-15797.168815946683,45979.4556174171,15342.76334094155],[-22084.525551627292,64237.03649571844,21324.311842176587],[-21003.906508758842,61156.80775146372,20516.826715631265],[-18509.835099471842,53677.29705603172,17820.511928124943],[-16975.25102870174,49385.94594142569,16404.674815566148],[-21479.458731660463,62377.300360730784,20714.859745564674],[-16584.71249946488,47950.449282693844,16004.309046982737],[-23257.635315160307,67903.22656835815,22686.75696893451],[-21407.71794157199,62178.69115587352,20631.606305280024],[-18463.11420463094,53604.649769378375,17747.406193143124],[-13473.577002191305,38026.86103169735,13035.296585594962],[-19054.677410716107,55435.45516417137,18530.808610681903],[-18469.098052665468,53615.45071730745,17750.614074179455],[-23382.351690895342,68292.30059626409,22774.87328380478],[-24216.21982094602,70392.38955332144,23396.69693357813],[-23920.411054709293,69560.2273271706,23117.187905943083],[-24943.705123376458,72445.63927060012,24310.951912386325],[-22142.77415091353,64427.77558304598,21411.079167485474],[-15998.973000026757,46356.14941722481,15489.148639226654],[-24086.355018042334,69993.05023513368,23285.92407601093],[-24217.08740726725,70393.00701794813,23399.061172282727],[-12950.253654422655,36572.06233907521,12498.424106934792],[-19051.944034426047,55421.773575835665,18520.585353106275],[-12863.275701230325,36347.8593815743,12420.740592063556],[-24660.66452407081,71756.74939720893,23900.442414075227],[-12667.808421426349,36174.263090711785,12078.43761428144],[-12199.710268108938,35120.575849912624,11755.551003904198],[-12112.023489505214,34938.63322245765,11704.455816690537],[-19050.534987971376,55382.29758310394,18512.431336470938],[-18889.931786219153,54861.320189240905,18274.8662186195],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.653417429974,65047.983680418,21692.452357513223],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3700,30,15.049834050000001,15.047529626666668,0.7878420084595171,0.28903766130931163,0.28833823794799074,0.011444580503994427,0.0010577400920274687,0.0010415322802650217,1.614102844475514E-4,99,"[[-15858.967193104932,46042.35699476827,15375.773918377441],[-21354.816316365792,62071.02761977959,20582.301920419584],[-21025.69818851027,61204.46994791614,20513.915029469303],[-15791.209177862545,45853.609710739656,15341.802770601922],[-21912.983578400697,63711.119730089384,21137.020975508898],[-12217.91996453454,35162.549514325365,11759.943562668861],[-17589.83796278469,50673.01325113542,16960.09115521549],[-23277.153887469303,68030.63707019792,22671.02066293415],[-15743.883012850902,45844.823620852796,15317.051168467213],[-20912.683787936367,60940.66622147455,20420.32261796684],[-18851.125954695046,54659.469274151525,18240.841635909506],[-18482.118547237882,53642.53779764095,17747.23078617918],[-16413.454484562186,47266.143239883735,15787.968158615355],[-23153.193965393162,67653.08930271454,22578.789312816134],[-13514.527686417054,38155.27690851803,13080.419659729434],[-18126.12221439652,52532.34099394119,17417.482852162175],[-13462.558163704296,38018.22869726879,13005.55489202783],[-19055.23708016331,55372.1512032973,18512.186274595708],[-21346.26024844867,62039.41216387974,20567.836812966965],[-17189.2848164858,49730.855676559215,16590.535313598728],[-13484.075106855786,38081.46977870765,13044.051034975977],[-19055.4704039438,55415.31942481129,18523.489215555208],[-19050.826900404856,55386.44769713532,18511.806266045416],[-16436.083832099008,47343.00948789006,15806.725093789648],[-21009.63984357681,61157.07982387117,20505.869837383387],[-15820.61310758227,45865.19393541677,15334.619105292899],[-18444.954012144117,53541.4864019441,17716.776851754374],[-12429.996398557407,35631.43414508527,11893.058526277915],[-21858.10464015123,63433.55782031475,21128.35317865494],[-20961.36120396152,61079.76133469771,20472.15261933592],[-13073.05000186952,36912.886004577405,12615.959356097905],[-15776.562456447233,45856.1532626774,15329.657345528703],[-13389.745838375016,37711.51010428083,12925.520152144287],[-16672.276075326536,48199.08170863835,16079.35758960944],[-18869.693332739716,54752.01934377993,18254.955675622958],[-13354.389450232738,37614.92804365073,12905.278231943494],[-15837.84661662954,46039.40827271192,15349.114764115327],[-17305.716396400458,50025.23299136922,16687.292560977327],[-20942.364600403405,61077.70044996676,20488.52951738601],[-20946.38492373812,61058.49262622295,20456.50013386068],[-12599.945013913208,36045.786457315844,12014.922605900198],[-17365.275477299645,50142.76834055032,16735.102430258852],[-13498.8426679531,38087.481768793514,13047.672332301277],[-17759.093313426783,51255.66197956208,17152.815609014284],[-16238.894792809708,46899.92036234026,15665.774680822284],[-23873.50352585233,69391.50819674066,23079.081455878917],[-16392.346177859534,47232.12926013673,15770.334587172278],[-12682.733503945374,36204.38532672417,12085.00312761069],[-13486.812813798646,38057.65638723704,13047.320052433659],[-12413.29207896735,35607.45765483373,11869.55754521122],[-22242.81248345222,64754.941630879955,21566.005947315844],[-12686.521682473694,36216.51670228018,12089.213932139592],[-24511.647899409843,71290.05855676201,23714.810152385813],[-16590.32993842584,47968.53119676068,16006.906061578162],[-15889.006245312119,46077.603731938376,15400.857083109762],[-21359.817475085525,62072.19995503059,20581.79229757694],[-13025.91458793995,36765.06022438403,12573.574620355696],[-17629.24037573245,50765.33627777526,16997.74204248598],[-18159.743011804632,52663.47269326006,17452.813110676667],[-23644.46412062952,68964.1286390231,22965.764396611314],[-17533.841676088326,50517.723589917296,16900.86767420711],[-13486.197469456543,38063.09736197106,13039.589106000063],[-18674.343802146326,54168.599140844,18051.402655575755],[-13306.340714298314,37496.81225342042,12859.02370610176],[-16158.918376786793,46727.37038345164,15599.818886157167],[-17219.438696183563,49777.25243137642,16615.590165990696],[-15775.586932774188,45856.898801043615,15333.775441905515],[-21393.536781667874,62141.5423793751,20614.93457798961],[-16402.603813710914,47251.241123140084,15780.173267721379],[-18089.18324792358,52467.59865618771,17397.278959402003],[-18253.57329281822,53021.20638303449,17522.22982090915],[-22084.525551627292,64237.03649571844,21324.311842176587],[-18509.835099471842,53677.29705603172,17820.511928124943],[-16975.25102870174,49385.94594142569,16404.674815566148],[-21479.458731660463,62377.300360730784,20714.859745564674],[-23257.635315160307,67903.22656835815,22686.75696893451],[-23382.351690895342,68292.30059626409,22774.87328380478],[-24216.21982094602,70392.38955332144,23396.69693357813],[-23920.411054709293,69560.2273271706,23117.187905943083],[-24943.705123376458,72445.63927060012,24310.951912386325],[-22142.77415091353,64427.77558304598,21411.079167485474],[-15998.973000026757,46356.14941722481,15489.148639226654],[-24086.355018042334,69993.05023513368,23285.92407601093],[-24217.08740726725,70393.00701794813,23399.061172282727],[-12950.253654422655,36572.06233907521,12498.424106934792],[-12863.275701230325,36347.8593815743,12420.740592063556],[-24660.66452407081,71756.74939720893,23900.442414075227],[-12667.808421426349,36174.263090711785,12078.43761428144],[-12112.023489505214,34938.63322245765,11704.455816690537],[-24924.76892433469,72563.05201205057,24200.230707613817],[-12111.640108100051,34951.73759026368,11700.60576944213],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3800,30,15.3783197,15.365646846666667,0.7932611280214676,0.2905944946218739,0.28947250868083,0.011058941389035013,0.0010134815816935181,0.0010284619698905262,1.6535789385620803E-4,99,"[[-20926.86336121389,61021.19082438883,20445.559788149378],[-15757.32305062621,45846.70627298985,15298.089050726505],[-16693.402601643324,48249.75762641081,16089.697721962644],[-15844.616821463931,45899.23791497318,15361.137539888072],[-20977.170851909803,61109.20692878679,20488.419963889013],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18130.559632849974,52540.71364721007,17419.464656070668],[-15853.731909521239,45961.324785440826,15364.070436231777],[-18852.864172987203,54696.05064789198,18225.288618762912],[-23901.898336876657,69457.77293822363,23087.218101444614],[-12420.041103281086,35623.799718333,11873.455820370235],[-13515.83798689219,38166.60760424078,13081.18551229308],[-22069.900318899894,64161.38514098862,21308.628821123282],[-21331.219244829408,62021.07109144055,20557.39713312177],[-13529.464340685461,38173.55914523429,13060.790433730774],[-13352.419153405568,37607.728888277226,12898.590861616436],[-23179.148082584536,67689.48943812946,22596.45715201256],[-15779.746924337825,45851.42268650076,15331.187952766872],[-18126.68033876012,52546.09511856356,17410.189149853064],[-22159.873646775755,64435.589207304976,21423.595261277125],[-23801.219433874445,69202.1391102922,22981.37466682071],[-21302.58374834177,61892.89870441547,20530.856529864282],[-12925.297415851313,36489.30738182453,12479.712591548065],[-24782.501727193834,72151.7020014733,24025.778923911068],[-23152.68621767471,67625.25105832506,22567.905348085977],[-17453.942620462196,50314.30484224306,16840.75389670131],[-13502.86781389861,38104.03631993208,13054.349465876727],[-18664.559487311253,54149.07341554506,18025.737651098523],[-13518.174181080403,38170.12349329242,13068.283180221437],[-18801.454736485437,54541.75482237972,18179.03204117336],[-21394.35085549515,62119.90328184822,20602.130678305322],[-15742.342691319733,45788.70883865385,15300.579433176697],[-19053.20426051398,55361.019423410915,18504.394385683223],[-17202.380554891133,49705.01454663208,16588.71207430029],[-13491.078980359365,38055.14928330118,13039.676247985242],[-24633.29508801958,71652.33343026473,23872.05107543924],[-25018.06876633894,72711.2875585294,24406.462535778814],[-16444.67291530157,47319.552295125344,15803.342117969582],[-23842.18310165067,69332.65949807905,23043.63189471867],[-21677.40871408586,62914.86885127912,20929.613291072874],[-15791.209177862545,45853.609710739656,15341.802770601922],[-21912.983578400697,63711.119730089384,21137.020975508898],[-12217.91996453454,35162.549514325365,11759.943562668861],[-17589.83796278469,50673.01325113542,16960.09115521549],[-23277.153887469303,68030.63707019792,22671.02066293415],[-15743.883012850902,45844.823620852796,15317.051168467213],[-20912.683787936367,60940.66622147455,20420.32261796684],[-18482.118547237882,53642.53779764095,17747.23078617918],[-16413.454484562186,47266.143239883735,15787.968158615355],[-23153.193965393162,67653.08930271454,22578.789312816134],[-13514.527686417054,38155.27690851803,13080.419659729434],[-19055.23708016331,55372.1512032973,18512.186274595708],[-21346.26024844867,62039.41216387974,20567.836812966965],[-19055.4704039438,55415.31942481129,18523.489215555208],[-19050.826900404856,55386.44769713532,18511.806266045416],[-16436.083832099008,47343.00948789006,15806.725093789648],[-21009.63984357681,61157.07982387117,20505.869837383387],[-15820.61310758227,45865.19393541677,15334.619105292899],[-18444.954012144117,53541.4864019441,17716.776851754374],[-21858.10464015123,63433.55782031475,21128.35317865494],[-20961.36120396152,61079.76133469771,20472.15261933592],[-13073.05000186952,36912.886004577405,12615.959356097905],[-13389.745838375016,37711.51010428083,12925.520152144287],[-16672.276075326536,48199.08170863835,16079.35758960944],[-20946.38492373812,61058.49262622295,20456.50013386068],[-12599.945013913208,36045.786457315844,12014.922605900198],[-17365.275477299645,50142.76834055032,16735.102430258852],[-13498.8426679531,38087.481768793514,13047.672332301277],[-17759.093313426783,51255.66197956208,17152.815609014284],[-16238.894792809708,46899.92036234026,15665.774680822284],[-16392.346177859534,47232.12926013673,15770.334587172278],[-12682.733503945374,36204.38532672417,12085.00312761069],[-12413.29207896735,35607.45765483373,11869.55754521122],[-22242.81248345222,64754.941630879955,21566.005947315844],[-12686.521682473694,36216.51670228018,12089.213932139592],[-24511.647899409843,71290.05855676201,23714.810152385813],[-13025.91458793995,36765.06022438403,12573.574620355696],[-17629.24037573245,50765.33627777526,16997.74204248598],[-17533.841676088326,50517.723589917296,16900.86767420711],[-13306.340714298314,37496.81225342042,12859.02370610176],[-16158.918376786793,46727.37038345164,15599.818886157167],[-17219.438696183563,49777.25243137642,16615.590165990696],[-18253.57329281822,53021.20638303449,17522.22982090915],[-16975.25102870174,49385.94594142569,16404.674815566148],[-21479.458731660463,62377.300360730784,20714.859745564674],[-24216.21982094602,70392.38955332144,23396.69693357813],[-15998.973000026757,46356.14941722481,15489.148639226654],[-24086.355018042334,69993.05023513368,23285.92407601093],[-12667.808421426349,36174.263090711785,12078.43761428144],[-12112.023489505214,34938.63322245765,11704.455816690537],[-24924.76892433469,72563.05201205057,24200.230707613817],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
3900,30,15.69192235,15.688201413333335,0.8031001914506912,0.29148885955715,0.29061133951962365,0.010925993748928437,0.0010181915743875647,0.0010158693733932302,1.6330255654778983E-4,99,"[[-13508.180044266632,38117.08913380531,13055.191073989805],[-23141.690053636994,67591.62967898053,22561.708124497338],[-20930.38272489413,60968.67315364337,20430.50477193556],[-12687.999646071312,36225.382381091345,12086.630753109645],[-13062.184887172998,36865.46359665632,12599.23763121481],[-21236.126746956706,61720.90540756722,20476.886549557592],[-20957.090067909387,61065.784907838,20469.916017493877],[-12272.50089427143,35265.77625815297,11793.274018220174],[-12961.433832769158,36589.6769548561,12506.996936207384],[-19070.1568482366,55435.454423907555,18531.28190482422],[-22091.60670990047,64226.01849971735,21319.30657747282],[-16685.95338023197,48227.26100300279,16092.0173573489],[-12716.362907919727,36287.0410380021,12115.587536834568],[-24777.078644709203,72100.92604651238,24016.46321969203],[-23167.766362601065,67651.6686056985,22583.073543596758],[-15857.812389663963,46008.92936540669,15355.332481153562],[-13531.88283878805,38205.51825877296,13080.3985408884],[-23722.692365947216,68863.44959846945,22898.815590593338],[-23745.302413712277,69027.4238394137,22925.478560977735],[-13558.56959747572,38254.75692268642,13072.96741930154],[-23108.217833524024,67518.79394221495,22548.686570213966],[-13402.600575431232,37737.84580132643,12937.207050626912],[-15954.7168704782,46154.38523105561,15445.82102760109],[-18297.712577996484,53145.34635959852,17553.94008810467],[-17206.038307563525,49700.89220092968,16586.402663343542],[-23780.357936740267,69166.8845982362,22951.78671207325],[-13271.102636823445,37397.353908989564,12817.092269332143],[-20936.716058079848,61047.17667635979,20451.237696133634],[-24079.433040542335,69944.43905164448,23268.321720418106],[-13515.247747711468,38168.45149161013,13060.275270566359],[-25012.01993086683,72697.33937732001,24393.857294772493],[-15716.73942221377,45763.60437248751,15292.068710470403],[-17240.563480427747,49789.496558288505,16628.852821879504],[-18077.599230774897,52425.38068783478,17367.9837431672],[-20926.86336121389,61021.19082438883,20445.559788149378],[-15757.32305062621,45846.70627298985,15298.089050726505],[-16693.402601643324,48249.75762641081,16089.697721962644],[-15844.616821463931,45899.23791497318,15361.137539888072],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18130.559632849974,52540.71364721007,17419.464656070668],[-15853.731909521239,45961.324785440826,15364.070436231777],[-18852.864172987203,54696.05064789198,18225.288618762912],[-23901.898336876657,69457.77293822363,23087.218101444614],[-12420.041103281086,35623.799718333,11873.455820370235],[-13529.464340685461,38173.55914523429,13060.790433730774],[-15779.746924337825,45851.42268650076,15331.187952766872],[-18126.68033876012,52546.09511856356,17410.189149853064],[-22159.873646775755,64435.589207304976,21423.595261277125],[-21302.58374834177,61892.89870441547,20530.856529864282],[-12925.297415851313,36489.30738182453,12479.712591548065],[-18664.559487311253,54149.07341554506,18025.737651098523],[-13518.174181080403,38170.12349329242,13068.283180221437],[-21394.35085549515,62119.90328184822,20602.130678305322],[-15742.342691319733,45788.70883865385,15300.579433176697],[-19053.20426051398,55361.019423410915,18504.394385683223],[-17202.380554891133,49705.01454663208,16588.71207430029],[-24633.29508801958,71652.33343026473,23872.05107543924],[-16444.67291530157,47319.552295125344,15803.342117969582],[-21677.40871408586,62914.86885127912,20929.613291072874],[-21912.983578400697,63711.119730089384,21137.020975508898],[-17589.83796278469,50673.01325113542,16960.09115521549],[-20912.683787936367,60940.66622147455,20420.32261796684],[-18482.118547237882,53642.53779764095,17747.23078617918],[-16413.454484562186,47266.143239883735,15787.968158615355],[-19055.23708016331,55372.1512032973,18512.186274595708],[-21346.26024844867,62039.41216387974,20567.836812966965],[-19055.4704039438,55415.31942481129,18523.489215555208],[-16436.083832099008,47343.00948789006,15806.725093789648],[-15820.61310758227,45865.19393541677,15334.619105292899],[-18444.954012144117,53541.4864019441,17716.776851754374],[-21858.10464015123,63433.55782031475,21128.35317865494],[-13073.05000186952,36912.886004577405,12615.959356097905],[-13389.745838375016,37711.51010428083,12925.520152144287],[-16672.276075326536,48199.08170863835,16079.35758960944],[-20946.38492373812,61058.49262622295,20456.50013386068],[-12599.945013913208,36045.786457315844,12014.922605900198],[-17365.275477299645,50142.76834055032,16735.102430258852],[-17759.093313426783,51255.66197956208,17152.815609014284],[-16392.346177859534,47232.12926013673,15770.334587172278],[-12682.733503945374,36204.38532672417,12085.00312761069],[-12413.29207896735,35607.45765483373,11869.55754521122],[-22242.81248345222,64754.941630879955,21566.005947315844],[-24511.647899409843,71290.05855676201,23714.810152385813],[-17629.24037573245,50765.33627777526,16997.74204248598],[-17533.841676088326,50517.723589917296,16900.86767420711],[-16158.918376786793,46727.37038345164,15599.818886157167],[-18253.57329281822,53021.20638303449,17522.22982090915],[-21479.458731660463,62377.300360730784,20714.859745564674],[-24216.21982094602,70392.38955332144,23396.69693357813],[-12112.023489505214,34938.63322245765,11704.455816690537],[-24924.76892433469,72563.05201205057,24200.230707613817],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4000,30,16.00282585,16.01072096,0.810861535352952,0.29298179287318743,0.2915874001259087,0.01093466044458216,9.969388501232875E-4,0.0010032880876521563,1.636676590905861E-4,99,"[[-16710.1441199546,48287.616601090784,16106.829939027168],[-21406.162223941945,62174.08381931769,20615.042226494003],[-23200.13848831203,67706.50707674066,22605.831341353012],[-15845.66886048516,45965.17284075394,15340.187194718734],[-24901.711126641443,72450.46841935861,24171.5964109259],[-13544.649041423832,38234.51590964962,13088.11096855621],[-17542.542043148296,50533.702545388296,16904.88167971019],[-17239.985279404267,49795.10103871663,16621.080006892815],[-23619.31197755553,68550.55634479539,22793.440394491052],[-16436.69849745916,47268.42342042753,15778.076507170166],[-16619.997912973693,48005.53074716141,16013.134915052822],[-13534.520147081292,38201.47603996181,13083.100189675579],[-16107.045447205104,46599.26288155572,15538.57204932483],[-21301.63516756577,61859.778314297684,20524.880582119236],[-20911.237372798707,60940.92672018098,20420.758878916684],[-23101.766316180536,67452.65609100925,22548.974479676937],[-13066.360200439582,36885.36553544941,12597.046680417207],[-17764.90703447952,51256.158252951034,17161.31071683703],[-15726.56309101083,45748.31947318804,15299.905938831824],[-21268.433342765642,61770.022188738476,20474.496057333337],[-15822.923865112476,45869.751415732906,15345.524538864362],[-13418.84332525291,37763.518677128246,12960.962381909132],[-16469.7840356687,47389.40640188436,15824.843516181456],[-23713.184055166876,68847.68288500409,22894.361765299207],[-16159.375538148572,46740.560008935325,15586.531875515586],[-22252.99776180844,64761.97572656069,21576.706130809547],[-22080.956672574877,64158.84154269522,21306.184620894357],[-13516.692226433799,38158.46426320704,13060.720300416837],[-18781.784415336486,54497.29524942075,18149.6940095554],[-23141.690053636994,67591.62967898053,22561.708124497338],[-20930.38272489413,60968.67315364337,20430.50477193556],[-12687.999646071312,36225.382381091345,12086.630753109645],[-13062.184887172998,36865.46359665632,12599.23763121481],[-21236.126746956706,61720.90540756722,20476.886549557592],[-12272.50089427143,35265.77625815297,11793.274018220174],[-12961.433832769158,36589.6769548561,12506.996936207384],[-19070.1568482366,55435.454423907555,18531.28190482422],[-12716.362907919727,36287.0410380021,12115.587536834568],[-24777.078644709203,72100.92604651238,24016.46321969203],[-13531.88283878805,38205.51825877296,13080.3985408884],[-23722.692365947216,68863.44959846945,22898.815590593338],[-13558.56959747572,38254.75692268642,13072.96741930154],[-13402.600575431232,37737.84580132643,12937.207050626912],[-15954.7168704782,46154.38523105561,15445.82102760109],[-18297.712577996484,53145.34635959852,17553.94008810467],[-17206.038307563525,49700.89220092968,16586.402663343542],[-13271.102636823445,37397.353908989564,12817.092269332143],[-20936.716058079848,61047.17667635979,20451.237696133634],[-24079.433040542335,69944.43905164448,23268.321720418106],[-25012.01993086683,72697.33937732001,24393.857294772493],[-15716.73942221377,45763.60437248751,15292.068710470403],[-18077.599230774897,52425.38068783478,17367.9837431672],[-20926.86336121389,61021.19082438883,20445.559788149378],[-15757.32305062621,45846.70627298985,15298.089050726505],[-16693.402601643324,48249.75762641081,16089.697721962644],[-15844.616821463931,45899.23791497318,15361.137539888072],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18130.559632849974,52540.71364721007,17419.464656070668],[-18852.864172987203,54696.05064789198,18225.288618762912],[-23901.898336876657,69457.77293822363,23087.218101444614],[-12420.041103281086,35623.799718333,11873.455820370235],[-13529.464340685461,38173.55914523429,13060.790433730774],[-22159.873646775755,64435.589207304976,21423.595261277125],[-21302.58374834177,61892.89870441547,20530.856529864282],[-18664.559487311253,54149.07341554506,18025.737651098523],[-21394.35085549515,62119.90328184822,20602.130678305322],[-15742.342691319733,45788.70883865385,15300.579433176697],[-19053.20426051398,55361.019423410915,18504.394385683223],[-17202.380554891133,49705.01454663208,16588.71207430029],[-24633.29508801958,71652.33343026473,23872.05107543924],[-16444.67291530157,47319.552295125344,15803.342117969582],[-21677.40871408586,62914.86885127912,20929.613291072874],[-21912.983578400697,63711.119730089384,21137.020975508898],[-17589.83796278469,50673.01325113542,16960.09115521549],[-20912.683787936367,60940.66622147455,20420.32261796684],[-18482.118547237882,53642.53779764095,17747.23078617918],[-16413.454484562186,47266.143239883735,15787.968158615355],[-19055.23708016331,55372.1512032973,18512.186274595708],[-19055.4704039438,55415.31942481129,18523.489215555208],[-15820.61310758227,45865.19393541677,15334.619105292899],[-18444.954012144117,53541.4864019441,17716.776851754374],[-21858.10464015123,63433.55782031475,21128.35317865494],[-13389.745838375016,37711.51010428083,12925.520152144287],[-12599.945013913208,36045.786457315844,12014.922605900198],[-17365.275477299645,50142.76834055032,16735.102430258852],[-12682.733503945374,36204.38532672417,12085.00312761069],[-12413.29207896735,35607.45765483373,11869.55754521122],[-24511.647899409843,71290.05855676201,23714.810152385813],[-17629.24037573245,50765.33627777526,16997.74204248598],[-24216.21982094602,70392.38955332144,23396.69693357813],[-12112.023489505214,34938.63322245765,11704.455816690537],[-18991.133462209033,55154.62578280318,18424.318277254173],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4100,30,16.31216595,16.33534883,0.8164431748872276,0.29403266289054303,0.29257642652906657,0.010690969060235745,9.688802113414037E-4,9.823974610696452E-4,1.684422915948959E-4,99,"[[-18753.1120950644,54395.31866002209,18115.630603083304],[-12728.272998104527,36336.17476175385,12117.060015576284],[-12690.135450102018,36211.491821176256,12076.821533853677],[-24014.091018380048,69634.1819944234,23209.973249470728],[-18218.705427107794,52651.80669917775,17489.692837959017],[-13550.683772867973,38236.82258935515,13096.91014101736],[-17233.280476418673,49762.11489658299,16603.79215652963],[-18103.493447472483,52402.028191614605,17382.668287417357],[-20934.88375071425,60961.810333532594,20423.69110991033],[-18482.888697657563,53641.32125094965,17754.01527270479],[-20911.9800352173,60910.295751852325,20405.78103046282],[-13570.793057601968,38315.253151598394,13098.87104817166],[-20812.558289686378,60672.48774106901,20326.060662184544],[-17644.696658682846,50791.3946101474,17002.37736676087],[-20880.756048975283,60833.55710401729,20375.859994893926],[-12741.326570644227,36384.145793141084,12137.06012858702],[-23620.71371492106,68528.27874448331,22780.154875393153],[-19065.517827075997,55415.90438799088,18530.13557771779],[-18670.614410179172,54147.28419799823,18032.439792008197],[-15718.78356835019,45733.66580393432,15289.407181383913],[-16445.257777750718,47331.753621185715,15798.586619550804],[-23703.296016657452,68790.21224969982,22874.41000005054],[-21241.056171265955,61715.5923919808,20484.718609861673],[-21277.604057057444,61794.03841606994,20494.187367066144],[-13626.248702065786,38390.56283295243,13114.22738957743],[-13607.94784431685,38364.931572112684,13103.610878157886],[-17757.803612912405,51233.04542957869,17134.913994164654],[-23604.792010917492,68507.53699589391,22783.510794587084],[-18289.800550561464,53102.10880221622,17537.984552516376],[-18984.761815506372,55099.4666808556,18401.39539762017],[-18109.317303863445,52488.320507080796,17379.71099395221],[-16710.1441199546,48287.616601090784,16106.829939027168],[-21406.162223941945,62174.08381931769,20615.042226494003],[-15845.66886048516,45965.17284075394,15340.187194718734],[-24901.711126641443,72450.46841935861,24171.5964109259],[-17542.542043148296,50533.702545388296,16904.88167971019],[-23619.31197755553,68550.55634479539,22793.440394491052],[-16436.69849745916,47268.42342042753,15778.076507170166],[-16619.997912973693,48005.53074716141,16013.134915052822],[-16107.045447205104,46599.26288155572,15538.57204932483],[-20911.237372798707,60940.92672018098,20420.758878916684],[-23101.766316180536,67452.65609100925,22548.974479676937],[-13066.360200439582,36885.36553544941,12597.046680417207],[-15726.56309101083,45748.31947318804,15299.905938831824],[-21268.433342765642,61770.022188738476,20474.496057333337],[-13418.84332525291,37763.518677128246,12960.962381909132],[-16469.7840356687,47389.40640188436,15824.843516181456],[-16159.375538148572,46740.560008935325,15586.531875515586],[-22252.99776180844,64761.97572656069,21576.706130809547],[-22080.956672574877,64158.84154269522,21306.184620894357],[-23141.690053636994,67591.62967898053,22561.708124497338],[-13062.184887172998,36865.46359665632,12599.23763121481],[-12272.50089427143,35265.77625815297,11793.274018220174],[-12961.433832769158,36589.6769548561,12506.996936207384],[-19070.1568482366,55435.454423907555,18531.28190482422],[-24777.078644709203,72100.92604651238,24016.46321969203],[-23722.692365947216,68863.44959846945,22898.815590593338],[-13558.56959747572,38254.75692268642,13072.96741930154],[-13402.600575431232,37737.84580132643,12937.207050626912],[-15954.7168704782,46154.38523105561,15445.82102760109],[-17206.038307563525,49700.89220092968,16586.402663343542],[-13271.102636823445,37397.353908989564,12817.092269332143],[-24079.433040542335,69944.43905164448,23268.321720418106],[-25012.01993086683,72697.33937732001,24393.857294772493],[-15716.73942221377,45763.60437248751,15292.068710470403],[-15757.32305062621,45846.70627298985,15298.089050726505],[-16693.402601643324,48249.75762641081,16089.697721962644],[-15844.616821463931,45899.23791497318,15361.137539888072],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18852.864172987203,54696.05064789198,18225.288618762912],[-12420.041103281086,35623.799718333,11873.455820370235],[-13529.464340685461,38173.55914523429,13060.790433730774],[-22159.873646775755,64435.589207304976,21423.595261277125],[-21394.35085549515,62119.90328184822,20602.130678305322],[-15742.342691319733,45788.70883865385,15300.579433176697],[-19053.20426051398,55361.019423410915,18504.394385683223],[-17202.380554891133,49705.01454663208,16588.71207430029],[-16444.67291530157,47319.552295125344,15803.342117969582],[-21677.40871408586,62914.86885127912,20929.613291072874],[-21912.983578400697,63711.119730089384,21137.020975508898],[-20912.683787936367,60940.66622147455,20420.32261796684],[-18482.118547237882,53642.53779764095,17747.23078617918],[-19055.23708016331,55372.1512032973,18512.186274595708],[-15820.61310758227,45865.19393541677,15334.619105292899],[-21858.10464015123,63433.55782031475,21128.35317865494],[-12599.945013913208,36045.786457315844,12014.922605900198],[-17365.275477299645,50142.76834055032,16735.102430258852],[-12413.29207896735,35607.45765483373,11869.55754521122],[-24511.647899409843,71290.05855676201,23714.810152385813],[-17629.24037573245,50765.33627777526,16997.74204248598],[-24216.21982094602,70392.38955332144,23396.69693357813],[-12112.023489505214,34938.63322245765,11704.455816690537],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4200,30,16.6255251,16.659216400000002,0.8266815292047244,0.2945822858603927,0.29329876585962805,0.01070611478049493,9.648358027263438E-4,9.668912796491089E-4,1.7207134955331328E-4,99,"[[-21677.773538163736,62911.524008595814,20923.768722036533],[-13632.005322763025,38391.2486273969,13112.642654080546],[-24202.96497309774,70356.31989416479,23367.544325417257],[-22084.69131921161,64155.96038349404,21308.887410388208],[-20809.981701097287,60670.7400726121,20311.753532941162],[-12700.143511999526,36240.08506903757,12090.752222760191],[-13620.427515081525,38391.04659441448,13123.127572738516],[-17378.21359064259,50142.51520920453,16757.986420265916],[-20828.216458070525,60672.01903518126,20330.15781923237],[-12528.578969003658,35859.192261838536,11933.823933484146],[-19063.673815333645,55388.08175165623,18516.52601170463],[-23088.209089543674,67419.8682998584,22535.018995066963],[-23591.90524498316,68443.53516649641,22770.704153066014],[-22102.295896618685,64212.12861452012,21330.86282300515],[-21289.730997779396,61829.468426009094,20495.955801296044],[-20785.480620435832,60620.0816345399,20307.606180544197],[-13101.936168657017,36930.56572644908,12618.03094251108],[-13601.662486301533,38345.237385971115,13092.104417999168],[-21388.949100617723,62078.991189052904,20597.722959896473],[-15990.02494495931,46229.92161576611,15467.066918673145],[-18835.10246442711,54601.84828855311,18177.6584344759],[-20790.7791647265,60591.23625769594,20303.42789158818],[-18078.415633372417,52347.6919751949,17362.07569878681],[-13564.975778016555,38265.37379556052,13075.021384070655],[-20810.24107098094,60671.54387590397,20322.508915517963],[-24503.616964014247,71254.33149401662,23708.350312804592],[-17244.14666663107,49786.76802873895,16615.22160437228],[-18647.28752796277,54071.842079101734,17998.943148096572],[-23566.40295230419,68409.78278303127,22759.513074289276],[-23142.726267466755,67570.56518008957,22543.594474606376],[-12427.652518450852,35627.566742655195,11875.427768089268],[-17590.100086452865,50656.158917913766,16946.02839419148],[-13625.682178920815,38535.13059740205,13141.28302074957],[-12762.564949519754,36433.545296961165,12149.322595630549],[-12728.272998104527,36336.17476175385,12117.060015576284],[-12690.135450102018,36211.491821176256,12076.821533853677],[-24014.091018380048,69634.1819944234,23209.973249470728],[-18218.705427107794,52651.80669917775,17489.692837959017],[-17233.280476418673,49762.11489658299,16603.79215652963],[-18103.493447472483,52402.028191614605,17382.668287417357],[-18482.888697657563,53641.32125094965,17754.01527270479],[-20812.558289686378,60672.48774106901,20326.060662184544],[-17644.696658682846,50791.3946101474,17002.37736676087],[-23620.71371492106,68528.27874448331,22780.154875393153],[-19065.517827075997,55415.90438799088,18530.13557771779],[-15718.78356835019,45733.66580393432,15289.407181383913],[-16445.257777750718,47331.753621185715,15798.586619550804],[-23703.296016657452,68790.21224969982,22874.41000005054],[-21277.604057057444,61794.03841606994,20494.187367066144],[-13626.248702065786,38390.56283295243,13114.22738957743],[-13607.94784431685,38364.931572112684,13103.610878157886],[-17757.803612912405,51233.04542957869,17134.913994164654],[-23604.792010917492,68507.53699589391,22783.510794587084],[-18984.761815506372,55099.4666808556,18401.39539762017],[-16710.1441199546,48287.616601090784,16106.829939027168],[-15845.66886048516,45965.17284075394,15340.187194718734],[-24901.711126641443,72450.46841935861,24171.5964109259],[-17542.542043148296,50533.702545388296,16904.88167971019],[-16436.69849745916,47268.42342042753,15778.076507170166],[-16619.997912973693,48005.53074716141,16013.134915052822],[-16107.045447205104,46599.26288155572,15538.57204932483],[-13066.360200439582,36885.36553544941,12597.046680417207],[-15726.56309101083,45748.31947318804,15299.905938831824],[-21268.433342765642,61770.022188738476,20474.496057333337],[-13418.84332525291,37763.518677128246,12960.962381909132],[-16469.7840356687,47389.40640188436,15824.843516181456],[-22252.99776180844,64761.97572656069,21576.706130809547],[-12272.50089427143,35265.77625815297,11793.274018220174],[-12961.433832769158,36589.6769548561,12506.996936207384],[-19070.1568482366,55435.454423907555,18531.28190482422],[-24777.078644709203,72100.92604651238,24016.46321969203],[-13402.600575431232,37737.84580132643,12937.207050626912],[-17206.038307563525,49700.89220092968,16586.402663343542],[-13271.102636823445,37397.353908989564,12817.092269332143],[-24079.433040542335,69944.43905164448,23268.321720418106],[-25012.01993086683,72697.33937732001,24393.857294772493],[-15716.73942221377,45763.60437248751,15292.068710470403],[-15757.32305062621,45846.70627298985,15298.089050726505],[-16693.402601643324,48249.75762641081,16089.697721962644],[-15844.616821463931,45899.23791497318,15361.137539888072],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18852.864172987203,54696.05064789198,18225.288618762912],[-21394.35085549515,62119.90328184822,20602.130678305322],[-15742.342691319733,45788.70883865385,15300.579433176697],[-19053.20426051398,55361.019423410915,18504.394385683223],[-16444.67291530157,47319.552295125344,15803.342117969582],[-21677.40871408586,62914.86885127912,20929.613291072874],[-21912.983578400697,63711.119730089384,21137.020975508898],[-18482.118547237882,53642.53779764095,17747.23078617918],[-15820.61310758227,45865.19393541677,15334.619105292899],[-12413.29207896735,35607.45765483373,11869.55754521122],[-12112.023489505214,34938.63322245765,11704.455816690537],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4300,30,16.922206350000003,16.97774486666667,0.8334158416755247,0.29584311367320354,0.2942323976234685,0.010709225869360496,9.391463182723105E-4,9.517823683393397E-4,1.740664694518997E-4,99,"[[-15692.321771967638,45712.51711221528,15275.837693040336],[-17615.96578486232,50689.37644304807,16966.64994883527],[-21292.61929012441,61838.65054502074,20481.83359896354],[-19058.924747483063,55355.259190994715,18499.640841627002],[-20707.16180324063,60420.64987688991,20231.950043512177],[-13195.679848629481,37188.58278036818,12709.448159571313],[-18842.673105611135,54601.64262947488,18188.796946514994],[-13611.20280210749,38383.83327352849,13098.79202347174],[-20825.988965975444,60653.04000787475,20329.989391279152],[-21671.008422432635,62905.650409399685,20917.923538725736],[-13598.498306411919,38338.66191049139,13088.893714030903],[-20823.5319569145,60637.66449945119,20320.66495398921],[-18534.712038556114,53736.03285580272,17815.15125040215],[-20793.106567262053,60582.01865845185,20313.143084864165],[-21289.706179970482,61811.63611330398,20488.334628178825],[-21951.321583793717,63769.58785766236,21149.97469738421],[-19072.907485243406,55430.23092862167,18531.10162646025],[-16055.246794616705,46498.25975123834,15476.397695183941],[-18828.416851327824,54564.00007715801,18174.89443860051],[-17161.676894493135,49599.951883998634,16541.27608308416],[-13440.18797679607,37806.778412269196,12982.14655753856],[-15799.784980332892,45852.91951940802,15325.065673211831],[-16504.778582603434,47462.9758708871,15841.222489368167],[-23593.18299416091,68430.64626636794,22758.248449079267],[-16503.202081194206,47498.53238791685,15847.28691848149],[-22251.936004889092,64765.60734635942,21572.03607776863],[-16483.49340731648,47422.70060596678,15828.15886603792],[-21258.810120527916,61755.18459169365,20461.41278190715],[-13640.496418739369,38420.83965138458,13130.99552577233],[-22100.028081438802,64180.701992971524,21293.670953505185],[-24741.13772379849,71973.24094507414,23988.45487870001],[-18533.517818874265,53726.64360435984,17810.74508278657],[-18081.704969108523,52335.85392794252,17345.472772517278],[-13122.664958646115,36987.77103519524,12643.71452002511],[-18171.328843285908,52561.941557015554,17441.14132268599],[-21677.773538163736,62911.524008595814,20923.768722036533],[-13632.005322763025,38391.2486273969,13112.642654080546],[-24202.96497309774,70356.31989416479,23367.544325417257],[-22084.69131921161,64155.96038349404,21308.887410388208],[-12700.143511999526,36240.08506903757,12090.752222760191],[-13620.427515081525,38391.04659441448,13123.127572738516],[-17378.21359064259,50142.51520920453,16757.986420265916],[-12528.578969003658,35859.192261838536,11933.823933484146],[-19063.673815333645,55388.08175165623,18516.52601170463],[-23088.209089543674,67419.8682998584,22535.018995066963],[-23591.90524498316,68443.53516649641,22770.704153066014],[-20785.480620435832,60620.0816345399,20307.606180544197],[-13101.936168657017,36930.56572644908,12618.03094251108],[-21388.949100617723,62078.991189052904,20597.722959896473],[-18835.10246442711,54601.84828855311,18177.6584344759],[-20790.7791647265,60591.23625769594,20303.42789158818],[-24503.616964014247,71254.33149401662,23708.350312804592],[-17244.14666663107,49786.76802873895,16615.22160437228],[-23566.40295230419,68409.78278303127,22759.513074289276],[-23142.726267466755,67570.56518008957,22543.594474606376],[-12427.652518450852,35627.566742655195,11875.427768089268],[-13625.682178920815,38535.13059740205,13141.28302074957],[-12762.564949519754,36433.545296961165,12149.322595630549],[-12728.272998104527,36336.17476175385,12117.060015576284],[-12690.135450102018,36211.491821176256,12076.821533853677],[-24014.091018380048,69634.1819944234,23209.973249470728],[-18218.705427107794,52651.80669917775,17489.692837959017],[-17233.280476418673,49762.11489658299,16603.79215652963],[-18103.493447472483,52402.028191614605,17382.668287417357],[-17644.696658682846,50791.3946101474,17002.37736676087],[-23620.71371492106,68528.27874448331,22780.154875393153],[-15718.78356835019,45733.66580393432,15289.407181383913],[-16445.257777750718,47331.753621185715,15798.586619550804],[-23703.296016657452,68790.21224969982,22874.41000005054],[-13626.248702065786,38390.56283295243,13114.22738957743],[-17757.803612912405,51233.04542957869,17134.913994164654],[-18984.761815506372,55099.4666808556,18401.39539762017],[-16710.1441199546,48287.616601090784,16106.829939027168],[-15845.66886048516,45965.17284075394,15340.187194718734],[-24901.711126641443,72450.46841935861,24171.5964109259],[-17542.542043148296,50533.702545388296,16904.88167971019],[-16436.69849745916,47268.42342042753,15778.076507170166],[-15726.56309101083,45748.31947318804,15299.905938831824],[-21268.433342765642,61770.022188738476,20474.496057333337],[-12272.50089427143,35265.77625815297,11793.274018220174],[-12961.433832769158,36589.6769548561,12506.996936207384],[-13402.600575431232,37737.84580132643,12937.207050626912],[-24079.433040542335,69944.43905164448,23268.321720418106],[-25012.01993086683,72697.33937732001,24393.857294772493],[-15716.73942221377,45763.60437248751,15292.068710470403],[-16693.402601643324,48249.75762641081,16089.697721962644],[-15844.616821463931,45899.23791497318,15361.137539888072],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18482.118547237882,53642.53779764095,17747.23078617918],[-15820.61310758227,45865.19393541677,15334.619105292899],[-12413.29207896735,35607.45765483373,11869.55754521122],[-12112.023489505214,34938.63322245765,11704.455816690537],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4400,30,17.2295146,17.297978150000002,0.8408931522241138,0.2966704972787819,0.29513371535747746,0.010567856329805272,9.246023571476433E-4,9.377478675794958E-4,1.6742465475687795E-4,99,"[[-16497.628554226674,47454.07685569295,15842.886694481957],[-16727.112902081462,48329.3259398407,16131.523487622226],[-22085.210037899706,64147.71212505361,21274.84303273244],[-16039.041908962457,46254.21228463785,15476.901297345084],[-13451.779426852225,37819.922568842536,12988.886156738217],[-13201.871782351662,37200.50765270061,12719.642188740358],[-13662.776242756683,38463.36007483682,13129.982301823982],[-16439.18579072309,47289.708269575756,15785.499452647335],[-17603.75557580707,50673.41897046186,16945.541459090935],[-19064.888620212838,55349.34295646967,18498.61498337887],[-23125.312302277896,67534.93843311627,22533.274843301948],[-13655.36019346937,38470.83322504495,13137.554195159659],[-15741.801197406608,45744.83161778273,15287.902607549126],[-13626.545182530866,38422.166943730095,13101.389921876646],[-15728.27826074469,45771.94709571052,15284.495589044485],[-15852.33587195737,45974.98795091172,15334.059519222195],[-20696.371035766577,60386.49060517226,20223.036450324922],[-23616.247628190056,68481.64083450584,22770.199587713512],[-17560.052773137773,50571.48764078591,16912.148078516304],[-16717.89940046312,48298.14009100535,16110.943580071696],[-18204.457679046354,52624.29523470931,17479.293039681892],[-13648.875802240635,38457.274656601825,13134.503060579984],[-16543.46678838856,47559.903154277694,15874.190288887496],[-24418.910640364527,70965.60617430008,23625.958165636057],[-20784.02759230919,60423.26181069997,20266.97470200127],[-25010.395498767677,72678.80777379591,24388.157859013634],[-13655.97772129564,38450.4844260874,13127.39560420224],[-13645.654227583627,38439.58653165978,13126.461689966052],[-12538.749227350343,35904.21225270727,11948.965839850604],[-16039.03219528751,46249.68470189269,15480.21457144967],[-16021.371145752553,46204.321027674734,15466.399448512484],[-15692.321771967638,45712.51711221528,15275.837693040336],[-17615.96578486232,50689.37644304807,16966.64994883527],[-21292.61929012441,61838.65054502074,20481.83359896354],[-19058.924747483063,55355.259190994715,18499.640841627002],[-20707.16180324063,60420.64987688991,20231.950043512177],[-13195.679848629481,37188.58278036818,12709.448159571313],[-18842.673105611135,54601.64262947488,18188.796946514994],[-21671.008422432635,62905.650409399685,20917.923538725736],[-20823.5319569145,60637.66449945119,20320.66495398921],[-18534.712038556114,53736.03285580272,17815.15125040215],[-20793.106567262053,60582.01865845185,20313.143084864165],[-21289.706179970482,61811.63611330398,20488.334628178825],[-21951.321583793717,63769.58785766236,21149.97469738421],[-19072.907485243406,55430.23092862167,18531.10162646025],[-18828.416851327824,54564.00007715801,18174.89443860051],[-17161.676894493135,49599.951883998634,16541.27608308416],[-15799.784980332892,45852.91951940802,15325.065673211831],[-16504.778582603434,47462.9758708871,15841.222489368167],[-23593.18299416091,68430.64626636794,22758.248449079267],[-22251.936004889092,64765.60734635942,21572.03607776863],[-21258.810120527916,61755.18459169365,20461.41278190715],[-22100.028081438802,64180.701992971524,21293.670953505185],[-24741.13772379849,71973.24094507414,23988.45487870001],[-18533.517818874265,53726.64360435984,17810.74508278657],[-18081.704969108523,52335.85392794252,17345.472772517278],[-13122.664958646115,36987.77103519524,12643.71452002511],[-18171.328843285908,52561.941557015554,17441.14132268599],[-21677.773538163736,62911.524008595814,20923.768722036533],[-13632.005322763025,38391.2486273969,13112.642654080546],[-24202.96497309774,70356.31989416479,23367.544325417257],[-12700.143511999526,36240.08506903757,12090.752222760191],[-17378.21359064259,50142.51520920453,16757.986420265916],[-12528.578969003658,35859.192261838536,11933.823933484146],[-23591.90524498316,68443.53516649641,22770.704153066014],[-13101.936168657017,36930.56572644908,12618.03094251108],[-21388.949100617723,62078.991189052904,20597.722959896473],[-18835.10246442711,54601.84828855311,18177.6584344759],[-20790.7791647265,60591.23625769594,20303.42789158818],[-24503.616964014247,71254.33149401662,23708.350312804592],[-17244.14666663107,49786.76802873895,16615.22160437228],[-23142.726267466755,67570.56518008957,22543.594474606376],[-12427.652518450852,35627.566742655195,11875.427768089268],[-12762.564949519754,36433.545296961165,12149.322595630549],[-12690.135450102018,36211.491821176256,12076.821533853677],[-24014.091018380048,69634.1819944234,23209.973249470728],[-18218.705427107794,52651.80669917775,17489.692837959017],[-17233.280476418673,49762.11489658299,16603.79215652963],[-23620.71371492106,68528.27874448331,22780.154875393153],[-15718.78356835019,45733.66580393432,15289.407181383913],[-23703.296016657452,68790.21224969982,22874.41000005054],[-17757.803612912405,51233.04542957869,17134.913994164654],[-18984.761815506372,55099.4666808556,18401.39539762017],[-16436.69849745916,47268.42342042753,15778.076507170166],[-21268.433342765642,61770.022188738476,20474.496057333337],[-12272.50089427143,35265.77625815297,11793.274018220174],[-12961.433832769158,36589.6769548561,12506.996936207384],[-13402.600575431232,37737.84580132643,12937.207050626912],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18482.118547237882,53642.53779764095,17747.23078617918],[-15820.61310758227,45865.19393541677,15334.619105292899],[-12112.023489505214,34938.63322245765,11704.455816690537],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4500,30,17.5267087,17.61726536,0.8541037477791366,0.2975296632834237,0.29587937692986255,0.010493761107755163,9.24469409131812E-4,9.237276378080301E-4,1.6584208915621667E-4,99,"[[-13661.558455373412,38503.5676217874,13154.26195445762],[-21953.870580706498,63759.79413627567,21151.350995324574],[-23125.433982319577,67514.81649314085,22530.88041558834],[-17243.318775426535,49774.69124570259,16615.23584664363],[-13693.015547361138,38695.31743203928,13194.497649895562],[-20806.789497464044,60438.57653586261,20277.406572784043],[-16439.45877586822,47263.777487822066,15771.676829015341],[-20817.785109275963,60513.077438957844,20308.013762014634],[-22084.69832634013,64137.16704110917,21264.50408833867],[-23999.006261444738,69582.37036198957,23184.219452341145],[-24185.31799303317,70290.59646251619,23343.052463053133],[-19065.96412658487,55380.79639231951,18507.036470260162],[-16465.81656797973,47324.603431216965,15797.142084716159],[-13639.460544495529,38428.36405058672,13107.40017238755],[-13674.543826076018,38505.61693324371,13160.507364489551],[-17522.246387536034,50483.1645597827,16843.968056727605],[-20777.572897361093,60392.35429370843,20257.454327109812],[-24726.913348435024,71911.86874100387,23964.809066398233],[-21245.897616281978,61719.927452188604,20452.53646537322],[-15727.207036748467,45761.167870113335,15291.439875220733],[-22092.23725995134,64140.88535661586,21270.77204682898],[-16544.130249370548,47549.34317626007,15882.992271994353],[-18231.188956418195,52707.19464827253,17501.79083325429],[-17166.79943735183,49614.14619164849,16544.43245878565],[-19084.694624078704,55405.909976143725,18515.65850113531],[-15994.549113850597,46169.98075971965,15429.723800385918],[-20694.163398914854,60400.58989824981,20226.980553110632],[-18093.18404809362,52355.96901971894,17336.067227206677],[-16551.562267277153,47581.64395510858,15885.554269860855],[-16727.067591133964,48302.87187578487,16110.787199010849],[-24888.670841671967,72411.62372055864,24150.842771177995],[-16039.041908962457,46254.21228463785,15476.901297345084],[-13451.779426852225,37819.922568842536,12988.886156738217],[-13662.776242756683,38463.36007483682,13129.982301823982],[-17603.75557580707,50673.41897046186,16945.541459090935],[-19064.888620212838,55349.34295646967,18498.61498337887],[-13655.36019346937,38470.83322504495,13137.554195159659],[-15741.801197406608,45744.83161778273,15287.902607549126],[-15728.27826074469,45771.94709571052,15284.495589044485],[-15852.33587195737,45974.98795091172,15334.059519222195],[-20696.371035766577,60386.49060517226,20223.036450324922],[-23616.247628190056,68481.64083450584,22770.199587713512],[-16543.46678838856,47559.903154277694,15874.190288887496],[-24418.910640364527,70965.60617430008,23625.958165636057],[-20784.02759230919,60423.26181069997,20266.97470200127],[-25010.395498767677,72678.80777379591,24388.157859013634],[-13655.97772129564,38450.4844260874,13127.39560420224],[-12538.749227350343,35904.21225270727,11948.965839850604],[-16021.371145752553,46204.321027674734,15466.399448512484],[-15692.321771967638,45712.51711221528,15275.837693040336],[-17615.96578486232,50689.37644304807,16966.64994883527],[-21292.61929012441,61838.65054502074,20481.83359896354],[-20707.16180324063,60420.64987688991,20231.950043512177],[-13195.679848629481,37188.58278036818,12709.448159571313],[-18842.673105611135,54601.64262947488,18188.796946514994],[-18534.712038556114,53736.03285580272,17815.15125040215],[-19072.907485243406,55430.23092862167,18531.10162646025],[-18828.416851327824,54564.00007715801,18174.89443860051],[-17161.676894493135,49599.951883998634,16541.27608308416],[-23593.18299416091,68430.64626636794,22758.248449079267],[-22251.936004889092,64765.60734635942,21572.03607776863],[-21258.810120527916,61755.18459169365,20461.41278190715],[-18533.517818874265,53726.64360435984,17810.74508278657],[-18081.704969108523,52335.85392794252,17345.472772517278],[-13122.664958646115,36987.77103519524,12643.71452002511],[-21677.773538163736,62911.524008595814,20923.768722036533],[-13632.005322763025,38391.2486273969,13112.642654080546],[-12700.143511999526,36240.08506903757,12090.752222760191],[-12528.578969003658,35859.192261838536,11933.823933484146],[-23591.90524498316,68443.53516649641,22770.704153066014],[-13101.936168657017,36930.56572644908,12618.03094251108],[-21388.949100617723,62078.991189052904,20597.722959896473],[-24503.616964014247,71254.33149401662,23708.350312804592],[-23142.726267466755,67570.56518008957,22543.594474606376],[-12427.652518450852,35627.566742655195,11875.427768089268],[-12762.564949519754,36433.545296961165,12149.322595630549],[-12690.135450102018,36211.491821176256,12076.821533853677],[-18218.705427107794,52651.80669917775,17489.692837959017],[-17233.280476418673,49762.11489658299,16603.79215652963],[-23620.71371492106,68528.27874448331,22780.154875393153],[-15718.78356835019,45733.66580393432,15289.407181383913],[-23703.296016657452,68790.21224969982,22874.41000005054],[-17757.803612912405,51233.04542957869,17134.913994164654],[-18984.761815506372,55099.4666808556,18401.39539762017],[-16436.69849745916,47268.42342042753,15778.076507170166],[-12272.50089427143,35265.77625815297,11793.274018220174],[-12961.433832769158,36589.6769548561,12506.996936207384],[-13402.600575431232,37737.84580132643,12937.207050626912],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18482.118547237882,53642.53779764095,17747.23078617918],[-15820.61310758227,45865.19393541677,15334.619105292899],[-12112.023489505214,34938.63322245765,11704.455816690537],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4600,30,17.873984749999998,17.951053,0.8655201542589267,0.2981749949541348,0.29674786574139994,0.010528707658487452,9.134404847192866E-4,9.097955727349736E-4,1.68844453054425E-4,99,"[[-12546.118175422318,35891.46224326385,11947.300761631717],[-17621.99292537805,50690.27445115294,16956.95162045306],[-21306.24531058976,61866.2076038527,20482.817954643215],[-21744.000817080185,63127.387501687954,20942.905140591567],[-18091.475364456077,52344.71083114252,17329.546149638078],[-23968.120605225442,69480.35286117643,23137.624262446592],[-21242.88205215772,61683.26095906425,20454.797960656768],[-22092.350125398007,64151.92298815304,21269.84008424195],[-20782.475357966418,60408.665187160324,20271.743405975725],[-16038.378614335601,46253.18281061333,15468.479926813865],[-13696.468807055644,38514.35999788853,13148.973834562083],[-12721.066147259135,36301.79375222459,12103.890763183914],[-21765.048976164533,63173.26853224908,20954.617348452564],[-15761.401923608131,45780.1519657787,15288.659414802416],[-13669.766412406647,38509.668793002806,13145.227598102227],[-17524.790547727676,50499.69615112462,16852.808135895608],[-19094.585188568093,55427.31078919736,18537.10746998917],[-23099.835461206756,67449.78487089575,22502.629056998438],[-21202.92190309698,61463.27614297947,20385.945677302145],[-18840.97969870974,54563.594275746516,18157.564757173877],[-19059.53527040413,55337.07633312508,18488.788587640378],[-21392.51777289282,62071.47494889058,20593.501870781103],[-13692.930518417254,38624.24451725844,13179.334819635402],[-21258.269322782315,61734.80336746951,20451.464625087974],[-20784.61728094681,60410.53766622969,20273.04439418163],[-21953.48775231647,63763.55617251144,21142.946012820357],[-17797.24024092759,51339.45852738676,17171.88437501653],[-19074.099998059664,55374.143758500024,18506.69116262467],[-23994.34529416288,69557.25347783166,23181.189893957107],[-18080.330894141243,52303.61184344584,17315.57919615645],[-23125.433982319577,67514.81649314085,22530.88041558834],[-17243.318775426535,49774.69124570259,16615.23584664363],[-13693.015547361138,38695.31743203928,13194.497649895562],[-20806.789497464044,60438.57653586261,20277.406572784043],[-16439.45877586822,47263.777487822066,15771.676829015341],[-24185.31799303317,70290.59646251619,23343.052463053133],[-16465.81656797973,47324.603431216965,15797.142084716159],[-13639.460544495529,38428.36405058672,13107.40017238755],[-13674.543826076018,38505.61693324371,13160.507364489551],[-17522.246387536034,50483.1645597827,16843.968056727605],[-20777.572897361093,60392.35429370843,20257.454327109812],[-24726.913348435024,71911.86874100387,23964.809066398233],[-22092.23725995134,64140.88535661586,21270.77204682898],[-16544.130249370548,47549.34317626007,15882.992271994353],[-18231.188956418195,52707.19464827253,17501.79083325429],[-17166.79943735183,49614.14619164849,16544.43245878565],[-19084.694624078704,55405.909976143725,18515.65850113531],[-15994.549113850597,46169.98075971965,15429.723800385918],[-16551.562267277153,47581.64395510858,15885.554269860855],[-16727.067591133964,48302.87187578487,16110.787199010849],[-24888.670841671967,72411.62372055864,24150.842771177995],[-16039.041908962457,46254.21228463785,15476.901297345084],[-13451.779426852225,37819.922568842536,12988.886156738217],[-13662.776242756683,38463.36007483682,13129.982301823982],[-15741.801197406608,45744.83161778273,15287.902607549126],[-15728.27826074469,45771.94709571052,15284.495589044485],[-15852.33587195737,45974.98795091172,15334.059519222195],[-20696.371035766577,60386.49060517226,20223.036450324922],[-23616.247628190056,68481.64083450584,22770.199587713512],[-16543.46678838856,47559.903154277694,15874.190288887496],[-24418.910640364527,70965.60617430008,23625.958165636057],[-20784.02759230919,60423.26181069997,20266.97470200127],[-25010.395498767677,72678.80777379591,24388.157859013634],[-13655.97772129564,38450.4844260874,13127.39560420224],[-15692.321771967638,45712.51711221528,15275.837693040336],[-13195.679848629481,37188.58278036818,12709.448159571313],[-18842.673105611135,54601.64262947488,18188.796946514994],[-18534.712038556114,53736.03285580272,17815.15125040215],[-17161.676894493135,49599.951883998634,16541.27608308416],[-23593.18299416091,68430.64626636794,22758.248449079267],[-22251.936004889092,64765.60734635942,21572.03607776863],[-18533.517818874265,53726.64360435984,17810.74508278657],[-13122.664958646115,36987.77103519524,12643.71452002511],[-12528.578969003658,35859.192261838536,11933.823933484146],[-23591.90524498316,68443.53516649641,22770.704153066014],[-13101.936168657017,36930.56572644908,12618.03094251108],[-24503.616964014247,71254.33149401662,23708.350312804592],[-12427.652518450852,35627.566742655195,11875.427768089268],[-12762.564949519754,36433.545296961165,12149.322595630549],[-12690.135450102018,36211.491821176256,12076.821533853677],[-18218.705427107794,52651.80669917775,17489.692837959017],[-23620.71371492106,68528.27874448331,22780.154875393153],[-15718.78356835019,45733.66580393432,15289.407181383913],[-18984.761815506372,55099.4666808556,18401.39539762017],[-16436.69849745916,47268.42342042753,15778.076507170166],[-12272.50089427143,35265.77625815297,11793.274018220174],[-12961.433832769158,36589.6769548561,12506.996936207384],[-13402.600575431232,37737.84580132643,12937.207050626912],[-12252.54907627938,35237.53668962651,11773.343595230608],[-18482.118547237882,53642.53779764095,17747.23078617918],[-15820.61310758227,45865.19393541677,15334.619105292899],[-12112.023489505214,34938.63322245765,11704.455816690537],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12084.133550144094,34881.2949524481,11702.737532361474],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4700,30,18.19653055,18.287298476666667,0.8728625726327205,0.2990496871074295,0.29756618505844296,0.010509366393138327,9.069866277176704E-4,8.970107565070645E-4,1.6664888969145753E-4,99,"[[-18549.769540406476,53764.70444217104,17822.85567488137],[-23042.43731004118,67216.03784901532,22411.71903219275],[-18817.521652470583,54541.174967390536,18131.735371187493],[-22099.275870837555,64166.422647626656,21285.87982722105],[-12699.513752027957,36228.40792049867,12082.944927850196],[-19074.249645439537,55358.65323296345,18506.75171127984],[-16717.78686222208,48306.35388926484,16108.20865882725],[-21316.048662561756,61905.18811518133,20488.7736361284],[-21197.395265318377,61445.746389865424,20391.76919357378],[-18825.850636891013,54526.29615562548,18146.898252069128],[-20683.96351988884,60357.22338822892,20213.44378896361],[-18070.39126099587,52270.00776872038,17299.560877225034],[-23540.9068076173,68328.22685665532,22712.34286467564],[-18474.607751149597,53538.21947252531,17767.006000825655],[-20809.73448640383,60457.72491753042,20281.704786493166],[-17173.128898334493,49608.96466189762,16555.150391498646],[-21984.991957644328,63810.83381524719,21128.692530711083],[-13033.323211268265,36764.03033147723,12556.5412326977],[-13209.501157149307,37239.454517303915,12722.142556008523],[-12084.280588844475,34900.67364876079,11694.607218317282],[-17477.782347786073,50370.80820356289,16814.38747347539],[-18226.54000953245,52694.67299226109,17484.606140267548],[-17632.693250354747,50717.8021308407,16979.88965808699],[-23088.96526846177,67400.1307599208,22493.786578282434],[-23563.350032418664,68401.43272096408,22728.016563917492],[-21160.189119830105,61379.601150694565,20365.875080662085],[-18016.046391047934,52129.60238249887,17263.233231617625],[-18226.11045858269,52664.09972107269,17492.586312110576],[-12546.118175422318,35891.46224326385,11947.300761631717],[-17621.99292537805,50690.27445115294,16956.95162045306],[-21744.000817080185,63127.387501687954,20942.905140591567],[-23968.120605225442,69480.35286117643,23137.624262446592],[-16038.378614335601,46253.18281061333,15468.479926813865],[-13696.468807055644,38514.35999788853,13148.973834562083],[-12721.066147259135,36301.79375222459,12103.890763183914],[-21765.048976164533,63173.26853224908,20954.617348452564],[-15761.401923608131,45780.1519657787,15288.659414802416],[-13669.766412406647,38509.668793002806,13145.227598102227],[-19094.585188568093,55427.31078919736,18537.10746998917],[-21202.92190309698,61463.27614297947,20385.945677302145],[-18840.97969870974,54563.594275746516,18157.564757173877],[-21392.51777289282,62071.47494889058,20593.501870781103],[-13692.930518417254,38624.24451725844,13179.334819635402],[-19074.099998059664,55374.143758500024,18506.69116262467],[-23994.34529416288,69557.25347783166,23181.189893957107],[-18080.330894141243,52303.61184344584,17315.57919615645],[-17243.318775426535,49774.69124570259,16615.23584664363],[-13693.015547361138,38695.31743203928,13194.497649895562],[-20806.789497464044,60438.57653586261,20277.406572784043],[-16439.45877586822,47263.777487822066,15771.676829015341],[-24185.31799303317,70290.59646251619,23343.052463053133],[-16465.81656797973,47324.603431216965,15797.142084716159],[-13639.460544495529,38428.36405058672,13107.40017238755],[-13674.543826076018,38505.61693324371,13160.507364489551],[-17522.246387536034,50483.1645597827,16843.968056727605],[-20777.572897361093,60392.35429370843,20257.454327109812],[-24726.913348435024,71911.86874100387,23964.809066398233],[-22092.23725995134,64140.88535661586,21270.77204682898],[-19084.694624078704,55405.909976143725,18515.65850113531],[-15994.549113850597,46169.98075971965,15429.723800385918],[-16551.562267277153,47581.64395510858,15885.554269860855],[-16727.067591133964,48302.87187578487,16110.787199010849],[-24888.670841671967,72411.62372055864,24150.842771177995],[-16039.041908962457,46254.21228463785,15476.901297345084],[-13451.779426852225,37819.922568842536,12988.886156738217],[-13662.776242756683,38463.36007483682,13129.982301823982],[-15741.801197406608,45744.83161778273,15287.902607549126],[-15728.27826074469,45771.94709571052,15284.495589044485],[-15852.33587195737,45974.98795091172,15334.059519222195],[-23616.247628190056,68481.64083450584,22770.199587713512],[-16543.46678838856,47559.903154277694,15874.190288887496],[-24418.910640364527,70965.60617430008,23625.958165636057],[-20784.02759230919,60423.26181069997,20266.97470200127],[-25010.395498767677,72678.80777379591,24388.157859013634],[-13655.97772129564,38450.4844260874,13127.39560420224],[-15692.321771967638,45712.51711221528,15275.837693040336],[-13195.679848629481,37188.58278036818,12709.448159571313],[-17161.676894493135,49599.951883998634,16541.27608308416],[-23593.18299416091,68430.64626636794,22758.248449079267],[-22251.936004889092,64765.60734635942,21572.03607776863],[-18533.517818874265,53726.64360435984,17810.74508278657],[-12528.578969003658,35859.192261838536,11933.823933484146],[-13101.936168657017,36930.56572644908,12618.03094251108],[-24503.616964014247,71254.33149401662,23708.350312804592],[-12427.652518450852,35627.566742655195,11875.427768089268],[-12762.564949519754,36433.545296961165,12149.322595630549],[-15718.78356835019,45733.66580393432,15289.407181383913],[-16436.69849745916,47268.42342042753,15778.076507170166],[-12272.50089427143,35265.77625815297,11793.274018220174],[-13402.600575431232,37737.84580132643,12937.207050626912],[-12252.54907627938,35237.53668962651,11773.343595230608],[-15820.61310758227,45865.19393541677,15334.619105292899],[-12112.023489505214,34938.63322245765,11704.455816690537],[-12089.075063441827,34901.235108020104,11697.756894534825],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4800,30,18.538813500000003,18.610009003333335,0.8823644508793481,0.29969298620395524,0.2983495458351145,0.010329557124461408,8.843971541685521E-4,8.784271625730151E-4,1.6208921763548206E-4,99,"[[-16739.533104036916,48352.673829040745,16121.621347706056],[-12748.900292375738,36347.77358985213,12130.961965612754],[-20701.34941194028,60390.86178019677,20215.732182035226],[-16011.012143702757,46179.52824646929,15453.419482236672],[-17152.01140554336,49575.65019245941,16535.115728925168],[-21736.24677835789,63085.816131130814,20909.422331634614],[-23415.185041331035,68039.66224765818,22626.313557237474],[-23521.220256584875,68247.85289277486,22677.249800008947],[-22106.507430493202,64165.07081103887,21282.346566741264],[-21354.43191487958,61867.164751188466,20529.455246837875],[-23016.02920694142,67128.86657521025,22380.841680888272],[-12732.348178403356,36325.92608336414,12108.70861155782],[-17247.120837661303,49793.532508152566,16611.53420220761],[-12126.226082004763,34954.7704529672,11714.687866133623],[-21393.77565899313,62062.15258440514,20586.372848428575],[-16068.94937754774,46308.959748408655,15479.910452002325],[-12449.1766985848,35656.48983524265,11882.653379114086],[-23524.780972993794,68211.87359671589,22686.802553684298],[-16472.38165327625,47344.536030028525,15805.940393173463],[-23666.173055078074,68633.29286669102,22840.36089266881],[-21986.441758064437,63824.49897013559,21132.803884865898],[-15775.50516963619,45826.21061245415,15299.012078434058],[-23029.505112110815,67167.50005983417,22403.573666500022],[-19075.144399414097,55344.66852967597,18505.767639824993],[-13213.259436103299,37249.9070421929,12721.441627449005],[-15842.523205479773,45882.58426785163,15344.321866138323],[-12564.900568878636,35921.383318730295,11958.884087708022],[-18549.769540406476,53764.70444217104,17822.85567488137],[-18817.521652470583,54541.174967390536,18131.735371187493],[-12699.513752027957,36228.40792049867,12082.944927850196],[-19074.249645439537,55358.65323296345,18506.75171127984],[-21197.395265318377,61445.746389865424,20391.76919357378],[-18825.850636891013,54526.29615562548,18146.898252069128],[-20683.96351988884,60357.22338822892,20213.44378896361],[-18070.39126099587,52270.00776872038,17299.560877225034],[-18474.607751149597,53538.21947252531,17767.006000825655],[-20809.73448640383,60457.72491753042,20281.704786493166],[-17173.128898334493,49608.96466189762,16555.150391498646],[-21984.991957644328,63810.83381524719,21128.692530711083],[-13033.323211268265,36764.03033147723,12556.5412326977],[-12084.280588844475,34900.67364876079,11694.607218317282],[-17477.782347786073,50370.80820356289,16814.38747347539],[-18226.54000953245,52694.67299226109,17484.606140267548],[-17632.693250354747,50717.8021308407,16979.88965808699],[-21160.189119830105,61379.601150694565,20365.875080662085],[-18016.046391047934,52129.60238249887,17263.233231617625],[-18226.11045858269,52664.09972107269,17492.586312110576],[-17621.99292537805,50690.27445115294,16956.95162045306],[-23968.120605225442,69480.35286117643,23137.624262446592],[-16038.378614335601,46253.18281061333,15468.479926813865],[-13696.468807055644,38514.35999788853,13148.973834562083],[-21765.048976164533,63173.26853224908,20954.617348452564],[-15761.401923608131,45780.1519657787,15288.659414802416],[-13669.766412406647,38509.668793002806,13145.227598102227],[-19094.585188568093,55427.31078919736,18537.10746998917],[-21202.92190309698,61463.27614297947,20385.945677302145],[-18840.97969870974,54563.594275746516,18157.564757173877],[-13692.930518417254,38624.24451725844,13179.334819635402],[-18080.330894141243,52303.61184344584,17315.57919615645],[-13693.015547361138,38695.31743203928,13194.497649895562],[-20806.789497464044,60438.57653586261,20277.406572784043],[-16439.45877586822,47263.777487822066,15771.676829015341],[-24185.31799303317,70290.59646251619,23343.052463053133],[-16465.81656797973,47324.603431216965,15797.142084716159],[-13639.460544495529,38428.36405058672,13107.40017238755],[-13674.543826076018,38505.61693324371,13160.507364489551],[-17522.246387536034,50483.1645597827,16843.968056727605],[-20777.572897361093,60392.35429370843,20257.454327109812],[-24726.913348435024,71911.86874100387,23964.809066398233],[-22092.23725995134,64140.88535661586,21270.77204682898],[-19084.694624078704,55405.909976143725,18515.65850113531],[-15994.549113850597,46169.98075971965,15429.723800385918],[-16551.562267277153,47581.64395510858,15885.554269860855],[-16727.067591133964,48302.87187578487,16110.787199010849],[-24888.670841671967,72411.62372055864,24150.842771177995],[-13451.779426852225,37819.922568842536,12988.886156738217],[-13662.776242756683,38463.36007483682,13129.982301823982],[-15741.801197406608,45744.83161778273,15287.902607549126],[-23616.247628190056,68481.64083450584,22770.199587713512],[-16543.46678838856,47559.903154277694,15874.190288887496],[-24418.910640364527,70965.60617430008,23625.958165636057],[-20784.02759230919,60423.26181069997,20266.97470200127],[-25010.395498767677,72678.80777379591,24388.157859013634],[-13655.97772129564,38450.4844260874,13127.39560420224],[-15692.321771967638,45712.51711221528,15275.837693040336],[-13195.679848629481,37188.58278036818,12709.448159571313],[-18533.517818874265,53726.64360435984,17810.74508278657],[-13101.936168657017,36930.56572644908,12618.03094251108],[-24503.616964014247,71254.33149401662,23708.350312804592],[-15718.78356835019,45733.66580393432,15289.407181383913],[-12272.50089427143,35265.77625815297,11793.274018220174],[-13402.600575431232,37737.84580132643,12937.207050626912],[-12252.54907627938,35237.53668962651,11773.343595230608],[-12112.023489505214,34938.63322245765,11704.455816690537],[-22319.397808011792,65057.02965560877,21686.194690818167],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
4900,30,18.856932800000003,18.927804913333336,0.8925242355510938,0.30091678026592217,0.2991038959713884,0.010290037006881032,8.726311042093944E-4,8.598228973623735E-4,1.6599922890282403E-4,99,"[[-20808.21121463856,60434.225041470534,20274.275168802036],[-24697.240725367345,71822.00737518321,23923.547122333897],[-15677.515095102312,45681.31112749757,15272.548804563423],[-17492.196513388328,50399.1565404348,16823.651841864557],[-12761.142525984287,36376.32510222973,12144.643532491877],[-23004.579626249903,67108.85601756045,22385.693924927975],[-24036.20310685099,69676.15459407277,23233.55488378222],[-13702.209589708249,38766.83985359351,13206.460330274149],[-17542.19708151095,50488.78546213295,16851.363093266562],[-21141.410836520095,61314.49496480342,20342.71892923557],[-24505.623344911106,71272.62940354373,23705.547165441745],[-21350.485818058223,61860.98962290949,20518.950070117604],[-17624.889765415686,50703.94180473341,16957.97277558147],[-15850.030781375683,45897.708265629175,15338.920205672679],[-21383.489771100474,61953.82862145477,20546.891123314508],[-22324.629684902226,65069.953462422556,21685.21137768626],[-19080.696395738585,55356.14286317218,18497.048492928636],[-16477.14760312936,47337.616869993,15793.829869924726],[-25004.200150953784,72634.91451353552,24386.878679137862],[-13458.237373891416,37831.63004423946,12992.391626476443],[-18065.84533137101,52246.463048816106,17303.43167109846],[-20807.30728666821,60455.78058902886,20271.765413549005],[-15739.287592852535,45717.801745486126,15281.218253273422],[-13708.806201074598,38672.115737931745,13201.692894177939],[-21139.3573931063,61323.10243862758,20349.28547796089],[-15710.064088083454,45676.81169117143,15280.485983362381],[-23503.376246525495,68212.92773712472,22664.900470810047],[-13674.795548114213,38505.004721932586,13139.423192230906],[-17622.98114228714,50709.50636667746,16950.895711817226],[-17175.781803881848,49517.454994874,16543.45677461343],[-12563.425573143313,35934.92207893343,11948.436587670387],[-16739.533104036916,48352.673829040745,16121.621347706056],[-12748.900292375738,36347.77358985213,12130.961965612754],[-20701.34941194028,60390.86178019677,20215.732182035226],[-16011.012143702757,46179.52824646929,15453.419482236672],[-17152.01140554336,49575.65019245941,16535.115728925168],[-21736.24677835789,63085.816131130814,20909.422331634614],[-23521.220256584875,68247.85289277486,22677.249800008947],[-22106.507430493202,64165.07081103887,21282.346566741264],[-23016.02920694142,67128.86657521025,22380.841680888272],[-17247.120837661303,49793.532508152566,16611.53420220761],[-12126.226082004763,34954.7704529672,11714.687866133623],[-16068.94937754774,46308.959748408655,15479.910452002325],[-12449.1766985848,35656.48983524265,11882.653379114086],[-23524.780972993794,68211.87359671589,22686.802553684298],[-23666.173055078074,68633.29286669102,22840.36089266881],[-21986.441758064437,63824.49897013559,21132.803884865898],[-19075.144399414097,55344.66852967597,18505.767639824993],[-13213.259436103299,37249.9070421929,12721.441627449005],[-12564.900568878636,35921.383318730295,11958.884087708022],[-18549.769540406476,53764.70444217104,17822.85567488137],[-18817.521652470583,54541.174967390536,18131.735371187493],[-12699.513752027957,36228.40792049867,12082.944927850196],[-18825.850636891013,54526.29615562548,18146.898252069128],[-20683.96351988884,60357.22338822892,20213.44378896361],[-18070.39126099587,52270.00776872038,17299.560877225034],[-18474.607751149597,53538.21947252531,17767.006000825655],[-21984.991957644328,63810.83381524719,21128.692530711083],[-13033.323211268265,36764.03033147723,12556.5412326977],[-12084.280588844475,34900.67364876079,11694.607218317282],[-18226.54000953245,52694.67299226109,17484.606140267548],[-18016.046391047934,52129.60238249887,17263.233231617625],[-18226.11045858269,52664.09972107269,17492.586312110576],[-23968.120605225442,69480.35286117643,23137.624262446592],[-16038.378614335601,46253.18281061333,15468.479926813865],[-13696.468807055644,38514.35999788853,13148.973834562083],[-21765.048976164533,63173.26853224908,20954.617348452564],[-15761.401923608131,45780.1519657787,15288.659414802416],[-19094.585188568093,55427.31078919736,18537.10746998917],[-21202.92190309698,61463.27614297947,20385.945677302145],[-18840.97969870974,54563.594275746516,18157.564757173877],[-13692.930518417254,38624.24451725844,13179.334819635402],[-20806.789497464044,60438.57653586261,20277.406572784043],[-16439.45877586822,47263.777487822066,15771.676829015341],[-24185.31799303317,70290.59646251619,23343.052463053133],[-16465.81656797973,47324.603431216965,15797.142084716159],[-13639.460544495529,38428.36405058672,13107.40017238755],[-20777.572897361093,60392.35429370843,20257.454327109812],[-22092.23725995134,64140.88535661586,21270.77204682898],[-19084.694624078704,55405.909976143725,18515.65850113531],[-15994.549113850597,46169.98075971965,15429.723800385918],[-16551.562267277153,47581.64395510858,15885.554269860855],[-16727.067591133964,48302.87187578487,16110.787199010849],[-24888.670841671967,72411.62372055864,24150.842771177995],[-13662.776242756683,38463.36007483682,13129.982301823982],[-23616.247628190056,68481.64083450584,22770.199587713512],[-16543.46678838856,47559.903154277694,15874.190288887496],[-13655.97772129564,38450.4844260874,13127.39560420224],[-13195.679848629481,37188.58278036818,12709.448159571313],[-18533.517818874265,53726.64360435984,17810.74508278657],[-13101.936168657017,36930.56572644908,12618.03094251108],[-12272.50089427143,35265.77625815297,11793.274018220174],[-13402.600575431232,37737.84580132643,12937.207050626912],[-12252.54907627938,35237.53668962651,11773.343595230608],[-12112.023489505214,34938.63322245765,11704.455816690537],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
5000,30,19.173223300000004,19.252802173333336,0.8937811437708743,0.30136426724447585,0.29999886361461425,0.010136486809506589,8.576200802800069E-4,8.478391744655524E-4,1.637388395977781E-4,99,"[[-19112.745484882274,55461.51379285475,18547.3449143745],[-15996.13835612881,46187.87871791871,15423.706323852239],[-15757.219000378569,45746.35227560117,15278.527852891319],[-20712.149630923916,60359.17419576497,20204.63533338986],[-17546.71116326429,50524.55665790892,16848.491145125536],[-13714.122965376595,38579.42204861861,13177.345257882549],[-15686.075295929368,45673.68842156446,15270.041719857352],[-25003.992046945892,72619.93218636462,24383.72865696364],[-21740.73884546525,63097.917974904434,20910.764062930142],[-20773.381007219956,60392.7720471227,20258.606303871242],[-22332.82385967249,65054.70556669677,21679.75894236592],[-15755.637149280743,45742.4280901434,15275.302924281754],[-17653.70123165402,50760.63941182178,16976.90131600587],[-12636.598202155912,36077.82547091207,12001.644624850878],[-13682.934250990707,38509.08243164469,13152.287432092566],[-16081.310206323542,46318.75211983024,15480.209087706009],[-24885.858602737615,72386.76719119537,24142.3548508155],[-19105.720108916983,55456.124559625765,18540.509116938643],[-18075.467554887164,52261.18969585019,17297.08561633659],[-12092.648835720005,34912.195004357134,11698.363144888057],[-17637.834156199646,50741.13561117596,16961.69614800725],[-23006.180157960738,67103.03538964668,22381.3849898578],[-21342.982984773982,61862.59061008171,20497.442236795807],[-12762.547014831875,36373.390437236645,12145.205870855056],[-20788.849032276237,60379.1562531918,20270.910818468652],[-15765.796037782584,45767.86589656937,15283.834692074775],[-15712.218361670768,45667.1446326156,15283.88654201738],[-18220.453146540025,52662.27224296513,17475.778161992028],[-20808.21121463856,60434.225041470534,20274.275168802036],[-24697.240725367345,71822.00737518321,23923.547122333897],[-24036.20310685099,69676.15459407277,23233.55488378222],[-13702.209589708249,38766.83985359351,13206.460330274149],[-17542.19708151095,50488.78546213295,16851.363093266562],[-21141.410836520095,61314.49496480342,20342.71892923557],[-24505.623344911106,71272.62940354373,23705.547165441745],[-15850.030781375683,45897.708265629175,15338.920205672679],[-21383.489771100474,61953.82862145477,20546.891123314508],[-19080.696395738585,55356.14286317218,18497.048492928636],[-16477.14760312936,47337.616869993,15793.829869924726],[-13458.237373891416,37831.63004423946,12992.391626476443],[-15739.287592852535,45717.801745486126,15281.218253273422],[-13708.806201074598,38672.115737931745,13201.692894177939],[-21139.3573931063,61323.10243862758,20349.28547796089],[-23503.376246525495,68212.92773712472,22664.900470810047],[-13674.795548114213,38505.004721932586,13139.423192230906],[-17175.781803881848,49517.454994874,16543.45677461343],[-12563.425573143313,35934.92207893343,11948.436587670387],[-16739.533104036916,48352.673829040745,16121.621347706056],[-12748.900292375738,36347.77358985213,12130.961965612754],[-17152.01140554336,49575.65019245941,16535.115728925168],[-21736.24677835789,63085.816131130814,20909.422331634614],[-23521.220256584875,68247.85289277486,22677.249800008947],[-22106.507430493202,64165.07081103887,21282.346566741264],[-23016.02920694142,67128.86657521025,22380.841680888272],[-17247.120837661303,49793.532508152566,16611.53420220761],[-12126.226082004763,34954.7704529672,11714.687866133623],[-16068.94937754774,46308.959748408655,15479.910452002325],[-12449.1766985848,35656.48983524265,11882.653379114086],[-23524.780972993794,68211.87359671589,22686.802553684298],[-23666.173055078074,68633.29286669102,22840.36089266881],[-21986.441758064437,63824.49897013559,21132.803884865898],[-19075.144399414097,55344.66852967597,18505.767639824993],[-13213.259436103299,37249.9070421929,12721.441627449005],[-18549.769540406476,53764.70444217104,17822.85567488137],[-18817.521652470583,54541.174967390536,18131.735371187493],[-18825.850636891013,54526.29615562548,18146.898252069128],[-20683.96351988884,60357.22338822892,20213.44378896361],[-18070.39126099587,52270.00776872038,17299.560877225034],[-18474.607751149597,53538.21947252531,17767.006000825655],[-21984.991957644328,63810.83381524719,21128.692530711083],[-13033.323211268265,36764.03033147723,12556.5412326977],[-12084.280588844475,34900.67364876079,11694.607218317282],[-18016.046391047934,52129.60238249887,17263.233231617625],[-18226.11045858269,52664.09972107269,17492.586312110576],[-23968.120605225442,69480.35286117643,23137.624262446592],[-13696.468807055644,38514.35999788853,13148.973834562083],[-21202.92190309698,61463.27614297947,20385.945677302145],[-18840.97969870974,54563.594275746516,18157.564757173877],[-16439.45877586822,47263.777487822066,15771.676829015341],[-24185.31799303317,70290.59646251619,23343.052463053133],[-16465.81656797973,47324.603431216965,15797.142084716159],[-13639.460544495529,38428.36405058672,13107.40017238755],[-20777.572897361093,60392.35429370843,20257.454327109812],[-22092.23725995134,64140.88535661586,21270.77204682898],[-16551.562267277153,47581.64395510858,15885.554269860855],[-16727.067591133964,48302.87187578487,16110.787199010849],[-13662.776242756683,38463.36007483682,13129.982301823982],[-23616.247628190056,68481.64083450584,22770.199587713512],[-16543.46678838856,47559.903154277694,15874.190288887496],[-13195.679848629481,37188.58278036818,12709.448159571313],[-18533.517818874265,53726.64360435984,17810.74508278657],[-13101.936168657017,36930.56572644908,12618.03094251108],[-13402.600575431232,37737.84580132643,12937.207050626912],[-12252.54907627938,35237.53668962651,11773.343595230608],[-12112.023489505214,34938.63322245765,11704.455816690537],[-25024.151213127872,72725.89691966327,24416.4274951662],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"
5100,30,19.4944931,19.580487413333334,0.8945979066125191,0.30238006210762497,0.30079075605804984,0.010129535492658449,8.347172415717223E-4,8.291048979181208E-4,1.6486188197342846E-4,99,"[[-15766.393913504859,45751.928114287395,15278.988346378648],[-21160.174429595612,61349.27623641495,20360.111053128057],[-16558.571816704127,47598.32878811447,15893.79157203941],[-23913.77910273499,69310.98918027488,23083.626842928395],[-24875.01072125092,72332.99243580902,24128.383846682333],[-16552.717599833042,47560.98369129034,15877.165540566832],[-13155.007135889962,37062.78567997421,12663.884627657893],[-23519.483011838813,68202.54671567972,22671.89202176167],[-13226.997082179061,37295.990970000625,12726.475087583209],[-22932.4784780389,66898.06569618176,22313.269369910817],[-15713.242168513703,45676.926988237086,15279.25150852522],[-18851.447106154625,54568.143177740436,18158.852263608274],[-17188.670959632735,49494.50753380796,16540.847293859984],[-16088.1524738088,46312.23782586428,15490.263349344648],[-15760.315868599806,45757.7518279448,15269.215345433766],[-17468.345365279263,50325.22546639346,16781.843437062245],[-13073.973798635576,36835.65851195406,12572.26854013195],[-13704.55307052934,38533.13409326797,13148.560320419117],[-13690.247088502849,38507.66994167207,13155.598923211708],[-12754.33818763616,36360.78962397459,12134.385720765365],[-19084.584868598336,55378.04562699697,18498.3776077028],[-12286.06260552205,35320.2106774126,11782.981079087534],[-25024.938065560455,72721.13027106156,24422.073383059836],[-12651.20416485402,36147.672645501836,12013.582166213118],[-20766.262589069418,60347.97549347452,20254.69791049122],[-16066.115420599152,46283.641121509,15475.797802463598],[-21395.974619492594,61987.54364266165,20552.124377388074],[-12579.203738625823,35943.682259027984,11952.311955909086],[-16441.158145157213,47268.49847508725,15774.762461573562],[-17159.181899632822,49493.06274826068,16521.45632697594],[-19112.745484882274,55461.51379285475,18547.3449143745],[-15996.13835612881,46187.87871791871,15423.706323852239],[-20712.149630923916,60359.17419576497,20204.63533338986],[-17546.71116326429,50524.55665790892,16848.491145125536],[-13714.122965376595,38579.42204861861,13177.345257882549],[-15686.075295929368,45673.68842156446,15270.041719857352],[-25003.992046945892,72619.93218636462,24383.72865696364],[-21740.73884546525,63097.917974904434,20910.764062930142],[-22332.82385967249,65054.70556669677,21679.75894236592],[-15755.637149280743,45742.4280901434,15275.302924281754],[-17653.70123165402,50760.63941182178,16976.90131600587],[-12636.598202155912,36077.82547091207,12001.644624850878],[-13682.934250990707,38509.08243164469,13152.287432092566],[-16081.310206323542,46318.75211983024,15480.209087706009],[-19105.720108916983,55456.124559625765,18540.509116938643],[-18075.467554887164,52261.18969585019,17297.08561633659],[-17637.834156199646,50741.13561117596,16961.69614800725],[-23006.180157960738,67103.03538964668,22381.3849898578],[-21342.982984773982,61862.59061008171,20497.442236795807],[-12762.547014831875,36373.390437236645,12145.205870855056],[-20788.849032276237,60379.1562531918,20270.910818468652],[-15712.218361670768,45667.1446326156,15283.88654201738],[-18220.453146540025,52662.27224296513,17475.778161992028],[-20808.21121463856,60434.225041470534,20274.275168802036],[-24697.240725367345,71822.00737518321,23923.547122333897],[-17542.19708151095,50488.78546213295,16851.363093266562],[-21141.410836520095,61314.49496480342,20342.71892923557],[-24505.623344911106,71272.62940354373,23705.547165441745],[-15850.030781375683,45897.708265629175,15338.920205672679],[-19080.696395738585,55356.14286317218,18497.048492928636],[-16477.14760312936,47337.616869993,15793.829869924726],[-13458.237373891416,37831.63004423946,12992.391626476443],[-13708.806201074598,38672.115737931745,13201.692894177939],[-23503.376246525495,68212.92773712472,22664.900470810047],[-17175.781803881848,49517.454994874,16543.45677461343],[-16739.533104036916,48352.673829040745,16121.621347706056],[-21736.24677835789,63085.816131130814,20909.422331634614],[-22106.507430493202,64165.07081103887,21282.346566741264],[-23016.02920694142,67128.86657521025,22380.841680888272],[-12126.226082004763,34954.7704529672,11714.687866133623],[-12449.1766985848,35656.48983524265,11882.653379114086],[-23524.780972993794,68211.87359671589,22686.802553684298],[-21986.441758064437,63824.49897013559,21132.803884865898],[-18549.769540406476,53764.70444217104,17822.85567488137],[-18825.850636891013,54526.29615562548,18146.898252069128],[-20683.96351988884,60357.22338822892,20213.44378896361],[-18070.39126099587,52270.00776872038,17299.560877225034],[-21984.991957644328,63810.83381524719,21128.692530711083],[-13033.323211268265,36764.03033147723,12556.5412326977],[-12084.280588844475,34900.67364876079,11694.607218317282],[-18016.046391047934,52129.60238249887,17263.233231617625],[-18226.11045858269,52664.09972107269,17492.586312110576],[-23968.120605225442,69480.35286117643,23137.624262446592],[-13696.468807055644,38514.35999788853,13148.973834562083],[-21202.92190309698,61463.27614297947,20385.945677302145],[-18840.97969870974,54563.594275746516,18157.564757173877],[-16439.45877586822,47263.777487822066,15771.676829015341],[-24185.31799303317,70290.59646251619,23343.052463053133],[-20777.572897361093,60392.35429370843,20257.454327109812],[-22092.23725995134,64140.88535661586,21270.77204682898],[-13662.776242756683,38463.36007483682,13129.982301823982],[-23616.247628190056,68481.64083450584,22770.199587713512],[-18533.517818874265,53726.64360435984,17810.74508278657],[-13402.600575431232,37737.84580132643,12937.207050626912],[-12252.54907627938,35237.53668962651,11773.343595230608],[-12112.023489505214,34938.63322245765,11704.455816690537],[-12078.59959747816,34888.835156569265,11693.281305167136],[-12075.811950406218,34869.15102725974,11698.326536802426],[-25024.167915140773,72722.34681775287,24415.288896534228]]"


==> plotsdata/acapulco_busybox-1.18.0_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.038301800000000004,0.04649103,0.035109950522423126,0.23955823186246789,0.23934162105040727,0.006037646731222938,0.0030533990175154527,0.0030403878374655343,2.2899320140306508E-4,99,"[[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-1246.6709656627843,3960.869492226095,1358.830257329218],[-1975.2167421043694,6549.992823148543,2138.471865273797],[-3940.3819352596447,12304.5897224974,4183.154459531012],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-123.89436843984099,400.1287306148571,114.97219676119234],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-2323.951203631264,7430.106722176545,2530.267126132517],[-129.95099949465177,409.07981267198363,119.84154103641843],[-3947.233912217279,12337.97222317415,4209.6604020473005],[-3937.5642342994797,12305.503824737156,4191.344684529788],[-127.95334895954713,407.5688306557013,133.1524947974097],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-1364.1437992148428,4250.048225619493,1475.5393538157418],[-2437.8314948487928,7765.142037618761,2634.167335501081],[-2708.203640635784,8411.423493087272,2837.5329271179858],[-133.72794448757566,418.88497056410523,118.75687989748134],[-2607.4531046497204,8025.53452059162,2743.59670820523],[-3943.150644233507,12288.951176335573,4168.212159231608],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3945.1023211729216,12313.238291835612,4198.943975905123],[-127.05486841028278,400.9181127489851,119.18244583700407],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-136.1712271874752,415.38890654879253,126.59589897032986],[-1479.7604740088368,4524.18621695634,1482.882422653185],[-3942.067551741971,12311.415297734671,4188.458991548271],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3946.0961306290255,12294.734560201654,4176.646164913571],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3939.621121254314,12322.520272754438,4185.139443525693],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-2002.1913112573066,6309.576498511157,2158.866428751542],[-1956.8047658746111,5872.674705429235,2064.1318450167596],[-3943.3308883027917,12292.877529618429,4194.320403776636],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-126.86284911921193,392.9301782777303,121.24742174127597],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3945.1694455559077,12305.049209864832,4187.967319939707],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-1345.1468007656974,4177.1058329427,1480.2659458032783],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-1340.0754309506144,4071.4331018500834,1453.2671280060222],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-125.14957867141482,407.7254385454261,127.83107312257222],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-1430.6182799589917,4327.48010517551,1454.1436254366067],[-2496.3550633528494,7858.098694524403,2729.131174175927],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-1124.5347198116851,3664.3392397311864,1320.0598948340569],[-1287.151595299201,4022.8496717389658,1411.0924976141541],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-1344.134884965422,4031.221360428105,1404.0720300046994],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-2582.983001569447,8091.5314807812165,2739.408411907149],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-1344.3257424978958,4232.4532641860205,1484.8614712715494],[-2088.641441831504,6183.756322529205,2168.5895683202675],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-134.7598223301589,398.1125145676809,113.280523656241],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-2458.5193451926825,7702.3202219190725,2689.152948261791],[-3948.413392281465,12294.862488734087,4195.037625091702],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-3937.6892827211323,12330.304130714725,4205.272585893992],[-2426.391702387507,7716.575388053453,2630.032471470392],[-2002.224396909664,6344.920485061299,2265.273506787455]]"
300,30,0.0446032,0.053820980000000004,0.039105275970415354,0.24251157253233868,0.24256477865618556,0.006057761585957833,0.004133683468987398,0.004151175468005924,2.312965123516249E-4,99,"[[-2322.7978951141936,7414.488573961037,2520.403268494219],[-1263.9596964982202,4005.448775856963,1370.306352973591],[-140.84670937985578,409.39610938704766,115.940274449263],[-2004.5019794183568,6328.466811914627,2159.483844038651],[-3943.172043526272,12273.677235745825,4186.845795893587],[-1293.3559979893623,4037.47902371147,1413.2153376804358],[-3915.3962957230274,12242.421999105813,4164.272606254662],[-3942.2141826281227,12314.93179178242,4183.2747349602],[-2714.9076506733145,8430.418125663318,2846.6513746367687],[-2327.386767829796,7449.264021871769,2532.800521076619],[-1372.6896518514818,4287.74655758671,1498.4016261949225],[-1222.4387358427514,3917.1478249308407,1348.1684511567528],[-147.2254039220097,433.0554567666111,121.66020260204435],[-2584.050589797911,8102.721731555803,2740.9454775296135],[-2430.1263251485725,7753.5187137593175,2631.969735481476],[-2008.591013262923,6358.555287588395,2267.6732655138726],[-1349.9851712496418,4193.153123464433,1487.631787801141],[-3932.559260494884,12289.279308044457,4184.763611672419],[-2466.856599023749,7717.704839134573,2694.1954814240307],[-1344.633306124525,4084.488176908141,1457.800474656581],[-137.42700484498621,419.51770073612647,128.36486494535094],[-3943.8360298934867,12281.120748940402,4194.075515486488],[-1447.4800305838646,4353.738728774487,1461.1969218916893],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-1352.6903674789492,4048.814144892639,1408.3521924612112],[-2011.9276168280724,6326.277776765713,2159.279607156476],[-3949.1657059571294,12308.625021791297,4179.605945456763],[-3937.655844788335,12283.062711395803,4167.899847416487],[-3937.1645925463745,12276.496777635615,4163.000976348058],[-3949.5330844654704,12302.078603745467,4181.058161076166],[-2487.5816195882076,7818.482151209567,2706.3994933861504],[-3934.724530726727,12304.103451373889,4175.559724450683],[-2447.4405063966196,7777.952292620926,2641.278093450907],[-3940.564256415704,12277.718724880051,4175.894398728279],[-140.37077410168192,435.06486137196396,134.25598939774065],[-1957.594171055325,6514.409215428922,2132.4402014972175],[-143.2503449351577,442.3310203139946,131.13215814989817],[-126.65765080222192,414.5081872144515,114.70273172752549],[-1950.7368120420772,5858.295542561519,2054.904333531804],[-1294.333919399647,4035.910636875625,1420.8967205288698],[-1130.4081869068962,3676.4433899926507,1324.534858560734],[-3934.222863368374,12273.755462884677,4179.9122726623],[-1996.858358622293,6296.506087495941,2156.071373376696],[-2715.158912384928,8424.962687769961,2844.766717772644],[-1979.0050350110857,6560.439649838665,2140.1977191803153],[-3948.572020966091,12303.114343619261,4180.556030944687],[-1972.790759051218,6532.020082580363,2137.794381653691],[-1349.1945688465787,4207.890457954322,1490.8192738696027],[-2417.9244592768437,7697.988029266025,2626.8433371846722],[-2011.4048524388324,6323.020314207492,2167.976063212922],[-1954.6729403920383,5855.427008756319,2062.5236044572857],[-141.5517645230351,439.34037535430855,140.411392347998],[-3884.832545445509,12205.528885965381,4171.672781524627],[-2418.9863236122833,7702.348783348941,2628.005828442734],[-1480.274747695422,4543.074058008574,1492.6946699438834],[-2682.6296258007956,8338.798900196383,2812.343023553019],[-140.21423377815245,433.60728963599195,120.0445675719404],[-2573.8325236031887,8075.002073014833,2730.9997050062125],[-141.03603037770864,425.6641261120555,135.23411186346027],[-2598.3448030552395,7991.789961427708,2730.306518937232],[-1281.2742020123462,4007.0697484667694,1403.6912354674544],[-1246.6709656627843,3960.869492226095,1358.830257329218],[-1975.2167421043694,6549.992823148543,2138.471865273797],[-123.89436843984099,400.1287306148571,114.97219676119234],[-2323.951203631264,7430.106722176545,2530.267126132517],[-129.95099949465177,409.07981267198363,119.84154103641843],[-127.95334895954713,407.5688306557013,133.1524947974097],[-122.03876746101895,394.6367667610156,111.56644078953823],[-1364.1437992148428,4250.048225619493,1475.5393538157418],[-2437.8314948487928,7765.142037618761,2634.167335501081],[-2708.203640635784,8411.423493087272,2837.5329271179858],[-133.72794448757566,418.88497056410523,118.75687989748134],[-2607.4531046497204,8025.53452059162,2743.59670820523],[-3943.150644233507,12288.951176335573,4168.212159231608],[-131.4296971897126,406.7885745890126,116.41331187037899],[-127.05486841028278,400.9181127489851,119.18244583700407],[-136.1712271874752,415.38890654879253,126.59589897032986],[-1479.7604740088368,4524.18621695634,1482.882422653185],[-3946.0961306290255,12294.734560201654,4176.646164913571],[-2002.1913112573066,6309.576498511157,2158.866428751542],[-1956.8047658746111,5872.674705429235,2064.1318450167596],[-3943.3308883027917,12292.877529618429,4194.320403776636],[-126.86284911921193,392.9301782777303,121.24742174127597],[-1345.1468007656974,4177.1058329427,1480.2659458032783],[-1340.0754309506144,4071.4331018500834,1453.2671280060222],[-125.14957867141482,407.7254385454261,127.83107312257222],[-1430.6182799589917,4327.48010517551,1454.1436254366067],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-1124.5347198116851,3664.3392397311864,1320.0598948340569],[-1287.151595299201,4022.8496717389658,1411.0924976141541],[-1344.134884965422,4031.221360428105,1404.0720300046994],[-2582.983001569447,8091.5314807812165,2739.408411907149],[-1344.3257424978958,4232.4532641860205,1484.8614712715494],[-2088.641441831504,6183.756322529205,2168.5895683202675],[-134.7598223301589,398.1125145676809,113.280523656241],[-2458.5193451926825,7702.3202219190725,2689.152948261791],[-3948.413392281465,12294.862488734087,4195.037625091702],[-2426.391702387507,7716.575388053453,2630.032471470392],[-2002.224396909664,6344.920485061299,2265.273506787455]]"
400,30,0.051079150000000004,0.060692840000000005,0.041434710361388294,0.24740964832972173,0.2471902025920393,0.005910818185577941,0.003927527896845103,0.003928420359274948,2.508624776857444E-4,99,"[[-1959.5640435748974,5890.580140321769,2073.19544964987],[-1947.9588692192233,5835.945485643176,2055.575591583031],[-153.97847929491707,485.85258703652084,151.78696996930668],[-1959.5377435822718,5865.702228319582,2071.161817350416],[-1267.4779327842093,3930.0432450916355,1362.8338642563704],[-2019.931675267951,6342.132352861003,2172.6729037118553],[-2597.821036734705,7991.891905166045,2726.2727236311944],[-163.55456532365258,476.01695586415025,146.6912612900372],[-2720.3645201903337,8440.420394784467,2849.283527789774],[-155.36607470059286,485.11998279642097,155.52256251318394],[-1934.5594093650084,5816.430934314106,2037.793958183446],[-2316.8670969285063,7397.628131632316,2517.62810129028],[-2413.771824548113,7665.35059905818,2613.875409789206],[-1481.8688031023296,4524.167922045872,1482.8185871361177],[-2322.632339177843,7412.814299807472,2521.58202427344],[-1431.3856800281394,4304.61715543462,1448.05152320826],[-1354.6975580802823,4070.857800557014,1409.901202035209],[-2723.214355457942,8441.903849292612,2852.076711206471],[-1148.3464765580388,3688.8862814897825,1337.4834158273634],[-1120.0577567078385,3638.3501976855714,1309.7129398103973],[-2614.891440818264,8024.7233912799475,2738.901290131435],[-2304.351804634778,7366.637125142207,2518.1736152010353],[-2092.8091219836238,6196.486998590735,2178.2097785807],[-2550.7001467531095,7982.093233373903,2700.4360553138345],[-2323.223503313371,7413.185844370842,2516.6754309064513],[-2324.3706108644483,7431.516969293122,2521.9433145828984],[-150.88389574836717,458.1894909662488,150.35592134328246],[-1370.4928476253021,4091.977012285605,1433.8567111060306],[-2701.9183338717717,8375.59450734569,2831.0875259253294],[-2710.0582319084983,8412.14821434694,2837.2999902569113],[-1123.284466128367,3640.1317732857274,1318.060359755151],[-1144.843012183468,3704.191193468592,1340.3331893210016],[-1948.7408442313013,5840.550665491429,2052.7596277193757],[-3916.0652298532577,12200.74214254393,4150.576555198016],[-151.76889989586942,448.74573081952366,140.73013866768875],[-136.250177039693,418.5561861595984,122.49659353537729],[-1128.7308203254806,3676.696960086879,1324.002127035809],[-3864.4962009702303,12157.535014248588,4151.502033409699],[-2331.3241110571125,7426.001431260347,2519.568288402703],[-1497.4664107771055,4575.318889169982,1497.4605795880316],[-1956.156685285629,5871.257423891659,2069.6295315319217],[-1460.4701693627903,4398.298991801061,1468.9918487158702],[-1132.7266047604444,3677.196775911669,1318.0926729745295],[-3923.7679292189714,12248.061006736083,4166.903573370927],[-1507.0450502210765,4580.538797269805,1498.7071674564988],[-2018.6947297129345,6341.006219843974,2167.0606563062825],[-2710.6756006217815,8400.64117300192,2838.1946180226873],[-2679.2221786706673,8322.129224323864,2810.9041729604273],[-2716.6949764610636,8433.472335546092,2843.045744640273],[-1497.130320517621,4583.840913033697,1507.2381136165711],[-1453.6411692961267,4377.5316502262585,1466.724898696993],[-1519.6902510213936,4620.916123309916,1516.2378425018899],[-160.13647041089723,451.33815431474864,130.95041034058772],[-2012.2315492483588,6323.346828879748,2160.9971483054],[-2424.403924938833,7569.823056550419,2632.895960920315],[-2601.7425334134464,7991.997820606382,2731.872897042439],[-2322.7978951141936,7414.488573961037,2520.403268494219],[-140.84670937985578,409.39610938704766,115.940274449263],[-3943.172043526272,12273.677235745825,4186.845795893587],[-3915.3962957230274,12242.421999105813,4164.272606254662],[-1222.4387358427514,3917.1478249308407,1348.1684511567528],[-147.2254039220097,433.0554567666111,121.66020260204435],[-1447.4800305838646,4353.738728774487,1461.1969218916893],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-1352.6903674789492,4048.814144892639,1408.3521924612112],[-2011.9276168280724,6326.277776765713,2159.279607156476],[-3949.1657059571294,12308.625021791297,4179.605945456763],[-3937.655844788335,12283.062711395803,4167.899847416487],[-3937.1645925463745,12276.496777635615,4163.000976348058],[-3949.5330844654704,12302.078603745467,4181.058161076166],[-3940.564256415704,12277.718724880051,4175.894398728279],[-143.2503449351577,442.3310203139946,131.13215814989817],[-126.65765080222192,414.5081872144515,114.70273172752549],[-1950.7368120420772,5858.295542561519,2054.904333531804],[-1130.4081869068962,3676.4433899926507,1324.534858560734],[-3934.222863368374,12273.755462884677,4179.9122726623],[-2715.158912384928,8424.962687769961,2844.766717772644],[-3948.572020966091,12303.114343619261,4180.556030944687],[-1954.6729403920383,5855.427008756319,2062.5236044572857],[-3884.832545445509,12205.528885965381,4171.672781524627],[-140.21423377815245,433.60728963599195,120.0445675719404],[-2598.3448030552395,7991.789961427708,2730.306518937232],[-1246.6709656627843,3960.869492226095,1358.830257329218],[-123.89436843984099,400.1287306148571,114.97219676119234],[-129.95099949465177,409.07981267198363,119.84154103641843],[-122.03876746101895,394.6367667610156,111.56644078953823],[-2607.4531046497204,8025.53452059162,2743.59670820523],[-3943.150644233507,12288.951176335573,4168.212159231608],[-131.4296971897126,406.7885745890126,116.41331187037899],[-1479.7604740088368,4524.18621695634,1482.882422653185],[-3946.0961306290255,12294.734560201654,4176.646164913571],[-1956.8047658746111,5872.674705429235,2064.1318450167596],[-126.86284911921193,392.9301782777303,121.24742174127597],[-1430.6182799589917,4327.48010517551,1454.1436254366067],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-1124.5347198116851,3664.3392397311864,1320.0598948340569],[-1344.134884965422,4031.221360428105,1404.0720300046994],[-2088.641441831504,6183.756322529205,2168.5895683202675],[-134.7598223301589,398.1125145676809,113.280523656241]]"
500,30,0.057396350000000006,0.06749338,0.04397909410886198,0.25288194677420595,0.2532835104150417,0.0051559242860432135,0.0038284973437610397,0.003829046496964882,2.512667696668515E-4,99,"[[-1908.505582874783,5759.243963813974,2010.7167043719228],[-1523.9002506228405,4615.914843175599,1509.334396984606],[-1126.9401027367971,3644.761598536032,1311.9415974661677],[-1218.987922087202,3886.3265562396264,1337.891715708296],[-2583.9758519896563,7920.921616521477,2696.3181070861087],[-3926.8748708775197,12224.999836130955,4150.119773125437],[-1944.314856571159,5827.88832066645,2046.6681809606562],[-2708.7158921564496,8368.380341734319,2826.7159069967206],[-3933.8299865435033,12258.432933148735,4164.0315758991455],[-186.37720894096208,535.9597934552647,173.0850113708007],[-2109.6708726084967,6222.745622189712,2185.263075035783],[-3849.2048438256124,12117.35217712045,4134.56423866711],[-174.53319546831375,482.77443034336864,142.89534903205254],[-1536.6092317266837,4658.565788042425,1522.9045316620218],[-1114.9860289099674,3627.5432327866915,1311.953680605874],[-1959.1402053042143,5856.391045237316,2049.989035870003],[-1524.017623186774,4655.983866634793,1530.4673545965586],[-1142.3558019608204,3696.655329114127,1322.2481642517023],[-3887.1365419451663,12102.707560089262,4131.518416055956],[-2592.3887299009493,7954.855127724144,2723.7875386869714],[-166.2062811770607,483.7426140058972,128.938720737351],[-2714.0725471426244,8408.467482961014,2840.5603617369184],[-2325.156078832204,7412.831351558668,2513.8436674763825],[-1920.8413883519113,5766.950551008532,2019.099809299537],[-2594.937355925111,7975.1202855551865,2728.8676683446397],[-3909.8190837821835,12198.13070751492,4152.197897480074],[-3910.3420775345753,12173.756909381284,4158.046857512087],[-166.28071879024228,482.0541360421919,149.23801832799998],[-1336.681774133732,3997.219715453963,1378.3810716295725],[-168.44724434672472,516.521794609274,163.87083761500512],[-1351.0723378881262,4049.9248917325276,1407.5096015307706],[-3856.016078457927,12145.792415169079,4145.508065943134],[-1463.6333020357126,4388.805925705589,1471.8566891941207],[-1958.6375267907097,5874.0635358767295,2058.3906762951833],[-2071.959054885249,6133.97298650581,2144.957496555781],[-181.7603103582908,524.7703164744149,149.44272966234394],[-1409.6063979247556,4235.56144712281,1410.1220333937956],[-2328.117780828731,7417.128400021179,2527.1408095596853],[-1520.1259202788658,4619.598496407952,1515.2705206327062],[-1969.3314996762795,5890.983778706923,2067.477094545618],[-150.14131455239766,440.47071130155854,131.32959799672278],[-173.80671523758355,494.1283521878721,165.53707651976072],[-3898.739374366853,12163.71923226164,4131.270016457997],[-3862.2010251040183,12116.490696759156,4137.883807966419],[-2611.4847512700035,7999.944818557367,2737.128826326424],[-1502.8354993098744,4561.289014403199,1487.8973005700177],[-3900.8839155697788,12162.67326064336,4140.439408038041],[-1933.630923028759,5820.236474732018,2037.482097958252],[-1153.3289659171146,3699.342338793783,1336.5495650270443],[-188.87641264635755,571.4805202137393,189.0741369062439],[-2102.2142339714915,6178.212279655749,2162.5395563948623],[-1356.6589903483045,4077.390439092268,1400.692417664182],[-2096.836699347237,6187.158523546597,2164.729393268126],[-3884.0423645218852,12117.931411287731,4102.3127660014525],[-1403.407887454724,4222.704446057245,1410.6704762546608],[-1267.4779327842093,3930.0432450916355,1362.8338642563704],[-2597.821036734705,7991.891905166045,2726.2727236311944],[-163.55456532365258,476.01695586415025,146.6912612900372],[-2720.3645201903337,8440.420394784467,2849.283527789774],[-1934.5594093650084,5816.430934314106,2037.793958183446],[-2316.8670969285063,7397.628131632316,2517.62810129028],[-2413.771824548113,7665.35059905818,2613.875409789206],[-1431.3856800281394,4304.61715543462,1448.05152320826],[-2723.214355457942,8441.903849292612,2852.076711206471],[-1120.0577567078385,3638.3501976855714,1309.7129398103973],[-2614.891440818264,8024.7233912799475,2738.901290131435],[-2092.8091219836238,6196.486998590735,2178.2097785807],[-2323.223503313371,7413.185844370842,2516.6754309064513],[-1123.284466128367,3640.1317732857274,1318.060359755151],[-1948.7408442313013,5840.550665491429,2052.7596277193757],[-3916.0652298532577,12200.74214254393,4150.576555198016],[-2331.3241110571125,7426.001431260347,2519.568288402703],[-1460.4701693627903,4398.298991801061,1468.9918487158702],[-1132.7266047604444,3677.196775911669,1318.0926729745295],[-1507.0450502210765,4580.538797269805,1498.7071674564988],[-2710.6756006217815,8400.64117300192,2838.1946180226873],[-2716.6949764610636,8433.472335546092,2843.045744640273],[-1519.6902510213936,4620.916123309916,1516.2378425018899],[-160.13647041089723,451.33815431474864,130.95041034058772],[-2424.403924938833,7569.823056550419,2632.895960920315],[-2601.7425334134464,7991.997820606382,2731.872897042439],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-1352.6903674789492,4048.814144892639,1408.3521924612112],[-3937.1645925463745,12276.496777635615,4163.000976348058],[-3949.5330844654704,12302.078603745467,4181.058161076166],[-126.65765080222192,414.5081872144515,114.70273172752549],[-2715.158912384928,8424.962687769961,2844.766717772644],[-123.89436843984099,400.1287306148571,114.97219676119234],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3943.150644233507,12288.951176335573,4168.212159231608],[-131.4296971897126,406.7885745890126,116.41331187037899],[-126.86284911921193,392.9301782777303,121.24742174127597],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-1124.5347198116851,3664.3392397311864,1320.0598948340569],[-1344.134884965422,4031.221360428105,1404.0720300046994],[-2088.641441831504,6183.756322529205,2168.5895683202675],[-134.7598223301589,398.1125145676809,113.280523656241]]"
600,30,0.06368665000000001,0.07419260333333334,0.045664896632054204,0.25975060439925607,0.2594457962174131,0.005659104194730429,0.0037272649547668638,0.0037402265272080343,2.434526805183492E-4,99,"[[-1920.115501111158,5755.7523599600845,2011.2469354479367],[-1919.9519941617548,5756.259606573839,2018.1935752268002],[-2554.5028279838702,7838.791350506008,2665.0505041167357],[-3834.340594101339,11915.360477008599,4077.5879260617317],[-2110.2404748251674,6228.204119366468,2177.688179865044],[-1472.8090332342565,4414.379962840066,1474.8151896425331],[-1561.8485326371672,4695.0247509571245,1528.7209621127183],[-1936.9494957315792,5801.074438282965,2030.3254676173337],[-3873.76829106186,12046.086451334015,4119.260388222834],[-195.62781611553132,552.3256578193223,174.49194202819115],[-1970.8535472504964,5886.478119042775,2063.06444295316],[-195.70098723301464,581.4176790853054,200.3985206597934],[-3910.156144770461,12170.274186380828,4131.485658313158],[-180.4704586649193,519.0977823673261,147.27356481831504],[-213.83551751355975,633.042041793896,202.0862417098433],[-192.30307075134294,551.4917917207703,155.17581660294576],[-3849.3974153306112,12056.90219394014,4122.217087554364],[-1541.1370268037629,4672.352886824091,1525.864189669597],[-2319.9595716994877,7378.8876061991805,2507.034014476166],[-1348.1584209174282,4039.0014566019277,1396.9544470906887],[-3858.728329718822,12064.217096257673,4083.8616541467895],[-1116.0329741125058,3626.761203127608,1315.0208396518638],[-2685.558355081286,8313.260288894386,2815.5466257180456],[-2109.8522838410677,6185.849741876222,2157.741430684443],[-1124.2261576743904,3634.6365311111053,1294.157120200564],[-1462.5721941255529,4452.3397361816515,1440.5925733509239],[-2576.540349056174,7886.588098273694,2684.60672040564],[-1949.6955169356486,5799.219348455698,2028.930872515285],[-1432.1097487219672,4258.5702417475495,1416.0692196921575],[-3903.947689553265,12174.807741409273,4128.37842080768],[-3928.8277363772236,12221.41264609995,4146.432766166505],[-1306.9825702977273,3929.531540556769,1369.2441577613915],[-1133.6490407647673,3646.066690193446,1311.4486915531754],[-3854.116766598358,12042.728777363523,4081.5023817299166],[-2110.7851894291084,6228.5834309411075,2187.948093503498],[-1924.7957140920357,5790.070943962409,2018.8269878825802],[-201.66128194454467,599.1630598991793,185.4550523771256],[-1966.093013757653,5830.952137823298,2039.7436710599022],[-2338.4466971124284,7425.683166041707,2524.717717388741],[-3890.251261261843,12105.78082868808,4133.949807898635],[-2304.6576280255554,7353.2196452809485,2492.5772767322956],[-2125.3024354880085,6261.944396248369,2197.1624730093426],[-3898.7883271344813,12150.644291840828,4118.6373916527145],[-1144.2132352453295,3703.486688298645,1309.0121293461411],[-1342.6207960726945,4019.039162350571,1396.2965905693761],[-1122.3543537711948,3628.193851836701,1314.6364989984947],[-2423.0884771242822,7556.044873788614,2631.0616862831475],[-1429.2445657760836,4268.97795098046,1423.6807300786736],[-2088.999670801948,6151.854893076166,2142.6639939541205],[-192.13683649797255,555.8297743249473,156.57155530767767],[-3869.7613417439798,12020.203218245795,4084.0803258554565],[-1533.2308361530818,4674.67381267002,1514.3549610517748],[-2102.4158302384903,6193.356627551069,2175.2376262572416],[-2586.3464742107844,7920.476925238316,2726.1236797640995],[-1525.8779875879168,4611.950032379463,1513.887975133141],[-1115.3698198875402,3620.9794992950406,1305.2206883321473],[-209.47055719370692,633.4251591735945,199.8033236859247],[-1251.0476191887503,3857.999651065232,1345.2655021338812],[-3888.5188455709795,12133.826447789677,4124.131134752475],[-1908.505582874783,5759.243963813974,2010.7167043719228],[-1523.9002506228405,4615.914843175599,1509.334396984606],[-1126.9401027367971,3644.761598536032,1311.9415974661677],[-2583.9758519896563,7920.921616521477,2696.3181070861087],[-2708.7158921564496,8368.380341734319,2826.7159069967206],[-2109.6708726084967,6222.745622189712,2185.263075035783],[-174.53319546831375,482.77443034336864,142.89534903205254],[-1536.6092317266837,4658.565788042425,1522.9045316620218],[-1114.9860289099674,3627.5432327866915,1311.953680605874],[-3887.1365419451663,12102.707560089262,4131.518416055956],[-2592.3887299009493,7954.855127724144,2723.7875386869714],[-166.2062811770607,483.7426140058972,128.938720737351],[-2714.0725471426244,8408.467482961014,2840.5603617369184],[-1920.8413883519113,5766.950551008532,2019.099809299537],[-1336.681774133732,3997.219715453963,1378.3810716295725],[-2071.959054885249,6133.97298650581,2144.957496555781],[-181.7603103582908,524.7703164744149,149.44272966234394],[-1409.6063979247556,4235.56144712281,1410.1220333937956],[-2611.4847512700035,7999.944818557367,2737.128826326424],[-1502.8354993098744,4561.289014403199,1487.8973005700177],[-2102.2142339714915,6178.212279655749,2162.5395563948623],[-3884.0423645218852,12117.931411287731,4102.3127660014525],[-1403.407887454724,4222.704446057245,1410.6704762546608],[-2720.3645201903337,8440.420394784467,2849.283527789774],[-2723.214355457942,8441.903849292612,2852.076711206471],[-1120.0577567078385,3638.3501976855714,1309.7129398103973],[-2614.891440818264,8024.7233912799475,2738.901290131435],[-2710.6756006217815,8400.64117300192,2838.1946180226873],[-2716.6949764610636,8433.472335546092,2843.045744640273],[-160.13647041089723,451.33815431474864,130.95041034058772],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-3949.5330844654704,12302.078603745467,4181.058161076166],[-123.89436843984099,400.1287306148571,114.97219676119234],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-126.86284911921193,392.9301782777303,121.24742174127597],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
700,30,0.07005030000000001,0.08090287,0.04736764886437497,0.26667749328676316,0.26631806354531906,0.005410039918472116,0.003654106648506527,0.003665374464544876,2.3071202325061231E-4,99,"[[-1572.336507278933,4704.847375853103,1528.205561675113],[-3845.4975543765413,12006.939226557435,4068.8283324594363],[-2123.253800537813,6229.293432960889,2184.1209504334715],[-243.49605226318016,726.4466319177806,240.69179238644526],[-2690.9743434898332,8322.695056515284,2799.134425809781],[-1309.8981743076001,3958.832494109925,1377.0099446829026],[-2713.8313522913973,8389.409178040001,2832.0708233203964],[-1572.6345027096984,4716.333650565972,1523.3431915573865],[-3825.637962109083,11947.349612126514,4043.319071759971],[-1341.67686120156,3999.9938002610247,1377.8544246120155],[-241.73915652596202,678.2440329939734,211.0553530822034],[-224.19219462825163,637.6964887930894,203.05935532271874],[-243.66364357845885,728.5981895669848,239.1916971797581],[-1949.0505560570202,5828.531122692137,2023.6330612065658],[-3825.9984097880138,11968.81363853072,4059.1711045068832],[-221.17960447005342,652.1518789467488,195.0808959704311],[-2601.8772692298517,7956.08752162893,2702.746031414272],[-230.68525829867977,711.1396361390337,222.75382356948904],[-3735.5736288110566,11650.693265710139,3971.07526903215],[-3819.741579258001,11876.451198775649,4062.594027995408],[-244.7665546499365,716.9715404185475,225.01459734074882],[-1575.6606091991698,4753.270448410981,1551.3651184783896],[-2555.571770731176,7830.89931961203,2675.2206846635822],[-3870.3028294643,12051.480460703542,4076.9782714079615],[-1580.1607308403238,4725.682260698953,1544.040230681537],[-1474.875519338261,4403.772691935638,1470.0657747112887],[-1460.1612930739677,4349.010773042584,1450.1317463304676],[-1125.290261755215,3626.6127673158803,1289.0711944162417],[-243.22146299541822,742.3411083717826,247.70132437648536],[-3749.162641838573,11623.104760712882,3981.1965649455474],[-1587.363070457584,4767.699764813212,1548.9846067984104],[-2140.8142836329334,6301.735456605964,2217.1467394220003],[-2115.4047255486735,6211.6446549077655,2188.8481725369743],[-2672.739484753416,8223.687802904285,2764.5868878850574],[-2579.198571284461,7877.52215978381,2686.388292646678],[-3844.5012566565624,11950.620549957235,4061.8383500706573],[-1131.435634086264,3636.8369481357395,1308.9702867356964],[-3840.9739680835805,11951.630059492167,4058.450884702775],[-1556.4587570117008,4677.854877099743,1519.436748789424],[-189.36924746412282,517.0801942207002,146.97431444159696],[-2565.3799626229656,7871.977342783888,2667.046422180816],[-1432.9582429279892,4275.3794174752675,1419.7743569129464],[-1423.0145766381802,4191.076189426644,1396.3297467633536],[-1574.6280215265858,4715.681203026537,1522.8574902662729],[-2572.8573087771315,7882.0024851755425,2678.684800909742],[-3816.704651410079,11838.918892488673,4058.6020518840915],[-1891.7983944934886,5731.705054583121,1996.1952507642384],[-3814.006231150809,11834.525182252999,4007.736549697751],[-2590.725302547906,7919.635542957467,2695.3723471343073],[-1123.3570750099498,3611.3320171778664,1293.3817286763406],[-2335.047575008501,7381.107070980073,2509.0884980075184],[-1920.115501111158,5755.7523599600845,2011.2469354479367],[-1919.9519941617548,5756.259606573839,2018.1935752268002],[-2554.5028279838702,7838.791350506008,2665.0505041167357],[-3834.340594101339,11915.360477008599,4077.5879260617317],[-2110.2404748251674,6228.204119366468,2177.688179865044],[-192.30307075134294,551.4917917207703,155.17581660294576],[-2319.9595716994877,7378.8876061991805,2507.034014476166],[-2109.8522838410677,6185.849741876222,2157.741430684443],[-1124.2261576743904,3634.6365311111053,1294.157120200564],[-2576.540349056174,7886.588098273694,2684.60672040564],[-1949.6955169356486,5799.219348455698,2028.930872515285],[-1432.1097487219672,4258.5702417475495,1416.0692196921575],[-3928.8277363772236,12221.41264609995,4146.432766166505],[-1306.9825702977273,3929.531540556769,1369.2441577613915],[-1133.6490407647673,3646.066690193446,1311.4486915531754],[-1966.093013757653,5830.952137823298,2039.7436710599022],[-2338.4466971124284,7425.683166041707,2524.717717388741],[-2304.6576280255554,7353.2196452809485,2492.5772767322956],[-2125.3024354880085,6261.944396248369,2197.1624730093426],[-1144.2132352453295,3703.486688298645,1309.0121293461411],[-1122.3543537711948,3628.193851836701,1314.6364989984947],[-1429.2445657760836,4268.97795098046,1423.6807300786736],[-2088.999670801948,6151.854893076166,2142.6639939541205],[-192.13683649797255,555.8297743249473,156.57155530767767],[-3869.7613417439798,12020.203218245795,4084.0803258554565],[-1115.3698198875402,3620.9794992950406,1305.2206883321473],[-1251.0476191887503,3857.999651065232,1345.2655021338812],[-1908.505582874783,5759.243963813974,2010.7167043719228],[-2708.7158921564496,8368.380341734319,2826.7159069967206],[-174.53319546831375,482.77443034336864,142.89534903205254],[-166.2062811770607,483.7426140058972,128.938720737351],[-1920.8413883519113,5766.950551008532,2019.099809299537],[-1336.681774133732,3997.219715453963,1378.3810716295725],[-2071.959054885249,6133.97298650581,2144.957496555781],[-2102.2142339714915,6178.212279655749,2162.5395563948623],[-2720.3645201903337,8440.420394784467,2849.283527789774],[-2723.214355457942,8441.903849292612,2852.076711206471],[-2716.6949764610636,8433.472335546092,2843.045744640273],[-160.13647041089723,451.33815431474864,130.95041034058772],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-3949.5330844654704,12302.078603745467,4181.058161076166],[-123.89436843984099,400.1287306148571,114.97219676119234],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
800,30,0.07641730000000001,0.08773443333333333,0.049461465255484914,0.2739748719610918,0.273701748852825,0.005766707083677856,0.003560060370395767,0.003581385160674185,2.1326647336285728E-4,99,"[[-1610.442504945178,4801.650322503869,1579.813152832708],[-2125.6755705851465,6253.392940464414,2177.876092897925],[-285.6564707711138,767.1783520648883,236.80735457730992],[-1447.7968425011284,4318.146683870943,1433.1013374358706],[-2070.8243807400354,6097.772407350751,2120.294304975126],[-301.1355642737072,837.1884636220476,265.2489379256215],[-3764.1500944398404,11668.9665514663,3957.0430936327552],[-2164.842672121867,6366.780410367956,2247.6673523106983],[-3748.5211194631283,11627.110337682838,3978.2841999425896],[-3936.2994573509955,12240.096844382035,4156.634096269463],[-1338.673398051727,4017.473454822925,1383.2326363429795],[-287.613718011103,866.7100573021402,287.92744724811934],[-1602.3620731142234,4755.1404114497755,1544.706026267876],[-3739.7322260936016,11609.143033158354,3974.887345692599],[-1411.4779687050068,4203.501255800083,1385.6436720311135],[-312.90181159990675,911.4249429188367,314.15201368510475],[-3771.855200491653,11694.86728535076,3999.6361689983046],[-1463.0149010466703,4307.125502267844,1447.0838024911554],[-2682.045459289968,8249.075218500137,2774.923358308798],[-1110.7867193001173,3572.527421738412,1286.7763388234507],[-1112.7925112227372,3594.951461620509,1282.5802453256144],[-281.3600441643515,789.8524172272508,254.1997899439383],[-1927.789891521164,5744.5749804705165,1992.3330570886565],[-2098.485341680399,6154.526594584555,2155.7871950040458],[-2724.862362093887,8446.56350473489,2850.347531555429],[-2120.1197115751015,6193.930207827232,2155.13229726034],[-2725.554354594979,8431.566063279559,2850.346042154762],[-3745.098982315668,11605.415187084622,3975.9120921037843],[-1139.4639908870124,3645.8435919503327,1297.7137282980625],[-1102.2902056639396,3511.8857768454986,1269.1607162743685],[-269.81636925902217,773.0356316886255,253.5593260985857],[-295.4610327985731,803.6215858243536,251.59922092785692],[-307.76643927041164,914.7083985674274,315.73847096583165],[-3786.1134976518956,11728.016643024439,4022.2627452776487],[-3749.6518614829015,11640.355260826567,3973.2246294850356],[-1131.2860116154325,3616.579190705368,1299.4181728959768],[-1102.4312755573376,3526.345031161367,1259.058148576711],[-2281.8472956674714,7265.936312506857,2468.5639657991983],[-3859.0754035866958,11964.019256338497,4066.5714783235985],[-3740.553152072297,11659.011407685919,3958.585933620423],[-3703.7250301633003,11534.276605143086,3923.490337855324],[-1885.3707953255332,5725.624045058501,1995.3175085504827],[-1614.2895178825434,4837.167619401413,1562.5808809954594],[-3910.905141780382,12166.854807006956,4124.291052236787],[-1997.0851665874961,5894.237147038383,2062.6961285551533],[-3827.1805139872745,11907.652821599613,4019.311784179813],[-272.13982825698736,816.9025219795335,256.280979054676],[-1572.336507278933,4704.847375853103,1528.205561675113],[-2123.253800537813,6229.293432960889,2184.1209504334715],[-2713.8313522913973,8389.409178040001,2832.0708233203964],[-1572.6345027096984,4716.333650565972,1523.3431915573865],[-1341.67686120156,3999.9938002610247,1377.8544246120155],[-241.73915652596202,678.2440329939734,211.0553530822034],[-1949.0505560570202,5828.531122692137,2023.6330612065658],[-2601.8772692298517,7956.08752162893,2702.746031414272],[-3735.5736288110566,11650.693265710139,3971.07526903215],[-2555.571770731176,7830.89931961203,2675.2206846635822],[-1580.1607308403238,4725.682260698953,1544.040230681537],[-1125.290261755215,3626.6127673158803,1289.0711944162417],[-3749.162641838573,11623.104760712882,3981.1965649455474],[-2140.8142836329334,6301.735456605964,2217.1467394220003],[-2672.739484753416,8223.687802904285,2764.5868878850574],[-2579.198571284461,7877.52215978381,2686.388292646678],[-189.36924746412282,517.0801942207002,146.97431444159696],[-2565.3799626229656,7871.977342783888,2667.046422180816],[-1432.9582429279892,4275.3794174752675,1419.7743569129464],[-1423.0145766381802,4191.076189426644,1396.3297467633536],[-1574.6280215265858,4715.681203026537,1522.8574902662729],[-2572.8573087771315,7882.0024851755425,2678.684800909742],[-1891.7983944934886,5731.705054583121,1996.1952507642384],[-3814.006231150809,11834.525182252999,4007.736549697751],[-2590.725302547906,7919.635542957467,2695.3723471343073],[-1123.3570750099498,3611.3320171778664,1293.3817286763406],[-2335.047575008501,7381.107070980073,2509.0884980075184],[-1920.115501111158,5755.7523599600845,2011.2469354479367],[-2554.5028279838702,7838.791350506008,2665.0505041167357],[-192.30307075134294,551.4917917207703,155.17581660294576],[-2109.8522838410677,6185.849741876222,2157.741430684443],[-1949.6955169356486,5799.219348455698,2028.930872515285],[-1432.1097487219672,4258.5702417475495,1416.0692196921575],[-1306.9825702977273,3929.531540556769,1369.2441577613915],[-1966.093013757653,5830.952137823298,2039.7436710599022],[-2338.4466971124284,7425.683166041707,2524.717717388741],[-2088.999670801948,6151.854893076166,2142.6639939541205],[-1251.0476191887503,3857.999651065232,1345.2655021338812],[-2708.7158921564496,8368.380341734319,2826.7159069967206],[-174.53319546831375,482.77443034336864,142.89534903205254],[-166.2062811770607,483.7426140058972,128.938720737351],[-1336.681774133732,3997.219715453963,1378.3810716295725],[-2723.214355457942,8441.903849292612,2852.076711206471],[-160.13647041089723,451.33815431474864,130.95041034058772],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-123.89436843984099,400.1287306148571,114.97219676119234],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
900,30,0.0828112,0.09449577,0.051027026003658445,0.2798214618209941,0.2806805845151297,0.005911800151979393,0.003497963108930772,0.0034972107242747896,2.1488192409726013E-4,99,"[[-3735.8526366149695,11589.851748924611,3973.6831008260538],[-1096.1028177289031,3490.4914428921543,1261.035270386759],[-1340.1967617839675,3967.8255085876394,1360.9119319998936],[-3694.8849719691407,11436.358456460528,3880.09712023791],[-3728.0209789433316,11546.36529624648,3949.6870968079297],[-1325.6039958881872,3941.957815961921,1369.596494788229],[-1630.9697125398889,4859.476985693651,1580.4323117346041],[-3770.2697701650864,11636.418062599354,3957.9138801834],[-1948.7943664813415,5789.9695158044005,2024.0779991604325],[-349.1373371854585,990.9588069247046,324.14120723647795],[-344.5330546251087,940.0272296114039,307.41000970461755],[-2547.8181543510664,7787.828566734112,2656.3600597514787],[-2264.285972354966,7205.684522215386,2447.132389377875],[-3731.5617326927054,11574.126077525492,3956.261936821507],[-2599.510957035206,7944.94271277388,2694.2165187976107],[-1143.3969703609837,3612.7058392805197,1289.5515723408564],[-2687.211424187628,8249.11542931127,2759.8105080074097],[-3739.238081083615,11550.038477480857,3955.1317962393],[-3698.4792474696574,11538.692172770223,3927.187466496292],[-1412.975247258604,4165.820401154223,1388.1156019129953],[-1591.649627233803,4732.495414761102,1530.5706965783302],[-2071.8350977241253,6092.78606799914,2105.305934653328],[-1102.9217717245738,3548.543002470456,1280.0846423945868],[-325.3149078051725,910.7893933997851,288.90162647954213],[-1406.1474433197209,4187.037984299145,1382.848766157301],[-3693.607940927538,11451.432395808633,3897.8695142401366],[-1299.3232584587531,3894.5794982515836,1364.9188444114145],[-324.35201632919757,911.1676889905384,286.95500792945876],[-2734.256316519278,8478.893689608645,2849.0774260134135],[-232.27016783971627,638.1474354188264,189.15609173017836],[-1477.5336157015631,4342.701759444698,1451.77612638678],[-2151.538290477659,6256.941924094264,2176.5101513411746],[-1146.5142493043527,3648.3380989053658,1294.8772537326572],[-348.6731097266801,1087.509131421862,385.05104314007247],[-1459.304541226293,4325.997762330692,1431.8192426669655],[-2679.998285424974,8226.802417794224,2765.6363033166463],[-187.45331227811434,530.4180854252932,149.02596067605452],[-370.08405592647256,1009.428265677071,341.85365141310115],[-1093.4589026250294,3493.47947332166,1245.1137395477265],[-346.7601089012802,972.7429969167548,301.9922115140869],[-351.3052891101976,922.8139342513401,297.7468246742519],[-1629.1739769906305,4845.590748602341,1599.250598476886],[-2516.7922718934938,7702.354307016343,2637.592362727281],[-2012.2903500907967,5929.342204772214,2075.986812994051],[-1619.6144504447016,4832.242180476289,1589.2915452730476],[-2175.017059713057,6373.421863317462,2263.9712764446417],[-1567.5169968699063,4676.071608035296,1508.4019011927908],[-2125.6755705851465,6253.392940464414,2177.876092897925],[-285.6564707711138,767.1783520648883,236.80735457730992],[-2070.8243807400354,6097.772407350751,2120.294304975126],[-301.1355642737072,837.1884636220476,265.2489379256215],[-3764.1500944398404,11668.9665514663,3957.0430936327552],[-2164.842672121867,6366.780410367956,2247.6673523106983],[-3936.2994573509955,12240.096844382035,4156.634096269463],[-1602.3620731142234,4755.1404114497755,1544.706026267876],[-1463.0149010466703,4307.125502267844,1447.0838024911554],[-2682.045459289968,8249.075218500137,2774.923358308798],[-1110.7867193001173,3572.527421738412,1286.7763388234507],[-1927.789891521164,5744.5749804705165,1992.3330570886565],[-2724.862362093887,8446.56350473489,2850.347531555429],[-2120.1197115751015,6193.930207827232,2155.13229726034],[-2725.554354594979,8431.566063279559,2850.346042154762],[-3745.098982315668,11605.415187084622,3975.9120921037843],[-1102.2902056639396,3511.8857768454986,1269.1607162743685],[-295.4610327985731,803.6215858243536,251.59922092785692],[-1102.4312755573376,3526.345031161367,1259.058148576711],[-3859.0754035866958,11964.019256338497,4066.5714783235985],[-3703.7250301633003,11534.276605143086,3923.490337855324],[-1614.2895178825434,4837.167619401413,1562.5808809954594],[-3910.905141780382,12166.854807006956,4124.291052236787],[-1997.0851665874961,5894.237147038383,2062.6961285551533],[-3827.1805139872745,11907.652821599613,4019.311784179813],[-2713.8313522913973,8389.409178040001,2832.0708233203964],[-1341.67686120156,3999.9938002610247,1377.8544246120155],[-2601.8772692298517,7956.08752162893,2702.746031414272],[-2140.8142836329334,6301.735456605964,2217.1467394220003],[-2579.198571284461,7877.52215978381,2686.388292646678],[-189.36924746412282,517.0801942207002,146.97431444159696],[-2565.3799626229656,7871.977342783888,2667.046422180816],[-1423.0145766381802,4191.076189426644,1396.3297467633536],[-1574.6280215265858,4715.681203026537,1522.8574902662729],[-1891.7983944934886,5731.705054583121,1996.1952507642384],[-3814.006231150809,11834.525182252999,4007.736549697751],[-2335.047575008501,7381.107070980073,2509.0884980075184],[-2554.5028279838702,7838.791350506008,2665.0505041167357],[-2109.8522838410677,6185.849741876222,2157.741430684443],[-1949.6955169356486,5799.219348455698,2028.930872515285],[-1966.093013757653,5830.952137823298,2039.7436710599022],[-2338.4466971124284,7425.683166041707,2524.717717388741],[-166.2062811770607,483.7426140058972,128.938720737351],[-160.13647041089723,451.33815431474864,130.95041034058772],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-123.89436843984099,400.1287306148571,114.97219676119234],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1000,30,0.0892357,0.10140454666666668,0.05334165664400303,0.28655592944438946,0.2875724702753818,0.005857979990305767,0.003412195825640972,0.00340448493253798,2.1504736893822958E-4,99,"[[-1343.6891258902356,3983.4204250988846,1362.5972011192782],[-2126.7824706482907,6182.969212421366,2161.7814742844694],[-1550.687372273512,4633.880942422445,1481.672756413635],[-318.7903983147369,855.5042352389366,270.5404042072664],[-1640.9278511671473,4870.4936080720745,1614.1319368399024],[-1609.2514079892705,4729.895193571846,1531.0857837295878],[-2749.9355933235424,8490.017437346323,2857.305301476375],[-1401.733616038067,4121.783928095077,1371.1100560851698],[-2485.358363587932,7571.450596172179,2605.4752335131416],[-1445.9415103550548,4283.553646212389,1417.086435475222],[-1637.032355220036,4851.385545408687,1599.949546346967],[-2495.941492098121,7640.579215763974,2616.9199297435694],[-2698.539952285523,8284.471737548633,2797.8638570460953],[-435.6524059282621,1161.1460451280348,390.01585240201234],[-229.5514987694521,629.8788989531206,177.0375167934721],[-1907.6397454335963,5695.7811933575895,1974.514763950438],[-3678.413841358123,11405.047139882292,3864.5616549464644],[-1103.6490515209496,3526.8000286768784,1255.2603036303476],[-160.83912595174294,454.076072379988,120.5684704560598],[-2733.7749566812304,8480.998869142757,2852.859028765952],[-1123.6327498934188,3500.8547946362596,1253.3615252418988],[-2724.58624796024,8437.931051891583,2830.7783731109826],[-1909.5159880215767,5673.59760633417,1954.2618721963056],[-3597.8818352173957,11212.024853748251,3824.1463439914423],[-1631.789067616571,4856.66298970538,1559.8237778922862],[-1634.7833282963354,4851.555731155775,1565.9058092375028],[-405.57197087033376,1111.6081543099806,372.6496704375501],[-3701.465352148768,11501.223761429863,3906.118087407746],[-370.21629244709686,1000.1676356434897,317.1628665793957],[-3710.435206152421,11479.64460345232,3928.2572454950146],[-3684.6089461757083,11489.144330083058,3909.603238513911],[-2140.6254661872213,6214.0140859183375,2172.329114568381],[-245.49966804696845,656.1181804345483,196.98908372348083],[-372.9204416469318,1018.1401797730033,325.55210264294595],[-1110.10234382916,3506.810915770014,1241.4962987283668],[-3645.7595052355027,11345.967750250677,3837.9127135220215],[-2175.8687260161814,6369.66081725915,2241.398235426199],[-1972.7365893529325,5851.6736758435145,2040.2740911393123],[-399.5634489912817,1090.7432929032182,344.3484502915989],[-1598.2494949668949,4743.268788016273,1532.140952983387],[-2527.7654051247578,7768.649189583073,2637.6694666638073],[-3829.09092326305,11844.115938271218,4036.2649734285565],[-370.11576061998574,1016.8132277148077,317.3672427050134],[-3928.7160324253846,12204.995321603801,4146.984544671654],[-1143.9529283019006,3629.5842874291884,1281.1099362399852],[-1601.7914424933558,4763.5717198791135,1536.420842558572],[-1941.8833713624035,5764.785436523102,2011.636272326099],[-2572.4196284002765,7862.472542445738,2660.0140590142632],[-1153.2011714317784,3560.1460072944355,1252.161463961018],[-408.75372378928506,1094.973151400758,362.68656463125257],[-1350.299372593594,3993.3442704931417,1367.2156132614004],[-384.5693701312549,1005.9697157900171,337.9520226358624],[-3712.211157956502,11450.517778830615,3937.510947518296],[-1123.0127773949498,3567.945358341052,1259.751165401188],[-1424.7025597273246,4187.846111941696,1398.3986574216394],[-1096.1028177289031,3490.4914428921543,1261.035270386759],[-1340.1967617839675,3967.8255085876394,1360.9119319998936],[-3694.8849719691407,11436.358456460528,3880.09712023791],[-3770.2697701650864,11636.418062599354,3957.9138801834],[-1948.7943664813415,5789.9695158044005,2024.0779991604325],[-2547.8181543510664,7787.828566734112,2656.3600597514787],[-2599.510957035206,7944.94271277388,2694.2165187976107],[-2687.211424187628,8249.11542931127,2759.8105080074097],[-3739.238081083615,11550.038477480857,3955.1317962393],[-1412.975247258604,4165.820401154223,1388.1156019129953],[-2071.8350977241253,6092.78606799914,2105.305934653328],[-3693.607940927538,11451.432395808633,3897.8695142401366],[-2734.256316519278,8478.893689608645,2849.0774260134135],[-1477.5336157015631,4342.701759444698,1451.77612638678],[-2151.538290477659,6256.941924094264,2176.5101513411746],[-2679.998285424974,8226.802417794224,2765.6363033166463],[-1093.4589026250294,3493.47947332166,1245.1137395477265],[-351.3052891101976,922.8139342513401,297.7468246742519],[-2516.7922718934938,7702.354307016343,2637.592362727281],[-2012.2903500907967,5929.342204772214,2075.986812994051],[-2175.017059713057,6373.421863317462,2263.9712764446417],[-1567.5169968699063,4676.071608035296,1508.4019011927908],[-285.6564707711138,767.1783520648883,236.80735457730992],[-2164.842672121867,6366.780410367956,2247.6673523106983],[-3936.2994573509955,12240.096844382035,4156.634096269463],[-1927.789891521164,5744.5749804705165,1992.3330570886565],[-2120.1197115751015,6193.930207827232,2155.13229726034],[-295.4610327985731,803.6215858243536,251.59922092785692],[-1102.4312755573376,3526.345031161367,1259.058148576711],[-3859.0754035866958,11964.019256338497,4066.5714783235985],[-1997.0851665874961,5894.237147038383,2062.6961285551533],[-2601.8772692298517,7956.08752162893,2702.746031414272],[-189.36924746412282,517.0801942207002,146.97431444159696],[-1423.0145766381802,4191.076189426644,1396.3297467633536],[-2335.047575008501,7381.107070980073,2509.0884980075184],[-166.2062811770607,483.7426140058972,128.938720737351],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-123.89436843984099,400.1287306148571,114.97219676119234],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1100,30,0.09564205,0.10820765333333333,0.054887198130012665,0.292148231960319,0.29365659540143646,0.005767310952038586,0.00331750403256685,0.003313198866359416,2.026797796315547E-4,99,"[[-1161.3816480518615,3601.2399548141775,1268.1097746323796],[-454.52148504224067,1212.8187932386975,407.41374637256774],[-1117.1122926268797,3558.033925021878,1245.0901446534517],[-428.17241374579635,1106.8343079199751,357.53955892900416],[-1590.3793843939798,4669.5504100868675,1502.2619387364616],[-2162.0946847934215,6278.248357108739,2161.617394552911],[-3605.514208471307,11230.393768072116,3800.1341136217834],[-319.3429248167079,822.732840453369,263.05734984275955],[-350.35095366241063,935.2124909338064,282.24469036850854],[-2594.2845325779376,7903.149302700486,2690.4068983688894],[-2076.7752509974566,6035.756424194461,2115.558686772636],[-1105.0225278699136,3488.2646165700935,1233.9911722135762],[-1604.9054292351993,4714.261509593532,1518.987666610628],[-2426.4546426759616,7466.130263552792,2573.4047025150026],[-2104.3705536756906,6085.36949846214,2125.4690897589803],[-2155.3159067790702,6249.459350813095,2189.2121153448675],[-1152.7571327640078,3563.6016830747676,1255.7148284867985],[-3665.288939967802,11373.115782862798,3852.0026946345492],[-1164.789914040369,3621.37505448971,1280.104971029216],[-2164.3879407313593,6278.521515560616,2205.934471267752],[-1464.9346578407904,4330.4700139280285,1429.8894664285708],[-445.64494489390864,1162.4515854715132,398.2437690994818],[-431.7960901355912,1170.3088218935645,382.83616629894806],[-2117.367471452607,6184.342631532644,2129.5955200156045],[-2494.4350701083913,7627.154512991171,2613.0959961131953],[-1920.2083652154909,5718.251391348346,1967.9008650804533],[-1429.132372845721,4203.172961584558,1402.08684848431],[-414.68506772115063,1079.2838880004508,365.0638582234552],[-2430.431381043971,7452.607505842729,2555.4412708354084],[-1911.9545391593945,5685.646227009574,1960.6071491458101],[-316.3386570965204,837.3173775078981,258.1196484258959],[-3663.7525752597758,11351.768043620028,3851.776365031273],[-2179.2963329468057,6371.971261082737,2252.1966700229877],[-2473.503869046577,7592.113431742642,2598.2606672325614],[-2704.298233462846,8316.78344221957,2788.4094464754285],[-2691.09741406068,8259.596613024574,2765.068145053695],[-2517.963230836661,7692.564345567939,2592.7014260496608],[-491.8558254731826,1317.080754669783,433.962514837236],[-2727.957931000138,8428.069992344155,2831.704649794317],[-3645.005215673833,11257.679633258878,3852.0900860991974],[-3622.6510532755456,11241.618640123876,3806.220611853841],[-440.73808732928075,1189.9725423986729,415.44655775454277],[-246.83197492279487,699.2183860820182,187.21970714035862],[-1957.614586293977,5763.551164077245,1983.2984243132137],[-467.9065434130987,1284.4507915199033,436.051998449427],[-3617.7465136917426,11236.465113212105,3794.1045470486747],[-1343.6891258902356,3983.4204250988846,1362.5972011192782],[-1550.687372273512,4633.880942422445,1481.672756413635],[-1640.9278511671473,4870.4936080720745,1614.1319368399024],[-1609.2514079892705,4729.895193571846,1531.0857837295878],[-2749.9355933235424,8490.017437346323,2857.305301476375],[-1401.733616038067,4121.783928095077,1371.1100560851698],[-2485.358363587932,7571.450596172179,2605.4752335131416],[-1637.032355220036,4851.385545408687,1599.949546346967],[-435.6524059282621,1161.1460451280348,390.01585240201234],[-229.5514987694521,629.8788989531206,177.0375167934721],[-3678.413841358123,11405.047139882292,3864.5616549464644],[-160.83912595174294,454.076072379988,120.5684704560598],[-1123.6327498934188,3500.8547946362596,1253.3615252418988],[-1909.5159880215767,5673.59760633417,1954.2618721963056],[-3597.8818352173957,11212.024853748251,3824.1463439914423],[-1631.789067616571,4856.66298970538,1559.8237778922862],[-1634.7833282963354,4851.555731155775,1565.9058092375028],[-2140.6254661872213,6214.0140859183375,2172.329114568381],[-245.49966804696845,656.1181804345483,196.98908372348083],[-1110.10234382916,3506.810915770014,1241.4962987283668],[-3645.7595052355027,11345.967750250677,3837.9127135220215],[-3829.09092326305,11844.115938271218,4036.2649734285565],[-3928.7160324253846,12204.995321603801,4146.984544671654],[-2572.4196284002765,7862.472542445738,2660.0140590142632],[-1153.2011714317784,3560.1460072944355,1252.161463961018],[-1350.299372593594,3993.3442704931417,1367.2156132614004],[-384.5693701312549,1005.9697157900171,337.9520226358624],[-1424.7025597273246,4187.846111941696,1398.3986574216394],[-1340.1967617839675,3967.8255085876394,1360.9119319998936],[-3694.8849719691407,11436.358456460528,3880.09712023791],[-3770.2697701650864,11636.418062599354,3957.9138801834],[-2599.510957035206,7944.94271277388,2694.2165187976107],[-2687.211424187628,8249.11542931127,2759.8105080074097],[-1412.975247258604,4165.820401154223,1388.1156019129953],[-2734.256316519278,8478.893689608645,2849.0774260134135],[-1477.5336157015631,4342.701759444698,1451.77612638678],[-2151.538290477659,6256.941924094264,2176.5101513411746],[-2679.998285424974,8226.802417794224,2765.6363033166463],[-1093.4589026250294,3493.47947332166,1245.1137395477265],[-351.3052891101976,922.8139342513401,297.7468246742519],[-3936.2994573509955,12240.096844382035,4156.634096269463],[-1927.789891521164,5744.5749804705165,1992.3330570886565],[-3859.0754035866958,11964.019256338497,4066.5714783235985],[-1997.0851665874961,5894.237147038383,2062.6961285551533],[-189.36924746412282,517.0801942207002,146.97431444159696],[-166.2062811770607,483.7426140058972,128.938720737351],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1200,30,0.10228065,0.11499332000000001,0.056091339587100685,0.30020874052795365,0.29985020987099487,0.006746745239502427,0.003249157139425086,0.003242607196562749,2.0325803860693075E-4,99,"[[-2446.338883024555,7472.122089191543,2556.9504965418682],[-2500.9676138895966,7630.3971214428275,2564.232392114936],[-1953.7325736348248,5776.256194873898,1985.885507942168],[-2671.0380632547826,8166.529543766916,2744.8995255544182],[-1661.4966805950012,4923.026446402517,1642.5986913702836],[-1425.7571255306384,4189.515872193058,1398.8213578846019],[-505.75848247199826,1405.5894200480016,461.6243585629941],[-321.3939854788848,824.6753193166652,264.9772900180041],[-3573.413944519655,11102.743020973327,3752.634996337693],[-2158.832511098289,6232.461932771644,2147.613339191938],[-1466.3575929388287,4281.434599906097,1426.5501927438013],[-3953.44422070052,12308.487660390048,4178.08443598586],[-3831.2189267070903,11873.913860443732,4026.5049826613854],[-522.4305857986706,1416.8223517924648,479.8506594988077],[-2699.2075600600433,8293.738741460187,2775.4854362317046],[-167.11619467235616,478.24815220839645,128.12137847316913],[-2414.8099336234,7366.068344950313,2503.803419911586],[-1506.2600076966712,4405.999913932352,1467.1173451587288],[-2566.746840712778,7810.242000363003,2656.1821913124268],[-2079.0236305587023,6083.711178882791,2084.4405051611902],[-1201.845414011985,3676.175272445249,1283.3921630251853],[-2739.119948379716,8405.644469722112,2833.055799717656],[-1663.8920595103277,4961.650608191247,1618.2580394462584],[-2433.38443333114,7447.353454366577,2542.9022673315617],[-432.68549669495525,1139.5437220185777,365.0898806358375],[-447.10134777057084,1198.4053937236863,386.8047606986566],[-3552.6828788445364,11118.406851356534,3768.5904381592454],[-2129.623103871846,6135.408605626203,2107.9243658995356],[-556.3020190481707,1516.6738808684743,512.8334218614397],[-3674.724048999633,11366.248326762121,3863.168785182405],[-3615.384196933201,11225.091642907691,3788.717222085008],[-1575.3030591974832,4641.425654466069,1491.6379947854468],[-2760.9905214043606,8513.82699156177,2864.8677500027784],[-3614.7970221603136,11189.839772925701,3768.7848425797843],[-1121.2198423647274,3568.873795552842,1238.8103767615414],[-424.196787503754,1096.8885472890445,369.8930066053842],[-1602.6080782565189,4706.230282462984,1511.7326887220158],[-211.51683525441302,561.6021480528048,161.02590366867105],[-250.01885737491068,675.9693428675135,195.84506955625397],[-1353.4958199699677,3961.3481715780053,1346.693426270094],[-2637.64274314276,8086.082932073539,2710.261508183013],[-1967.7288454350178,5818.609459665541,2004.437241553784],[-512.708749639281,1418.0336443888805,484.8968664678531],[-3540.186996853862,10966.775816988504,3719.2607601704763],[-1621.1654540524773,4777.1630027738165,1544.8142619951182],[-2134.3594431926954,6173.951983507421,2135.4105066639054],[-2496.1644740861143,7608.770590486876,2590.211780536505],[-3605.5842050885763,11205.079685323308,3794.696053716317],[-3606.799707414146,11221.791435841775,3797.152537373934],[-1161.3816480518615,3601.2399548141775,1268.1097746323796],[-454.52148504224067,1212.8187932386975,407.41374637256774],[-428.17241374579635,1106.8343079199751,357.53955892900416],[-1590.3793843939798,4669.5504100868675,1502.2619387364616],[-2162.0946847934215,6278.248357108739,2161.617394552911],[-319.3429248167079,822.732840453369,263.05734984275955],[-350.35095366241063,935.2124909338064,282.24469036850854],[-2594.2845325779376,7903.149302700486,2690.4068983688894],[-1105.0225278699136,3488.2646165700935,1233.9911722135762],[-1604.9054292351993,4714.261509593532,1518.987666610628],[-2104.3705536756906,6085.36949846214,2125.4690897589803],[-2155.3159067790702,6249.459350813095,2189.2121153448675],[-1152.7571327640078,3563.6016830747676,1255.7148284867985],[-2164.3879407313593,6278.521515560616,2205.934471267752],[-445.64494489390864,1162.4515854715132,398.2437690994818],[-1920.2083652154909,5718.251391348346,1967.9008650804533],[-1911.9545391593945,5685.646227009574,1960.6071491458101],[-2179.2963329468057,6371.971261082737,2252.1966700229877],[-2691.09741406068,8259.596613024574,2765.068145053695],[-2517.963230836661,7692.564345567939,2592.7014260496608],[-491.8558254731826,1317.080754669783,433.962514837236],[-2727.957931000138,8428.069992344155,2831.704649794317],[-3622.6510532755456,11241.618640123876,3806.220611853841],[-1957.614586293977,5763.551164077245,1983.2984243132137],[-3617.7465136917426,11236.465113212105,3794.1045470486747],[-1343.6891258902356,3983.4204250988846,1362.5972011192782],[-1609.2514079892705,4729.895193571846,1531.0857837295878],[-2749.9355933235424,8490.017437346323,2857.305301476375],[-1401.733616038067,4121.783928095077,1371.1100560851698],[-160.83912595174294,454.076072379988,120.5684704560598],[-1123.6327498934188,3500.8547946362596,1253.3615252418988],[-1909.5159880215767,5673.59760633417,1954.2618721963056],[-245.49966804696845,656.1181804345483,196.98908372348083],[-1110.10234382916,3506.810915770014,1241.4962987283668],[-3928.7160324253846,12204.995321603801,4146.984544671654],[-1153.2011714317784,3560.1460072944355,1252.161463961018],[-1340.1967617839675,3967.8255085876394,1360.9119319998936],[-3694.8849719691407,11436.358456460528,3880.09712023791],[-3770.2697701650864,11636.418062599354,3957.9138801834],[-1412.975247258604,4165.820401154223,1388.1156019129953],[-1093.4589026250294,3493.47947332166,1245.1137395477265],[-3859.0754035866958,11964.019256338497,4066.5714783235985],[-189.36924746412282,517.0801942207002,146.97431444159696],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-3951.2192339074213,12302.36508460197,4183.957968973521],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1300,30,0.1087791,0.12184248666666667,0.057469851637458935,0.3040368875640328,0.305005370606444,0.006292072146432466,0.0031713782278878205,0.003167372481762867,1.9483847094588086E-4,99,"[[-1084.6953943318115,3492.0121624691833,1227.1275430888454],[-3950.392260593814,12296.89870418621,4179.965436085572],[-498.8500944878848,1328.9946374668702,439.2251223290136],[-562.0626519585578,1562.3905519103826,522.7935500180429],[-583.6174887166798,1584.5094068020758,524.602830996822],[-421.28369216657126,1108.4153139244725,350.98513179290876],[-2478.270519119861,7572.07669951886,2559.610679570711],[-2641.997738693817,8101.0267434695925,2709.9011577864117],[-3518.541816069929,10903.830882086919,3694.37077512354],[-3829.378350733605,11845.669304184728,4028.067446485461],[-3708.225540049857,11443.103686593979,3882.098316979687],[-1461.0847849297907,4230.553408550195,1417.9580907283387],[-3551.0392254476255,10982.185955155119,3705.498390844819],[-2752.8826904349035,8494.079157609882,2857.5496565169274],[-3544.0114989635827,10993.858339839628,3712.8054245453923],[-2164.28117192903,6261.9750260511055,2150.2978172558305],[-1152.6350046973205,3581.149023023906,1257.849010635683],[-2422.2854398360832,7403.884711865435,2518.3841228937727],[-571.2279837769122,1551.710964272709,523.1829826215412],[-1090.7068021274627,3478.4233489428084,1236.0250367299545],[-2190.9224104181158,6396.109700651754,2253.7438593901256],[-1442.1850436101095,4220.998140596362,1400.5308724728234],[-3469.3659343870895,10754.978799507146,3632.327060941977],[-3444.878055545244,10789.97577139375,3637.728745831303],[-368.8991871419778,970.7525762113208,301.73155121825897],[-2111.1901485085014,6105.902912675506,2105.5110013616168],[-3700.3017749973656,11369.69967746225,3884.355282134692],[-537.8836869753753,1505.5655465417774,519.2242290867179],[-2131.5657972308677,6142.016705899655,2123.4181091476285],[-3560.9723268294433,11017.542167082587,3725.059723699492],[-2729.2721072149084,8356.3262187765,2823.678941753759],[-2117.179942874494,6073.861399587162,2085.1378770328447],[-3531.6340273835167,10938.580860459713,3718.195996057904],[-537.0943999675859,1404.9631670113108,456.54916335825914],[-3512.0236290492758,10906.599155022124,3715.0293886190525],[-1666.7749313669242,4960.192697856193,1606.370223491283],[-2143.0132582751817,6179.868647092866,2116.0234677087315],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-298.13684267769366,786.532860892255,231.08905659727586],[-2493.9320854152006,7576.341414249185,2549.171179909504],[-1647.4598020719177,4843.284425455036,1582.6841043373845],[-2500.9676138895966,7630.3971214428275,2564.232392114936],[-1953.7325736348248,5776.256194873898,1985.885507942168],[-2671.0380632547826,8166.529543766916,2744.8995255544182],[-321.3939854788848,824.6753193166652,264.9772900180041],[-2158.832511098289,6232.461932771644,2147.613339191938],[-1466.3575929388287,4281.434599906097,1426.5501927438013],[-3953.44422070052,12308.487660390048,4178.08443598586],[-522.4305857986706,1416.8223517924648,479.8506594988077],[-167.11619467235616,478.24815220839645,128.12137847316913],[-2414.8099336234,7366.068344950313,2503.803419911586],[-1506.2600076966712,4405.999913932352,1467.1173451587288],[-2566.746840712778,7810.242000363003,2656.1821913124268],[-1201.845414011985,3676.175272445249,1283.3921630251853],[-2739.119948379716,8405.644469722112,2833.055799717656],[-1663.8920595103277,4961.650608191247,1618.2580394462584],[-432.68549669495525,1139.5437220185777,365.0898806358375],[-2129.623103871846,6135.408605626203,2107.9243658995356],[-556.3020190481707,1516.6738808684743,512.8334218614397],[-1575.3030591974832,4641.425654466069,1491.6379947854468],[-2760.9905214043606,8513.82699156177,2864.8677500027784],[-3614.7970221603136,11189.839772925701,3768.7848425797843],[-1602.6080782565189,4706.230282462984,1511.7326887220158],[-211.51683525441302,561.6021480528048,161.02590366867105],[-250.01885737491068,675.9693428675135,195.84506955625397],[-1353.4958199699677,3961.3481715780053,1346.693426270094],[-2637.64274314276,8086.082932073539,2710.261508183013],[-1967.7288454350178,5818.609459665541,2004.437241553784],[-3540.186996853862,10966.775816988504,3719.2607601704763],[-1621.1654540524773,4777.1630027738165,1544.8142619951182],[-428.17241374579635,1106.8343079199751,357.53955892900416],[-1590.3793843939798,4669.5504100868675,1502.2619387364616],[-2162.0946847934215,6278.248357108739,2161.617394552911],[-350.35095366241063,935.2124909338064,282.24469036850854],[-1105.0225278699136,3488.2646165700935,1233.9911722135762],[-1604.9054292351993,4714.261509593532,1518.987666610628],[-1152.7571327640078,3563.6016830747676,1255.7148284867985],[-1911.9545391593945,5685.646227009574,1960.6071491458101],[-2691.09741406068,8259.596613024574,2765.068145053695],[-2517.963230836661,7692.564345567939,2592.7014260496608],[-491.8558254731826,1317.080754669783,433.962514837236],[-1957.614586293977,5763.551164077245,1983.2984243132137],[-1343.6891258902356,3983.4204250988846,1362.5972011192782],[-1401.733616038067,4121.783928095077,1371.1100560851698],[-160.83912595174294,454.076072379988,120.5684704560598],[-1123.6327498934188,3500.8547946362596,1253.3615252418988],[-1909.5159880215767,5673.59760633417,1954.2618721963056],[-3928.7160324253846,12204.995321603801,4146.984544671654],[-1153.2011714317784,3560.1460072944355,1252.161463961018],[-1340.1967617839675,3967.8255085876394,1360.9119319998936],[-3770.2697701650864,11636.418062599354,3957.9138801834],[-189.36924746412282,517.0801942207002,146.97431444159696],[-140.84670937985578,409.39610938704766,115.940274449263],[-147.2254039220097,433.0554567666111,121.66020260204435],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1400,30,0.11526820000000002,0.12868659333333335,0.058904640094788005,0.30967483685615316,0.31056954200562903,0.0054373604057829355,0.003086264567537395,0.0031112820002385366,1.9473181733784258E-4,99,"[[-619.0793321613652,1714.9412983242937,592.0771074913589],[-3441.322742890699,10697.358318761675,3622.878060483743],[-1665.7779446569712,4913.2452863573635,1617.3330600803024],[-472.0275081696169,1238.29433312201,398.3171391249063],[-3405.5930232747664,10664.352203269436,3594.212656883403],[-1162.5566074827375,3563.6414422298753,1255.0550907975257],[-1713.2187356008096,5073.960651054181,1637.8073366280983],[-434.9937514792783,1109.6112157639088,349.68559641324515],[-2493.241286682552,7564.26627962425,2548.534115830576],[-610.2983636943165,1706.67199834658,593.4830293803624],[-1553.1301290023002,4507.947515035141,1502.440293400641],[-540.6001012422316,1440.582693487524,465.352430620262],[-1918.7285389150175,5704.674883886509,1957.2715924864438],[-2141.2697214340874,6181.854655906156,2122.444287024917],[-1100.6191001136776,3479.92183902338,1223.2643782124524],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1625.4612796019937,4763.879997269961,1533.6204296485803],[-561.7341526681606,1497.7813117599746,496.8896301446408],[-541.9114255988839,1429.5152386395503,465.14361335383245],[-605.8610129797777,1600.2914422467845,528.8641035155495],[-1447.3624568854384,4169.185678504179,1398.3431297963748],[-1862.781146578245,5570.711068963445,1909.6069887470064],[-602.9524358389391,1669.537946510366,548.7489412942724],[-3490.831216513143,10855.050835258637,3668.3302378171506],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-1591.4069840572201,4687.680573426055,1496.5684965871162],[-3852.444735274267,11968.333006441166,4022.2797234568916],[-2212.7699782520745,6455.051655820863,2274.4260734487343],[-1649.792898290475,4839.925065603335,1577.746691722737],[-1090.442144461776,3463.1432959917065,1219.759100962353],[-1451.1112882000084,4198.148756413754,1402.9173414948104],[-252.62562072614602,673.020193542337,180.85830276614135],[-2432.8793516735927,7396.522985484819,2507.6176364766943],[-3460.7454340862005,10706.99791567521,3621.7846712114233],[-1441.1817581760995,4170.438381771993,1398.8069813600146],[-1669.7768133914292,4884.189725406404,1572.6707345290763],[-2675.439965010799,8238.299342026812,2735.080031657921],[-1955.35390687167,5759.997305135214,1977.475805389949],[-3443.4516706638206,10680.473707915464,3605.5317057549437],[-3495.3089407556536,10838.753495472714,3663.9893944435976],[-2122.151976573876,6087.49908362366,2081.155761769571],[-2440.647459199439,7461.054117806217,2515.7814258011226],[-1150.0251097103694,3537.51400376825,1244.611460164017],[-1473.311568004629,4253.695532037489,1430.9780194285174],[-1572.7719499737846,4641.927384586277,1484.0309840060204],[-228.83855502597086,614.4331617160248,173.69751580553682],[-596.6700690327725,1641.664330779583,559.9148614017108],[-1090.6192806449644,3454.004926612794,1212.1340224975795],[-3950.392260593814,12296.89870418621,4179.965436085572],[-583.6174887166798,1584.5094068020758,524.602830996822],[-2641.997738693817,8101.0267434695925,2709.9011577864117],[-3829.378350733605,11845.669304184728,4028.067446485461],[-3708.225540049857,11443.103686593979,3882.098316979687],[-3551.0392254476255,10982.185955155119,3705.498390844819],[-2164.28117192903,6261.9750260511055,2150.2978172558305],[-2190.9224104181158,6396.109700651754,2253.7438593901256],[-3469.3659343870895,10754.978799507146,3632.327060941977],[-3444.878055545244,10789.97577139375,3637.728745831303],[-368.8991871419778,970.7525762113208,301.73155121825897],[-3700.3017749973656,11369.69967746225,3884.355282134692],[-3560.9723268294433,11017.542167082587,3725.059723699492],[-2729.2721072149084,8356.3262187765,2823.678941753759],[-2117.179942874494,6073.861399587162,2085.1378770328447],[-537.0943999675859,1404.9631670113108,456.54916335825914],[-2143.0132582751817,6179.868647092866,2116.0234677087315],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-298.13684267769366,786.532860892255,231.08905659727586],[-2493.9320854152006,7576.341414249185,2549.171179909504],[-2671.0380632547826,8166.529543766916,2744.8995255544182],[-321.3939854788848,824.6753193166652,264.9772900180041],[-2158.832511098289,6232.461932771644,2147.613339191938],[-3953.44422070052,12308.487660390048,4178.08443598586],[-167.11619467235616,478.24815220839645,128.12137847316913],[-2414.8099336234,7366.068344950313,2503.803419911586],[-2566.746840712778,7810.242000363003,2656.1821913124268],[-1201.845414011985,3676.175272445249,1283.3921630251853],[-2739.119948379716,8405.644469722112,2833.055799717656],[-2129.623103871846,6135.408605626203,2107.9243658995356],[-2760.9905214043606,8513.82699156177,2864.8677500027784],[-1602.6080782565189,4706.230282462984,1511.7326887220158],[-211.51683525441302,561.6021480528048,161.02590366867105],[-1353.4958199699677,3961.3481715780053,1346.693426270094],[-428.17241374579635,1106.8343079199751,357.53955892900416],[-350.35095366241063,935.2124909338064,282.24469036850854],[-2691.09741406068,8259.596613024574,2765.068145053695],[-1957.614586293977,5763.551164077245,1983.2984243132137],[-1343.6891258902356,3983.4204250988846,1362.5972011192782],[-1401.733616038067,4121.783928095077,1371.1100560851698],[-160.83912595174294,454.076072379988,120.5684704560598],[-1909.5159880215767,5673.59760633417,1954.2618721963056],[-3928.7160324253846,12204.995321603801,4146.984544671654],[-1153.2011714317784,3560.1460072944355,1252.161463961018],[-3770.2697701650864,11636.418062599354,3957.9138801834],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1500,30,0.12178430000000001,0.13554467,0.06039881199477439,0.3142259885694764,0.3150917587467086,0.005083477318671526,0.0030027913291705436,0.003022999234171792,1.9190235422887603E-4,99,"[[-1965.6950565551476,5761.716697208411,1968.3384069976582],[-2733.632725590567,8429.190600898955,2809.9819313405283],[-582.475818723377,1517.4601400558945,493.37682352712585],[-1666.8857534202602,4878.516917343792,1582.2473308836568],[-3380.263090885795,10469.210653508066,3557.9167077531442],[-340.68721508277997,900.2153890898358,276.39981851265895],[-2622.3875265805004,7970.590954562791,2684.257136984622],[-2474.6568592075855,7470.199364153168,2497.4289371001482],[-3406.764700201548,10593.223312930728,3567.492516647696],[-2683.66377609208,8191.915192755622,2750.59871309643],[-2100.2822841011066,6015.4857179047585,2071.939129308666],[-3425.7359098471443,10607.474441816552,3594.6722364052657],[-489.7488747903627,1271.798253332791,398.3016287239545],[-1089.420301794266,3434.7314421569145,1196.69573010512],[-2200.6972985712127,6386.67416863759,2247.0835553091465],[-1593.9409549343964,4686.908040295573,1484.1689436994911],[-3441.87814715675,10666.25144330627,3605.696939543057],[-1542.7988798258916,4574.506257327835,1434.9133893270118],[-2213.9206721450037,6447.729793866809,2257.4934817825088],[-2710.761815337425,8336.904324622146,2782.100114434142],[-638.5166023677242,1683.746068444123,539.142870750102],[-1687.4501155242192,4926.14540795723,1576.625837594107],[-1430.3600609250475,4098.9459986078255,1369.5141600495224],[-622.6191185242811,1643.3641350261673,559.6659124987762],[-564.8115860756348,1484.1955175447588,492.2572612718014],[-1484.8710213605557,4257.080992300502,1420.7709024464432],[-1184.0119060390357,3624.101311816273,1251.7707856541374],[-3439.272682355282,10654.880708565794,3602.7839004909756],[-622.4964106577821,1707.9005761405506,603.8956838994337],[-2121.056011403769,6069.80563962887,2056.334276726871],[-1613.9486108644207,4721.78659335521,1521.4622242845642],[-555.8894574087747,1451.3827127885108,472.9668810585482],[-2136.5052744028108,6125.06818707873,2116.8772761990926],[-3420.6057411522024,10607.90425966401,3587.9668845366673],[-2157.525948184235,6228.601834114463,2138.595735212759],[-491.8589894245103,1295.2621687649596,413.81581772932964],[-1222.9940723773964,3689.4403395486447,1275.7908052841447],[-1485.1480537704429,4235.279517286243,1417.6802111172863],[-1343.6350482791806,3960.413167623684,1345.6358354268182],[-3610.4521483338212,11118.033726821213,3760.292518953247],[-1892.28922804047,5615.3211804993525,1909.5175281534039],[-3361.8137330495224,10528.810463791378,3566.9434897234974],[-2423.560034363489,7391.972664370766,2493.6020132233793],[-1375.6438493470832,4031.346825401586,1353.8402672367872],[-3426.276602751719,10638.204057100718,3586.4227663112124],[-1468.4505499859529,4219.3252155347955,1410.0475815839056],[-1150.3865841976892,3528.2742926848,1214.7897762550294],[-1925.5430591514294,5707.828088644052,1955.569310097857],[-2491.5858886101655,7563.363290936938,2540.50710574492],[-619.0793321613652,1714.9412983242937,592.0771074913589],[-1162.5566074827375,3563.6414422298753,1255.0550907975257],[-1713.2187356008096,5073.960651054181,1637.8073366280983],[-434.9937514792783,1109.6112157639088,349.68559641324515],[-2493.241286682552,7564.26627962425,2548.534115830576],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1625.4612796019937,4763.879997269961,1533.6204296485803],[-605.8610129797777,1600.2914422467845,528.8641035155495],[-1447.3624568854384,4169.185678504179,1398.3431297963748],[-1862.781146578245,5570.711068963445,1909.6069887470064],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-3852.444735274267,11968.333006441166,4022.2797234568916],[-1090.442144461776,3463.1432959917065,1219.759100962353],[-252.62562072614602,673.020193542337,180.85830276614135],[-2432.8793516735927,7396.522985484819,2507.6176364766943],[-3460.7454340862005,10706.99791567521,3621.7846712114233],[-1669.7768133914292,4884.189725406404,1572.6707345290763],[-1955.35390687167,5759.997305135214,1977.475805389949],[-2122.151976573876,6087.49908362366,2081.155761769571],[-1090.6192806449644,3454.004926612794,1212.1340224975795],[-3950.392260593814,12296.89870418621,4179.965436085572],[-2641.997738693817,8101.0267434695925,2709.9011577864117],[-3708.225540049857,11443.103686593979,3882.098316979687],[-3551.0392254476255,10982.185955155119,3705.498390844819],[-2164.28117192903,6261.9750260511055,2150.2978172558305],[-368.8991871419778,970.7525762113208,301.73155121825897],[-3700.3017749973656,11369.69967746225,3884.355282134692],[-2117.179942874494,6073.861399587162,2085.1378770328447],[-537.0943999675859,1404.9631670113108,456.54916335825914],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-298.13684267769366,786.532860892255,231.08905659727586],[-2493.9320854152006,7576.341414249185,2549.171179909504],[-321.3939854788848,824.6753193166652,264.9772900180041],[-3953.44422070052,12308.487660390048,4178.08443598586],[-167.11619467235616,478.24815220839645,128.12137847316913],[-2566.746840712778,7810.242000363003,2656.1821913124268],[-2739.119948379716,8405.644469722112,2833.055799717656],[-2760.9905214043606,8513.82699156177,2864.8677500027784],[-211.51683525441302,561.6021480528048,161.02590366867105],[-1353.4958199699677,3961.3481715780053,1346.693426270094],[-428.17241374579635,1106.8343079199751,357.53955892900416],[-160.83912595174294,454.076072379988,120.5684704560598],[-3928.7160324253846,12204.995321603801,4146.984544671654],[-3770.2697701650864,11636.418062599354,3957.9138801834],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1600,30,0.12850015,0.14247863000000002,0.061942753145487986,0.3198556788072867,0.3198373305801363,0.005204025259031781,0.002957839551174686,0.00295121895779917,1.916676165765916E-4,99,"[[-1136.9449061212622,3485.9981657073713,1200.5109427348896],[-2227.814254311653,6507.811359965174,2299.124944594511],[-380.9291327757889,987.2802118107546,294.2865082405804],[-238.5827059634877,643.152174842105,175.51766846162423],[-1489.2922082208715,4255.171333294383,1420.498668353191],[-1641.7766129278666,4802.362205712761,1531.5177448968336],[-330.69592636826377,858.6210217750805,268.7068701074222],[-2728.179656882448,8352.045131773068,2793.102007024803],[-2673.419643799653,8164.638251782846,2751.3701680983995],[-2579.8628665703204,7810.501369308391,2624.1857091008274],[-3739.6704237505896,11621.4735702352,3892.9621384912684],[-2160.8040813610037,6233.703888727487,2144.0994518215507],[-3343.7849885036944,10469.577563236759,3545.9625992836154],[-3294.718004735404,10228.174689245681,3502.644668231047],[-685.7253764335617,1918.9160318516879,672.1199231933151],[-2092.3185096031602,5987.91724813171,2059.7161822053376],[-2152.1566432527,6177.493587532647,2082.811495826091],[-1492.6507241624968,4252.091408245222,1416.12817239491],[-2113.8718085536602,6066.930594897008,2050.9425901505047],[-1892.8648926478716,5611.486808212875,1909.7283231339588],[-2546.861592123486,7701.870741422678,2561.6551649815174],[-3887.3262459714547,12056.45019360374,4092.223714816737],[-1718.5586336946174,5088.728372979207,1630.4124398925699],[-1122.4382523855395,3519.606477444355,1211.9256603944652],[-2463.6659463266155,7475.751762893043,2497.388132477592],[-1479.6724014664505,4213.88230874821,1408.3013854066332],[-283.3573901661139,769.9395590844547,210.15301213885718],[-1098.309862697704,3434.960012472132,1188.4584307098285],[-3527.70402254137,10926.773203133795,3667.86917408063],[-2132.1658474330256,6098.438581772074,2074.517778174985],[-652.2158185623314,1748.5951394672152,563.0693607859027],[-3350.1667455167594,10422.094010469724,3554.4598006849424],[-2465.428978210215,7454.561576446808,2497.515294489455],[-3375.447599103662,10450.735202938591,3557.209383130209],[-3376.279955468378,10461.716500693137,3559.568286934867],[-1710.4736887375075,4990.383142926775,1613.5745736548545],[-662.9895959587881,1852.4123046876489,651.1090999600269],[-201.89360992590835,537.8179126752009,142.25068168497717],[-1694.125704955586,4949.012521322056,1578.1372752008645],[-2009.172827253888,5849.997739283785,2000.8371164690411],[-1294.0524352309692,3843.6713994208067,1314.709783137055],[-2451.52655691229,7409.421206901373,2494.7415141965275],[-2456.9524383933135,7396.903949175005,2492.1398171298315],[-711.8088373358836,1902.7005475366093,618.6177342539396],[-1417.9098978809443,4068.6985918682467,1382.3658296626047],[-677.6613259228984,1877.8304456108833,651.8039127479717],[-1965.6950565551476,5761.716697208411,1968.3384069976582],[-582.475818723377,1517.4601400558945,493.37682352712585],[-3380.263090885795,10469.210653508066,3557.9167077531442],[-2622.3875265805004,7970.590954562791,2684.257136984622],[-2474.6568592075855,7470.199364153168,2497.4289371001482],[-3406.764700201548,10593.223312930728,3567.492516647696],[-2683.66377609208,8191.915192755622,2750.59871309643],[-3425.7359098471443,10607.474441816552,3594.6722364052657],[-489.7488747903627,1271.798253332791,398.3016287239545],[-1089.420301794266,3434.7314421569145,1196.69573010512],[-1593.9409549343964,4686.908040295573,1484.1689436994911],[-1542.7988798258916,4574.506257327835,1434.9133893270118],[-2213.9206721450037,6447.729793866809,2257.4934817825088],[-638.5166023677242,1683.746068444123,539.142870750102],[-1687.4501155242192,4926.14540795723,1576.625837594107],[-1430.3600609250475,4098.9459986078255,1369.5141600495224],[-622.6191185242811,1643.3641350261673,559.6659124987762],[-1184.0119060390357,3624.101311816273,1251.7707856541374],[-2121.056011403769,6069.80563962887,2056.334276726871],[-555.8894574087747,1451.3827127885108,472.9668810585482],[-491.8589894245103,1295.2621687649596,413.81581772932964],[-1222.9940723773964,3689.4403395486447,1275.7908052841447],[-1485.1480537704429,4235.279517286243,1417.6802111172863],[-3610.4521483338212,11118.033726821213,3760.292518953247],[-1892.28922804047,5615.3211804993525,1909.5175281534039],[-1150.3865841976892,3528.2742926848,1214.7897762550294],[-434.9937514792783,1109.6112157639088,349.68559641324515],[-196.4637178280945,527.1479151820997,141.29442673889653],[-605.8610129797777,1600.2914422467845,528.8641035155495],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-3852.444735274267,11968.333006441166,4022.2797234568916],[-252.62562072614602,673.020193542337,180.85830276614135],[-3460.7454340862005,10706.99791567521,3621.7846712114233],[-1669.7768133914292,4884.189725406404,1572.6707345290763],[-2164.28117192903,6261.9750260511055,2150.2978172558305],[-3700.3017749973656,11369.69967746225,3884.355282134692],[-537.0943999675859,1404.9631670113108,456.54916335825914],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-298.13684267769366,786.532860892255,231.08905659727586],[-3953.44422070052,12308.487660390048,4178.08443598586],[-2739.119948379716,8405.644469722112,2833.055799717656],[-2760.9905214043606,8513.82699156177,2864.8677500027784],[-1353.4958199699677,3961.3481715780053,1346.693426270094],[-428.17241374579635,1106.8343079199751,357.53955892900416],[-160.83912595174294,454.076072379988,120.5684704560598],[-3928.7160324253846,12204.995321603801,4146.984544671654],[-3770.2697701650864,11636.418062599354,3957.9138801834],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1700,30,0.13523285000000002,0.14917162,0.06217346818296537,0.32357233796549756,0.3237012222313049,0.0042791347771564126,0.0028646186541017365,0.0028736297261310255,1.968833240469154E-4,99,"[[-3285.469712061861,10211.685039157222,3477.273293609769],[-1901.787995246117,5618.048665755405,1915.6825311008884],[-1488.339458556584,4227.409805729884,1411.6084602257704],[-3578.000953069447,11033.73280316883,3715.772506343409],[-3937.5279518493644,12230.103347046374,4153.180624698056],[-1638.2274142386407,4793.4748688816535,1517.4395747365006],[-508.1055141851389,1302.4682381826408,415.0622918098925],[-1433.496897268996,4075.9900029204587,1356.1957740532148],[-1700.2685463590328,4961.900490591728,1580.9376544875468],[-2748.143191944989,8424.474075830618,2838.48278792278],[-1145.0675193572238,3515.6788465879017,1210.5955321441934],[-1673.5687331564754,4846.524274676851,1530.831184719154],[-3361.213669617899,10404.470255402888,3552.0011693004258],[-3390.316866433013,10536.91432139204,3542.755021472597],[-1696.7556880406753,4903.372546207367,1559.6853362108134],[-2607.37990543518,7891.62722658467,2641.1953407709757],[-1121.4062464765225,3467.389425403912,1186.2787414501756],[-692.4161431548233,1840.6789962473279,592.9468758426661],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-542.4615881454698,1396.5556709428743,428.8791981894498],[-1593.7303894873387,4662.631371103393,1467.1195430056457],[-1625.8635499328861,4753.1943532441755,1502.3481098665495],[-1721.8685929317376,5085.8328284372255,1621.1322325666374],[-3340.046540239085,10358.322358386808,3531.738533651556],[-643.756957544142,1699.9357984588355,545.3413487391454],[-2138.8546010640944,6129.473434612216,2077.087999102758],[-1433.1190541531175,4115.775238147493,1378.4250244207813],[-623.5712548480034,1630.7531380323662,525.8709939843227],[-717.3466238633847,1917.976235785961,626.3629099588487],[-665.0359651618975,1769.666061918359,570.3592544541118],[-694.8050006373705,1874.4099538684866,611.9434305692585],[-3800.316188476745,11798.41304764702,3958.882168146383],[-3287.4902820952943,10258.203497055407,3493.026493692525],[-722.4845960039613,1934.0520232694435,639.2298873255935],[-706.1667837239146,1920.4390282403886,625.7850116339572],[-1155.875524825843,3528.2897437146567,1213.1567966829361],[-2061.850232518774,5910.76182217809,2035.465473147966],[-1136.9449061212622,3485.9981657073713,1200.5109427348896],[-2227.814254311653,6507.811359965174,2299.124944594511],[-380.9291327757889,987.2802118107546,294.2865082405804],[-238.5827059634877,643.152174842105,175.51766846162423],[-330.69592636826377,858.6210217750805,268.7068701074222],[-2728.179656882448,8352.045131773068,2793.102007024803],[-2579.8628665703204,7810.501369308391,2624.1857091008274],[-2160.8040813610037,6233.703888727487,2144.0994518215507],[-3294.718004735404,10228.174689245681,3502.644668231047],[-2152.1566432527,6177.493587532647,2082.811495826091],[-1492.6507241624968,4252.091408245222,1416.12817239491],[-2113.8718085536602,6066.930594897008,2050.9425901505047],[-1892.8648926478716,5611.486808212875,1909.7283231339588],[-2546.861592123486,7701.870741422678,2561.6551649815174],[-3887.3262459714547,12056.45019360374,4092.223714816737],[-1479.6724014664505,4213.88230874821,1408.3013854066332],[-283.3573901661139,769.9395590844547,210.15301213885718],[-1098.309862697704,3434.960012472132,1188.4584307098285],[-3527.70402254137,10926.773203133795,3667.86917408063],[-2132.1658474330256,6098.438581772074,2074.517778174985],[-2465.428978210215,7454.561576446808,2497.515294489455],[-3375.447599103662,10450.735202938591,3557.209383130209],[-1710.4736887375075,4990.383142926775,1613.5745736548545],[-201.89360992590835,537.8179126752009,142.25068168497717],[-2009.172827253888,5849.997739283785,2000.8371164690411],[-1294.0524352309692,3843.6713994208067,1314.709783137055],[-2451.52655691229,7409.421206901373,2494.7415141965275],[-2456.9524383933135,7396.903949175005,2492.1398171298315],[-711.8088373358836,1902.7005475366093,618.6177342539396],[-1965.6950565551476,5761.716697208411,1968.3384069976582],[-582.475818723377,1517.4601400558945,493.37682352712585],[-3380.263090885795,10469.210653508066,3557.9167077531442],[-2474.6568592075855,7470.199364153168,2497.4289371001482],[-2683.66377609208,8191.915192755622,2750.59871309643],[-489.7488747903627,1271.798253332791,398.3016287239545],[-2213.9206721450037,6447.729793866809,2257.4934817825088],[-638.5166023677242,1683.746068444123,539.142870750102],[-1430.3600609250475,4098.9459986078255,1369.5141600495224],[-2121.056011403769,6069.80563962887,2056.334276726871],[-1222.9940723773964,3689.4403395486447,1275.7908052841447],[-3610.4521483338212,11118.033726821213,3760.292518953247],[-1150.3865841976892,3528.2742926848,1214.7897762550294],[-434.9937514792783,1109.6112157639088,349.68559641324515],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-3852.444735274267,11968.333006441166,4022.2797234568916],[-252.62562072614602,673.020193542337,180.85830276614135],[-3460.7454340862005,10706.99791567521,3621.7846712114233],[-3700.3017749973656,11369.69967746225,3884.355282134692],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-298.13684267769366,786.532860892255,231.08905659727586],[-3953.44422070052,12308.487660390048,4178.08443598586],[-2739.119948379716,8405.644469722112,2833.055799717656],[-2760.9905214043606,8513.82699156177,2864.8677500027784],[-1353.4958199699677,3961.3481715780053,1346.693426270094],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1800,30,0.14177255,0.15585456333333333,0.06254017776605683,0.3273121678570137,0.3275486487697784,0.003619707162105654,0.002791060028708421,0.002811535804983634,1.8383119821604167E-4,99,"[[-741.2908328156849,1977.1136810558457,649.019692586953],[-2517.2057911894653,7605.0915569960625,2525.174184356589],[-2670.656973361139,8156.972154864363,2712.2784035899163],[-1507.2919608805998,4312.445675836248,1413.4436930052188],[-3294.166119051106,10211.240131274964,3474.1115488367996],[-748.5418390589952,2027.1295132563116,669.4063192175719],[-546.4497576082109,1413.346481320155,438.6050761308815],[-2688.252522375966,8201.316002677288,2731.6262434819423],[-3585.103124337796,11040.07905799964,3717.378325494041],[-1952.4434710376631,5731.720976174219,1948.0330187845432],[-442.29584079892527,1156.8846223860983,351.52462930455715],[-1426.3642575903218,4077.7526666545955,1361.5102112736938],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-542.1251749799075,1376.1851665972547,440.0278582688677],[-695.980886441269,1837.4037577747422,604.9123089152795],[-2147.4937919362605,6147.166339810096,2066.1567910572485],[-3608.0328675892106,11102.045985823648,3750.248173341031],[-3212.168072477318,10012.81670734353,3420.0777195732508],[-1481.364806414697,4191.978676638453,1375.34780879655],[-2060.5031244883944,5915.194826324448,2028.0333231658626],[-214.83572010830767,567.2580543372102,154.61067861816227],[-3290.314793236579,10208.427446339832,3481.57813665045],[-2157.0564107357854,6190.3906859812605,2087.011929441561],[-1123.560844589432,3468.1579654651223,1197.9134015289364],[-3236.566804656872,10086.30196509131,3429.6454125049595],[-1658.1054784153837,4821.283775051648,1515.844491259041],[-390.21948034514133,1002.4284999402179,300.5248437398402],[-2034.0806136450067,5849.032060865132,2013.7620444254721],[-2137.505167183537,6118.399029705287,2072.9730963164902],[-1503.2221329328124,4267.000581174027,1426.0271286671925],[-689.9471484484158,1821.9424398934773,595.3714124642378],[-1939.3112143028825,5687.459211372869,1947.6277709786386],[-1581.6163975536715,4657.105146698448,1448.6752719493702],[-618.7902179843916,1550.9089087342213,477.93599372884245],[-3848.711809044152,11937.610262033313,4008.7790699100706],[-3298.3557495942346,10216.427848157695,3474.918802044202],[-2572.1743457045063,7782.500228750246,2606.4549230108114],[-3285.469712061861,10211.685039157222,3477.273293609769],[-1901.787995246117,5618.048665755405,1915.6825311008884],[-3937.5279518493644,12230.103347046374,4153.180624698056],[-508.1055141851389,1302.4682381826408,415.0622918098925],[-1433.496897268996,4075.9900029204587,1356.1957740532148],[-1700.2685463590328,4961.900490591728,1580.9376544875468],[-2748.143191944989,8424.474075830618,2838.48278792278],[-1673.5687331564754,4846.524274676851,1530.831184719154],[-3390.316866433013,10536.91432139204,3542.755021472597],[-1696.7556880406753,4903.372546207367,1559.6853362108134],[-2607.37990543518,7891.62722658467,2641.1953407709757],[-1121.4062464765225,3467.389425403912,1186.2787414501756],[-692.4161431548233,1840.6789962473279,592.9468758426661],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-542.4615881454698,1396.5556709428743,428.8791981894498],[-1593.7303894873387,4662.631371103393,1467.1195430056457],[-1721.8685929317376,5085.8328284372255,1621.1322325666374],[-717.3466238633847,1917.976235785961,626.3629099588487],[-3800.316188476745,11798.41304764702,3958.882168146383],[-722.4845960039613,1934.0520232694435,639.2298873255935],[-1155.875524825843,3528.2897437146567,1213.1567966829361],[-1136.9449061212622,3485.9981657073713,1200.5109427348896],[-2227.814254311653,6507.811359965174,2299.124944594511],[-2728.179656882448,8352.045131773068,2793.102007024803],[-2152.1566432527,6177.493587532647,2082.811495826091],[-2113.8718085536602,6066.930594897008,2050.9425901505047],[-2546.861592123486,7701.870741422678,2561.6551649815174],[-283.3573901661139,769.9395590844547,210.15301213885718],[-1098.309862697704,3434.960012472132,1188.4584307098285],[-3527.70402254137,10926.773203133795,3667.86917408063],[-2465.428978210215,7454.561576446808,2497.515294489455],[-1710.4736887375075,4990.383142926775,1613.5745736548545],[-201.89360992590835,537.8179126752009,142.25068168497717],[-1294.0524352309692,3843.6713994208067,1314.709783137055],[-2456.9524383933135,7396.903949175005,2492.1398171298315],[-711.8088373358836,1902.7005475366093,618.6177342539396],[-3380.263090885795,10469.210653508066,3557.9167077531442],[-2474.6568592075855,7470.199364153168,2497.4289371001482],[-2213.9206721450037,6447.729793866809,2257.4934817825088],[-638.5166023677242,1683.746068444123,539.142870750102],[-1430.3600609250475,4098.9459986078255,1369.5141600495224],[-2121.056011403769,6069.80563962887,2056.334276726871],[-1222.9940723773964,3689.4403395486447,1275.7908052841447],[-434.9937514792783,1109.6112157639088,349.68559641324515],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-3852.444735274267,11968.333006441166,4022.2797234568916],[-252.62562072614602,673.020193542337,180.85830276614135],[-3460.7454340862005,10706.99791567521,3621.7846712114233],[-3700.3017749973656,11369.69967746225,3884.355282134692],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-298.13684267769366,786.532860892255,231.08905659727586],[-3953.44422070052,12308.487660390048,4178.08443598586],[-2760.9905214043606,8513.82699156177,2864.8677500027784],[-1353.4958199699677,3961.3481715780053,1346.693426270094],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-131.4296971897126,406.7885745890126,116.41331187037899],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
1900,30,0.1486249,0.16275937666666668,0.06375694420889104,0.3312326098492091,0.3307436092662518,0.0032338674962191618,0.0027348755749728275,0.002740273260107774,1.728855527596002E-4,99,"[[-3328.3091795505393,10305.230044205065,3490.127838103819],[-2440.9892206088457,7371.900720247321,2466.3886601784],[-1734.4454070958852,5051.028996028555,1617.3202571986844],[-1503.36401848673,4236.2245119377485,1382.4257598095649],[-1539.3898762349336,4361.6874876671,1432.8391821648277],[-3257.1259795639253,10140.599284775277,3442.2768268323466],[-794.5772987841646,2166.251893025196,721.4642995576613],[-2167.5286574991983,6184.277215283813,2080.4824665638394],[-148.37804861238095,424.55886039997785,119.34661390893247],[-734.8586065808447,2002.6796996803364,654.8671475126195],[-3158.0550160144735,9874.22230236501,3370.7413644967173],[-635.7332800432936,1695.7792352088711,521.670295400789],[-3271.463836682547,10173.77908257089,3452.248594694948],[-312.80005645676596,806.6149278368454,230.06286685017366],[-2565.0676820146546,7756.512152136911,2585.447711138994],[-3448.648138271785,10652.292001802285,3603.7455332104355],[-1616.5320529601067,4720.836900566022,1478.2439668710022],[-1677.8347601248313,4844.543772141589,1532.964711962833],[-303.5391539179327,803.3382898950414,232.10189304546716],[-1137.7783462819566,3506.58008628236,1198.8212649625914],[-2077.3774324097517,5937.7868709199765,2036.2151085713174],[-1432.260881042329,4096.451148278565,1365.461100770629],[-1538.4950664111836,4376.696660600731,1444.4000989820197],[-2091.9916000869907,5998.979464784872,2019.8806717140137],[-1884.2585971918215,5567.642692950803,1898.5774986739568],[-3285.665909353645,10176.952293477032,3460.6757554064243],[-2034.1886324798272,5818.028791965246,2000.448379475502],[-1708.584800852136,4959.927991397209,1581.9591289277764],[-1125.9892786885578,3450.51443759488,1186.3091441240076],[-1485.9274213865642,4205.953459482075,1382.5835515768508],[-1283.7393626697603,3818.814380315141,1304.3576478427],[-746.0680974358785,1959.5525550867062,647.7077063793793],[-3408.025569504464,10553.500985209552,3565.2824663475244],[-2441.023736537108,7397.292566551972,2480.5573979983724],[-741.2908328156849,1977.1136810558457,649.019692586953],[-2517.2057911894653,7605.0915569960625,2525.174184356589],[-2670.656973361139,8156.972154864363,2712.2784035899163],[-748.5418390589952,2027.1295132563116,669.4063192175719],[-546.4497576082109,1413.346481320155,438.6050761308815],[-2688.252522375966,8201.316002677288,2731.6262434819423],[-3585.103124337796,11040.07905799964,3717.378325494041],[-1952.4434710376631,5731.720976174219,1948.0330187845432],[-442.29584079892527,1156.8846223860983,351.52462930455715],[-1426.3642575903218,4077.7526666545955,1361.5102112736938],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-542.1251749799075,1376.1851665972547,440.0278582688677],[-2147.4937919362605,6147.166339810096,2066.1567910572485],[-3608.0328675892106,11102.045985823648,3750.248173341031],[-3212.168072477318,10012.81670734353,3420.0777195732508],[-1481.364806414697,4191.978676638453,1375.34780879655],[-214.83572010830767,567.2580543372102,154.61067861816227],[-2157.0564107357854,6190.3906859812605,2087.011929441561],[-3236.566804656872,10086.30196509131,3429.6454125049595],[-1658.1054784153837,4821.283775051648,1515.844491259041],[-390.21948034514133,1002.4284999402179,300.5248437398402],[-2034.0806136450067,5849.032060865132,2013.7620444254721],[-689.9471484484158,1821.9424398934773,595.3714124642378],[-618.7902179843916,1550.9089087342213,477.93599372884245],[-3848.711809044152,11937.610262033313,4008.7790699100706],[-508.1055141851389,1302.4682381826408,415.0622918098925],[-1433.496897268996,4075.9900029204587,1356.1957740532148],[-2748.143191944989,8424.474075830618,2838.48278792278],[-1673.5687331564754,4846.524274676851,1530.831184719154],[-1696.7556880406753,4903.372546207367,1559.6853362108134],[-2607.37990543518,7891.62722658467,2641.1953407709757],[-1121.4062464765225,3467.389425403912,1186.2787414501756],[-692.4161431548233,1840.6789962473279,592.9468758426661],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-542.4615881454698,1396.5556709428743,428.8791981894498],[-717.3466238633847,1917.976235785961,626.3629099588487],[-3800.316188476745,11798.41304764702,3958.882168146383],[-1155.875524825843,3528.2897437146567,1213.1567966829361],[-1136.9449061212622,3485.9981657073713,1200.5109427348896],[-2227.814254311653,6507.811359965174,2299.124944594511],[-2728.179656882448,8352.045131773068,2793.102007024803],[-2152.1566432527,6177.493587532647,2082.811495826091],[-2546.861592123486,7701.870741422678,2561.6551649815174],[-3527.70402254137,10926.773203133795,3667.86917408063],[-201.89360992590835,537.8179126752009,142.25068168497717],[-2456.9524383933135,7396.903949175005,2492.1398171298315],[-2474.6568592075855,7470.199364153168,2497.4289371001482],[-2213.9206721450037,6447.729793866809,2257.4934817825088],[-2121.056011403769,6069.80563962887,2056.334276726871],[-1222.9940723773964,3689.4403395486447,1275.7908052841447],[-434.9937514792783,1109.6112157639088,349.68559641324515],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-3852.444735274267,11968.333006441166,4022.2797234568916],[-252.62562072614602,673.020193542337,180.85830276614135],[-3700.3017749973656,11369.69967746225,3884.355282134692],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-3953.44422070052,12308.487660390048,4178.08443598586],[-2760.9905214043606,8513.82699156177,2864.8677500027784],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2000,30,0.1552863,0.16960269666666666,0.0649277394607239,0.33376586809667735,0.33378854251361345,0.0035146784193994854,0.0026377140218382285,0.0026600388806341676,1.674028696498896E-4,99,"[[-733.0072204765613,1944.419774899797,636.3705526124437],[-467.9468047418644,1214.7262235486755,362.10533684454856],[-780.8150159347067,2125.799758174408,711.1057761075167],[-762.4540939669014,2013.1150772461594,663.3502732892182],[-1156.3018255759137,3506.688122411905,1205.204876537158],[-3227.8894641136917,10023.69660257725,3420.651372438191],[-3552.43409737222,10965.356535780014,3689.6041567034436],[-2170.587213339112,6199.5765149603385,2094.692219591718],[-633.0645096239346,1613.8186718262668,494.3595758574166],[-2070.464246083593,5928.154452858882,1987.1080617346206],[-2123.16068113579,6042.837361362251,2043.0945995497675],[-1510.730385221259,4288.450564649675,1406.0402441805165],[-326.6497313125686,854.3908605029799,240.23875984927],[-1727.5504349700796,5015.922258760321,1602.3473893518403],[-2697.421726163412,8217.093399671365,2740.3113697280364],[-611.9891232051141,1564.8373645300844,501.306658872],[-521.0995005060025,1322.580263151306,418.3094859063475],[-1920.0939695560658,5657.238967465361,1921.2971860885473],[-3193.959422171401,9941.75527915901,3372.018992493053],[-2158.5544919751337,6174.073107480826,2076.402361550777],[-3809.148756550414,11783.282684794432,3970.2163420479806],[-220.45615013543912,585.4326038003006,156.6750271779571],[-1497.9993697064565,4207.986308937168,1378.9889210635986],[-3778.985045147507,11647.17695860531,3914.1567863703826],[-1477.966349761996,4164.977731973882,1366.577340244937],[-659.1938309850184,1728.3969421230108,533.8791306847633],[-1428.2900832864839,4090.2377136762143,1360.172495960295],[-304.33551794515745,778.2963247550279,213.50671007306332],[-768.5957316905069,2050.378139804306,682.8404138470536],[-775.1688582208717,2125.6159681249865,702.5612331235875],[-2029.2022373678208,5806.047325411904,1999.8197172159719],[-1710.1441521732827,4910.345265111835,1568.2680540171925],[-2180.5331968814126,6211.608470817035,2093.0100504747497],[-408.59626096270443,1073.6655357853738,302.2236326796205],[-3180.8075872257496,9920.296575122631,3384.138226078665],[-3353.9934505567194,10392.003005254595,3490.5349772358995],[-3328.3091795505393,10305.230044205065,3490.127838103819],[-2440.9892206088457,7371.900720247321,2466.3886601784],[-1734.4454070958852,5051.028996028555,1617.3202571986844],[-1503.36401848673,4236.2245119377485,1382.4257598095649],[-1539.3898762349336,4361.6874876671,1432.8391821648277],[-794.5772987841646,2166.251893025196,721.4642995576613],[-2167.5286574991983,6184.277215283813,2080.4824665638394],[-148.37804861238095,424.55886039997785,119.34661390893247],[-3158.0550160144735,9874.22230236501,3370.7413644967173],[-2565.0676820146546,7756.512152136911,2585.447711138994],[-3448.648138271785,10652.292001802285,3603.7455332104355],[-1616.5320529601067,4720.836900566022,1478.2439668710022],[-1677.8347601248313,4844.543772141589,1532.964711962833],[-2091.9916000869907,5998.979464784872,2019.8806717140137],[-1884.2585971918215,5567.642692950803,1898.5774986739568],[-3285.665909353645,10176.952293477032,3460.6757554064243],[-2034.1886324798272,5818.028791965246,2000.448379475502],[-1125.9892786885578,3450.51443759488,1186.3091441240076],[-1283.7393626697603,3818.814380315141,1304.3576478427],[-746.0680974358785,1959.5525550867062,647.7077063793793],[-3408.025569504464,10553.500985209552,3565.2824663475244],[-2441.023736537108,7397.292566551972,2480.5573979983724],[-2517.2057911894653,7605.0915569960625,2525.174184356589],[-2670.656973361139,8156.972154864363,2712.2784035899163],[-2688.252522375966,8201.316002677288,2731.6262434819423],[-3585.103124337796,11040.07905799964,3717.378325494041],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-542.1251749799075,1376.1851665972547,440.0278582688677],[-3608.0328675892106,11102.045985823648,3750.248173341031],[-3212.168072477318,10012.81670734353,3420.0777195732508],[-1481.364806414697,4191.978676638453,1375.34780879655],[-618.7902179843916,1550.9089087342213,477.93599372884245],[-3848.711809044152,11937.610262033313,4008.7790699100706],[-1433.496897268996,4075.9900029204587,1356.1957740532148],[-2748.143191944989,8424.474075830618,2838.48278792278],[-1673.5687331564754,4846.524274676851,1530.831184719154],[-1696.7556880406753,4903.372546207367,1559.6853362108134],[-2607.37990543518,7891.62722658467,2641.1953407709757],[-1121.4062464765225,3467.389425403912,1186.2787414501756],[-692.4161431548233,1840.6789962473279,592.9468758426661],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-542.4615881454698,1396.5556709428743,428.8791981894498],[-1155.875524825843,3528.2897437146567,1213.1567966829361],[-1136.9449061212622,3485.9981657073713,1200.5109427348896],[-2728.179656882448,8352.045131773068,2793.102007024803],[-2546.861592123486,7701.870741422678,2561.6551649815174],[-201.89360992590835,537.8179126752009,142.25068168497717],[-2456.9524383933135,7396.903949175005,2492.1398171298315],[-2474.6568592075855,7470.199364153168,2497.4289371001482],[-2213.9206721450037,6447.729793866809,2257.4934817825088],[-434.9937514792783,1109.6112157639088,349.68559641324515],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-252.62562072614602,673.020193542337,180.85830276614135],[-3700.3017749973656,11369.69967746225,3884.355282134692],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2100,30,0.1618985,0.17633095333333335,0.06520326873517569,0.3369710246258092,0.33647367792150784,0.003187556054623137,0.0025840453539646177,0.0025822745520248176,1.8683077827736055E-4,99,"[[-2434.9739317514445,7360.16055570207,2469.015584263396],[-811.4746916317432,2242.2569286833864,741.2669107097419],[-3753.1829331108356,11601.560487086863,3897.3605215891043],[-3485.9624683071106,10746.454729371084,3645.0022521936294],[-1502.9610927638203,4209.949540268917,1389.882026490062],[-2050.364776358652,5890.027659999418,1969.681709476247],[-3297.3727680654347,10218.001901359594,3425.6167176640174],[-2162.881846192076,6137.150837494159,2052.797364708847],[-2587.526157049966,7816.154945522012,2603.2817577926057],[-2037.9538017970174,5791.206815508883,1983.1036480849239],[-1740.6188651559473,5040.885022838196,1620.3968604564832],[-437.04237905426106,1136.9740079553576,325.92465930267093],[-1478.793227774491,4154.921225366668,1359.0744485550113],[-1695.566345446973,4902.4189809338,1540.4496506484245],[-2571.7091664720892,7758.053037703907,2583.192952761451],[-2663.321792805896,8087.049361475895,2708.5464095710227],[-1724.679211382176,4946.674027865386,1564.1260599830925],[-794.3476737459137,2196.4321629811943,724.5677667499497],[-1279.3062069427708,3822.048041951801,1278.5371042949573],[-1452.3173508705602,4134.151299364865,1354.009563606912],[-627.7870264576499,1582.262737938104,493.2115865551072],[-638.3420263429969,1636.3175141413822,497.93976381722524],[-2128.2238145744136,6063.87769600503,2046.284110435219],[-538.2293070371591,1394.057305717318,420.44329525559544],[-1739.215650100988,5042.836951338836,1620.803692592931],[-3383.501262882948,10486.685003623003,3518.021413451342],[-3250.356856123536,10069.629958338774,3416.567339987858],[-3289.2378085307373,10193.07306704604,3447.1627582972724],[-1150.3569695321821,3497.2200382503497,1203.7974689222651],[-770.1551928990498,2065.55240984655,685.0552453159315],[-3168.793165855325,9895.897203574592,3370.2790142505455],[-730.0319829158756,1934.607985073155,629.0565229476007],[-3825.109565093763,11804.972842405954,3977.9784854764453],[-2616.554990846096,7888.153754598639,2649.010816230632],[-2025.0552062032182,5789.67514569255,1981.192848119916],[-1545.5080428901215,4310.929989080103,1399.8784216262127],[-467.9468047418644,1214.7262235486755,362.10533684454856],[-762.4540939669014,2013.1150772461594,663.3502732892182],[-1156.3018255759137,3506.688122411905,1205.204876537158],[-3552.43409737222,10965.356535780014,3689.6041567034436],[-2170.587213339112,6199.5765149603385,2094.692219591718],[-633.0645096239346,1613.8186718262668,494.3595758574166],[-2070.464246083593,5928.154452858882,1987.1080617346206],[-2123.16068113579,6042.837361362251,2043.0945995497675],[-2697.421726163412,8217.093399671365,2740.3113697280364],[-521.0995005060025,1322.580263151306,418.3094859063475],[-3193.959422171401,9941.75527915901,3372.018992493053],[-220.45615013543912,585.4326038003006,156.6750271779571],[-1497.9993697064565,4207.986308937168,1378.9889210635986],[-3778.985045147507,11647.17695860531,3914.1567863703826],[-1477.966349761996,4164.977731973882,1366.577340244937],[-659.1938309850184,1728.3969421230108,533.8791306847633],[-304.33551794515745,778.2963247550279,213.50671007306332],[-768.5957316905069,2050.378139804306,682.8404138470536],[-1710.1441521732827,4910.345265111835,1568.2680540171925],[-2180.5331968814126,6211.608470817035,2093.0100504747497],[-408.59626096270443,1073.6655357853738,302.2236326796205],[-3180.8075872257496,9920.296575122631,3384.138226078665],[-3353.9934505567194,10392.003005254595,3490.5349772358995],[-2440.9892206088457,7371.900720247321,2466.3886601784],[-1503.36401848673,4236.2245119377485,1382.4257598095649],[-794.5772987841646,2166.251893025196,721.4642995576613],[-2167.5286574991983,6184.277215283813,2080.4824665638394],[-148.37804861238095,424.55886039997785,119.34661390893247],[-3158.0550160144735,9874.22230236501,3370.7413644967173],[-3448.648138271785,10652.292001802285,3603.7455332104355],[-1616.5320529601067,4720.836900566022,1478.2439668710022],[-1677.8347601248313,4844.543772141589,1532.964711962833],[-1884.2585971918215,5567.642692950803,1898.5774986739568],[-1125.9892786885578,3450.51443759488,1186.3091441240076],[-1283.7393626697603,3818.814380315141,1304.3576478427],[-746.0680974358785,1959.5525550867062,647.7077063793793],[-2517.2057911894653,7605.0915569960625,2525.174184356589],[-3585.103124337796,11040.07905799964,3717.378325494041],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-618.7902179843916,1550.9089087342213,477.93599372884245],[-3848.711809044152,11937.610262033313,4008.7790699100706],[-1433.496897268996,4075.9900029204587,1356.1957740532148],[-2748.143191944989,8424.474075830618,2838.48278792278],[-1121.4062464765225,3467.389425403912,1186.2787414501756],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-1155.875524825843,3528.2897437146567,1213.1567966829361],[-2728.179656882448,8352.045131773068,2793.102007024803],[-2546.861592123486,7701.870741422678,2561.6551649815174],[-201.89360992590835,537.8179126752009,142.25068168497717],[-2456.9524383933135,7396.903949175005,2492.1398171298315],[-2474.6568592075855,7470.199364153168,2497.4289371001482],[-2213.9206721450037,6447.729793866809,2257.4934817825088],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-252.62562072614602,673.020193542337,180.85830276614135],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2200,30,0.16867445,0.18307460666666667,0.06550622076517479,0.3396963044727329,0.3392777915651817,0.003431209265348794,0.002496392346721457,0.0024977621824277753,1.844633318729461E-4,99,"[[-3118.0447116341284,9743.665806172003,3308.3003031281796],[-2176.11869993403,6178.91872040663,2078.484146342556],[-3262.054970503784,10161.80067452268,3388.2751981213296],[-1752.5907015540895,5003.480390969756,1590.141057391079],[-692.5504802855262,1775.5423422197798,539.0945829816342],[-3566.787609209325,10998.317228542552,3700.8987239683465],[-460.7559994280527,1185.4599747788625,342.87045360381836],[-3135.7380490201535,9824.495799365208,3350.818159334054],[-1718.2506268699112,4936.008159320209,1562.0135969613277],[-499.96231893524094,1276.0117923004432,366.2613322861905],[-431.7086821900504,1123.149416211415,313.59286878959296],[-811.3340872407852,2225.189538451101,733.0255838669499],[-2140.567036440388,6106.415734040212,2041.6371382911914],[-1300.8907457893874,3865.081757951919,1288.7426404383182],[-3708.709890033655,11453.367872040815,3848.224428093235],[-1542.9327342813374,4305.365089703602,1411.3778782694037],[-232.8005670435662,608.8435421383657,159.7928675820413],[-1148.9491395003827,3490.934420032454,1198.7564785905004],[-3881.4263119170428,12065.610320802853,4050.450973114375],[-646.9012439487734,1671.5977727117115,506.34378615184727],[-2748.1261369838826,8406.322611355396,2834.643115089998],[-802.8651327317127,2135.9573603700983,717.4576542167343],[-2022.322951926165,5792.840401080379,1949.7520325500232],[-768.1547484996637,2053.074786793845,665.8831076682983],[-3518.5386840975198,10838.27500939614,3643.8724369479532],[-3505.685515317664,10823.71248020618,3630.8235523491403],[-3120.4026125610885,9776.542308290138,3318.5238939509773],[-827.513250396339,2317.303642704392,780.6032099055961],[-1737.0632501592045,4976.0505041502065,1565.1671420375371],[-1520.6900330471128,4275.8860592099745,1365.7901984745108],[-2032.1331612517272,5779.4024376259285,1975.8703137487723],[-1554.498819564057,4370.671385784967,1428.9632171324038],[-1746.2612984473647,5049.900148482623,1624.6419783362257],[-2423.3870477848327,7295.687066401249,2437.643591157232],[-645.2592496154989,1648.0618069709617,496.3588854789036],[-3166.499331995043,9892.846479214226,3352.7702660215336],[-813.8410038263889,2253.401737538436,749.7964233264028],[-339.67323376766694,885.9851966312464,236.17158786807903],[-811.4746916317432,2242.2569286833864,741.2669107097419],[-2050.364776358652,5890.027659999418,1969.681709476247],[-3297.3727680654347,10218.001901359594,3425.6167176640174],[-2162.881846192076,6137.150837494159,2052.797364708847],[-2587.526157049966,7816.154945522012,2603.2817577926057],[-2037.9538017970174,5791.206815508883,1983.1036480849239],[-1478.793227774491,4154.921225366668,1359.0744485550113],[-1695.566345446973,4902.4189809338,1540.4496506484245],[-2571.7091664720892,7758.053037703907,2583.192952761451],[-2663.321792805896,8087.049361475895,2708.5464095710227],[-1724.679211382176,4946.674027865386,1564.1260599830925],[-1279.3062069427708,3822.048041951801,1278.5371042949573],[-627.7870264576499,1582.262737938104,493.2115865551072],[-538.2293070371591,1394.057305717318,420.44329525559544],[-3383.501262882948,10486.685003623003,3518.021413451342],[-3250.356856123536,10069.629958338774,3416.567339987858],[-1150.3569695321821,3497.2200382503497,1203.7974689222651],[-3825.109565093763,11804.972842405954,3977.9784854764453],[-2616.554990846096,7888.153754598639,2649.010816230632],[-1545.5080428901215,4310.929989080103,1399.8784216262127],[-762.4540939669014,2013.1150772461594,663.3502732892182],[-1156.3018255759137,3506.688122411905,1205.204876537158],[-633.0645096239346,1613.8186718262668,494.3595758574166],[-2070.464246083593,5928.154452858882,1987.1080617346206],[-2697.421726163412,8217.093399671365,2740.3113697280364],[-3193.959422171401,9941.75527915901,3372.018992493053],[-1497.9993697064565,4207.986308937168,1378.9889210635986],[-3778.985045147507,11647.17695860531,3914.1567863703826],[-1477.966349761996,4164.977731973882,1366.577340244937],[-304.33551794515745,778.2963247550279,213.50671007306332],[-2180.5331968814126,6211.608470817035,2093.0100504747497],[-408.59626096270443,1073.6655357853738,302.2236326796205],[-3353.9934505567194,10392.003005254595,3490.5349772358995],[-2440.9892206088457,7371.900720247321,2466.3886601784],[-2167.5286574991983,6184.277215283813,2080.4824665638394],[-148.37804861238095,424.55886039997785,119.34661390893247],[-1677.8347601248313,4844.543772141589,1532.964711962833],[-1125.9892786885578,3450.51443759488,1186.3091441240076],[-746.0680974358785,1959.5525550867062,647.7077063793793],[-2517.2057911894653,7605.0915569960625,2525.174184356589],[-3585.103124337796,11040.07905799964,3717.378325494041],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-618.7902179843916,1550.9089087342213,477.93599372884245],[-1433.496897268996,4075.9900029204587,1356.1957740532148],[-2748.143191944989,8424.474075830618,2838.48278792278],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-2728.179656882448,8352.045131773068,2793.102007024803],[-201.89360992590835,537.8179126752009,142.25068168497717],[-2456.9524383933135,7396.903949175005,2492.1398171298315],[-2474.6568592075855,7470.199364153168,2497.4289371001482],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-252.62562072614602,673.020193542337,180.85830276614135],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2300,30,0.17524430000000002,0.18977112666666668,0.06574203306647694,0.34207954795851603,0.34163796943840435,0.003682648199663374,0.002444969712139582,0.00243821681536077,1.7507426476717287E-4,99,"[[-2015.5219115884056,5754.908134679403,1965.843971308653],[-2188.550031269109,6290.986751641921,2134.7240386638996],[-1552.6751212778854,4339.503639012662,1398.9786311582463],[-831.4076189297676,2207.2182748454525,737.9951165091487],[-1552.2090620616584,4335.179535327592,1400.2031308122448],[-2486.4002156755205,7529.267149724641,2484.5331845109154],[-1410.6751297926207,4053.795973657176,1341.3477801239462],[-1580.4436503338547,4428.250338046904,1463.778842576605],[-623.3443855151968,1566.4541059976902,487.4080609507534],[-1294.157332740393,3842.3016401395766,1284.7642079620846],[-2432.404749191532,7295.951393408807,2429.3023058071485],[-1175.9458509303277,3565.8449269009934,1224.3543769327055],[-1292.577666940628,3837.936768343396,1282.5470584360114],[-2409.11880387686,7242.809695460636,2401.755008173291],[-780.3290551242676,2051.0534051591767,671.4480022036382],[-3103.6190758310904,9718.473399134793,3296.587590901009],[-2599.499743242555,7810.010660246398,2594.5739995620206],[-2409.2046994671423,7248.4175343658235,2423.5014945603157],[-2681.9025070877356,8145.049777889573,2716.6527628630683],[-1738.1038702281785,4978.511568261455,1586.330840472137],[-692.8575014050043,1773.748957565228,544.9112360329933],[-1486.0973325781047,4209.698963218939,1356.151719574908],[-2547.425976221554,7702.94695019709,2549.8775510275377],[-2386.2835691431437,7181.979867771546,2388.7433186854455],[-2026.2936826422126,5818.959706302664,1943.0275680442915],[-712.1297125295159,1829.9360370664954,556.2443377389891],[-1547.2244236071926,4325.093447636507,1391.8189089077598],[-2766.27964402174,8533.899261192855,2866.091803851558],[-3918.443011728327,12136.740691018214,4111.247857395149],[-719.9445152734645,1854.9193571026428,560.3773890007033],[-1693.2273483327947,4866.981114661569,1541.5719580916532],[-575.9336804215683,1477.9345142149189,447.99900683346937],[-1128.4701660471092,3443.0860541340517,1184.3575683763336],[-3118.0447116341284,9743.665806172003,3308.3003031281796],[-2176.11869993403,6178.91872040663,2078.484146342556],[-3262.054970503784,10161.80067452268,3388.2751981213296],[-1752.5907015540895,5003.480390969756,1590.141057391079],[-692.5504802855262,1775.5423422197798,539.0945829816342],[-460.7559994280527,1185.4599747788625,342.87045360381836],[-1718.2506268699112,4936.008159320209,1562.0135969613277],[-499.96231893524094,1276.0117923004432,366.2613322861905],[-431.7086821900504,1123.149416211415,313.59286878959296],[-811.3340872407852,2225.189538451101,733.0255838669499],[-2140.567036440388,6106.415734040212,2041.6371382911914],[-3708.709890033655,11453.367872040815,3848.224428093235],[-232.8005670435662,608.8435421383657,159.7928675820413],[-1148.9491395003827,3490.934420032454,1198.7564785905004],[-3881.4263119170428,12065.610320802853,4050.450973114375],[-2748.1261369838826,8406.322611355396,2834.643115089998],[-802.8651327317127,2135.9573603700983,717.4576542167343],[-2022.322951926165,5792.840401080379,1949.7520325500232],[-3518.5386840975198,10838.27500939614,3643.8724369479532],[-3505.685515317664,10823.71248020618,3630.8235523491403],[-3120.4026125610885,9776.542308290138,3318.5238939509773],[-827.513250396339,2317.303642704392,780.6032099055961],[-1737.0632501592045,4976.0505041502065,1565.1671420375371],[-1520.6900330471128,4275.8860592099745,1365.7901984745108],[-2032.1331612517272,5779.4024376259285,1975.8703137487723],[-645.2592496154989,1648.0618069709617,496.3588854789036],[-339.67323376766694,885.9851966312464,236.17158786807903],[-3297.3727680654347,10218.001901359594,3425.6167176640174],[-2162.881846192076,6137.150837494159,2052.797364708847],[-1478.793227774491,4154.921225366668,1359.0744485550113],[-1724.679211382176,4946.674027865386,1564.1260599830925],[-3383.501262882948,10486.685003623003,3518.021413451342],[-3250.356856123536,10069.629958338774,3416.567339987858],[-3825.109565093763,11804.972842405954,3977.9784854764453],[-2616.554990846096,7888.153754598639,2649.010816230632],[-1545.5080428901215,4310.929989080103,1399.8784216262127],[-762.4540939669014,2013.1150772461594,663.3502732892182],[-1156.3018255759137,3506.688122411905,1205.204876537158],[-2070.464246083593,5928.154452858882,1987.1080617346206],[-2697.421726163412,8217.093399671365,2740.3113697280364],[-3778.985045147507,11647.17695860531,3914.1567863703826],[-304.33551794515745,778.2963247550279,213.50671007306332],[-2180.5331968814126,6211.608470817035,2093.0100504747497],[-408.59626096270443,1073.6655357853738,302.2236326796205],[-3353.9934505567194,10392.003005254595,3490.5349772358995],[-2167.5286574991983,6184.277215283813,2080.4824665638394],[-148.37804861238095,424.55886039997785,119.34661390893247],[-1125.9892786885578,3450.51443759488,1186.3091441240076],[-2517.2057911894653,7605.0915569960625,2525.174184356589],[-3585.103124337796,11040.07905799964,3717.378325494041],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-618.7902179843916,1550.9089087342213,477.93599372884245],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-2728.179656882448,8352.045131773068,2793.102007024803],[-201.89360992590835,537.8179126752009,142.25068168497717],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-252.62562072614602,673.020193542337,180.85830276614135],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2400,30,0.1818526,0.19648941333333336,0.06602850092495187,0.3444006387167437,0.34385679420369636,0.0032181157543480165,0.002391687030519118,0.002374445994099507,1.7565193617175516E-4,99,"[[-3517.476283986612,10802.4944969308,3624.668451981839],[-707.6096946986377,1797.956523759559,540.3766278354902],[-3695.414973256819,11395.437880043353,3821.3195937931205],[-2596.47258063628,7795.186541144863,2597.775421824117],[-1749.6968904225862,5016.618117871613,1599.0876203875027],[-2374.4929827585775,7141.787770325967,2371.1505189059008],[-3069.0407104317583,9619.497618954874,3257.4929347004727],[-2029.1748846642934,5811.0688028858485,1947.2182101106525],[-1975.861570128689,5686.324076347025,1917.815421841861],[-3320.0562127810936,10277.86952819391,3440.347402255463],[-2344.7841811509516,7056.975624562224,2337.735329546955],[-1486.6150346624268,4208.315537649959,1358.4840789262003],[-3355.450954920361,10382.83214185647,3496.507608282309],[-836.269535052501,2207.955929090255,729.3768141288831],[-2170.9871869296267,6171.410613698516,2067.004857029187],[-1288.1498132683785,3834.1919936502873,1269.5622780422668],[-280.5181002629995,733.5489319804022,199.9873695910282],[-3058.628945211786,9598.878430495795,3258.167529707313],[-2175.709628638129,6197.155123168402,2070.623019233439],[-824.2266180367168,2175.524750792083,736.0078927295821],[-544.6788593539435,1389.946560848128,408.8213160944213],[-591.0164038036041,1497.9949534764532,441.0154316236198],[-443.21328937913813,1133.8724830373444,322.854548711601],[-1552.5243006336873,4325.69563510237,1407.721291617767],[-2156.076252773439,6112.848146797989,2036.88148899539],[-2524.804462940991,7620.507301901852,2524.573354172506],[-737.3163841101806,1893.3910698627565,565.7548715878648],[-2577.6265702492815,7739.460074585118,2566.0304271428304],[-3769.9048540586955,11637.130447965154,3910.6896238090117],[-839.0732517118557,2230.724970656542,743.0903941570016],[-1992.5696202654094,5699.438864557422,1928.0478617016006],[-2179.069623514792,6211.186304932849,2083.854056519102],[-530.3277043721661,1348.9076927904866,388.27111000105333],[-842.230803049585,2249.8106968582274,748.2056625225486],[-3072.1131102392164,9654.119448907286,3266.4954187452304],[-1752.079268375848,5035.181799108452,1579.0817783957598],[-3186.971291593462,9989.141683111957,3335.959967000811],[-1552.6751212778854,4339.503639012662,1398.9786311582463],[-831.4076189297676,2207.2182748454525,737.9951165091487],[-1552.2090620616584,4335.179535327592,1400.2031308122448],[-2486.4002156755205,7529.267149724641,2484.5331845109154],[-1410.6751297926207,4053.795973657176,1341.3477801239462],[-2432.404749191532,7295.951393408807,2429.3023058071485],[-1292.577666940628,3837.936768343396,1282.5470584360114],[-2409.11880387686,7242.809695460636,2401.755008173291],[-780.3290551242676,2051.0534051591767,671.4480022036382],[-2599.499743242555,7810.010660246398,2594.5739995620206],[-2681.9025070877356,8145.049777889573,2716.6527628630683],[-1486.0973325781047,4209.698963218939,1356.151719574908],[-2026.2936826422126,5818.959706302664,1943.0275680442915],[-1547.2244236071926,4325.093447636507,1391.8189089077598],[-2766.27964402174,8533.899261192855,2866.091803851558],[-3918.443011728327,12136.740691018214,4111.247857395149],[-719.9445152734645,1854.9193571026428,560.3773890007033],[-1693.2273483327947,4866.981114661569,1541.5719580916532],[-1128.4701660471092,3443.0860541340517,1184.3575683763336],[-3118.0447116341284,9743.665806172003,3308.3003031281796],[-2176.11869993403,6178.91872040663,2078.484146342556],[-3262.054970503784,10161.80067452268,3388.2751981213296],[-1752.5907015540895,5003.480390969756,1590.141057391079],[-499.96231893524094,1276.0117923004432,366.2613322861905],[-431.7086821900504,1123.149416211415,313.59286878959296],[-232.8005670435662,608.8435421383657,159.7928675820413],[-1148.9491395003827,3490.934420032454,1198.7564785905004],[-2748.1261369838826,8406.322611355396,2834.643115089998],[-3518.5386840975198,10838.27500939614,3643.8724369479532],[-1737.0632501592045,4976.0505041502065,1565.1671420375371],[-1520.6900330471128,4275.8860592099745,1365.7901984745108],[-645.2592496154989,1648.0618069709617,496.3588854789036],[-339.67323376766694,885.9851966312464,236.17158786807903],[-3297.3727680654347,10218.001901359594,3425.6167176640174],[-2162.881846192076,6137.150837494159,2052.797364708847],[-1478.793227774491,4154.921225366668,1359.0744485550113],[-1724.679211382176,4946.674027865386,1564.1260599830925],[-3383.501262882948,10486.685003623003,3518.021413451342],[-3825.109565093763,11804.972842405954,3977.9784854764453],[-1156.3018255759137,3506.688122411905,1205.204876537158],[-2070.464246083593,5928.154452858882,1987.1080617346206],[-2697.421726163412,8217.093399671365,2740.3113697280364],[-3778.985045147507,11647.17695860531,3914.1567863703826],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-1125.9892786885578,3450.51443759488,1186.3091441240076],[-3585.103124337796,11040.07905799964,3717.378325494041],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-618.7902179843916,1550.9089087342213,477.93599372884245],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-2728.179656882448,8352.045131773068,2793.102007024803],[-201.89360992590835,537.8179126752009,142.25068168497717],[-196.4637178280945,527.1479151820997,141.29442673889653],[-1116.977274554321,3431.811326835475,1186.6409622589038],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-2763.928063828644,8532.3483232215,2866.330792997967],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2500,30,0.18854635000000003,0.20331409,0.06633625468168478,0.34633665710288314,0.345775796986193,0.0031299068655895592,0.002300374568444269,0.002311266206239175,1.8209467126432006E-4,99,"[[-2159.7067802571896,6131.808028902051,2042.1316350877462],[-2573.7524069555725,7697.72828637079,2545.4593883295997],[-316.1426921393511,806.620774782514,220.71332587386493],[-1949.2536331188944,5581.57201366229,1870.7975005759406],[-3074.0047376586263,9616.282520066516,3256.67250909026],[-3679.075809784039,11360.368793422353,3805.576339459333],[-480.4248205356281,1241.0795543535041,349.62373092011893],[-3130.529968799107,9851.268884425832,3280.649789717925],[-2516.518083964679,7572.269643215997,2506.8357352594885],[-3248.8030944551124,10100.156659855304,3365.4223781646433],[-3208.3185786246636,10007.570524763738,3353.0801933780704],[-2036.2929200926721,5836.349609965632,1943.943077497398],[-2201.267088576822,6253.01955341157,2100.2825309801647],[-1742.991578876985,4974.609648112183,1571.1535580620996],[-691.9416834777853,1781.2982811530028,525.3197619828201],[-820.2898104933412,2169.1175874455407,706.4471012917041],[-829.3719707833661,2173.706078204245,725.2364086004027],[-762.6228261568358,1969.0184445968546,627.139335253638],[-1270.908770658043,3778.2820786214756,1256.8178917238547],[-1159.68656673232,3501.0378991699417,1210.1752333926452],[-1736.7858932045037,4983.77239512367,1562.1791233140343],[-2680.1559946913144,8118.156584428976,2707.1691576704998],[-2339.722016303125,7049.450978056489,2322.6642053520363],[-1561.4949057335557,4373.995141255354,1395.0225048196037],[-3061.1847264357257,9604.34698875632,3252.143633784982],[-847.5347467457174,2262.095793835781,749.5524437309796],[-2500.3224286701147,7526.547473283814,2486.707020107361],[-3292.4779720918395,10170.4970206827,3419.7288204499246],[-2178.376949716372,6164.607832509758,2075.9421177943127],[-576.1932463343613,1457.98924004833,426.0894632822754],[-654.0646991790738,1600.562489826318,504.5818122793101],[-1689.543306086874,4849.62224241971,1537.4721527604643],[-849.5854255925403,2234.975208730301,742.6047561418503],[-1154.7030840756884,3485.712963222103,1195.5083104130276],[-778.5392545374766,2002.4610463400186,593.979083922835],[-3517.476283986612,10802.4944969308,3624.668451981839],[-707.6096946986377,1797.956523759559,540.3766278354902],[-3695.414973256819,11395.437880043353,3821.3195937931205],[-3069.0407104317583,9619.497618954874,3257.4929347004727],[-2029.1748846642934,5811.0688028858485,1947.2182101106525],[-3320.0562127810936,10277.86952819391,3440.347402255463],[-2344.7841811509516,7056.975624562224,2337.735329546955],[-3355.450954920361,10382.83214185647,3496.507608282309],[-836.269535052501,2207.955929090255,729.3768141288831],[-1288.1498132683785,3834.1919936502873,1269.5622780422668],[-2175.709628638129,6197.155123168402,2070.623019233439],[-591.0164038036041,1497.9949534764532,441.0154316236198],[-443.21328937913813,1133.8724830373444,322.854548711601],[-1552.5243006336873,4325.69563510237,1407.721291617767],[-2156.076252773439,6112.848146797989,2036.88148899539],[-737.3163841101806,1893.3910698627565,565.7548715878648],[-2577.6265702492815,7739.460074585118,2566.0304271428304],[-839.0732517118557,2230.724970656542,743.0903941570016],[-1992.5696202654094,5699.438864557422,1928.0478617016006],[-530.3277043721661,1348.9076927904866,388.27111000105333],[-1752.079268375848,5035.181799108452,1579.0817783957598],[-1552.6751212778854,4339.503639012662,1398.9786311582463],[-1552.2090620616584,4335.179535327592,1400.2031308122448],[-1410.6751297926207,4053.795973657176,1341.3477801239462],[-2432.404749191532,7295.951393408807,2429.3023058071485],[-2409.11880387686,7242.809695460636,2401.755008173291],[-2599.499743242555,7810.010660246398,2594.5739995620206],[-2681.9025070877356,8145.049777889573,2716.6527628630683],[-1486.0973325781047,4209.698963218939,1356.151719574908],[-1547.2244236071926,4325.093447636507,1391.8189089077598],[-2766.27964402174,8533.899261192855,2866.091803851558],[-3918.443011728327,12136.740691018214,4111.247857395149],[-1128.4701660471092,3443.0860541340517,1184.3575683763336],[-1752.5907015540895,5003.480390969756,1590.141057391079],[-499.96231893524094,1276.0117923004432,366.2613322861905],[-232.8005670435662,608.8435421383657,159.7928675820413],[-1148.9491395003827,3490.934420032454,1198.7564785905004],[-2748.1261369838826,8406.322611355396,2834.643115089998],[-3518.5386840975198,10838.27500939614,3643.8724369479532],[-1737.0632501592045,4976.0505041502065,1565.1671420375371],[-1520.6900330471128,4275.8860592099745,1365.7901984745108],[-339.67323376766694,885.9851966312464,236.17158786807903],[-2162.881846192076,6137.150837494159,2052.797364708847],[-1478.793227774491,4154.921225366668,1359.0744485550113],[-3383.501262882948,10486.685003623003,3518.021413451342],[-3825.109565093763,11804.972842405954,3977.9784854764453],[-3778.985045147507,11647.17695860531,3914.1567863703826],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-1125.9892786885578,3450.51443759488,1186.3091441240076],[-3585.103124337796,11040.07905799964,3717.378325494041],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-618.7902179843916,1550.9089087342213,477.93599372884245],[-383.6572082700693,1000.0409029300467,285.1430938806226],[-2728.179656882448,8352.045131773068,2793.102007024803],[-201.89360992590835,537.8179126752009,142.25068168497717],[-196.4637178280945,527.1479151820997,141.29442673889653],[-3627.4205768614293,11160.059238221605,3771.8897627576152],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2600,30,0.1952838,0.21014187,0.06659450877327572,0.3477979691059384,0.3476102920434862,0.002941612433541091,0.0022486977938451754,0.002252035913330028,1.8245631356733977E-4,99,"[[-1750.790146992041,5034.921725661215,1574.928675306246],[-2501.38678436238,7513.773232379621,2476.954304760607],[-419.4082397075889,1085.981735709107,305.4712641168271],[-1975.9934021070699,5660.397704126283,1905.3623220581198],[-3278.796165632652,10136.81516547415,3403.201265534913],[-3049.3628149666674,9528.748756510447,3234.940978515904],[-652.5814557471919,1616.5125800140063,507.87648415537257],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3515.4179706043574,10810.399442092415,3624.303976121031],[-3766.626595417512,11591.884360150021,3896.9966126035947],[-2378.5744187213754,7154.236316495584,2361.459410018309],[-3047.719559620758,9514.572326356303,3234.8559795074134],[-3669.029685041661,11299.890648526256,3773.7269803544536],[-1194.034190420057,3588.590855858825,1229.502339833129],[-3092.3675067657123,9643.142807187392,3266.150794870551],[-2672.2169139144808,8060.454074627307,2673.9924432722178],[-2060.6681779374635,5919.364221510663,1951.9435626633606],[-1400.2482682327404,4032.8276306988905,1334.3088723318517],[-2183.8596011683712,6211.052699278466,2095.467357630919],[-2616.419330258209,7867.136573527453,2611.3803848229436],[-357.8742108368898,932.8648830031452,251.1262990262364],[-533.3381432474154,1358.7306807864838,381.82578284732836],[-2511.0562813754354,7508.934873369766,2483.5245723533017],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-2164.0034208242246,6149.375118806773,2050.8151988637414],[-2697.0137704802746,8172.481385236277,2720.4353917572953],[-3690.9578013682917,11330.114553366519,3795.5750347428175],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-2453.1100538058804,7419.14512121889,2425.7596199225154],[-723.9938120455067,1866.5771146070535,556.289127629325],[-2745.157240525272,8394.311356430471,2825.954524537146],[-2034.8701539570811,5783.218886411583,1938.568628974267],[-3382.524926386922,10455.217791977884,3524.2881823425682],[-2551.322471490831,7658.873131901484,2526.6998033937916],[-1939.4669118169013,5573.0992570789085,1868.5733298217153],[-3255.467563083986,10098.391874337953,3377.024038161342],[-799.0975492793945,2060.4738145293536,614.7708997337728],[-2082.645069089638,5943.879317638609,1972.4313723118296],[-2159.7067802571896,6131.808028902051,2042.1316350877462],[-2573.7524069555725,7697.72828637079,2545.4593883295997],[-316.1426921393511,806.620774782514,220.71332587386493],[-1949.2536331188944,5581.57201366229,1870.7975005759406],[-3074.0047376586263,9616.282520066516,3256.67250909026],[-3130.529968799107,9851.268884425832,3280.649789717925],[-3248.8030944551124,10100.156659855304,3365.4223781646433],[-2201.267088576822,6253.01955341157,2100.2825309801647],[-1742.991578876985,4974.609648112183,1571.1535580620996],[-829.3719707833661,2173.706078204245,725.2364086004027],[-1270.908770658043,3778.2820786214756,1256.8178917238547],[-1159.68656673232,3501.0378991699417,1210.1752333926452],[-1736.7858932045037,4983.77239512367,1562.1791233140343],[-2339.722016303125,7049.450978056489,2322.6642053520363],[-1561.4949057335557,4373.995141255354,1395.0225048196037],[-847.5347467457174,2262.095793835781,749.5524437309796],[-2178.376949716372,6164.607832509758,2075.9421177943127],[-576.1932463343613,1457.98924004833,426.0894632822754],[-654.0646991790738,1600.562489826318,504.5818122793101],[-1689.543306086874,4849.62224241971,1537.4721527604643],[-849.5854255925403,2234.975208730301,742.6047561418503],[-1154.7030840756884,3485.712963222103,1195.5083104130276],[-778.5392545374766,2002.4610463400186,593.979083922835],[-3517.476283986612,10802.4944969308,3624.668451981839],[-707.6096946986377,1797.956523759559,540.3766278354902],[-3320.0562127810936,10277.86952819391,3440.347402255463],[-836.269535052501,2207.955929090255,729.3768141288831],[-1288.1498132683785,3834.1919936502873,1269.5622780422668],[-591.0164038036041,1497.9949534764532,441.0154316236198],[-443.21328937913813,1133.8724830373444,322.854548711601],[-2156.076252773439,6112.848146797989,2036.88148899539],[-737.3163841101806,1893.3910698627565,565.7548715878648],[-839.0732517118557,2230.724970656542,743.0903941570016],[-530.3277043721661,1348.9076927904866,388.27111000105333],[-1752.079268375848,5035.181799108452,1579.0817783957598],[-1552.6751212778854,4339.503639012662,1398.9786311582463],[-1552.2090620616584,4335.179535327592,1400.2031308122448],[-2409.11880387686,7242.809695460636,2401.755008173291],[-1486.0973325781047,4209.698963218939,1356.151719574908],[-1547.2244236071926,4325.093447636507,1391.8189089077598],[-2766.27964402174,8533.899261192855,2866.091803851558],[-1128.4701660471092,3443.0860541340517,1184.3575683763336],[-1752.5907015540895,5003.480390969756,1590.141057391079],[-232.8005670435662,608.8435421383657,159.7928675820413],[-1520.6900330471128,4275.8860592099745,1365.7901984745108],[-339.67323376766694,885.9851966312464,236.17158786807903],[-1478.793227774491,4154.921225366668,1359.0744485550113],[-3825.109565093763,11804.972842405954,3977.9784854764453],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-1125.9892786885578,3450.51443759488,1186.3091441240076],[-3585.103124337796,11040.07905799964,3717.378325494041],[-3932.7362413684814,12196.105533716713,4139.864632665597],[-201.89360992590835,537.8179126752009,142.25068168497717],[-196.4637178280945,527.1479151820997,141.29442673889653],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2700,30,0.20202130000000001,0.21683017333333335,0.06682542248644874,0.34955842465869214,0.349492132340201,0.002718096774763772,0.002181335162058871,0.002176233071192044,1.7155841752399293E-4,99,"[[-3381.748081947314,10458.044508756613,3514.2178931237236],[-771.9014840654769,1956.3872240022856,603.6839326572896],[-3093.448162805667,9645.108104499437,3273.753190163302],[-1459.2364647386883,4123.933880904447,1342.7577744846205],[-3236.9287596627305,10062.164387466384,3352.6066056121426],[-875.6563042003336,2277.114308508756,750.7216013758472],[-1766.1318163562207,5048.0223729991285,1562.402616528348],[-3507.7689644283373,10736.511359464863,3611.7478281236017],[-1506.0443661667882,4220.7339837034315,1366.5159949764948],[-874.9391525318828,2312.7909115306875,760.4087462762384],[-1558.1278800763498,4341.919770483666,1398.5555124956522],[-867.8323259754494,2281.476636540047,750.7792935071931],[-3645.598090825327,11196.903508410978,3763.811569459689],[-1280.0562034682637,3809.6580999123257,1261.00762950969],[-863.622640525634,2269.0582425882712,745.9835526970442],[-884.56164539609,2337.5353416637927,771.0455478552623],[-3572.18891175449,10909.724128132357,3659.969418154011],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-2723.1366811491375,8245.711528263566,2739.7185693784377],[-2430.271942339957,7265.847834961128,2406.2441676484245],[-1573.341829298024,4386.947611776922,1426.2969992066596],[-3809.351637319132,11754.086521194959,3947.366397556761],[-2077.474639857616,5892.301910448275,1963.9073674775755],[-3071.854759463168,9568.815164170008,3260.6918564977495],[-1518.5291865493832,4272.848611973187,1362.994310819923],[-2136.3651925702206,6078.074633134601,2013.9391044179285],[-2572.5915977970953,7698.61844556779,2546.408503523616],[-2751.0178274534255,8463.64308743864,2822.073591323723],[-1750.790146992041,5034.921725661215,1574.928675306246],[-2501.38678436238,7513.773232379621,2476.954304760607],[-419.4082397075889,1085.981735709107,305.4712641168271],[-1975.9934021070699,5660.397704126283,1905.3623220581198],[-3278.796165632652,10136.81516547415,3403.201265534913],[-3049.3628149666674,9528.748756510447,3234.940978515904],[-652.5814557471919,1616.5125800140063,507.87648415537257],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3766.626595417512,11591.884360150021,3896.9966126035947],[-2378.5744187213754,7154.236316495584,2361.459410018309],[-3047.719559620758,9514.572326356303,3234.8559795074134],[-3669.029685041661,11299.890648526256,3773.7269803544536],[-1194.034190420057,3588.590855858825,1229.502339833129],[-3092.3675067657123,9643.142807187392,3266.150794870551],[-2672.2169139144808,8060.454074627307,2673.9924432722178],[-1400.2482682327404,4032.8276306988905,1334.3088723318517],[-2616.419330258209,7867.136573527453,2611.3803848229436],[-357.8742108368898,932.8648830031452,251.1262990262364],[-533.3381432474154,1358.7306807864838,381.82578284732836],[-2511.0562813754354,7508.934873369766,2483.5245723533017],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-2697.0137704802746,8172.481385236277,2720.4353917572953],[-3690.9578013682917,11330.114553366519,3795.5750347428175],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-2034.8701539570811,5783.218886411583,1938.568628974267],[-1939.4669118169013,5573.0992570789085,1868.5733298217153],[-3255.467563083986,10098.391874337953,3377.024038161342],[-799.0975492793945,2060.4738145293536,614.7708997337728],[-2082.645069089638,5943.879317638609,1972.4313723118296],[-2159.7067802571896,6131.808028902051,2042.1316350877462],[-2573.7524069555725,7697.72828637079,2545.4593883295997],[-316.1426921393511,806.620774782514,220.71332587386493],[-1949.2536331188944,5581.57201366229,1870.7975005759406],[-2201.267088576822,6253.01955341157,2100.2825309801647],[-1742.991578876985,4974.609648112183,1571.1535580620996],[-1270.908770658043,3778.2820786214756,1256.8178917238547],[-1159.68656673232,3501.0378991699417,1210.1752333926452],[-1736.7858932045037,4983.77239512367,1562.1791233140343],[-2339.722016303125,7049.450978056489,2322.6642053520363],[-1561.4949057335557,4373.995141255354,1395.0225048196037],[-2178.376949716372,6164.607832509758,2075.9421177943127],[-576.1932463343613,1457.98924004833,426.0894632822754],[-654.0646991790738,1600.562489826318,504.5818122793101],[-1689.543306086874,4849.62224241971,1537.4721527604643],[-1154.7030840756884,3485.712963222103,1195.5083104130276],[-778.5392545374766,2002.4610463400186,593.979083922835],[-3517.476283986612,10802.4944969308,3624.668451981839],[-707.6096946986377,1797.956523759559,540.3766278354902],[-3320.0562127810936,10277.86952819391,3440.347402255463],[-591.0164038036041,1497.9949534764532,441.0154316236198],[-443.21328937913813,1133.8724830373444,322.854548711601],[-2156.076252773439,6112.848146797989,2036.88148899539],[-737.3163841101806,1893.3910698627565,565.7548715878648],[-530.3277043721661,1348.9076927904866,388.27111000105333],[-2409.11880387686,7242.809695460636,2401.755008173291],[-2766.27964402174,8533.899261192855,2866.091803851558],[-1128.4701660471092,3443.0860541340517,1184.3575683763336],[-1752.5907015540895,5003.480390969756,1590.141057391079],[-232.8005670435662,608.8435421383657,159.7928675820413],[-339.67323376766694,885.9851966312464,236.17158786807903],[-1478.793227774491,4154.921225366668,1359.0744485550113],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-196.4637178280945,527.1479151820997,141.29442673889653],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2800,30,0.20857525000000002,0.22352133333333335,0.06709464587245823,0.3505255972462519,0.35087311146024697,0.002924166451979186,0.0021208081233560164,0.002115175152800792,1.782618531751079E-4,99,"[[-1584.0091229116533,4405.6856283182815,1429.0882876631547],[-1769.230276600781,5053.537958834508,1570.2489815296249],[-2363.976534380653,7114.7033353782745,2342.654274295166],[-679.2025176232512,1676.9671786286324,524.6160258686531],[-3015.1504822152237,9449.610438940099,3210.143723143327],[-1923.5677475586533,5496.878886110682,1842.6750479218017],[-736.1564925896315,1881.4590147011168,567.137301083959],[-904.4454933426025,2418.148566659574,789.7421348132309],[-1584.5768416193866,4406.107362894481,1430.658328002935],[-2199.014763622927,6251.303135092701,2113.1944283889256],[-1457.1035942114293,4115.763152425001,1342.0049127889183],[-1137.9658363532644,3465.9026711702945,1190.2123924097443],[-2674.1182804106875,8064.1250165189595,2673.6530728308458],[-2555.0000310708792,7646.3572202544565,2521.5066596821243],[-2178.4893312855233,6159.186476287284,2073.561356088803],[-3629.6617469102935,11140.79461438697,3724.278270226467],[-1768.5411749678476,5059.84765502176,1570.6646023488684],[-3490.1114617034996,10700.582040497764,3606.487950708914],[-2511.2521698398205,7512.038387079133,2481.9476667247313],[-2714.946299323918,8225.374063683897,2718.8532757605235],[-3026.084255357747,9445.780213097834,3207.749641752368],[-1780.7343544167675,5108.8966625555795,1605.3488003754328],[-2444.9780370594785,7290.919256940829,2420.6296266244794],[-826.203460646964,2084.6126024505916,638.1543759379236],[-2000.7948446329438,5709.866839916362,1914.2959631475228],[-1728.2191799473217,4957.425992107736,1558.1590688703827],[-2663.3645831347126,8000.630037985189,2660.0872145967555],[-895.0436522607471,2386.27786024224,791.0105046670355],[-3068.569640518341,9549.28250921185,3253.3400880195973],[-2087.7416592517557,5933.480991884782,1981.684471768042],[-885.6968533122276,2300.5574890802854,744.4230394351785],[-1325.1465094545267,3891.8065423705857,1284.7884760451864],[-827.4587065199216,2125.082426067309,637.3045516225937],[-2580.998792378629,7727.492025398858,2555.3688694919006],[-3432.2416328283844,10535.526131521221,3544.6058925625803],[-3613.6902250574562,11081.862416412401,3704.5458377608684],[-3257.9041019707574,10116.36355797263,3369.9679313478414],[-1459.2364647386883,4123.933880904447,1342.7577744846205],[-3236.9287596627305,10062.164387466384,3352.6066056121426],[-875.6563042003336,2277.114308508756,750.7216013758472],[-1766.1318163562207,5048.0223729991285,1562.402616528348],[-3507.7689644283373,10736.511359464863,3611.7478281236017],[-1506.0443661667882,4220.7339837034315,1366.5159949764948],[-1558.1278800763498,4341.919770483666,1398.5555124956522],[-1280.0562034682637,3809.6580999123257,1261.00762950969],[-3572.18891175449,10909.724128132357,3659.969418154011],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-2723.1366811491375,8245.711528263566,2739.7185693784377],[-2430.271942339957,7265.847834961128,2406.2441676484245],[-3809.351637319132,11754.086521194959,3947.366397556761],[-2077.474639857616,5892.301910448275,1963.9073674775755],[-1518.5291865493832,4272.848611973187,1362.994310819923],[-2136.3651925702206,6078.074633134601,2013.9391044179285],[-2751.0178274534255,8463.64308743864,2822.073591323723],[-3278.796165632652,10136.81516547415,3403.201265534913],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3766.626595417512,11591.884360150021,3896.9966126035947],[-3047.719559620758,9514.572326356303,3234.8559795074134],[-1194.034190420057,3588.590855858825,1229.502339833129],[-3092.3675067657123,9643.142807187392,3266.150794870551],[-357.8742108368898,932.8648830031452,251.1262990262364],[-533.3381432474154,1358.7306807864838,381.82578284732836],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-3690.9578013682917,11330.114553366519,3795.5750347428175],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-2034.8701539570811,5783.218886411583,1938.568628974267],[-799.0975492793945,2060.4738145293536,614.7708997337728],[-2573.7524069555725,7697.72828637079,2545.4593883295997],[-316.1426921393511,806.620774782514,220.71332587386493],[-1949.2536331188944,5581.57201366229,1870.7975005759406],[-2201.267088576822,6253.01955341157,2100.2825309801647],[-1742.991578876985,4974.609648112183,1571.1535580620996],[-1270.908770658043,3778.2820786214756,1256.8178917238547],[-2339.722016303125,7049.450978056489,2322.6642053520363],[-1561.4949057335557,4373.995141255354,1395.0225048196037],[-576.1932463343613,1457.98924004833,426.0894632822754],[-654.0646991790738,1600.562489826318,504.5818122793101],[-1154.7030840756884,3485.712963222103,1195.5083104130276],[-778.5392545374766,2002.4610463400186,593.979083922835],[-707.6096946986377,1797.956523759559,540.3766278354902],[-3320.0562127810936,10277.86952819391,3440.347402255463],[-591.0164038036041,1497.9949534764532,441.0154316236198],[-443.21328937913813,1133.8724830373444,322.854548711601],[-2156.076252773439,6112.848146797989,2036.88148899539],[-530.3277043721661,1348.9076927904866,388.27111000105333],[-2766.27964402174,8533.899261192855,2866.091803851558],[-1128.4701660471092,3443.0860541340517,1184.3575683763336],[-232.8005670435662,608.8435421383657,159.7928675820413],[-339.67323376766694,885.9851966312464,236.17158786807903],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-196.4637178280945,527.1479151820997,141.29442673889653],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-3954.4686444180975,12321.812825243229,4184.506920441623],[-134.7598223301589,398.1125145676809,113.280523656241]]"
2900,30,0.21505435,0.23021544333333335,0.0672871882442953,0.3519819578609489,0.35232682248525654,0.0027685538582588863,0.0020436825378078545,0.002043930014563741,1.884096247662182E-4,99,"[[-337.09723436306075,846.4069161005712,243.40073040743357],[-3009.6171580209107,9413.68792190565,3211.0360339353556],[-3170.061344087098,9907.260523700856,3286.6300536391477],[-530.7488244950111,1347.052208356654,380.39025790432447],[-930.6141676585858,2465.502054201292,798.6319123019697],[-3213.973740024936,9970.550880774837,3324.2097459360393],[-249.94581054636927,642.962672547735,180.31443763040636],[-1587.0645245861497,4418.935964461221,1431.0106994339153],[-3511.240009651832,10722.731966669424,3603.2595644326443],[-1782.3509403507092,5158.795993128371,1585.5176183153908],[-1744.3430159027168,4963.384595912806,1564.074514897727],[-3676.9984870813532,11276.519023013378,3781.3593627698924],[-511.04146635195207,1308.2241907156738,364.9934909111611],[-575.1402175978292,1463.0613133779107,410.34157047653844],[-2703.731092444861,8175.934016609363,2689.9107511725874],[-3945.229142672481,12268.59905817455,4161.178808002912],[-2210.264667459592,6263.128122191829,2109.475033859659],[-1963.9421727800286,5576.187357200897,1883.1450588644025],[-1441.918365932869,4081.9988540563327,1335.7707225738698],[-2547.694990874454,7640.16973340393,2507.2067146787836],[-3048.514258139052,9438.688934457508,3199.3672093571386],[-1999.5046405635878,5683.256471638322,1901.9700301240828],[-2200.8853158772413,6244.052323063739,2089.3463807702547],[-1774.4439230677815,5042.050183717465,1574.8995253389505],[-390.3743517149548,1011.9197579702026,278.2858003819097],[-2099.9425351702284,5936.76207469022,1989.2359818898706],[-3433.4548667519352,10542.571468421667,3549.69734492896],[-1514.8880605692843,4215.9684211335725,1355.6226973245748],[-3204.619015620002,9990.539196711576,3318.2152641481316],[-3063.9088191234596,9563.571879452194,3238.7393381166285],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-851.6683808002683,2165.2247541230777,650.6580797615403],[-1498.8635662485083,4204.917049662611,1355.5302561338772],[-2493.7675002208143,7419.607850009871,2461.1220637429883],[-856.4200691486501,2164.797629909879,659.1883434597427],[-3265.418333003852,10098.867648924936,3386.3677051755017],[-920.2511960130001,2441.912098067346,792.5516676228972],[-1584.0091229116533,4405.6856283182815,1429.0882876631547],[-1769.230276600781,5053.537958834508,1570.2489815296249],[-2363.976534380653,7114.7033353782745,2342.654274295166],[-679.2025176232512,1676.9671786286324,524.6160258686531],[-1923.5677475586533,5496.878886110682,1842.6750479218017],[-736.1564925896315,1881.4590147011168,567.137301083959],[-904.4454933426025,2418.148566659574,789.7421348132309],[-1457.1035942114293,4115.763152425001,1342.0049127889183],[-2178.4893312855233,6159.186476287284,2073.561356088803],[-1768.5411749678476,5059.84765502176,1570.6646023488684],[-2714.946299323918,8225.374063683897,2718.8532757605235],[-3026.084255357747,9445.780213097834,3207.749641752368],[-2444.9780370594785,7290.919256940829,2420.6296266244794],[-826.203460646964,2084.6126024505916,638.1543759379236],[-2663.3645831347126,8000.630037985189,2660.0872145967555],[-885.6968533122276,2300.5574890802854,744.4230394351785],[-1325.1465094545267,3891.8065423705857,1284.7884760451864],[-2580.998792378629,7727.492025398858,2555.3688694919006],[-3432.2416328283844,10535.526131521221,3544.6058925625803],[-3613.6902250574562,11081.862416412401,3704.5458377608684],[-1766.1318163562207,5048.0223729991285,1562.402616528348],[-1558.1278800763498,4341.919770483666,1398.5555124956522],[-1280.0562034682637,3809.6580999123257,1261.00762950969],[-3572.18891175449,10909.724128132357,3659.969418154011],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-2723.1366811491375,8245.711528263566,2739.7185693784377],[-2430.271942339957,7265.847834961128,2406.2441676484245],[-3809.351637319132,11754.086521194959,3947.366397556761],[-2077.474639857616,5892.301910448275,1963.9073674775755],[-1518.5291865493832,4272.848611973187,1362.994310819923],[-2136.3651925702206,6078.074633134601,2013.9391044179285],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3766.626595417512,11591.884360150021,3896.9966126035947],[-1194.034190420057,3588.590855858825,1229.502339833129],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-3690.9578013682917,11330.114553366519,3795.5750347428175],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-2034.8701539570811,5783.218886411583,1938.568628974267],[-2573.7524069555725,7697.72828637079,2545.4593883295997],[-316.1426921393511,806.620774782514,220.71332587386493],[-2201.267088576822,6253.01955341157,2100.2825309801647],[-1270.908770658043,3778.2820786214756,1256.8178917238547],[-1561.4949057335557,4373.995141255354,1395.0225048196037],[-654.0646991790738,1600.562489826318,504.5818122793101],[-1154.7030840756884,3485.712963222103,1195.5083104130276],[-778.5392545374766,2002.4610463400186,593.979083922835],[-707.6096946986377,1797.956523759559,540.3766278354902],[-3320.0562127810936,10277.86952819391,3440.347402255463],[-591.0164038036041,1497.9949534764532,441.0154316236198],[-443.21328937913813,1133.8724830373444,322.854548711601],[-2156.076252773439,6112.848146797989,2036.88148899539],[-2766.27964402174,8533.899261192855,2866.091803851558],[-1128.4701660471092,3443.0860541340517,1184.3575683763336],[-232.8005670435662,608.8435421383657,159.7928675820413],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3000,30,0.2215512,0.23688504000000002,0.06752014060056759,0.35358485696629166,0.3535811365170696,0.0025031451786900944,0.001989654863214985,0.0019879469076220404,1.9175775530979762E-4,99,"[[-2993.919672215758,9372.430488674945,3181.813170377104],[-2545.9101548519448,7592.485533716443,2508.3937646754307],[-626.3957733508547,1581.2006236774034,474.91884349575076],[-2232.829437393439,6327.875499496315,2128.9605683859304],[-3431.900371611086,10494.952205927551,3519.1637276575398],[-1510.638676656253,4192.369792855764,1361.815372428599],[-1979.46935856523,5619.503349774006,1890.54813545826],[-2361.260289875346,7088.269628547001,2334.282474329272],[-968.2763867782437,2595.530992723001,833.7317740422227],[-3799.8802401166713,11699.832068095342,3929.2699791119207],[-3353.2554307067385,10296.816144690516,3461.7069292943306],[-2468.356980819259,7362.048410966356,2438.9453598390874],[-839.750212683156,2135.015712960514,637.9958380702262],[-923.1231387067205,2499.3845968958744,832.6295415915697],[-534.522825420114,1345.4442380610633,385.5632529442804],[-2759.9587781781997,8502.323505013714,2837.3559984847166],[-3503.031222980011,10693.798613185227,3598.0676039083796],[-1313.551806900245,3849.365214682503,1285.2201543021135],[-874.4709794303025,2254.1387525556484,671.971062794663],[-3042.2190347571186,9421.03821373797,3197.608675713931],[-1998.529754354399,5672.618573009928,1897.1811466443246],[-2668.0493790625105,8018.334324491478,2664.1016077818126],[-337.09723436306075,846.4069161005712,243.40073040743357],[-3170.061344087098,9907.260523700856,3286.6300536391477],[-530.7488244950111,1347.052208356654,380.39025790432447],[-930.6141676585858,2465.502054201292,798.6319123019697],[-3213.973740024936,9970.550880774837,3324.2097459360393],[-249.94581054636927,642.962672547735,180.31443763040636],[-1587.0645245861497,4418.935964461221,1431.0106994339153],[-3511.240009651832,10722.731966669424,3603.2595644326443],[-1782.3509403507092,5158.795993128371,1585.5176183153908],[-1744.3430159027168,4963.384595912806,1564.074514897727],[-3676.9984870813532,11276.519023013378,3781.3593627698924],[-511.04146635195207,1308.2241907156738,364.9934909111611],[-575.1402175978292,1463.0613133779107,410.34157047653844],[-2703.731092444861,8175.934016609363,2689.9107511725874],[-3945.229142672481,12268.59905817455,4161.178808002912],[-2210.264667459592,6263.128122191829,2109.475033859659],[-1963.9421727800286,5576.187357200897,1883.1450588644025],[-1441.918365932869,4081.9988540563327,1335.7707225738698],[-3048.514258139052,9438.688934457508,3199.3672093571386],[-2200.8853158772413,6244.052323063739,2089.3463807702547],[-1774.4439230677815,5042.050183717465,1574.8995253389505],[-390.3743517149548,1011.9197579702026,278.2858003819097],[-2099.9425351702284,5936.76207469022,1989.2359818898706],[-1514.8880605692843,4215.9684211335725,1355.6226973245748],[-3204.619015620002,9990.539196711576,3318.2152641481316],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-851.6683808002683,2165.2247541230777,650.6580797615403],[-2493.7675002208143,7419.607850009871,2461.1220637429883],[-856.4200691486501,2164.797629909879,659.1883434597427],[-3265.418333003852,10098.867648924936,3386.3677051755017],[-920.2511960130001,2441.912098067346,792.5516676228972],[-1584.0091229116533,4405.6856283182815,1429.0882876631547],[-1769.230276600781,5053.537958834508,1570.2489815296249],[-679.2025176232512,1676.9671786286324,524.6160258686531],[-1923.5677475586533,5496.878886110682,1842.6750479218017],[-1457.1035942114293,4115.763152425001,1342.0049127889183],[-2178.4893312855233,6159.186476287284,2073.561356088803],[-1768.5411749678476,5059.84765502176,1570.6646023488684],[-2714.946299323918,8225.374063683897,2718.8532757605235],[-3026.084255357747,9445.780213097834,3207.749641752368],[-2444.9780370594785,7290.919256940829,2420.6296266244794],[-1325.1465094545267,3891.8065423705857,1284.7884760451864],[-3613.6902250574562,11081.862416412401,3704.5458377608684],[-1766.1318163562207,5048.0223729991285,1562.402616528348],[-1558.1278800763498,4341.919770483666,1398.5555124956522],[-3572.18891175449,10909.724128132357,3659.969418154011],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-2723.1366811491375,8245.711528263566,2739.7185693784377],[-2430.271942339957,7265.847834961128,2406.2441676484245],[-2077.474639857616,5892.301910448275,1963.9073674775755],[-2136.3651925702206,6078.074633134601,2013.9391044179285],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3766.626595417512,11591.884360150021,3896.9966126035947],[-1194.034190420057,3588.590855858825,1229.502339833129],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-3690.9578013682917,11330.114553366519,3795.5750347428175],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-2573.7524069555725,7697.72828637079,2545.4593883295997],[-316.1426921393511,806.620774782514,220.71332587386493],[-1270.908770658043,3778.2820786214756,1256.8178917238547],[-1561.4949057335557,4373.995141255354,1395.0225048196037],[-654.0646991790738,1600.562489826318,504.5818122793101],[-1154.7030840756884,3485.712963222103,1195.5083104130276],[-778.5392545374766,2002.4610463400186,593.979083922835],[-707.6096946986377,1797.956523759559,540.3766278354902],[-443.21328937913813,1133.8724830373444,322.854548711601],[-2156.076252773439,6112.848146797989,2036.88148899539],[-1128.4701660471092,3443.0860541340517,1184.3575683763336],[-232.8005670435662,608.8435421383657,159.7928675820413],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3100,30,0.22812420000000003,0.24367081333333335,0.06777459383122413,0.3550343793941909,0.3550274263400328,0.0024699075020766423,0.0019157726144313622,0.001920035703558971,1.9116451518299838E-4,99,"[[-2700.8191239183047,8156.029818000973,2680.3684348040983],[-3790.6072713942317,11656.266847069086,3920.6188412170472],[-883.5412334403325,2296.547733395542,699.0472121079366],[-1601.1787222739465,4427.8422027324405,1452.8529994716994],[-989.7412110060397,2677.4198518199923,849.7960030171846],[-1483.2232248785706,4170.490876911527,1339.7882640062883],[-3428.8148410972967,10485.923346403673,3503.3597663806763],[-1121.5576788538287,3407.9209727056477,1153.808042494557],[-985.0130185539625,2612.3118980294603,830.2077733914806],[-3416.6104074706095,10443.611286994175,3499.1826924217326],[-2099.5174733723916,5951.56125969794,1977.201810834707],[-3059.3464971588137,9461.013536779754,3213.515874349966],[-1322.730597162308,3865.338687010574,1280.8057575278767],[-3500.7428290459065,10667.342905428484,3575.380113675125],[-1778.1982738012998,5078.040239475141,1575.9402845894817],[-3551.1550237952797,10812.132148483952,3601.93328237002],[-1719.2038867666547,4888.988592194004,1532.533617386071],[-3348.3040003053716,10220.618544326651,3433.9528211302227],[-2165.5714293449846,6127.056420288955,2030.4333063031959],[-2364.853107807885,7096.13967822339,2333.6407084943835],[-1509.7245107907684,4197.88458254034,1353.2579808303142],[-1452.5458502468202,4101.145600628521,1329.4168242264946],[-934.8456007596433,2482.7244775018585,807.2474190122457],[-2762.726026979266,8493.107546402825,2821.364978506837],[-3493.2969481165856,10637.0693547339,3567.679353802076],[-3183.2089879804466,9866.28679993626,3269.1601890802854],[-3030.9702846596774,9339.229032425688,3169.301602983808],[-1512.7667815696036,4185.129846083023,1359.780793035529],[-2597.2355852847536,7753.297259628985,2563.6052204695293],[-723.475767367643,1773.9821433339962,555.4261149055891],[-3194.8328694437,9845.519190159672,3288.8834631558557],[-2688.940237095168,8067.225297300789,2680.7400351012707],[-1765.0625964486603,5040.8072827729775,1560.6287712691928],[-2579.8626539706393,7713.375898655952,2548.1507086464994],[-2545.9101548519448,7592.485533716443,2508.3937646754307],[-626.3957733508547,1581.2006236774034,474.91884349575076],[-2232.829437393439,6327.875499496315,2128.9605683859304],[-1979.46935856523,5619.503349774006,1890.54813545826],[-2361.260289875346,7088.269628547001,2334.282474329272],[-968.2763867782437,2595.530992723001,833.7317740422227],[-3799.8802401166713,11699.832068095342,3929.2699791119207],[-2468.356980819259,7362.048410966356,2438.9453598390874],[-839.750212683156,2135.015712960514,637.9958380702262],[-534.522825420114,1345.4442380610633,385.5632529442804],[-1313.551806900245,3849.365214682503,1285.2201543021135],[-874.4709794303025,2254.1387525556484,671.971062794663],[-3042.2190347571186,9421.03821373797,3197.608675713931],[-1998.529754354399,5672.618573009928,1897.1811466443246],[-337.09723436306075,846.4069161005712,243.40073040743357],[-530.7488244950111,1347.052208356654,380.39025790432447],[-930.6141676585858,2465.502054201292,798.6319123019697],[-3213.973740024936,9970.550880774837,3324.2097459360393],[-249.94581054636927,642.962672547735,180.31443763040636],[-1587.0645245861497,4418.935964461221,1431.0106994339153],[-3676.9984870813532,11276.519023013378,3781.3593627698924],[-511.04146635195207,1308.2241907156738,364.9934909111611],[-575.1402175978292,1463.0613133779107,410.34157047653844],[-2703.731092444861,8175.934016609363,2689.9107511725874],[-3945.229142672481,12268.59905817455,4161.178808002912],[-2210.264667459592,6263.128122191829,2109.475033859659],[-3048.514258139052,9438.688934457508,3199.3672093571386],[-2200.8853158772413,6244.052323063739,2089.3463807702547],[-1774.4439230677815,5042.050183717465,1574.8995253389505],[-390.3743517149548,1011.9197579702026,278.2858003819097],[-2099.9425351702284,5936.76207469022,1989.2359818898706],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-2493.7675002208143,7419.607850009871,2461.1220637429883],[-856.4200691486501,2164.797629909879,659.1883434597427],[-1584.0091229116533,4405.6856283182815,1429.0882876631547],[-1769.230276600781,5053.537958834508,1570.2489815296249],[-679.2025176232512,1676.9671786286324,524.6160258686531],[-1923.5677475586533,5496.878886110682,1842.6750479218017],[-2444.9780370594785,7290.919256940829,2420.6296266244794],[-3613.6902250574562,11081.862416412401,3704.5458377608684],[-1766.1318163562207,5048.0223729991285,1562.402616528348],[-1558.1278800763498,4341.919770483666,1398.5555124956522],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-2723.1366811491375,8245.711528263566,2739.7185693784377],[-2077.474639857616,5892.301910448275,1963.9073674775755],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-3690.9578013682917,11330.114553366519,3795.5750347428175],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-1270.908770658043,3778.2820786214756,1256.8178917238547],[-654.0646991790738,1600.562489826318,504.5818122793101],[-1154.7030840756884,3485.712963222103,1195.5083104130276],[-778.5392545374766,2002.4610463400186,593.979083922835],[-443.21328937913813,1133.8724830373444,322.854548711601],[-2156.076252773439,6112.848146797989,2036.88148899539],[-232.8005670435662,608.8435421383657,159.7928675820413],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3200,30,0.23479495,0.25035204666666666,0.06794211672075258,0.35647241446538747,0.35621068332277334,0.0024839539493259396,0.0018649849675999766,0.0018552355111358153,1.9333276650580178E-4,99,"[[-2469.497745780086,7359.851491396992,2436.902011893366],[-3342.816900018455,10207.139955889776,3421.125528313733],[-1011.7057748954097,2749.155222166654,879.1112512266304],[-2711.1268634416138,8208.524811850826,2690.5454332681797],[-2306.5973051250285,6910.734325637819,2263.626304943784],[-1519.7964585294678,4204.046228519448,1352.4428798769761],[-989.5116526224554,2673.403818226,849.6384411454993],[-1025.800076161283,2756.7735422346254,884.6119339489537],[-1724.034911498325,4912.706476230045,1520.3866892956655],[-980.1920401873083,2631.356262905629,837.5546562452253],[-754.8010892045022,1899.6977586578523,589.1985379454239],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-1319.7616407191683,3867.213562422088,1284.5571690129188],[-1612.4058822295485,4492.964709487032,1440.5827869893467],[-3120.8389834174723,9653.120845747602,3231.661997601387],[-1782.2939403525454,5069.226122711081,1576.870786056849],[-1149.6078630221218,3440.602659614239,1159.3949245014767],[-2991.233015198436,9222.763696242082,3102.524421420736],[-3206.635171576149,9880.734498689673,3294.9140658644446],[-2757.768055361099,8439.540697713977,2791.565263796505],[-2224.181903172708,6292.410939776232,2112.5877769962476],[-3533.5735719620175,10763.64279921161,3582.3541225532304],[-2173.118767915004,6133.058195677302,2038.0939204924962],[-3032.5877452213126,9375.755506741489,3180.763468686545],[-3406.1386369999677,10330.268386238891,3470.612726318222],[-1006.1578152076017,2753.7361776034463,885.0392654177529],[-2054.0574465737295,5766.086459132781,1926.0644473565162],[-1792.9411701653048,5114.979346746709,1596.081339080034],[-2578.743664298662,7704.06544491514,2532.921816691472],[-3407.0697820309947,10371.633720163056,3463.9343972044385],[-2201.472187182075,6242.212164308658,2083.023283119877],[-1513.895450895111,4189.85052673403,1338.682821978574],[-1524.9441145304936,4210.1910270159815,1354.6744729130198],[-2700.8191239183047,8156.029818000973,2680.3684348040983],[-3790.6072713942317,11656.266847069086,3920.6188412170472],[-883.5412334403325,2296.547733395542,699.0472121079366],[-1601.1787222739465,4427.8422027324405,1452.8529994716994],[-985.0130185539625,2612.3118980294603,830.2077733914806],[-2099.5174733723916,5951.56125969794,1977.201810834707],[-1322.730597162308,3865.338687010574,1280.8057575278767],[-3551.1550237952797,10812.132148483952,3601.93328237002],[-1719.2038867666547,4888.988592194004,1532.533617386071],[-3348.3040003053716,10220.618544326651,3433.9528211302227],[-2165.5714293449846,6127.056420288955,2030.4333063031959],[-2364.853107807885,7096.13967822339,2333.6407084943835],[-1452.5458502468202,4101.145600628521,1329.4168242264946],[-2762.726026979266,8493.107546402825,2821.364978506837],[-3493.2969481165856,10637.0693547339,3567.679353802076],[-3183.2089879804466,9866.28679993626,3269.1601890802854],[-3030.9702846596774,9339.229032425688,3169.301602983808],[-1512.7667815696036,4185.129846083023,1359.780793035529],[-2597.2355852847536,7753.297259628985,2563.6052204695293],[-723.475767367643,1773.9821433339962,555.4261149055891],[-3194.8328694437,9845.519190159672,3288.8834631558557],[-2688.940237095168,8067.225297300789,2680.7400351012707],[-1765.0625964486603,5040.8072827729775,1560.6287712691928],[-2545.9101548519448,7592.485533716443,2508.3937646754307],[-626.3957733508547,1581.2006236774034,474.91884349575076],[-2232.829437393439,6327.875499496315,2128.9605683859304],[-1979.46935856523,5619.503349774006,1890.54813545826],[-3799.8802401166713,11699.832068095342,3929.2699791119207],[-839.750212683156,2135.015712960514,637.9958380702262],[-534.522825420114,1345.4442380610633,385.5632529442804],[-874.4709794303025,2254.1387525556484,671.971062794663],[-1998.529754354399,5672.618573009928,1897.1811466443246],[-337.09723436306075,846.4069161005712,243.40073040743357],[-530.7488244950111,1347.052208356654,380.39025790432447],[-575.1402175978292,1463.0613133779107,410.34157047653844],[-3945.229142672481,12268.59905817455,4161.178808002912],[-1774.4439230677815,5042.050183717465,1574.8995253389505],[-390.3743517149548,1011.9197579702026,278.2858003819097],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-2493.7675002208143,7419.607850009871,2461.1220637429883],[-856.4200691486501,2164.797629909879,659.1883434597427],[-679.2025176232512,1676.9671786286324,524.6160258686531],[-1923.5677475586533,5496.878886110682,1842.6750479218017],[-2444.9780370594785,7290.919256940829,2420.6296266244794],[-3613.6902250574562,11081.862416412401,3704.5458377608684],[-1558.1278800763498,4341.919770483666,1398.5555124956522],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-2723.1366811491375,8245.711528263566,2739.7185693784377],[-2077.474639857616,5892.301910448275,1963.9073674775755],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-3690.9578013682917,11330.114553366519,3795.5750347428175],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-1270.908770658043,3778.2820786214756,1256.8178917238547],[-654.0646991790738,1600.562489826318,504.5818122793101],[-443.21328937913813,1133.8724830373444,322.854548711601],[-232.8005670435662,608.8435421383657,159.7928675820413],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3300,30,0.24144175,0.25704241333333333,0.06812671678301846,0.3576494166477977,0.35752688131218996,0.002717733189115841,0.0017968478794236427,0.0017941970905373307,1.9140395510827872E-4,99,"[[-403.77576463516175,1005.6265824126097,287.84522827949604],[-756.0935004667075,1867.4068797807108,575.8270357793918],[-1039.2545409903946,2816.346703279139,902.2761601232453],[-2127.9597916602397,6016.245455594501,2010.4309768132937],[-1775.637596692066,5034.956230024098,1559.5001582767566],[-1297.0946985678338,3820.3891352258975,1268.3463238941752],[-1189.076668588007,3528.7676243815645,1188.9899526628208],[-3699.152118946549,11335.2540517322,3799.4712775091525],[-343.24933832078113,869.0908521616764,245.20118287782918],[-1049.866761259081,2814.1125690380077,890.307634292695],[-605.9255050662272,1489.0265949107297,429.0887332790113],[-1048.2381517006697,2837.809305434808,929.8396606369479],[-2201.4101932740136,6244.36043029862,2070.361306508044],[-2014.2178538530352,5678.294837784197,1896.4223080602014],[-1730.7843151613347,4934.417708471832,1521.0467727523505],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-2452.647741255654,7312.8811358487355,2423.1384144233466],[-1800.9679420352363,5143.537273959543,1584.6393441957118],[-2236.737389710082,6355.166670318638,2146.5064039289305],[-684.3247344184382,1709.0472307495377,520.6528847918772],[-2963.644865611095,9140.408562080165,3085.779894627708],[-3056.2604498846117,9483.613012965803,3166.4863922768864],[-883.5613167971457,2267.699042343564,696.854850014342],[-2952.2995049344895,9174.860569620983,3084.110575673727],[-3778.4759172618988,11606.342545084754,3903.702145599534],[-274.1359353220164,706.1464696558807,183.19322597564073],[-2469.497745780086,7359.851491396992,2436.902011893366],[-3342.816900018455,10207.139955889776,3421.125528313733],[-2711.1268634416138,8208.524811850826,2690.5454332681797],[-1519.7964585294678,4204.046228519448,1352.4428798769761],[-1025.800076161283,2756.7735422346254,884.6119339489537],[-1724.034911498325,4912.706476230045,1520.3866892956655],[-980.1920401873083,2631.356262905629,837.5546562452253],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-1612.4058822295485,4492.964709487032,1440.5827869893467],[-3120.8389834174723,9653.120845747602,3231.661997601387],[-1782.2939403525454,5069.226122711081,1576.870786056849],[-1149.6078630221218,3440.602659614239,1159.3949245014767],[-2991.233015198436,9222.763696242082,3102.524421420736],[-3206.635171576149,9880.734498689673,3294.9140658644446],[-2757.768055361099,8439.540697713977,2791.565263796505],[-2224.181903172708,6292.410939776232,2112.5877769962476],[-3533.5735719620175,10763.64279921161,3582.3541225532304],[-2173.118767915004,6133.058195677302,2038.0939204924962],[-3406.1386369999677,10330.268386238891,3470.612726318222],[-2054.0574465737295,5766.086459132781,1926.0644473565162],[-1792.9411701653048,5114.979346746709,1596.081339080034],[-2578.743664298662,7704.06544491514,2532.921816691472],[-3407.0697820309947,10371.633720163056,3463.9343972044385],[-1513.895450895111,4189.85052673403,1338.682821978574],[-1524.9441145304936,4210.1910270159815,1354.6744729130198],[-2700.8191239183047,8156.029818000973,2680.3684348040983],[-1601.1787222739465,4427.8422027324405,1452.8529994716994],[-985.0130185539625,2612.3118980294603,830.2077733914806],[-2099.5174733723916,5951.56125969794,1977.201810834707],[-1322.730597162308,3865.338687010574,1280.8057575278767],[-3551.1550237952797,10812.132148483952,3601.93328237002],[-3348.3040003053716,10220.618544326651,3433.9528211302227],[-2165.5714293449846,6127.056420288955,2030.4333063031959],[-2364.853107807885,7096.13967822339,2333.6407084943835],[-1452.5458502468202,4101.145600628521,1329.4168242264946],[-3493.2969481165856,10637.0693547339,3567.679353802076],[-3030.9702846596774,9339.229032425688,3169.301602983808],[-1512.7667815696036,4185.129846083023,1359.780793035529],[-723.475767367643,1773.9821433339962,555.4261149055891],[-3194.8328694437,9845.519190159672,3288.8834631558557],[-2688.940237095168,8067.225297300789,2680.7400351012707],[-2545.9101548519448,7592.485533716443,2508.3937646754307],[-2232.829437393439,6327.875499496315,2128.9605683859304],[-3799.8802401166713,11699.832068095342,3929.2699791119207],[-839.750212683156,2135.015712960514,637.9958380702262],[-534.522825420114,1345.4442380610633,385.5632529442804],[-874.4709794303025,2254.1387525556484,671.971062794663],[-1998.529754354399,5672.618573009928,1897.1811466443246],[-530.7488244950111,1347.052208356654,380.39025790432447],[-575.1402175978292,1463.0613133779107,410.34157047653844],[-3945.229142672481,12268.59905817455,4161.178808002912],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-2493.7675002208143,7419.607850009871,2461.1220637429883],[-856.4200691486501,2164.797629909879,659.1883434597427],[-1923.5677475586533,5496.878886110682,1842.6750479218017],[-3613.6902250574562,11081.862416412401,3704.5458377608684],[-1558.1278800763498,4341.919770483666,1398.5555124956522],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-654.0646991790738,1600.562489826318,504.5818122793101],[-443.21328937913813,1133.8724830373444,322.854548711601],[-232.8005670435662,608.8435421383657,159.7928675820413],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3400,30,0.2479964,0.26371313333333335,0.06836784039070706,0.35868829798124985,0.35855606219230945,0.002616782864226808,0.0017435017256366302,0.0017187978421644816,1.830445694176023E-4,99,"[[-1004.7547562060238,2659.018349759512,845.9741262512708],[-2964.382573300734,9150.67513609053,3086.440789178894],[-387.522181043014,998.7474177783357,273.44368334728523],[-1010.9913484413348,2679.9559340515475,837.2871301896404],[-2092.5418847128067,5924.833771186802,1976.2896229181085],[-3508.7474051527297,10675.658453510887,3554.160810220011],[-2924.54366887279,9030.298422578822,3036.666629118676],[-1761.1615231288895,5024.537033681628,1530.0963714307547],[-1059.9522617806394,2868.194428137828,926.7281668871797],[-2583.439605256112,7683.943436176708,2545.278550656037],[-764.9082571716682,1881.4529300879476,582.2738424973239],[-1227.2827785870843,3585.119243232913,1220.3118282987982],[-657.2950342140555,1605.2672596046275,474.53777269969936],[-1784.518927145644,5075.34869849916,1570.9972530691884],[-968.1517677488713,2527.974948239055,801.0384532122325],[-913.2150546005736,2326.084609566882,711.3502975195313],[-1725.004002922343,4919.644906645715,1511.645972377105],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-1031.4102348882307,2786.43531952256,872.1633454580603],[-3747.4069221070968,11508.140012765025,3862.2902641416626],[-705.9328544524733,1752.6675303719687,530.8145188153538],[-870.8884507398254,2198.991311559762,673.0017036942664],[-1054.6506511093812,2864.495393361639,932.3528163986775],[-1780.15167531665,5065.303173395343,1551.534335757271],[-2475.539183205104,7365.172031824936,2433.869437606178],[-2738.3472319581642,8345.604017809079,2741.877036429205],[-636.9683257667677,1590.3464860260983,464.00188335000956],[-2653.6041517073922,7909.390440852118,2633.646815739558],[-403.77576463516175,1005.6265824126097,287.84522827949604],[-756.0935004667075,1867.4068797807108,575.8270357793918],[-1775.637596692066,5034.956230024098,1559.5001582767566],[-1297.0946985678338,3820.3891352258975,1268.3463238941752],[-1189.076668588007,3528.7676243815645,1188.9899526628208],[-3699.152118946549,11335.2540517322,3799.4712775091525],[-343.24933832078113,869.0908521616764,245.20118287782918],[-1049.866761259081,2814.1125690380077,890.307634292695],[-605.9255050662272,1489.0265949107297,429.0887332790113],[-2201.4101932740136,6244.36043029862,2070.361306508044],[-2014.2178538530352,5678.294837784197,1896.4223080602014],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-2452.647741255654,7312.8811358487355,2423.1384144233466],[-1800.9679420352363,5143.537273959543,1584.6393441957118],[-2236.737389710082,6355.166670318638,2146.5064039289305],[-2963.644865611095,9140.408562080165,3085.779894627708],[-3056.2604498846117,9483.613012965803,3166.4863922768864],[-274.1359353220164,706.1464696558807,183.19322597564073],[-3342.816900018455,10207.139955889776,3421.125528313733],[-2711.1268634416138,8208.524811850826,2690.5454332681797],[-1519.7964585294678,4204.046228519448,1352.4428798769761],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-1612.4058822295485,4492.964709487032,1440.5827869893467],[-3120.8389834174723,9653.120845747602,3231.661997601387],[-2991.233015198436,9222.763696242082,3102.524421420736],[-3206.635171576149,9880.734498689673,3294.9140658644446],[-2757.768055361099,8439.540697713977,2791.565263796505],[-2224.181903172708,6292.410939776232,2112.5877769962476],[-3533.5735719620175,10763.64279921161,3582.3541225532304],[-2173.118767915004,6133.058195677302,2038.0939204924962],[-3406.1386369999677,10330.268386238891,3470.612726318222],[-2054.0574465737295,5766.086459132781,1926.0644473565162],[-2578.743664298662,7704.06544491514,2532.921816691472],[-3407.0697820309947,10371.633720163056,3463.9343972044385],[-1513.895450895111,4189.85052673403,1338.682821978574],[-1524.9441145304936,4210.1910270159815,1354.6744729130198],[-1601.1787222739465,4427.8422027324405,1452.8529994716994],[-2099.5174733723916,5951.56125969794,1977.201810834707],[-1322.730597162308,3865.338687010574,1280.8057575278767],[-3551.1550237952797,10812.132148483952,3601.93328237002],[-3348.3040003053716,10220.618544326651,3433.9528211302227],[-2165.5714293449846,6127.056420288955,2030.4333063031959],[-2364.853107807885,7096.13967822339,2333.6407084943835],[-1452.5458502468202,4101.145600628521,1329.4168242264946],[-723.475767367643,1773.9821433339962,555.4261149055891],[-3194.8328694437,9845.519190159672,3288.8834631558557],[-2232.829437393439,6327.875499496315,2128.9605683859304],[-3799.8802401166713,11699.832068095342,3929.2699791119207],[-534.522825420114,1345.4442380610633,385.5632529442804],[-1998.529754354399,5672.618573009928,1897.1811466443246],[-530.7488244950111,1347.052208356654,380.39025790432447],[-3945.229142672481,12268.59905817455,4161.178808002912],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-2493.7675002208143,7419.607850009871,2461.1220637429883],[-1923.5677475586533,5496.878886110682,1842.6750479218017],[-3613.6902250574562,11081.862416412401,3704.5458377608684],[-1558.1278800763498,4341.919770483666,1398.5555124956522],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-232.8005670435662,608.8435421383657,159.7928675820413],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3500,30,0.2545248,0.27036795,0.06854858578748838,0.35992363321071275,0.35973741160572026,0.002557760545785488,0.001658821161335402,0.0016528193977765112,1.9741893136422211E-4,99,"[[-1583.6573976537686,4358.724508546756,1401.880480698895],[-1756.2964109449313,4980.932754284821,1523.7677589423367],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-1450.0273646822568,4096.4321167101125,1326.7629784242156],[-2477.093273601839,7349.9014649140745,2443.7429063105938],[-762.8471052021847,1875.3052547355692,574.6985024341315],[-1598.187783606373,4444.547204241875,1422.316966440379],[-1216.239994403004,3592.2597662065095,1201.1165061228323],[-2578.1875499427806,7652.203692027891,2540.6181431239593],[-1922.8182335043596,5482.116183960839,1834.1137239413692],[-692.920184015333,1700.9745795131037,494.66758983153926],[-2019.1520119461552,5666.592553259401,1892.9060376324726],[-657.1089524463443,1626.9527279801837,478.78642707663124],[-3558.5932966373584,10822.45753803517,3609.2659007213947],[-1806.8672173438172,5162.007012743753,1580.342559278132],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2444.240950892518,7256.010151729607,2405.3349766055044],[-2586.11630612412,7696.527748874308,2537.2766880895597],[-791.1091323664716,1958.3595311846102,608.0032282084102],[-1507.0490061779776,4170.438381071191,1342.826709652668],[-1798.2752250644699,5097.095990395178,1570.6013939445763],[-1627.2569454807124,4541.506359676761,1451.7172544107802],[-1051.8994785118941,2831.281142828002,894.7127619538953],[-895.1644300478056,2282.991880873518,711.0227016310532],[-1004.7547562060238,2659.018349759512,845.9741262512708],[-387.522181043014,998.7474177783357,273.44368334728523],[-1010.9913484413348,2679.9559340515475,837.2871301896404],[-3508.7474051527297,10675.658453510887,3554.160810220011],[-2924.54366887279,9030.298422578822,3036.666629118676],[-1761.1615231288895,5024.537033681628,1530.0963714307547],[-1059.9522617806394,2868.194428137828,926.7281668871797],[-764.9082571716682,1881.4529300879476,582.2738424973239],[-1227.2827785870843,3585.119243232913,1220.3118282987982],[-657.2950342140555,1605.2672596046275,474.53777269969936],[-968.1517677488713,2527.974948239055,801.0384532122325],[-913.2150546005736,2326.084609566882,711.3502975195313],[-1725.004002922343,4919.644906645715,1511.645972377105],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-1031.4102348882307,2786.43531952256,872.1633454580603],[-3747.4069221070968,11508.140012765025,3862.2902641416626],[-870.8884507398254,2198.991311559762,673.0017036942664],[-1780.15167531665,5065.303173395343,1551.534335757271],[-2475.539183205104,7365.172031824936,2433.869437606178],[-2738.3472319581642,8345.604017809079,2741.877036429205],[-2653.6041517073922,7909.390440852118,2633.646815739558],[-403.77576463516175,1005.6265824126097,287.84522827949604],[-3699.152118946549,11335.2540517322,3799.4712775091525],[-343.24933832078113,869.0908521616764,245.20118287782918],[-1049.866761259081,2814.1125690380077,890.307634292695],[-605.9255050662272,1489.0265949107297,429.0887332790113],[-2201.4101932740136,6244.36043029862,2070.361306508044],[-2014.2178538530352,5678.294837784197,1896.4223080602014],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-2236.737389710082,6355.166670318638,2146.5064039289305],[-2963.644865611095,9140.408562080165,3085.779894627708],[-3056.2604498846117,9483.613012965803,3166.4863922768864],[-274.1359353220164,706.1464696558807,183.19322597564073],[-3342.816900018455,10207.139955889776,3421.125528313733],[-2711.1268634416138,8208.524811850826,2690.5454332681797],[-1519.7964585294678,4204.046228519448,1352.4428798769761],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-3120.8389834174723,9653.120845747602,3231.661997601387],[-2991.233015198436,9222.763696242082,3102.524421420736],[-3206.635171576149,9880.734498689673,3294.9140658644446],[-2757.768055361099,8439.540697713977,2791.565263796505],[-2224.181903172708,6292.410939776232,2112.5877769962476],[-2173.118767915004,6133.058195677302,2038.0939204924962],[-3406.1386369999677,10330.268386238891,3470.612726318222],[-2054.0574465737295,5766.086459132781,1926.0644473565162],[-3407.0697820309947,10371.633720163056,3463.9343972044385],[-1513.895450895111,4189.85052673403,1338.682821978574],[-1524.9441145304936,4210.1910270159815,1354.6744729130198],[-2099.5174733723916,5951.56125969794,1977.201810834707],[-1322.730597162308,3865.338687010574,1280.8057575278767],[-3551.1550237952797,10812.132148483952,3601.93328237002],[-3348.3040003053716,10220.618544326651,3433.9528211302227],[-2165.5714293449846,6127.056420288955,2030.4333063031959],[-2364.853107807885,7096.13967822339,2333.6407084943835],[-3194.8328694437,9845.519190159672,3288.8834631558557],[-2232.829437393439,6327.875499496315,2128.9605683859304],[-3799.8802401166713,11699.832068095342,3929.2699791119207],[-534.522825420114,1345.4442380610633,385.5632529442804],[-530.7488244950111,1347.052208356654,380.39025790432447],[-3945.229142672481,12268.59905817455,4161.178808002912],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-232.8005670435662,608.8435421383657,159.7928675820413],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3600,30,0.2611131,0.27703442,0.06871496137476503,0.36100505754620105,0.3607538576545892,0.0024268126919640177,0.001602993234852954,0.0015960554308301483,1.9108417761046543E-4,99,"[[-1095.988342553421,2988.338453810854,962.6359386889105],[-3796.101637648983,11691.397750429853,3907.4968865558562],[-2702.5652606968315,8127.036366282751,2692.811074552897],[-1513.650653424452,4163.205808760408,1348.1746708444825],[-2013.5284449810615,5657.790244475298,1883.8783217551422],[-2206.9209074113855,6235.483504522155,2075.2758504734443],[-3328.0946325367313,10153.119841757016,3406.5661828063153],[-1089.5314580231793,2954.2500654025043,958.1598191709531],[-2491.711098680036,7364.685060741277,2433.3564293191516],[-1244.9066083988978,3668.4707289384005,1214.0137980404336],[-1055.4870936934606,2810.1959741650635,873.5872196390404],[-1795.4132061073954,5083.246152656123,1569.0026005807601],[-2042.3504055380445,5721.888812977108,1908.3065625541442],[-2322.6087207555656,6941.710807515878,2275.5997150400353],[-1719.416527639505,4890.427363843479,1508.3670756606095],[-2960.6385259665144,9127.453691304077,3072.6360167779007],[-3380.5839120016,10270.506420690166,3425.9850605321603],[-3521.8427075815143,10676.707221988385,3560.7053018378842],[-1522.1400645758822,4184.054330908743,1355.203729861438],[-1999.6599402222903,5650.120840901303,1879.7024658055836],[-2460.2229533114096,7300.362509169491,2426.4768023316824],[-1052.8594065237307,2819.2820943167485,900.1719730175241],[-1773.9289709097527,5033.661792310984,1539.414620488533],[-3402.2686086877584,10350.839493087584,3457.906810858772],[-1499.516990983157,4181.002287150542,1330.2279627180037],[-3600.158072084841,10955.469777711796,3671.6432878427054],[-2244.3259576778405,6374.826446619536,2141.772933239165],[-1583.6573976537686,4358.724508546756,1401.880480698895],[-1756.2964109449313,4980.932754284821,1523.7677589423367],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-762.8471052021847,1875.3052547355692,574.6985024341315],[-1598.187783606373,4444.547204241875,1422.316966440379],[-2578.1875499427806,7652.203692027891,2540.6181431239593],[-692.920184015333,1700.9745795131037,494.66758983153926],[-2019.1520119461552,5666.592553259401,1892.9060376324726],[-657.1089524463443,1626.9527279801837,478.78642707663124],[-3558.5932966373584,10822.45753803517,3609.2659007213947],[-1806.8672173438172,5162.007012743753,1580.342559278132],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2444.240950892518,7256.010151729607,2405.3349766055044],[-2586.11630612412,7696.527748874308,2537.2766880895597],[-791.1091323664716,1958.3595311846102,608.0032282084102],[-1798.2752250644699,5097.095990395178,1570.6013939445763],[-1627.2569454807124,4541.506359676761,1451.7172544107802],[-895.1644300478056,2282.991880873518,711.0227016310532],[-387.522181043014,998.7474177783357,273.44368334728523],[-1010.9913484413348,2679.9559340515475,837.2871301896404],[-3508.7474051527297,10675.658453510887,3554.160810220011],[-2924.54366887279,9030.298422578822,3036.666629118676],[-764.9082571716682,1881.4529300879476,582.2738424973239],[-1227.2827785870843,3585.119243232913,1220.3118282987982],[-657.2950342140555,1605.2672596046275,474.53777269969936],[-968.1517677488713,2527.974948239055,801.0384532122325],[-913.2150546005736,2326.084609566882,711.3502975195313],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-3747.4069221070968,11508.140012765025,3862.2902641416626],[-870.8884507398254,2198.991311559762,673.0017036942664],[-2738.3472319581642,8345.604017809079,2741.877036429205],[-2653.6041517073922,7909.390440852118,2633.646815739558],[-403.77576463516175,1005.6265824126097,287.84522827949604],[-343.24933832078113,869.0908521616764,245.20118287782918],[-1049.866761259081,2814.1125690380077,890.307634292695],[-605.9255050662272,1489.0265949107297,429.0887332790113],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-3056.2604498846117,9483.613012965803,3166.4863922768864],[-274.1359353220164,706.1464696558807,183.19322597564073],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-3120.8389834174723,9653.120845747602,3231.661997601387],[-2991.233015198436,9222.763696242082,3102.524421420736],[-3206.635171576149,9880.734498689673,3294.9140658644446],[-2757.768055361099,8439.540697713977,2791.565263796505],[-2224.181903172708,6292.410939776232,2112.5877769962476],[-2173.118767915004,6133.058195677302,2038.0939204924962],[-3406.1386369999677,10330.268386238891,3470.612726318222],[-2054.0574465737295,5766.086459132781,1926.0644473565162],[-1513.895450895111,4189.85052673403,1338.682821978574],[-2099.5174733723916,5951.56125969794,1977.201810834707],[-1322.730597162308,3865.338687010574,1280.8057575278767],[-2165.5714293449846,6127.056420288955,2030.4333063031959],[-3194.8328694437,9845.519190159672,3288.8834631558557],[-2232.829437393439,6327.875499496315,2128.9605683859304],[-534.522825420114,1345.4442380610633,385.5632529442804],[-530.7488244950111,1347.052208356654,380.39025790432447],[-3945.229142672481,12268.59905817455,4161.178808002912],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-232.8005670435662,608.8435421383657,159.7928675820413],[-304.33551794515745,778.2963247550279,213.50671007306332],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3700,30,0.26783285,0.2837032466666667,0.0688971691158279,0.36203970282421977,0.3617223535852882,0.0025823639875494435,0.0015405613225693998,0.0015368601406545467,1.852238659816134E-4,99,"[[-1051.2165662442574,2791.1804620968746,871.7555949802237],[-1729.4949241372328,4918.915806637046,1509.6845362870763],[-2909.662522887522,8949.85794947236,3029.652373992433],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-2259.1416741808994,6401.499797902336,2149.294950075207],[-1101.530354854875,2993.485375259481,976.936020322561],[-3360.714750622169,10199.543029401844,3409.4453411129757],[-1998.814630051221,5604.838265920747,1857.9692728924697],[-2982.825885894282,9236.394652771522,3066.6137569819484],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-3380.7831797601953,10259.79038672806,3416.5960791076745],[-1003.6322450782434,2640.694487007463,832.402754227726],[-2488.784188084808,7363.125984065996,2444.0886012517626],[-877.2649530615781,2241.45691217525,668.3472984050599],[-3164.188893305907,9740.111754920154,3262.992291357976],[-1241.3501912594115,3613.0001542571777,1223.2753753409324],[-1090.1895576880856,2950.9957730699916,948.4622440065627],[-2718.0937746704662,8168.442837440478,2699.439030061623],[-3111.1495507249015,9589.600931035175,3203.5078307245344],[-3307.4674574031005,10071.811971840212,3351.378420372083],[-1090.9401017739924,2953.260590714434,935.3249033584682],[-2911.3420733813455,8951.491379998602,3028.7851738667373],[-2607.3254939287262,7755.977295241841,2558.6211546378927],[-1118.7937712488888,3032.8278112633525,956.3189785123877],[-2457.45882164811,7279.575732837474,2411.58856502972],[-2188.5931168119114,6174.209353939908,2062.9006667059175],[-944.9421296065843,2413.330200117768,735.7976915609803],[-1467.7588187181393,4115.205501044478,1317.3990182977952],[-3796.101637648983,11691.397750429853,3907.4968865558562],[-1513.650653424452,4163.205808760408,1348.1746708444825],[-2013.5284449810615,5657.790244475298,1883.8783217551422],[-2206.9209074113855,6235.483504522155,2075.2758504734443],[-2491.711098680036,7364.685060741277,2433.3564293191516],[-1244.9066083988978,3668.4707289384005,1214.0137980404336],[-1055.4870936934606,2810.1959741650635,873.5872196390404],[-1795.4132061073954,5083.246152656123,1569.0026005807601],[-2042.3504055380445,5721.888812977108,1908.3065625541442],[-3380.5839120016,10270.506420690166,3425.9850605321603],[-3521.8427075815143,10676.707221988385,3560.7053018378842],[-1522.1400645758822,4184.054330908743,1355.203729861438],[-1773.9289709097527,5033.661792310984,1539.414620488533],[-1499.516990983157,4181.002287150542,1330.2279627180037],[-3600.158072084841,10955.469777711796,3671.6432878427054],[-2244.3259576778405,6374.826446619536,2141.772933239165],[-1583.6573976537686,4358.724508546756,1401.880480698895],[-1756.2964109449313,4980.932754284821,1523.7677589423367],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-762.8471052021847,1875.3052547355692,574.6985024341315],[-1598.187783606373,4444.547204241875,1422.316966440379],[-692.920184015333,1700.9745795131037,494.66758983153926],[-2019.1520119461552,5666.592553259401,1892.9060376324726],[-3558.5932966373584,10822.45753803517,3609.2659007213947],[-1806.8672173438172,5162.007012743753,1580.342559278132],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2444.240950892518,7256.010151729607,2405.3349766055044],[-2586.11630612412,7696.527748874308,2537.2766880895597],[-791.1091323664716,1958.3595311846102,608.0032282084102],[-1798.2752250644699,5097.095990395178,1570.6013939445763],[-1627.2569454807124,4541.506359676761,1451.7172544107802],[-387.522181043014,998.7474177783357,273.44368334728523],[-1010.9913484413348,2679.9559340515475,837.2871301896404],[-764.9082571716682,1881.4529300879476,582.2738424973239],[-657.2950342140555,1605.2672596046275,474.53777269969936],[-913.2150546005736,2326.084609566882,711.3502975195313],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-3747.4069221070968,11508.140012765025,3862.2902641416626],[-2738.3472319581642,8345.604017809079,2741.877036429205],[-2653.6041517073922,7909.390440852118,2633.646815739558],[-403.77576463516175,1005.6265824126097,287.84522827949604],[-343.24933832078113,869.0908521616764,245.20118287782918],[-605.9255050662272,1489.0265949107297,429.0887332790113],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-274.1359353220164,706.1464696558807,183.19322597564073],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-2991.233015198436,9222.763696242082,3102.524421420736],[-3206.635171576149,9880.734498689673,3294.9140658644446],[-2757.768055361099,8439.540697713977,2791.565263796505],[-2224.181903172708,6292.410939776232,2112.5877769962476],[-2173.118767915004,6133.058195677302,2038.0939204924962],[-2054.0574465737295,5766.086459132781,1926.0644473565162],[-1513.895450895111,4189.85052673403,1338.682821978574],[-2165.5714293449846,6127.056420288955,2030.4333063031959],[-534.522825420114,1345.4442380610633,385.5632529442804],[-530.7488244950111,1347.052208356654,380.39025790432447],[-3945.229142672481,12268.59905817455,4161.178808002912],[-862.2796421603172,2185.3612541212806,661.1294652282035],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-3870.7190807273823,11945.24045517158,4046.0638700811746],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-232.8005670435662,608.8435421383657,159.7928675820413],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3800,30,0.27455725,0.2903990866666667,0.06912166338382927,0.36234391145765144,0.36262693708909066,0.0025873796555813855,0.00147886331322646,0.0014856950727550494,1.7827708909505952E-4,99,"[[-496.50197373596546,1259.1346465398815,360.1156576465568],[-301.7271941939567,770.4535978389814,208.6846517092558],[-1817.335194790736,5196.8182895951795,1586.62975275447],[-363.56027572072577,896.8472765744237,253.66841742451302],[-1529.495261042448,4214.336089169196,1355.4422615971014],[-3355.29345089866,10169.466267576434,3392.0373064341425],[-3947.733649464246,12274.950960404807,4166.360624823069],[-952.8200245849102,2443.795988241536,748.574754673233],[-540.4763971600039,1366.4848584286976,372.07044081871277],[-1263.1865721635654,3678.5241038060453,1240.7086893947758],[-1835.8913379910603,5266.224922685922,1630.6259605034463],[-2191.1694270000767,6164.859253632804,2035.9259002568142],[-2093.590800353174,5888.232614474307,1967.2561036652767],[-1044.3638038401828,2776.7487524827666,869.8728452855897],[-630.5353441046237,1535.5417309824509,449.4434791407755],[-1585.877449739568,4352.137811416764,1405.232508355295],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-2007.6962199211484,5624.648077301206,1875.326240869227],[-3105.748778882315,9529.054897601038,3172.059803721777],[-3297.1073814207234,10049.610665978573,3345.978233425021],[-726.4261518198803,1788.6854280577686,514.1193837557198],[-2517.9573942329725,7423.441711042739,2456.110072262659],[-3474.7114408903253,10554.291366666856,3513.452006534176],[-2976.5686668704075,9206.763193939536,3056.531600027257],[-2221.874368134716,6272.856866381836,2111.172995885829],[-2262.608842071508,6375.182361873101,2145.2632412185026],[-937.6139530814128,2385.4023712844637,733.7883078014607],[-3505.07023848567,10648.346434085594,3531.147911233962],[-1051.2165662442574,2791.1804620968746,871.7555949802237],[-1729.4949241372328,4918.915806637046,1509.6845362870763],[-2909.662522887522,8949.85794947236,3029.652373992433],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-2259.1416741808994,6401.499797902336,2149.294950075207],[-1101.530354854875,2993.485375259481,976.936020322561],[-1998.814630051221,5604.838265920747,1857.9692728924697],[-2982.825885894282,9236.394652771522,3066.6137569819484],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-3380.7831797601953,10259.79038672806,3416.5960791076745],[-1003.6322450782434,2640.694487007463,832.402754227726],[-877.2649530615781,2241.45691217525,668.3472984050599],[-3164.188893305907,9740.111754920154,3262.992291357976],[-1241.3501912594115,3613.0001542571777,1223.2753753409324],[-2718.0937746704662,8168.442837440478,2699.439030061623],[-3111.1495507249015,9589.600931035175,3203.5078307245344],[-3307.4674574031005,10071.811971840212,3351.378420372083],[-1090.9401017739924,2953.260590714434,935.3249033584682],[-2911.3420733813455,8951.491379998602,3028.7851738667373],[-2607.3254939287262,7755.977295241841,2558.6211546378927],[-1118.7937712488888,3032.8278112633525,956.3189785123877],[-2457.45882164811,7279.575732837474,2411.58856502972],[-944.9421296065843,2413.330200117768,735.7976915609803],[-1467.7588187181393,4115.205501044478,1317.3990182977952],[-3796.101637648983,11691.397750429853,3907.4968865558562],[-1513.650653424452,4163.205808760408,1348.1746708444825],[-2206.9209074113855,6235.483504522155,2075.2758504734443],[-2491.711098680036,7364.685060741277,2433.3564293191516],[-1055.4870936934606,2810.1959741650635,873.5872196390404],[-2042.3504055380445,5721.888812977108,1908.3065625541442],[-3521.8427075815143,10676.707221988385,3560.7053018378842],[-1522.1400645758822,4184.054330908743,1355.203729861438],[-1773.9289709097527,5033.661792310984,1539.414620488533],[-3600.158072084841,10955.469777711796,3671.6432878427054],[-1583.6573976537686,4358.724508546756,1401.880480698895],[-1756.2964109449313,4980.932754284821,1523.7677589423367],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-762.8471052021847,1875.3052547355692,574.6985024341315],[-692.920184015333,1700.9745795131037,494.66758983153926],[-3558.5932966373584,10822.45753803517,3609.2659007213947],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2444.240950892518,7256.010151729607,2405.3349766055044],[-2586.11630612412,7696.527748874308,2537.2766880895597],[-791.1091323664716,1958.3595311846102,608.0032282084102],[-1798.2752250644699,5097.095990395178,1570.6013939445763],[-1627.2569454807124,4541.506359676761,1451.7172544107802],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-3747.4069221070968,11508.140012765025,3862.2902641416626],[-2738.3472319581642,8345.604017809079,2741.877036429205],[-2653.6041517073922,7909.390440852118,2633.646815739558],[-403.77576463516175,1005.6265824126097,287.84522827949604],[-605.9255050662272,1489.0265949107297,429.0887332790113],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-274.1359353220164,706.1464696558807,183.19322597564073],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-2173.118767915004,6133.058195677302,2038.0939204924962],[-2054.0574465737295,5766.086459132781,1926.0644473565162],[-1513.895450895111,4189.85052673403,1338.682821978574],[-3945.229142672481,12268.59905817455,4161.178808002912],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-232.8005670435662,608.8435421383657,159.7928675820413],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
3900,30,0.2810269,0.29705056333333335,0.06933685363653391,0.363737616138305,0.36360495055672776,0.0026801004781968904,0.001420492116464537,0.001432164988839621,1.7445447767931979E-4,99,"[[-1140.8733793828776,3083.548201218415,978.5860930548765],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-2526.2959628099925,7457.64565215248,2473.2717703932476],[-2048.8784239027623,5747.602887443649,1912.630292351876],[-3331.714437674681,10100.740247814085,3367.389886779843],[-2402.2308645080175,7132.656794547547,2353.463812063421],[-698.1960946774465,1703.75478832654,500.63430428933026],[-2942.259273451921,9104.013993273276,3031.929985018837],[-2272.667993701388,6403.20769027408,2161.8188809382777],[-1114.3373700957209,3019.105826471462,953.0958196213078],[-1125.392806352276,3059.039989838586,971.2048268789979],[-1473.5512916559244,4123.049246218771,1319.4940469287137],[-2181.692644871802,6132.0310233981845,2031.2938263894846],[-2713.3774379947827,8131.938096615707,2685.21110253694],[-2185.3980948984163,6164.934017696898,2034.925242156563],[-1271.0550005260309,3709.3255213913894,1243.8327201787088],[-924.7784800948958,2387.9863756242435,708.7290062856966],[-1986.672760554481,5573.763299443211,1858.2446523014708],[-1096.7544845239388,2955.810048231006,932.6145284367473],[-3522.5240776222995,10692.10896919255,3550.0052118477915],[-972.5296263425636,2527.1530622310893,775.6602436554767],[-3843.7399438895504,11881.975030293243,3970.382736779632],[-2450.8280464423988,7251.216348956095,2378.9384717274806],[-2091.3216090180604,5870.231232641896,1951.7057854977443],[-1772.942307903622,5023.366045798789,1526.866800940338],[-496.50197373596546,1259.1346465398815,360.1156576465568],[-301.7271941939567,770.4535978389814,208.6846517092558],[-1817.335194790736,5196.8182895951795,1586.62975275447],[-363.56027572072577,896.8472765744237,253.66841742451302],[-1529.495261042448,4214.336089169196,1355.4422615971014],[-3355.29345089866,10169.466267576434,3392.0373064341425],[-3947.733649464246,12274.950960404807,4166.360624823069],[-952.8200245849102,2443.795988241536,748.574754673233],[-540.4763971600039,1366.4848584286976,372.07044081871277],[-1835.8913379910603,5266.224922685922,1630.6259605034463],[-2191.1694270000767,6164.859253632804,2035.9259002568142],[-630.5353441046237,1535.5417309824509,449.4434791407755],[-1585.877449739568,4352.137811416764,1405.232508355295],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-2007.6962199211484,5624.648077301206,1875.326240869227],[-3105.748778882315,9529.054897601038,3172.059803721777],[-3297.1073814207234,10049.610665978573,3345.978233425021],[-726.4261518198803,1788.6854280577686,514.1193837557198],[-2517.9573942329725,7423.441711042739,2456.110072262659],[-2976.5686668704075,9206.763193939536,3056.531600027257],[-2262.608842071508,6375.182361873101,2145.2632412185026],[-3505.07023848567,10648.346434085594,3531.147911233962],[-1051.2165662442574,2791.1804620968746,871.7555949802237],[-1729.4949241372328,4918.915806637046,1509.6845362870763],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-1998.814630051221,5604.838265920747,1857.9692728924697],[-2982.825885894282,9236.394652771522,3066.6137569819484],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-3380.7831797601953,10259.79038672806,3416.5960791076745],[-877.2649530615781,2241.45691217525,668.3472984050599],[-2718.0937746704662,8168.442837440478,2699.439030061623],[-3111.1495507249015,9589.600931035175,3203.5078307245344],[-3307.4674574031005,10071.811971840212,3351.378420372083],[-2911.3420733813455,8951.491379998602,3028.7851738667373],[-2607.3254939287262,7755.977295241841,2558.6211546378927],[-1118.7937712488888,3032.8278112633525,956.3189785123877],[-944.9421296065843,2413.330200117768,735.7976915609803],[-1467.7588187181393,4115.205501044478,1317.3990182977952],[-3796.101637648983,11691.397750429853,3907.4968865558562],[-1513.650653424452,4163.205808760408,1348.1746708444825],[-2491.711098680036,7364.685060741277,2433.3564293191516],[-1055.4870936934606,2810.1959741650635,873.5872196390404],[-1773.9289709097527,5033.661792310984,1539.414620488533],[-3600.158072084841,10955.469777711796,3671.6432878427054],[-1583.6573976537686,4358.724508546756,1401.880480698895],[-1756.2964109449313,4980.932754284821,1523.7677589423367],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-3558.5932966373584,10822.45753803517,3609.2659007213947],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-791.1091323664716,1958.3595311846102,608.0032282084102],[-1798.2752250644699,5097.095990395178,1570.6013939445763],[-1627.2569454807124,4541.506359676761,1451.7172544107802],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-3747.4069221070968,11508.140012765025,3862.2902641416626],[-2738.3472319581642,8345.604017809079,2741.877036429205],[-2653.6041517073922,7909.390440852118,2633.646815739558],[-403.77576463516175,1005.6265824126097,287.84522827949604],[-605.9255050662272,1489.0265949107297,429.0887332790113],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-274.1359353220164,706.1464696558807,183.19322597564073],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-1513.895450895111,4189.85052673403,1338.682821978574],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-316.1426921393511,806.620774782514,220.71332587386493],[-232.8005670435662,608.8435421383657,159.7928675820413],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4000,30,0.28760490000000005,0.30367303333333334,0.06949600858971405,0.36450913057923956,0.36451092646161987,0.0026651025238430383,0.0013591993821064133,0.0013717440218791635,1.6934509831280587E-4,99,"[[-1976.1551291839928,5561.882963479981,1842.9182294605794],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-3055.7034168498813,9400.610546500679,3139.1467604288164],[-3295.227369806884,10009.505351287713,3333.9085824994986],[-2958.2530288075272,9131.93216728903,3043.5427658267236],[-1155.7862818663887,3098.878100932106,971.3216990924609],[-2284.9608697900385,6448.9464992165185,2168.4367937622205],[-3287.2753153783583,10024.056791464543,3333.1458609611377],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-2049.199152086692,5742.369563352736,1903.6302732400807],[-1639.6658877362895,4583.89318009138,1451.5414708419298],[-1045.1836682600072,2758.8432964447366,870.9502570472015],[-2917.186576182052,8957.700359678565,2966.1329198051503],[-2273.007505201382,6409.246600893992,2150.8475802145203],[-2978.5357596037925,9214.006235750188,3048.2468263270075],[-2117.3065928823085,5970.6058969170535,1962.0103540190432],[-432.44641245071074,1055.5630617854029,290.45859986139067],[-1862.150164215813,5340.605208633908,1673.3419203349301],[-3428.1566311089946,10354.626642586456,3436.390606692036],[-2409.4756647549584,7139.698015631809,2343.9615953698444],[-2012.8925781521996,5625.091693752841,1869.2171841043446],[-386.9252270362829,943.1562799438049,277.4327708782932],[-3768.267242059664,11568.655187646948,3879.221783539747],[-318.2757284721759,796.9511566124268,217.79445413249516],[-618.5980841334048,1513.0675144167603,436.0004748592521],[-1087.0355864290987,2917.756863855115,917.3505126524205],[-2251.4035868852466,6305.900383737064,2122.4908211534407],[-1140.8733793828776,3083.548201218415,978.5860930548765],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-2526.2959628099925,7457.64565215248,2473.2717703932476],[-3331.714437674681,10100.740247814085,3367.389886779843],[-2272.667993701388,6403.20769027408,2161.8188809382777],[-1125.392806352276,3059.039989838586,971.2048268789979],[-1473.5512916559244,4123.049246218771,1319.4940469287137],[-2181.692644871802,6132.0310233981845,2031.2938263894846],[-2713.3774379947827,8131.938096615707,2685.21110253694],[-1271.0550005260309,3709.3255213913894,1243.8327201787088],[-924.7784800948958,2387.9863756242435,708.7290062856966],[-3522.5240776222995,10692.10896919255,3550.0052118477915],[-972.5296263425636,2527.1530622310893,775.6602436554767],[-3843.7399438895504,11881.975030293243,3970.382736779632],[-2450.8280464423988,7251.216348956095,2378.9384717274806],[-2091.3216090180604,5870.231232641896,1951.7057854977443],[-1772.942307903622,5023.366045798789,1526.866800940338],[-301.7271941939567,770.4535978389814,208.6846517092558],[-1817.335194790736,5196.8182895951795,1586.62975275447],[-363.56027572072577,896.8472765744237,253.66841742451302],[-1529.495261042448,4214.336089169196,1355.4422615971014],[-3355.29345089866,10169.466267576434,3392.0373064341425],[-3947.733649464246,12274.950960404807,4166.360624823069],[-952.8200245849102,2443.795988241536,748.574754673233],[-540.4763971600039,1366.4848584286976,372.07044081871277],[-2191.1694270000767,6164.859253632804,2035.9259002568142],[-630.5353441046237,1535.5417309824509,449.4434791407755],[-1585.877449739568,4352.137811416764,1405.232508355295],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-3105.748778882315,9529.054897601038,3172.059803721777],[-726.4261518198803,1788.6854280577686,514.1193837557198],[-2517.9573942329725,7423.441711042739,2456.110072262659],[-3505.07023848567,10648.346434085594,3531.147911233962],[-1729.4949241372328,4918.915806637046,1509.6845362870763],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-1998.814630051221,5604.838265920747,1857.9692728924697],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-877.2649530615781,2241.45691217525,668.3472984050599],[-2718.0937746704662,8168.442837440478,2699.439030061623],[-3111.1495507249015,9589.600931035175,3203.5078307245344],[-2607.3254939287262,7755.977295241841,2558.6211546378927],[-1118.7937712488888,3032.8278112633525,956.3189785123877],[-944.9421296065843,2413.330200117768,735.7976915609803],[-1467.7588187181393,4115.205501044478,1317.3990182977952],[-3796.101637648983,11691.397750429853,3907.4968865558562],[-1513.650653424452,4163.205808760408,1348.1746708444825],[-2491.711098680036,7364.685060741277,2433.3564293191516],[-1773.9289709097527,5033.661792310984,1539.414620488533],[-1583.6573976537686,4358.724508546756,1401.880480698895],[-1756.2964109449313,4980.932754284821,1523.7677589423367],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-3558.5932966373584,10822.45753803517,3609.2659007213947],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-791.1091323664716,1958.3595311846102,608.0032282084102],[-1798.2752250644699,5097.095990395178,1570.6013939445763],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-2653.6041517073922,7909.390440852118,2633.646815739558],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-274.1359353220164,706.1464696558807,183.19322597564073],[-1503.8345516136228,4147.107150246836,1341.0706963759167],[-1513.895450895111,4189.85052673403,1338.682821978574],[-841.5889589243898,2137.4057868859445,639.2581020395493],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-232.8005670435662,608.8435421383657,159.7928675820413],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4100,30,0.29414435,0.31032180000000004,0.06973097332684354,0.3653383171211717,0.36535737543245056,0.002697832367510954,0.001283514300582672,0.0013160946381736037,1.696535151373296E-4,99,"[[-630.4814610526121,1527.9386972810141,443.70967841459174],[-3406.080508718551,10303.780212509138,3420.6527866210795],[-2667.6404810570243,7933.641343936165,2628.396510859289],[-2910.788165202161,8927.759326909407,2958.2202111009983],[-3248.3117511264477,9917.032634831085,3293.2636337816034],[-3052.883850560049,9365.901562738813,3124.962290292339],[-1492.928357379833,4147.857468729951,1316.1546901834645],[-3404.3548256684394,10283.950804181552,3433.2431629981493],[-2941.32721256382,9014.915406064432,2981.507850719247],[-1285.1098846632422,3758.2453216000195,1246.3664574330264],[-3512.2740435749865,10662.691732067962,3534.499385364672],[-2272.299031624859,6388.428962844556,2147.63822464057],[-785.441923366656,1926.2957613147848,562.239853968687],[-800.7667601721997,1971.7235390762178,577.1563123951911],[-3775.525970127013,11612.305270839168,3881.4377307487343],[-294.8670713951968,761.7479460423056,195.75540876587107],[-2487.6201131385624,7333.967490605233,2410.1278467609905],[-1139.7559062032217,3041.557211324936,962.6604128656627],[-2889.209423830432,8874.616121178626,2943.9737561302113],[-3107.550103545965,9518.418014765928,3167.5569704203835],[-3318.7203796701433,10049.29005142241,3339.887408665911],[-1806.5794554500412,5101.77249282753,1568.6444993061089],[-3099.0214519572837,9495.330683311833,3168.7983782103493],[-2119.948535285974,5974.712058561117,1964.2128692690412],[-1065.677379461583,2814.686254965629,885.192739891829],[-1976.1551291839928,5561.882963479981,1842.9182294605794],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-3295.227369806884,10009.505351287713,3333.9085824994986],[-1155.7862818663887,3098.878100932106,971.3216990924609],[-2284.9608697900385,6448.9464992165185,2168.4367937622205],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-2049.199152086692,5742.369563352736,1903.6302732400807],[-1639.6658877362895,4583.89318009138,1451.5414708419298],[-1045.1836682600072,2758.8432964447366,870.9502570472015],[-2917.186576182052,8957.700359678565,2966.1329198051503],[-2273.007505201382,6409.246600893992,2150.8475802145203],[-2117.3065928823085,5970.6058969170535,1962.0103540190432],[-432.44641245071074,1055.5630617854029,290.45859986139067],[-1862.150164215813,5340.605208633908,1673.3419203349301],[-3428.1566311089946,10354.626642586456,3436.390606692036],[-2409.4756647549584,7139.698015631809,2343.9615953698444],[-2012.8925781521996,5625.091693752841,1869.2171841043446],[-386.9252270362829,943.1562799438049,277.4327708782932],[-3768.267242059664,11568.655187646948,3879.221783539747],[-318.2757284721759,796.9511566124268,217.79445413249516],[-618.5980841334048,1513.0675144167603,436.0004748592521],[-1087.0355864290987,2917.756863855115,917.3505126524205],[-2251.4035868852466,6305.900383737064,2122.4908211534407],[-1140.8733793828776,3083.548201218415,978.5860930548765],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-2526.2959628099925,7457.64565215248,2473.2717703932476],[-1473.5512916559244,4123.049246218771,1319.4940469287137],[-2181.692644871802,6132.0310233981845,2031.2938263894846],[-2713.3774379947827,8131.938096615707,2685.21110253694],[-924.7784800948958,2387.9863756242435,708.7290062856966],[-972.5296263425636,2527.1530622310893,775.6602436554767],[-2450.8280464423988,7251.216348956095,2378.9384717274806],[-1772.942307903622,5023.366045798789,1526.866800940338],[-1817.335194790736,5196.8182895951795,1586.62975275447],[-363.56027572072577,896.8472765744237,253.66841742451302],[-1529.495261042448,4214.336089169196,1355.4422615971014],[-3947.733649464246,12274.950960404807,4166.360624823069],[-952.8200245849102,2443.795988241536,748.574754673233],[-540.4763971600039,1366.4848584286976,372.07044081871277],[-2191.1694270000767,6164.859253632804,2035.9259002568142],[-1585.877449739568,4352.137811416764,1405.232508355295],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-726.4261518198803,1788.6854280577686,514.1193837557198],[-2517.9573942329725,7423.441711042739,2456.110072262659],[-1729.4949241372328,4918.915806637046,1509.6845362870763],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-1998.814630051221,5604.838265920747,1857.9692728924697],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-877.2649530615781,2241.45691217525,668.3472984050599],[-2718.0937746704662,8168.442837440478,2699.439030061623],[-2607.3254939287262,7755.977295241841,2558.6211546378927],[-1118.7937712488888,3032.8278112633525,956.3189785123877],[-944.9421296065843,2413.330200117768,735.7976915609803],[-1467.7588187181393,4115.205501044478,1317.3990182977952],[-1513.650653424452,4163.205808760408,1348.1746708444825],[-1773.9289709097527,5033.661792310984,1539.414620488533],[-1583.6573976537686,4358.724508546756,1401.880480698895],[-1756.2964109449313,4980.932754284821,1523.7677589423367],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-2605.4069431821285,7759.1350940176335,2554.6146640137626],[-274.1359353220164,706.1464696558807,183.19322597564073],[-1513.895450895111,4189.85052673403,1338.682821978574],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-232.8005670435662,608.8435421383657,159.7928675820413],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4200,30,0.30089505000000005,0.31695292333333336,0.06993314774592642,0.36614482564393525,0.36618221594432654,0.002688716766441828,0.0012538574492143508,0.0012712707241243934,1.6084985737980248E-4,99,"[[-3546.1837967904994,10726.479291099902,3582.394585887463],[-3309.138771785946,10004.525822248379,3325.376485269422],[-316.46536615427095,806.5232079495042,206.95014458653208],[-2625.1110842701537,7779.424405157629,2549.3968104631404],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-3510.604105657119,10620.310205819927,3540.964491409783],[-1153.6039897379544,3110.773171600703,985.115651698185],[-1594.7009782128696,4380.24904197814,1404.8553018888613],[-1803.0868458912541,5068.393046767177,1556.1799967747324],[-3080.7174266797024,9476.400870015776,3139.4066809561104],[-2500.164770835244,7363.2365663800265,2436.578955913725],[-1500.6821534806431,4167.680591546115,1316.8276838210338],[-3454.2536901578574,10364.776593965642,3468.4754000563016],[-1837.3240484886742,5255.610989119397,1602.8786469590823],[-2245.106919488343,6272.871699221214,2107.432064773262],[-1768.8750558603758,5022.501683306372,1526.6230260917885],[-3047.7884694980316,9342.42955383611,3120.6030772216886],[-1140.8672369625783,3070.595771488657,978.3425034755301],[-1078.6395589835336,2847.6980995006434,903.5164666580397],[-2190.3544434764453,6153.63725524782,2037.2734481211312],[-787.2315242337262,1940.0979743572623,565.2084688902719],[-3283.381543083688,9958.910456692845,3319.790535081343],[-1485.2776588963106,4142.787789864879,1310.4951561257071],[-3890.125666997651,12007.543488461679,4071.54602571325],[-2115.7754528244163,5917.014043703833,1977.675294380836],[-630.4814610526121,1527.9386972810141,443.70967841459174],[-3406.080508718551,10303.780212509138,3420.6527866210795],[-2667.6404810570243,7933.641343936165,2628.396510859289],[-2910.788165202161,8927.759326909407,2958.2202111009983],[-1492.928357379833,4147.857468729951,1316.1546901834645],[-2941.32721256382,9014.915406064432,2981.507850719247],[-1285.1098846632422,3758.2453216000195,1246.3664574330264],[-2272.299031624859,6388.428962844556,2147.63822464057],[-785.441923366656,1926.2957613147848,562.239853968687],[-800.7667601721997,1971.7235390762178,577.1563123951911],[-2487.6201131385624,7333.967490605233,2410.1278467609905],[-1139.7559062032217,3041.557211324936,962.6604128656627],[-2889.209423830432,8874.616121178626,2943.9737561302113],[-3107.550103545965,9518.418014765928,3167.5569704203835],[-3318.7203796701433,10049.29005142241,3339.887408665911],[-1806.5794554500412,5101.77249282753,1568.6444993061089],[-2119.948535285974,5974.712058561117,1964.2128692690412],[-1065.677379461583,2814.686254965629,885.192739891829],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-1155.7862818663887,3098.878100932106,971.3216990924609],[-2284.9608697900385,6448.9464992165185,2168.4367937622205],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-2049.199152086692,5742.369563352736,1903.6302732400807],[-1639.6658877362895,4583.89318009138,1451.5414708419298],[-2917.186576182052,8957.700359678565,2966.1329198051503],[-432.44641245071074,1055.5630617854029,290.45859986139067],[-1862.150164215813,5340.605208633908,1673.3419203349301],[-3428.1566311089946,10354.626642586456,3436.390606692036],[-2409.4756647549584,7139.698015631809,2343.9615953698444],[-2012.8925781521996,5625.091693752841,1869.2171841043446],[-386.9252270362829,943.1562799438049,277.4327708782932],[-3768.267242059664,11568.655187646948,3879.221783539747],[-318.2757284721759,796.9511566124268,217.79445413249516],[-618.5980841334048,1513.0675144167603,436.0004748592521],[-2251.4035868852466,6305.900383737064,2122.4908211534407],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-2713.3774379947827,8131.938096615707,2685.21110253694],[-924.7784800948958,2387.9863756242435,708.7290062856966],[-972.5296263425636,2527.1530622310893,775.6602436554767],[-2450.8280464423988,7251.216348956095,2378.9384717274806],[-1772.942307903622,5023.366045798789,1526.866800940338],[-363.56027572072577,896.8472765744237,253.66841742451302],[-1529.495261042448,4214.336089169196,1355.4422615971014],[-3947.733649464246,12274.950960404807,4166.360624823069],[-952.8200245849102,2443.795988241536,748.574754673233],[-540.4763971600039,1366.4848584286976,372.07044081871277],[-2191.1694270000767,6164.859253632804,2035.9259002568142],[-1585.877449739568,4352.137811416764,1405.232508355295],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-2517.9573942329725,7423.441711042739,2456.110072262659],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-1998.814630051221,5604.838265920747,1857.9692728924697],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-877.2649530615781,2241.45691217525,668.3472984050599],[-2718.0937746704662,8168.442837440478,2699.439030061623],[-2607.3254939287262,7755.977295241841,2558.6211546378927],[-944.9421296065843,2413.330200117768,735.7976915609803],[-1583.6573976537686,4358.724508546756,1401.880480698895],[-1756.2964109449313,4980.932754284821,1523.7677589423367],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-274.1359353220164,706.1464696558807,183.19322597564073],[-1513.895450895111,4189.85052673403,1338.682821978574],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-232.8005670435662,608.8435421383657,159.7928675820413],[-148.37804861238095,424.55886039997785,119.34661390893247],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4300,30,0.30749615,0.32359598666666667,0.07011574529454964,0.36766038235901743,0.3670121396153811,0.002650716265849751,0.0012054762442743,0.001217585371446309,1.67367099763809E-4,99,"[[-1653.8142569175955,4563.672173242219,1468.3397614824264],[-1532.7062569432846,4257.110134785484,1343.345450248404],[-1858.5236893148733,5235.033707724385,1620.5674193884304],[-138.20442071496643,410.2056464609407,114.9304115721985],[-1127.100792999433,2994.776402336236,938.8647891726182],[-2199.119324450799,6192.271179333548,2043.5173978117875],[-1164.4960402453612,3108.1403555166344,987.9793575406304],[-1999.0349811714946,5599.322749410808,1857.0865229195144],[-1458.150064835258,4081.926628724242,1310.9394025257939],[-442.6628097777936,1080.6210200386072,293.58089872178664],[-2665.310959278853,7919.444805124204,2626.9503063969364],[-1622.0634518275642,4455.905360523233,1448.9124824707003],[-3500.940681154138,10565.141737060852,3521.991061725197],[-2113.5331778977998,5912.167982178332,1971.4610645329303],[-1139.7063528737913,3040.5130763786547,950.2289774010296],[-3308.8579457385745,10004.460803267908,3321.2334099437708],[-2007.1166600644897,5599.897012177605,1862.6927632130767],[-1198.725312392611,3181.3061255179,1007.5352682625964],[-3230.4866529286583,9784.145263988066,3250.0841677743583],[-2580.188370188618,7663.732670143977,2514.7500846761172],[-2946.860207922505,9049.31755314931,2993.036254735794],[-3291.842445636134,9938.251703567423,3303.537071680549],[-1495.2607056860975,4120.706656105448,1309.9383145157162],[-1784.4802834539319,5018.738330364101,1537.3361431892615],[-3028.706425053486,9260.534320118606,3095.3981887098516],[-2279.0421372138544,6419.834538624097,2149.2454424482903],[-2287.968857115577,6423.0711915473485,2157.4965722313045],[-3758.5616899887646,11533.483412086685,3852.6860222510245],[-1584.8849719410139,4356.857153955841,1397.5453479984467],[-2153.8129462797033,5997.641035526914,2006.12291679701],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-3546.1837967904994,10726.479291099902,3582.394585887463],[-3309.138771785946,10004.525822248379,3325.376485269422],[-316.46536615427095,806.5232079495042,206.95014458653208],[-2625.1110842701537,7779.424405157629,2549.3968104631404],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-1594.7009782128696,4380.24904197814,1404.8553018888613],[-1803.0868458912541,5068.393046767177,1556.1799967747324],[-3080.7174266797024,9476.400870015776,3139.4066809561104],[-1500.6821534806431,4167.680591546115,1316.8276838210338],[-3454.2536901578574,10364.776593965642,3468.4754000563016],[-1837.3240484886742,5255.610989119397,1602.8786469590823],[-2245.106919488343,6272.871699221214,2107.432064773262],[-1078.6395589835336,2847.6980995006434,903.5164666580397],[-2190.3544434764453,6153.63725524782,2037.2734481211312],[-787.2315242337262,1940.0979743572623,565.2084688902719],[-1485.2776588963106,4142.787789864879,1310.4951561257071],[-3890.125666997651,12007.543488461679,4071.54602571325],[-630.4814610526121,1527.9386972810141,443.70967841459174],[-2667.6404810570243,7933.641343936165,2628.396510859289],[-2910.788165202161,8927.759326909407,2958.2202111009983],[-1492.928357379833,4147.857468729951,1316.1546901834645],[-2941.32721256382,9014.915406064432,2981.507850719247],[-785.441923366656,1926.2957613147848,562.239853968687],[-800.7667601721997,1971.7235390762178,577.1563123951911],[-2487.6201131385624,7333.967490605233,2410.1278467609905],[-2889.209423830432,8874.616121178626,2943.9737561302113],[-3107.550103545965,9518.418014765928,3167.5569704203835],[-1806.5794554500412,5101.77249282753,1568.6444993061089],[-1065.677379461583,2814.686254965629,885.192739891829],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-1155.7862818663887,3098.878100932106,971.3216990924609],[-2284.9608697900385,6448.9464992165185,2168.4367937622205],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-2049.199152086692,5742.369563352736,1903.6302732400807],[-432.44641245071074,1055.5630617854029,290.45859986139067],[-3428.1566311089946,10354.626642586456,3436.390606692036],[-2409.4756647549584,7139.698015631809,2343.9615953698444],[-618.5980841334048,1513.0675144167603,436.0004748592521],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-2713.3774379947827,8131.938096615707,2685.21110253694],[-924.7784800948958,2387.9863756242435,708.7290062856966],[-972.5296263425636,2527.1530622310893,775.6602436554767],[-2450.8280464423988,7251.216348956095,2378.9384717274806],[-1772.942307903622,5023.366045798789,1526.866800940338],[-363.56027572072577,896.8472765744237,253.66841742451302],[-3947.733649464246,12274.950960404807,4166.360624823069],[-952.8200245849102,2443.795988241536,748.574754673233],[-540.4763971600039,1366.4848584286976,372.07044081871277],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-2517.9573942329725,7423.441711042739,2456.110072262659],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-877.2649530615781,2241.45691217525,668.3472984050599],[-944.9421296065843,2413.330200117768,735.7976915609803],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-274.1359353220164,706.1464696558807,183.19322597564073],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-473.79830522538924,1210.1286456940645,338.8503419242032],[-232.8005670435662,608.8435421383657,159.7928675820413],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4400,30,0.3141767,0.3302412066666667,0.07034291463633305,0.3682567030984857,0.367876641873838,0.0025164217487605965,0.001169882313637396,0.0011705587994049755,1.5996629124950896E-4,99,"[[-2661.4364112780663,7917.197039247313,2601.424593157441],[-1496.9349489050733,4149.174206190905,1303.3510062491068],[-3014.1732044003165,9189.82948916051,3061.6818548062183],[-2510.641340663445,7380.787082957296,2448.432672006317],[-2281.2648470780464,6404.076558971302,2148.3781247125216],[-1467.0211148659828,4088.299900924287,1306.1867504138481],[-1751.0729198134316,4950.3020062992155,1520.9287862639478],[-1614.74092544094,4432.07424635348,1415.1432629217682],[-514.5914464794217,1263.9921692312323,357.620205068966],[-445.2717129704312,1076.7324152414665,290.83029057235575],[-950.4307524311288,2432.34590402139,743.7084604257738],[-3392.148115913816,10234.734903295155,3396.280779932426],[-3435.2804239660018,10322.824725733288,3450.667929247217],[-3290.917320726627,9927.403269278848,3297.7991576520585],[-1579.9725752202037,4355.510539396948,1374.861089003655],[-1154.3041580764784,3067.8834532329647,954.4207146648553],[-1129.5595708490275,3006.4414933781795,929.6849070438117],[-1998.0255025679767,5581.862617893078,1855.8995378753298],[-525.9071838429593,1288.8138242603843,365.2559939106678],[-1186.5958393406913,3180.009570418845,1019.1534258514409],[-1149.0791876993849,3054.6005428670637,957.7698885087736],[-2303.5946265385182,6468.439359984798,2167.6393834445807],[-1230.7173141053527,3260.8468613078626,1035.3399297016897],[-1554.3938267794306,4296.098511982609,1349.2528230713338],[-2452.7630237529006,7247.211936314515,2383.0824469695663],[-2640.1900736515017,7851.150811071624,2565.5802821134907],[-3251.416673731788,9833.80644156127,3275.713769555101],[-1106.1352247059021,2899.795713769411,911.801682831574],[-2881.618153472079,8822.387092531697,2929.39288656477],[-1059.42060412661,2808.0722861035006,876.5295691493628],[-1768.7280847857935,4999.761691139981,1514.8512026844046],[-2039.6325282119847,5700.445464768996,1878.7447695161363],[-1653.8142569175955,4563.672173242219,1468.3397614824264],[-1858.5236893148733,5235.033707724385,1620.5674193884304],[-138.20442071496643,410.2056464609407,114.9304115721985],[-2199.119324450799,6192.271179333548,2043.5173978117875],[-442.6628097777936,1080.6210200386072,293.58089872178664],[-2113.5331778977998,5912.167982178332,1971.4610645329303],[-2007.1166600644897,5599.897012177605,1862.6927632130767],[-1198.725312392611,3181.3061255179,1007.5352682625964],[-3230.4866529286583,9784.145263988066,3250.0841677743583],[-2580.188370188618,7663.732670143977,2514.7500846761172],[-3291.842445636134,9938.251703567423,3303.537071680549],[-1495.2607056860975,4120.706656105448,1309.9383145157162],[-1784.4802834539319,5018.738330364101,1537.3361431892615],[-3028.706425053486,9260.534320118606,3095.3981887098516],[-2287.968857115577,6423.0711915473485,2157.4965722313045],[-3758.5616899887646,11533.483412086685,3852.6860222510245],[-2153.8129462797033,5997.641035526914,2006.12291679701],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-3546.1837967904994,10726.479291099902,3582.394585887463],[-316.46536615427095,806.5232079495042,206.95014458653208],[-2625.1110842701537,7779.424405157629,2549.3968104631404],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-1594.7009782128696,4380.24904197814,1404.8553018888613],[-1803.0868458912541,5068.393046767177,1556.1799967747324],[-1500.6821534806431,4167.680591546115,1316.8276838210338],[-3454.2536901578574,10364.776593965642,3468.4754000563016],[-1837.3240484886742,5255.610989119397,1602.8786469590823],[-2245.106919488343,6272.871699221214,2107.432064773262],[-2190.3544434764453,6153.63725524782,2037.2734481211312],[-787.2315242337262,1940.0979743572623,565.2084688902719],[-3890.125666997651,12007.543488461679,4071.54602571325],[-630.4814610526121,1527.9386972810141,443.70967841459174],[-2941.32721256382,9014.915406064432,2981.507850719247],[-785.441923366656,1926.2957613147848,562.239853968687],[-800.7667601721997,1971.7235390762178,577.1563123951911],[-2487.6201131385624,7333.967490605233,2410.1278467609905],[-3107.550103545965,9518.418014765928,3167.5569704203835],[-1806.5794554500412,5101.77249282753,1568.6444993061089],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-2049.199152086692,5742.369563352736,1903.6302732400807],[-432.44641245071074,1055.5630617854029,290.45859986139067],[-618.5980841334048,1513.0675144167603,436.0004748592521],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-2713.3774379947827,8131.938096615707,2685.21110253694],[-924.7784800948958,2387.9863756242435,708.7290062856966],[-972.5296263425636,2527.1530622310893,775.6602436554767],[-3947.733649464246,12274.950960404807,4166.360624823069],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-2517.9573942329725,7423.441711042739,2456.110072262659],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-877.2649530615781,2241.45691217525,668.3472984050599],[-944.9421296065843,2413.330200117768,735.7976915609803],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-274.1359353220164,706.1464696558807,183.19322597564073],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-232.8005670435662,608.8435421383657,159.7928675820413],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4500,30,0.32083880000000004,0.33686364333333335,0.07054513627194067,0.368601080884996,0.36858790587692564,0.0025152577155148777,0.0011205425608926387,0.0011154017138034684,1.512406983068017E-4,99,"[[-395.31493962300567,959.3966234565607,268.3378901450171],[-452.9305213571127,1123.0030971682147,298.875719189454],[-2018.332165249167,5634.647703454035,1856.6758202885899],[-2460.7548305411674,7263.1807301152085,2383.74126309536],[-2716.937587565451,8131.859272093984,2677.858122920166],[-293.69993990578297,752.6264971864655,187.64601294658536],[-1184.3974776419452,3150.6474095376975,978.7044254196576],[-1488.8615222078124,4121.321397554039,1305.2971732747922],[-1485.594016464167,4136.009790310102,1302.6866437146339],[-2287.9297094619888,6411.543914313444,2149.9122739918494],[-993.7149837561261,2572.994518625264,794.0611243676512],[-1239.602665978175,3284.541450144137,1042.9686627419308],[-1116.0758795838947,2910.776036916954,915.2941994205837],[-3401.8572862808796,10207.104148419805,3402.6386856641466],[-2288.666378859771,6420.271075061965,2154.3957905319926],[-1251.5960115964838,3312.601341143523,1048.5718836511737],[-2843.337152404531,8681.358296780385,2885.015393672244],[-3221.993744561912,9722.925407849201,3233.4311645620155],[-1064.8510569035657,2818.349475745743,877.571051836098],[-2545.9897584786945,7557.032329330423,2474.663286431729],[-533.2211855083067,1327.974044311162,362.023095173868],[-2995.3919180335747,9112.512264398361,3040.9479991738704],[-1157.5284648277998,3068.115299805884,957.4563802867665],[-3146.5352469935387,9499.90211437099,3157.3277021981175],[-1840.6874121186297,5202.738745574515,1605.2158489708609],[-2661.4364112780663,7917.197039247313,2601.424593157441],[-1496.9349489050733,4149.174206190905,1303.3510062491068],[-3014.1732044003165,9189.82948916051,3061.6818548062183],[-2510.641340663445,7380.787082957296,2448.432672006317],[-1614.74092544094,4432.07424635348,1415.1432629217682],[-445.2717129704312,1076.7324152414665,290.83029057235575],[-950.4307524311288,2432.34590402139,743.7084604257738],[-3435.2804239660018,10322.824725733288,3450.667929247217],[-3290.917320726627,9927.403269278848,3297.7991576520585],[-1579.9725752202037,4355.510539396948,1374.861089003655],[-1998.0255025679767,5581.862617893078,1855.8995378753298],[-525.9071838429593,1288.8138242603843,365.2559939106678],[-2303.5946265385182,6468.439359984798,2167.6393834445807],[-1230.7173141053527,3260.8468613078626,1035.3399297016897],[-1554.3938267794306,4296.098511982609,1349.2528230713338],[-2452.7630237529006,7247.211936314515,2383.0824469695663],[-2640.1900736515017,7851.150811071624,2565.5802821134907],[-1106.1352247059021,2899.795713769411,911.801682831574],[-2881.618153472079,8822.387092531697,2929.39288656477],[-1768.7280847857935,4999.761691139981,1514.8512026844046],[-2039.6325282119847,5700.445464768996,1878.7447695161363],[-1653.8142569175955,4563.672173242219,1468.3397614824264],[-1858.5236893148733,5235.033707724385,1620.5674193884304],[-138.20442071496643,410.2056464609407,114.9304115721985],[-2199.119324450799,6192.271179333548,2043.5173978117875],[-2113.5331778977998,5912.167982178332,1971.4610645329303],[-2007.1166600644897,5599.897012177605,1862.6927632130767],[-1198.725312392611,3181.3061255179,1007.5352682625964],[-3230.4866529286583,9784.145263988066,3250.0841677743583],[-3291.842445636134,9938.251703567423,3303.537071680549],[-1495.2607056860975,4120.706656105448,1309.9383145157162],[-1784.4802834539319,5018.738330364101,1537.3361431892615],[-3758.5616899887646,11533.483412086685,3852.6860222510245],[-2153.8129462797033,5997.641035526914,2006.12291679701],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-3546.1837967904994,10726.479291099902,3582.394585887463],[-316.46536615427095,806.5232079495042,206.95014458653208],[-2625.1110842701537,7779.424405157629,2549.3968104631404],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-1803.0868458912541,5068.393046767177,1556.1799967747324],[-3454.2536901578574,10364.776593965642,3468.4754000563016],[-2245.106919488343,6272.871699221214,2107.432064773262],[-2190.3544434764453,6153.63725524782,2037.2734481211312],[-787.2315242337262,1940.0979743572623,565.2084688902719],[-3890.125666997651,12007.543488461679,4071.54602571325],[-630.4814610526121,1527.9386972810141,443.70967841459174],[-2941.32721256382,9014.915406064432,2981.507850719247],[-785.441923366656,1926.2957613147848,562.239853968687],[-800.7667601721997,1971.7235390762178,577.1563123951911],[-2487.6201131385624,7333.967490605233,2410.1278467609905],[-1806.5794554500412,5101.77249282753,1568.6444993061089],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-924.7784800948958,2387.9863756242435,708.7290062856966],[-3947.733649464246,12274.950960404807,4166.360624823069],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-877.2649530615781,2241.45691217525,668.3472984050599],[-944.9421296065843,2413.330200117768,735.7976915609803],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-274.1359353220164,706.1464696558807,183.19322597564073],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-232.8005670435662,608.8435421383657,159.7928675820413],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4600,30,0.32745065,0.34350869,0.07074673642780817,0.3694142091253606,0.3694686796633718,0.0023403219218591075,0.0010933289923035442,0.0010796576197687688,1.5444072724238786E-4,99,"[[-2301.632480363235,6442.68676029246,2159.2411057634376],[-2259.0927034759043,6309.917375797092,2106.467083607467],[-3384.2825138123203,10168.587664355595,3395.4751911147587],[-2028.2173221526402,5673.570324387714,1866.0356184791588],[-1085.3041797761382,2826.7855695188578,876.006705589953],[-1846.7742991683265,5214.022340393883,1607.875599763883],[-3203.2315531519484,9638.68377925061,3210.422968417956],[-2998.5777795744348,9119.955873119934,3053.854775078315],[-2211.2085602338852,6217.792323659072,2052.240302444279],[-1266.5492553084357,3395.9300724693417,1075.9554842507198],[-2258.788589310463,6276.912319947258,2113.2625078176015],[-1649.3139460856598,4562.763387950797,1456.4461005793507],[-1241.5920649338786,3259.297702280901,1023.3953714139273],[-819.4523041642497,2022.5589956594438,600.079588486629],[-459.8319053450726,1118.7051683526818,308.2526279789784],[-3451.4401405864824,10353.427231138292,3462.453700968217],[-1228.3132666047518,3241.493195058665,1011.8242876821089],[-994.1613631969174,2562.668371997433,792.3219356252698],[-468.03060846267766,1147.898655514466,314.2494305041108],[-2143.9009353345577,5952.27335010377,1982.375914850766],[-1464.816072645389,4087.329238062572,1287.3222281567932],[-1077.15125668242,2811.8697179047476,882.2472866814344],[-1629.255929328065,4484.290531619526,1425.0275856667804],[-1268.316426733953,3338.825108529616,1051.1736829962551],[-3080.7117794146357,9312.022200786445,3099.9130738432214],[-1168.009509785976,3082.716846019138,965.0753552074093],[-1870.3153424674479,5276.971291038913,1631.9770868541232],[-2018.0021812722503,5610.419498576235,1865.4088735537564],[-395.31493962300567,959.3966234565607,268.3378901450171],[-2018.332165249167,5634.647703454035,1856.6758202885899],[-2460.7548305411674,7263.1807301152085,2383.74126309536],[-2716.937587565451,8131.859272093984,2677.858122920166],[-293.69993990578297,752.6264971864655,187.64601294658536],[-1488.8615222078124,4121.321397554039,1305.2971732747922],[-2287.9297094619888,6411.543914313444,2149.9122739918494],[-993.7149837561261,2572.994518625264,794.0611243676512],[-1116.0758795838947,2910.776036916954,915.2941994205837],[-3401.8572862808796,10207.104148419805,3402.6386856641466],[-1251.5960115964838,3312.601341143523,1048.5718836511737],[-2843.337152404531,8681.358296780385,2885.015393672244],[-3221.993744561912,9722.925407849201,3233.4311645620155],[-2545.9897584786945,7557.032329330423,2474.663286431729],[-533.2211855083067,1327.974044311162,362.023095173868],[-2995.3919180335747,9112.512264398361,3040.9479991738704],[-3146.5352469935387,9499.90211437099,3157.3277021981175],[-2661.4364112780663,7917.197039247313,2601.424593157441],[-1496.9349489050733,4149.174206190905,1303.3510062491068],[-2510.641340663445,7380.787082957296,2448.432672006317],[-1614.74092544094,4432.07424635348,1415.1432629217682],[-445.2717129704312,1076.7324152414665,290.83029057235575],[-950.4307524311288,2432.34590402139,743.7084604257738],[-3290.917320726627,9927.403269278848,3297.7991576520585],[-1579.9725752202037,4355.510539396948,1374.861089003655],[-525.9071838429593,1288.8138242603843,365.2559939106678],[-2303.5946265385182,6468.439359984798,2167.6393834445807],[-2640.1900736515017,7851.150811071624,2565.5802821134907],[-2881.618153472079,8822.387092531697,2929.39288656477],[-1768.7280847857935,4999.761691139981,1514.8512026844046],[-2039.6325282119847,5700.445464768996,1878.7447695161363],[-1858.5236893148733,5235.033707724385,1620.5674193884304],[-138.20442071496643,410.2056464609407,114.9304115721985],[-1495.2607056860975,4120.706656105448,1309.9383145157162],[-1784.4802834539319,5018.738330364101,1537.3361431892615],[-3758.5616899887646,11533.483412086685,3852.6860222510245],[-2153.8129462797033,5997.641035526914,2006.12291679701],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-3546.1837967904994,10726.479291099902,3582.394585887463],[-316.46536615427095,806.5232079495042,206.95014458653208],[-2625.1110842701537,7779.424405157629,2549.3968104631404],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-1803.0868458912541,5068.393046767177,1556.1799967747324],[-3454.2536901578574,10364.776593965642,3468.4754000563016],[-3890.125666997651,12007.543488461679,4071.54602571325],[-630.4814610526121,1527.9386972810141,443.70967841459174],[-2941.32721256382,9014.915406064432,2981.507850719247],[-785.441923366656,1926.2957613147848,562.239853968687],[-800.7667601721997,1971.7235390762178,577.1563123951911],[-2487.6201131385624,7333.967490605233,2410.1278467609905],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-3947.733649464246,12274.950960404807,4166.360624823069],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-687.9631996228304,1664.4327932688457,495.74881784689836],[-877.2649530615781,2241.45691217525,668.3472984050599],[-944.9421296065843,2413.330200117768,735.7976915609803],[-615.0759596352751,1511.5408542339615,431.54946770244874],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-2710.6555679379994,8120.089705837651,2684.8628311352672],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-232.8005670435662,608.8435421383657,159.7928675820413],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4700,30,0.33413160000000003,0.35014986000000003,0.07097038617355252,0.3697541505296297,0.37007559965666936,0.002416136039746624,0.0010376465261284747,0.001026696276323032,1.4698733222678054E-4,99,"[[-1571.1073306683238,4338.006649011233,1355.591380958715],[-1603.6233496754849,4410.117592383333,1397.1076756657967],[-2024.09491243543,5645.449987575714,1851.0981102263438],[-655.941025249641,1583.8712833963075,456.54743304420083],[-2497.7492278057393,7302.70590375179,2407.6451096867972],[-2635.3481240188244,7803.826397337615,2558.485833038869],[-1806.8738838021488,5038.576331648274,1549.8237956255848],[-2212.5786956077523,6223.743684861274,2042.0799299512082],[-2308.9221722874863,6472.6840884305975,2179.3490910870264],[-1426.0741476032074,3977.870699989163,1243.3762956510482],[-813.2795710789451,1984.510937162989,570.6729935169102],[-483.89665479425884,1188.2874332777903,319.8639835334172],[-2021.1799617749496,5609.898571168414,1859.4459789180416],[-3056.574220497874,9251.35122248037,3091.0078878310323],[-3185.4055094880177,9606.922532536919,3199.4668337618696],[-1255.641989120443,3297.3240474247314,1022.3528675901238],[-1226.915922569137,3236.255487282025,1009.4486339869095],[-2833.700618832793,8642.634560728575,2879.3116636957348],[-2158.607028874255,5969.6391356829945,1994.6288423508686],[-2480.9897283908253,7315.524084411095,2398.4366035994426],[-2716.1087915636276,8127.371276148368,2676.4449111650697],[-2629.176448345235,7784.1085850805275,2537.3535862055496],[-638.2352571534223,1547.7618200971795,444.38267205216107],[-2666.3499834558406,7900.185757924545,2578.4020098987517],[-2599.3115959691922,7709.958825301584,2523.6712275322643],[-2294.719913141088,6409.508056247673,2156.3550810103484],[-1863.399482760845,5260.277320349175,1624.2714682714836],[-1100.3760909899875,2844.7473645358573,881.9645350670229],[-1782.2496940742978,5027.4265812365875,1528.3162435691258],[-138.20442071496643,410.2056464609407,114.9304115721985],[-2130.6150592407116,5926.452722412117,1976.0703589891943],[-2852.8609869703023,8689.839649230611,2881.5295149614394],[-1247.5995756734128,3245.0994278344974,1014.1221965264771],[-1841.1667096267904,5199.768798443564,1589.1570922277717],[-1768.5977391045376,4987.39979782132,1504.1781294808823],[-1555.985340020913,4301.192746959535,1344.0876155213207],[-2301.632480363235,6442.68676029246,2159.2411057634376],[-2259.0927034759043,6309.917375797092,2106.467083607467],[-3384.2825138123203,10168.587664355595,3395.4751911147587],[-1085.3041797761382,2826.7855695188578,876.006705589953],[-3203.2315531519484,9638.68377925061,3210.422968417956],[-2258.788589310463,6276.912319947258,2113.2625078176015],[-1241.5920649338786,3259.297702280901,1023.3953714139273],[-819.4523041642497,2022.5589956594438,600.079588486629],[-459.8319053450726,1118.7051683526818,308.2526279789784],[-3451.4401405864824,10353.427231138292,3462.453700968217],[-994.1613631969174,2562.668371997433,792.3219356252698],[-2143.9009353345577,5952.27335010377,1982.375914850766],[-1629.255929328065,4484.290531619526,1425.0275856667804],[-1268.316426733953,3338.825108529616,1051.1736829962551],[-3080.7117794146357,9312.022200786445,3099.9130738432214],[-1168.009509785976,3082.716846019138,965.0753552074093],[-1870.3153424674479,5276.971291038913,1631.9770868541232],[-395.31493962300567,959.3966234565607,268.3378901450171],[-2460.7548305411674,7263.1807301152085,2383.74126309536],[-2716.937587565451,8131.859272093984,2677.858122920166],[-293.69993990578297,752.6264971864655,187.64601294658536],[-1488.8615222078124,4121.321397554039,1305.2971732747922],[-1116.0758795838947,2910.776036916954,915.2941994205837],[-3401.8572862808796,10207.104148419805,3402.6386856641466],[-533.2211855083067,1327.974044311162,362.023095173868],[-2995.3919180335747,9112.512264398361,3040.9479991738704],[-3146.5352469935387,9499.90211437099,3157.3277021981175],[-1496.9349489050733,4149.174206190905,1303.3510062491068],[-445.2717129704312,1076.7324152414665,290.83029057235575],[-950.4307524311288,2432.34590402139,743.7084604257738],[-3290.917320726627,9927.403269278848,3297.7991576520585],[-525.9071838429593,1288.8138242603843,365.2559939106678],[-1768.7280847857935,4999.761691139981,1514.8512026844046],[-2039.6325282119847,5700.445464768996,1878.7447695161363],[-1495.2607056860975,4120.706656105448,1309.9383145157162],[-3758.5616899887646,11533.483412086685,3852.6860222510245],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-3546.1837967904994,10726.479291099902,3582.394585887463],[-316.46536615427095,806.5232079495042,206.95014458653208],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-3454.2536901578574,10364.776593965642,3468.4754000563016],[-3890.125666997651,12007.543488461679,4071.54602571325],[-630.4814610526121,1527.9386972810141,443.70967841459174],[-2941.32721256382,9014.915406064432,2981.507850719247],[-785.441923366656,1926.2957613147848,562.239853968687],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-3947.733649464246,12274.950960404807,4166.360624823069],[-899.4183185041094,2313.5425584316677,685.4468005859358],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-877.2649530615781,2241.45691217525,668.3472984050599],[-944.9421296065843,2413.330200117768,735.7976915609803],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-232.8005670435662,608.8435421383657,159.7928675820413],[-201.89360992590835,537.8179126752009,142.25068168497717],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4800,30,0.34059735,0.35676745000000004,0.07117977516630229,0.37075930240286525,0.3707684316730391,0.002453530072608258,9.910320042251521E-4,9.79446775216866E-4,1.4499563381160975E-4,99,"[[-1050.1712244858013,2700.989767517718,856.3887916017642],[-1449.3541460403417,4039.877540583271,1246.055747312289],[-2577.2815743514466,7658.103063213354,2477.607241406741],[-2483.4106273660414,7269.705924666643,2393.756032891597],[-1106.2194938165983,2874.0693287681534,886.0068435854066],[-2470.551912204903,7224.487703321769,2373.601372896007],[-2744.385619703166,8192.414629313242,2702.2099838746567],[-2610.922614241885,7737.369774669579,2519.2003256659527],[-1808.6055042068858,5053.620857091103,1555.534795018145],[-2633.560396228655,7786.980198145366,2556.161948206056],[-2843.9559166745958,8641.870158100543,2873.660320839318],[-971.7146156033566,2485.545784715526,765.8511036451981],[-902.1215566303666,2298.1574490919666,680.2827226120856],[-1431.3149518496505,3976.670575800942,1244.272321360513],[-1281.8895671832515,3387.5603108556998,1067.9889922749505],[-2316.527726663379,6487.866833140551,2191.1026640179243],[-1247.0715941835049,3246.1395562550983,1014.021417015246],[-3177.1664288021684,9554.551986606852,3186.816365423655],[-2214.2462948937587,6208.607710834129,2037.5502002767178],[-825.8546714798628,2005.7517228663557,576.0665547435093],[-2119.333916069267,5872.401833004312,1946.3902393452893],[-1261.9549320724711,3303.126602905843,1036.1798896599767],[-2993.4150364598686,9090.683908238492,3034.4002190059987],[-1274.0834123275222,3290.6281413115316,1033.1905161164777],[-190.340132203029,513.9125707093049,130.99010402268735],[-2030.4726037652958,5624.665951323231,1868.3734175534294],[-3752.712710176368,11482.570756991865,3846.713382868867],[-1544.5099415843765,4270.36758563651,1333.427998824119],[-3308.715849495322,9980.843603801693,3318.87086173289],[-914.4049433362627,2345.46386940536,691.6422446428323],[-814.6999328015719,2005.431907433499,582.1319721331246],[-1685.9997351514032,4636.946303256454,1484.8562226047734],[-1571.1073306683238,4338.006649011233,1355.591380958715],[-1603.6233496754849,4410.117592383333,1397.1076756657967],[-2024.09491243543,5645.449987575714,1851.0981102263438],[-655.941025249641,1583.8712833963075,456.54743304420083],[-2497.7492278057393,7302.70590375179,2407.6451096867972],[-1806.8738838021488,5038.576331648274,1549.8237956255848],[-813.2795710789451,1984.510937162989,570.6729935169102],[-483.89665479425884,1188.2874332777903,319.8639835334172],[-3056.574220497874,9251.35122248037,3091.0078878310323],[-1255.641989120443,3297.3240474247314,1022.3528675901238],[-2158.607028874255,5969.6391356829945,1994.6288423508686],[-2716.1087915636276,8127.371276148368,2676.4449111650697],[-2629.176448345235,7784.1085850805275,2537.3535862055496],[-638.2352571534223,1547.7618200971795,444.38267205216107],[-2666.3499834558406,7900.185757924545,2578.4020098987517],[-2294.719913141088,6409.508056247673,2156.3550810103484],[-1863.399482760845,5260.277320349175,1624.2714682714836],[-1100.3760909899875,2844.7473645358573,881.9645350670229],[-138.20442071496643,410.2056464609407,114.9304115721985],[-2852.8609869703023,8689.839649230611,2881.5295149614394],[-1247.5995756734128,3245.0994278344974,1014.1221965264771],[-1841.1667096267904,5199.768798443564,1589.1570922277717],[-1768.5977391045376,4987.39979782132,1504.1781294808823],[-1555.985340020913,4301.192746959535,1344.0876155213207],[-2301.632480363235,6442.68676029246,2159.2411057634376],[-2259.0927034759043,6309.917375797092,2106.467083607467],[-3384.2825138123203,10168.587664355595,3395.4751911147587],[-3203.2315531519484,9638.68377925061,3210.422968417956],[-2258.788589310463,6276.912319947258,2113.2625078176015],[-459.8319053450726,1118.7051683526818,308.2526279789784],[-3451.4401405864824,10353.427231138292,3462.453700968217],[-994.1613631969174,2562.668371997433,792.3219356252698],[-2143.9009353345577,5952.27335010377,1982.375914850766],[-1629.255929328065,4484.290531619526,1425.0275856667804],[-3080.7117794146357,9312.022200786445,3099.9130738432214],[-1168.009509785976,3082.716846019138,965.0753552074093],[-1870.3153424674479,5276.971291038913,1631.9770868541232],[-395.31493962300567,959.3966234565607,268.3378901450171],[-293.69993990578297,752.6264971864655,187.64601294658536],[-3401.8572862808796,10207.104148419805,3402.6386856641466],[-533.2211855083067,1327.974044311162,362.023095173868],[-3146.5352469935387,9499.90211437099,3157.3277021981175],[-445.2717129704312,1076.7324152414665,290.83029057235575],[-3290.917320726627,9927.403269278848,3297.7991576520585],[-525.9071838429593,1288.8138242603843,365.2559939106678],[-1495.2607056860975,4120.706656105448,1309.9383145157162],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-3546.1837967904994,10726.479291099902,3582.394585887463],[-316.46536615427095,806.5232079495042,206.95014458653208],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-3890.125666997651,12007.543488461679,4071.54602571325],[-630.4814610526121,1527.9386972810141,443.70967841459174],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-3947.733649464246,12274.950960404807,4166.360624823069],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-944.9421296065843,2413.330200117768,735.7976915609803],[-3696.675622562435,11319.464791625114,3793.0703546099608],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-232.8005670435662,608.8435421383657,159.7928675820413],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
4900,30,0.34712745,0.3634698433333334,0.07135035801358447,0.3715196944014546,0.37162480981383605,0.002397185964476185,9.580667232309908E-4,9.420086217250511E-4,1.417310990379476E-4,99,"[[-2046.1752538702606,5654.779727457158,1880.6035475161323],[-2842.4723358213355,8648.382360574707,2860.7995002140224],[-1835.7515935723131,5096.281457527933,1578.1764829826002],[-199.07109395888605,535.7645178337993,137.19142872839905],[-1782.819319992166,4947.642499906374,1531.8042244679862],[-1885.2884966967874,5332.863732988774,1645.0575844801258],[-3039.506553154106,9190.805561482617,3061.3242856567635],[-2162.844592491885,5969.406384203768,1996.299034282722],[-841.063406952161,2060.384656967894,595.2536994540504],[-1142.8709797559018,2978.8493401944625,919.8295789839419],[-1835.5113948361168,5131.087154646634,1571.0349066462468],[-858.7932010052218,2106.536760939544,596.2209341937687],[-1702.7268760356185,4674.195220915716,1494.5901069132942],[-2250.408368190785,6247.0307138630615,2103.4159443605245],[-1564.1819826995752,4326.225849794802,1346.5362004883182],[-1457.6372921402947,4059.1414501856825,1253.2385836520286],[-2016.7784436419308,5563.674585526492,1856.298440323733],[-991.1262100180683,2556.178891362122,785.3151454652212],[-2142.040427611332,5901.2760687312175,1958.2846811618738],[-1806.812841084631,5035.8013043581295,1547.0456003138738],[-3083.15658338775,9285.815046933689,3100.183764533039],[-3680.9375623461333,11270.954999073307,3764.283254631328],[-1303.3854671387905,3370.5358531846127,1069.8773813631158],[-1118.4598959128352,2892.0327826220796,900.2735148470999],[-3090.1855317591817,9331.623306721414,3106.6920087407175],[-520.6638637552961,1294.984181080433,348.44540149410386],[-1649.9330221883297,4530.032674512399,1437.4487026369989],[-2985.0283803570064,9065.734659508802,3028.2546974679212],[-1798.9452314727737,4975.326087120996,1535.6203557801873],[-2020.7196651203478,5631.792898184214,1847.8326196266357],[-1449.3541460403417,4039.877540583271,1246.055747312289],[-2577.2815743514466,7658.103063213354,2477.607241406741],[-2483.4106273660414,7269.705924666643,2393.756032891597],[-1106.2194938165983,2874.0693287681534,886.0068435854066],[-2470.551912204903,7224.487703321769,2373.601372896007],[-2744.385619703166,8192.414629313242,2702.2099838746567],[-2610.922614241885,7737.369774669579,2519.2003256659527],[-2843.9559166745958,8641.870158100543,2873.660320839318],[-971.7146156033566,2485.545784715526,765.8511036451981],[-1431.3149518496505,3976.670575800942,1244.272321360513],[-1281.8895671832515,3387.5603108556998,1067.9889922749505],[-2316.527726663379,6487.866833140551,2191.1026640179243],[-1247.0715941835049,3246.1395562550983,1014.021417015246],[-3177.1664288021684,9554.551986606852,3186.816365423655],[-2214.2462948937587,6208.607710834129,2037.5502002767178],[-825.8546714798628,2005.7517228663557,576.0665547435093],[-2119.333916069267,5872.401833004312,1946.3902393452893],[-1274.0834123275222,3290.6281413115316,1033.1905161164777],[-190.340132203029,513.9125707093049,130.99010402268735],[-3752.712710176368,11482.570756991865,3846.713382868867],[-1544.5099415843765,4270.36758563651,1333.427998824119],[-914.4049433362627,2345.46386940536,691.6422446428323],[-1571.1073306683238,4338.006649011233,1355.591380958715],[-1603.6233496754849,4410.117592383333,1397.1076756657967],[-655.941025249641,1583.8712833963075,456.54743304420083],[-2497.7492278057393,7302.70590375179,2407.6451096867972],[-813.2795710789451,1984.510937162989,570.6729935169102],[-483.89665479425884,1188.2874332777903,319.8639835334172],[-1255.641989120443,3297.3240474247314,1022.3528675901238],[-2716.1087915636276,8127.371276148368,2676.4449111650697],[-2629.176448345235,7784.1085850805275,2537.3535862055496],[-638.2352571534223,1547.7618200971795,444.38267205216107],[-2666.3499834558406,7900.185757924545,2578.4020098987517],[-2294.719913141088,6409.508056247673,2156.3550810103484],[-1100.3760909899875,2844.7473645358573,881.9645350670229],[-1247.5995756734128,3245.0994278344974,1014.1221965264771],[-2301.632480363235,6442.68676029246,2159.2411057634376],[-3203.2315531519484,9638.68377925061,3210.422968417956],[-2258.788589310463,6276.912319947258,2113.2625078176015],[-459.8319053450726,1118.7051683526818,308.2526279789784],[-3451.4401405864824,10353.427231138292,3462.453700968217],[-1870.3153424674479,5276.971291038913,1631.9770868541232],[-395.31493962300567,959.3966234565607,268.3378901450171],[-293.69993990578297,752.6264971864655,187.64601294658536],[-3401.8572862808796,10207.104148419805,3402.6386856641466],[-533.2211855083067,1327.974044311162,362.023095173868],[-3146.5352469935387,9499.90211437099,3157.3277021981175],[-445.2717129704312,1076.7324152414665,290.83029057235575],[-3290.917320726627,9927.403269278848,3297.7991576520585],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-3546.1837967904994,10726.479291099902,3582.394585887463],[-316.46536615427095,806.5232079495042,206.95014458653208],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-3890.125666997651,12007.543488461679,4071.54602571325],[-630.4814610526121,1527.9386972810141,443.70967841459174],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-749.7393591642317,1836.8416727457386,528.7498311949944],[-3947.733649464246,12274.950960404807,4166.360624823069],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-944.9421296065843,2413.330200117768,735.7976915609803],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-232.8005670435662,608.8435421383657,159.7928675820413],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
5000,30,0.35378285,0.37015732,0.07157455284363629,0.372209840505633,0.37232050048347043,0.0023870790155869842,9.213753440467838E-4,9.034661515655207E-4,1.400801304549931E-4,99,"[[-2664.2796949119065,7885.5597096538795,2573.4271286557937],[-2750.3129180622873,8202.399110359544,2700.5201424151696],[-1861.9622833043447,5239.588836376236,1610.5965502830925],[-658.6508263468405,1593.3044803295631,451.9966494321633],[-2058.5072793632203,5667.866974026977,1874.2194307268871],[-3067.398844910262,9222.49620707465,3082.286038786243],[-1101.2429109070283,2840.075203548509,875.4392506647788],[-1169.4584825323695,3050.0098182348606,938.8743185250312],[-1318.4991237216304,3416.8258926310727,1085.4673239527333],[-3587.060213258621,10872.84079199463,3631.5167008789676],[-2714.7966020078766,8080.352037721746,2635.6954983166347],[-965.1381727835167,2472.669295822257,744.9645757798527],[-2469.1981591808335,7222.824911160618,2368.4810132812518],[-3349.0469885299253,10013.867020851141,3349.0397667342563],[-862.5426839776827,2112.7318658884,613.1606703517158],[-2507.403506595922,7338.116965357836,2411.3390504849835],[-1629.8760653895145,4494.729928837457,1414.6756556741732],[-979.2784145052909,2498.7295936787064,757.176017098314],[-3087.3426860975987,9300.3307520472,3091.608227533348],[-2586.9306410517547,7688.724243876702,2483.606439677722],[-724.9166193527543,1746.0273322587846,521.1157242034723],[-2892.059060121006,8743.674556915175,2922.3826755620676],[-1303.663589583274,3357.980129699639,1052.6614267259058],[-1008.2183112268314,2596.1431684744184,808.094471757542],[-3371.8373661786222,10085.802741588934,3359.998457016127],[-3295.0216895816448,9914.273636377344,3293.281552487318],[-3045.1828840263533,9181.985593652837,3066.599067822117],[-2046.1752538702606,5654.779727457158,1880.6035475161323],[-2842.4723358213355,8648.382360574707,2860.7995002140224],[-1835.7515935723131,5096.281457527933,1578.1764829826002],[-199.07109395888605,535.7645178337993,137.19142872839905],[-1782.819319992166,4947.642499906374,1531.8042244679862],[-1885.2884966967874,5332.863732988774,1645.0575844801258],[-2162.844592491885,5969.406384203768,1996.299034282722],[-841.063406952161,2060.384656967894,595.2536994540504],[-1835.5113948361168,5131.087154646634,1571.0349066462468],[-858.7932010052218,2106.536760939544,596.2209341937687],[-1702.7268760356185,4674.195220915716,1494.5901069132942],[-2250.408368190785,6247.0307138630615,2103.4159443605245],[-1564.1819826995752,4326.225849794802,1346.5362004883182],[-1457.6372921402947,4059.1414501856825,1253.2385836520286],[-2016.7784436419308,5563.674585526492,1856.298440323733],[-2142.040427611332,5901.2760687312175,1958.2846811618738],[-3083.15658338775,9285.815046933689,3100.183764533039],[-3680.9375623461333,11270.954999073307,3764.283254631328],[-1303.3854671387905,3370.5358531846127,1069.8773813631158],[-1118.4598959128352,2892.0327826220796,900.2735148470999],[-520.6638637552961,1294.984181080433,348.44540149410386],[-1649.9330221883297,4530.032674512399,1437.4487026369989],[-1798.9452314727737,4975.326087120996,1535.6203557801873],[-1449.3541460403417,4039.877540583271,1246.055747312289],[-2470.551912204903,7224.487703321769,2373.601372896007],[-2744.385619703166,8192.414629313242,2702.2099838746567],[-1431.3149518496505,3976.670575800942,1244.272321360513],[-2316.527726663379,6487.866833140551,2191.1026640179243],[-1247.0715941835049,3246.1395562550983,1014.021417015246],[-2214.2462948937587,6208.607710834129,2037.5502002767178],[-825.8546714798628,2005.7517228663557,576.0665547435093],[-2119.333916069267,5872.401833004312,1946.3902393452893],[-1274.0834123275222,3290.6281413115316,1033.1905161164777],[-190.340132203029,513.9125707093049,130.99010402268735],[-3752.712710176368,11482.570756991865,3846.713382868867],[-1544.5099415843765,4270.36758563651,1333.427998824119],[-914.4049433362627,2345.46386940536,691.6422446428323],[-1571.1073306683238,4338.006649011233,1355.591380958715],[-655.941025249641,1583.8712833963075,456.54743304420083],[-813.2795710789451,1984.510937162989,570.6729935169102],[-483.89665479425884,1188.2874332777903,319.8639835334172],[-2629.176448345235,7784.1085850805275,2537.3535862055496],[-638.2352571534223,1547.7618200971795,444.38267205216107],[-2666.3499834558406,7900.185757924545,2578.4020098987517],[-2294.719913141088,6409.508056247673,2156.3550810103484],[-1100.3760909899875,2844.7473645358573,881.9645350670229],[-1247.5995756734128,3245.0994278344974,1014.1221965264771],[-2301.632480363235,6442.68676029246,2159.2411057634376],[-3203.2315531519484,9638.68377925061,3210.422968417956],[-2258.788589310463,6276.912319947258,2113.2625078176015],[-3451.4401405864824,10353.427231138292,3462.453700968217],[-395.31493962300567,959.3966234565607,268.3378901450171],[-293.69993990578297,752.6264971864655,187.64601294658536],[-3401.8572862808796,10207.104148419805,3402.6386856641466],[-533.2211855083067,1327.974044311162,362.023095173868],[-445.2717129704312,1076.7324152414665,290.83029057235575],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-316.46536615427095,806.5232079495042,206.95014458653208],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-3890.125666997651,12007.543488461679,4071.54602571325],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-3947.733649464246,12274.950960404807,4166.360624823069],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-232.8005670435662,608.8435421383657,159.7928675820413],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"
5100,30,0.36031695,0.37684754000000004,0.0718164004872223,0.3732477798351541,0.3730302020623414,0.0023158798578515726,8.70243305445497E-4,8.59621212753254E-4,1.415162624436343E-4,99,"[[-543.3523397592894,1355.286831327782,371.7205413940417],[-3342.5376715749876,10023.778087075898,3332.8276684208013],[-994.4413989518043,2540.737327694326,746.4746802194132],[-1266.6349921660703,3267.2867004252694,1017.5975166910985],[-2073.8077985459804,5702.25464437284,1881.0304300283972],[-3558.0082229023783,10785.71612308668,3587.6837360111094],[-2468.300058364358,7205.328460060698,2368.0568196793956],[-1322.9611505400364,3392.2342281408473,1065.1381427016222],[-485.3839899973528,1179.7061883688568,317.85658851195484],[-1252.271292627246,3252.2435248990296,1012.1339384698872],[-1180.5818793987219,3082.969151172558,944.0367808317883],[-2740.846448747298,8116.67243425548,2666.843190201563],[-2149.805240977515,5924.429261713428,1967.6489825594201],[-2489.738673348117,7289.7884783692525,2386.318798674413],[-880.230236923908,2153.7410913061067,610.2305057803819],[-833.2086755576132,2021.9509018464908,584.6585376237614],[-479.55539266597754,1139.425050686624,310.2181330787926],[-2135.428938688115,5854.248257597604,1943.6368565404584],[-2633.676377741916,7779.550253504835,2533.967424676373],[-1661.4939405075143,4529.467363103896,1439.1526350927425],[-1320.3301883173813,3389.426112987723,1059.4318225425213],[-2186.409764788731,6017.688057758759,2009.9189291525388],[-1871.2158732209234,5279.107901254399,1608.4375837715393],[-3321.982424439019,9948.107929292824,3312.7664042351544],[-2151.4354863344524,5887.134294352759,1956.9105523565865],[-2738.564135437464,8121.92783326699,2660.7815376764106],[-1794.7102953364788,4950.825529020637,1521.8464648424579],[-511.4726000923724,1246.023231339473,331.362922871114],[-1315.766221106843,3386.099101043506,1070.372954773344],[-3177.015133563455,9567.073591727858,3176.772097286402],[-2664.2796949119065,7885.5597096538795,2573.4271286557937],[-658.6508263468405,1593.3044803295631,451.9966494321633],[-2058.5072793632203,5667.866974026977,1874.2194307268871],[-3067.398844910262,9222.49620707465,3082.286038786243],[-1101.2429109070283,2840.075203548509,875.4392506647788],[-1169.4584825323695,3050.0098182348606,938.8743185250312],[-2714.7966020078766,8080.352037721746,2635.6954983166347],[-965.1381727835167,2472.669295822257,744.9645757798527],[-2469.1981591808335,7222.824911160618,2368.4810132812518],[-862.5426839776827,2112.7318658884,613.1606703517158],[-2507.403506595922,7338.116965357836,2411.3390504849835],[-979.2784145052909,2498.7295936787064,757.176017098314],[-3087.3426860975987,9300.3307520472,3091.608227533348],[-2586.9306410517547,7688.724243876702,2483.606439677722],[-724.9166193527543,1746.0273322587846,521.1157242034723],[-2892.059060121006,8743.674556915175,2922.3826755620676],[-1303.663589583274,3357.980129699639,1052.6614267259058],[-3371.8373661786222,10085.802741588934,3359.998457016127],[-3045.1828840263533,9181.985593652837,3066.599067822117],[-2842.4723358213355,8648.382360574707,2860.7995002140224],[-1835.7515935723131,5096.281457527933,1578.1764829826002],[-199.07109395888605,535.7645178337993,137.19142872839905],[-1782.819319992166,4947.642499906374,1531.8042244679862],[-1885.2884966967874,5332.863732988774,1645.0575844801258],[-1835.5113948361168,5131.087154646634,1571.0349066462468],[-858.7932010052218,2106.536760939544,596.2209341937687],[-1702.7268760356185,4674.195220915716,1494.5901069132942],[-2250.408368190785,6247.0307138630615,2103.4159443605245],[-1564.1819826995752,4326.225849794802,1346.5362004883182],[-1457.6372921402947,4059.1414501856825,1253.2385836520286],[-2016.7784436419308,5563.674585526492,1856.298440323733],[-3083.15658338775,9285.815046933689,3100.183764533039],[-3680.9375623461333,11270.954999073307,3764.283254631328],[-1118.4598959128352,2892.0327826220796,900.2735148470999],[-1798.9452314727737,4975.326087120996,1535.6203557801873],[-1449.3541460403417,4039.877540583271,1246.055747312289],[-2316.527726663379,6487.866833140551,2191.1026640179243],[-825.8546714798628,2005.7517228663557,576.0665547435093],[-190.340132203029,513.9125707093049,130.99010402268735],[-3752.712710176368,11482.570756991865,3846.713382868867],[-1544.5099415843765,4270.36758563651,1333.427998824119],[-1571.1073306683238,4338.006649011233,1355.591380958715],[-655.941025249641,1583.8712833963075,456.54743304420083],[-638.2352571534223,1547.7618200971795,444.38267205216107],[-2294.719913141088,6409.508056247673,2156.3550810103484],[-1100.3760909899875,2844.7473645358573,881.9645350670229],[-2301.632480363235,6442.68676029246,2159.2411057634376],[-3203.2315531519484,9638.68377925061,3210.422968417956],[-3451.4401405864824,10353.427231138292,3462.453700968217],[-395.31493962300567,959.3966234565607,268.3378901450171],[-293.69993990578297,752.6264971864655,187.64601294658536],[-3401.8572862808796,10207.104148419805,3402.6386856641466],[-445.2717129704312,1076.7324152414665,290.83029057235575],[-376.2770136690906,918.6333237257923,257.81890311662477],[-3520.1100139039067,10627.535986323323,3541.1972055395236],[-316.46536615427095,806.5232079495042,206.95014458653208],[-3772.732804844447,11585.850296733817,3872.3821370939017],[-3890.125666997651,12007.543488461679,4071.54602571325],[-3594.8179902197257,10909.121839853418,3640.6176570813914],[-742.5554373323833,1818.1513691258654,519.1957430975991],[-3947.733649464246,12274.950960404807,4166.360624823069],[-3837.886913934745,11853.559993173802,3957.0106303945113],[-3908.1134275656664,12101.20893334414,4094.1544143424835],[-232.8005670435662,608.8435421383657,159.7928675820413],[-3953.44422070052,12308.487660390048,4178.08443598586],[-160.83912595174294,454.076072379988,120.5684704560598],[-140.84670937985578,409.39610938704766,115.940274449263],[-122.03876746101895,394.6367667610156,111.56644078953823],[-134.7598223301589,398.1125145676809,113.280523656241]]"


==> plotsdata/acapulco_embtoolkit_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.09280189999999999,0.10083656,0.05099816902878661,0.2672785971500834,0.2572873341727369,0.023823361595864994,0.0033368951754567263,0.0033562136011425015,1.631313676892531E-4,99,"[[-4386.403886217543,12904.269384534286,4421.957738975018],[-4392.962424429954,12913.617355008284,4418.266017397475],[-4386.403886217543,12904.269384534286,4421.957738975018],[-2849.499139940474,8394.712993076395,2830.517618595644],[-4386.403886217543,12904.269384534286,4421.957738975018],[-2271.7351887993223,6573.577407448271,2134.945143207365],[-2322.7442251081293,6756.705359489031,2286.1233432988306],[-2755.6765240186314,8119.15182329035,2800.236069157124],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4360.727851132912,12849.460573606391,4375.560081817577],[-2835.0827396313343,8183.624854016777,2757.5854655553653],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4364.806749781832,12960.481765728406,4419.045856315866],[-4386.403886217543,12904.269384534286,4421.957738975018],[-2335.7635088341985,6735.818228916052,2326.9334265329144],[-573.4175913664333,1650.9640114002602,547.8157935885007],[-4386.403886217543,12904.269384534286,4421.957738975018],[-3271.1912427374837,9710.230259099297,3239.4154774495287],[-602.7659720573324,1657.6016855200864,571.3718157529823],[-4386.403886217543,12904.269384534286,4421.957738975018],[-591.2948396800432,1654.7922014392866,552.7178080416455],[-4386.403886217543,12904.269384534286,4421.957738975018],[-598.54170934722,1693.256698793631,553.0857052191053],[-618.5935246520452,1684.8337717358145,571.6415971246092],[-2223.7701825516488,6625.814528030538,2231.839400953346],[-2237.555868386668,6321.705322962353,2106.5037456430528],[-2342.5418578584486,6759.182587212753,2282.5917614550062],[-4386.403886217543,12904.269384534286,4421.957738975018],[-3366.818417663108,9832.203532154455,3309.8390587206336],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4360.213375123733,12931.322578918269,4403.353786655532],[-4339.1292258225985,12850.458629541768,4383.4514503743785],[-2287.048592285091,6694.810708442305,2198.5030086645133],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-3333.3077876807174,9896.914144705326,3361.197428835052],[-2966.3526685784327,8425.306592105253,2916.7418702861064],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-2970.202413865558,8539.568894291608,2805.815103172182],[-2213.704091126193,6475.6434959801,2187.1437367903213],[-586.8626979138713,1706.7595941917614,584.1345756413807],[-2645.8677786655826,8024.548302450732,2716.3965055047747],[-589.584409252585,1674.3863008096496,577.9929201242642],[-2305.702165067312,6572.188984117489,2251.281597184305],[-604.268162489943,1697.7084611648786,569.4475114016595],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-576.3291158863366,1685.7523796886273,585.4899240587329],[-593.5191346075285,1641.1397404207182,560.9775970421834],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-598.0442970744849,1644.9212017187804,571.2974301245856],[-607.0349497728743,1679.794123985127,570.8659776596888],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4356.832961666906,12958.13783402576,4412.250427926035],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-3326.656451316933,9832.158659637877,3322.7192040411983],[-4386.403886217543,12904.269384534286,4421.957738975018],[-613.5483790420684,1698.0834646379278,577.4822669672063],[-606.6608529798909,1640.1507407945764,540.576626032012],[-4386.403886217543,12904.269384534286,4421.957738975018],[-594.4074370190228,1666.0289032424434,568.1680948384732],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-3283.5657518126422,9862.12363009109,3266.83242367063],[-4386.403886217543,12904.269384534286,4421.957738975018],[-2918.0125779695727,8557.45134280516,2837.0456188166886],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4389.468460868749,12954.17634985637,4397.322090338615],[-4386.403886217543,12904.269384534286,4421.957738975018],[-3389.419764827113,9729.309759381831,3364.184240013434],[-1315.0928741338894,3796.448598914912,1339.1497234558033],[-2373.8153211070585,6990.478445354704,2365.203760519582],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4351.418444005074,12928.373876238471,4374.753842434925],[-4386.403886217543,12904.269384534286,4421.957738975018],[-3309.5070425096933,9754.482822407217,3331.28739413451],[-3437.8700651399413,10061.580392578207,3392.3906479732204],[-2656.7070537861155,7716.508829233337,2640.900446648574],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-609.3157487164563,1684.7491416806934,543.6825095166253],[-3222.566200847428,9694.021367429876,3314.0266605888833],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018],[-4386.403886217543,12904.269384534286,4421.957738975018]]"
300,30,0.10248455000000001,0.11178174666666667,0.05520664882702229,0.2729383994192934,0.26315879671933134,0.021579846055740114,0.0037493814880869437,0.003742468845119644,1.79643781784226E-4,99,"[[-2963.4605985466105,8412.50029026413,2911.778967288096],[-2290.1667664246297,6528.7665173355035,2235.97466389772],[-4383.398429540553,12890.432776890158,4413.86169505733],[-3398.5295491810803,9742.986446229801,3369.461636812311],[-2274.766113668401,6584.924933090413,2142.3876335081263],[-3282.4913796060127,9846.576651495016,3266.7882491025425],[-2977.6376601357615,8560.900161070698,2812.892085835727],[-1312.200318104271,3778.656573295512,1336.192089655693],[-2238.325582350464,6341.115941104615,2112.23313769667],[-2638.30974049393,8007.992913740682,2711.78201015262],[-599.8243858547452,1656.777897297975,566.36127710662],[-598.0661190091366,1659.3276050215977,570.4270789735598],[-2921.698252925776,8573.903654053149,2845.0957713109688],[-3388.5232839654977,9713.234304741378,3358.655287215785],[-2746.9928628001335,8099.56311374815,2798.7770845330647],[-4384.944136758848,12890.801890822566,4416.8141542843805],[-4342.082065046209,12893.385275866223,4366.597071826943],[-2346.707729401641,6757.371633429706,2278.46456548651],[-3365.921936801493,9816.128077514,3304.3101059229853],[-2829.7185983438735,8168.704776892183,2756.019939691456],[-4296.895148031342,12788.245204565052,4329.389189634534],[-2233.657388565968,6275.000681586222,2093.339139201207],[-4385.145879020044,12935.819260471893,4396.329378860229],[-2228.4953411938886,6307.665141648727,2097.8006701150052],[-2377.9323883095803,7002.219812509723,2373.863089363587],[-2912.5848267520996,8537.573668498184,2829.613644509503],[-4388.672070737056,12903.315900765454,4410.248761075841],[-3261.294949956375,9696.99054860733,3230.574251687656],[-3431.506333529356,10043.039350228088,3384.956696465524],[-4382.873481207501,12886.34836906623,4419.556177142169],[-2290.918680552024,6698.368177073965,2198.5615391399706],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-2245.1238308989405,6325.23010005144,2105.392460598539],[-4382.71821126134,12887.817073286298,4413.907586480738],[-633.4435454433261,1701.822347439264,565.8081975416252],[-4375.866518996154,12874.304196570436,4414.758894329244],[-2253.114863440331,6520.9505087913385,2112.445915175679],[-2294.5137078164958,6527.92102826976,2235.8181791391844],[-599.7466411140997,1659.6686665532884,564.8683535176611],[-2346.240125042043,6776.584286125829,2287.4597521471082],[-4367.517669006966,12827.835891377517,4403.675532944055],[-3443.7809330735126,10077.239003131723,3397.9605478462436],[-3428.5336861810774,10026.591792205958,3384.2338773652386],[-2965.8868822546297,8407.135421417432,2915.852561330832],[-4367.493015435273,12865.437200608425,4408.595221764765],[-2336.2615466047746,6739.597779643383,2282.5298067732333],[-605.8247504636854,1669.9233778532184,571.4284339978963],[-2980.5777362769527,8752.3091383,3074.4483618372815],[-2294.216402340437,6706.424721724067,2200.4572486591946],[-3439.329814598637,10075.04788628993,3397.5342326638583],[-2214.9815789219483,6490.049228453049,2188.523553532393],[-2912.5848267520996,8537.573668498184,2829.613644509503],[-599.8919772317246,1704.9961608789356,554.1297063398114],[-631.5172774322386,1714.3662380030048,581.8869418979456],[-3445.349242586044,10071.78721561096,3402.0694582550877],[-2918.478364293376,8575.622513492981,2837.934927771963],[-4385.111307507068,12892.257363098013,4414.463671596379],[-4370.63441046051,12857.49739274124,4408.744188740713],[-3388.1610616015614,9715.088421898992,3358.7969825621826],[-2647.3706748272516,7681.520228861084,2632.743676040593],[-3274.741552079333,9727.968874770768,3246.5218582160146],[-2244.2251264801916,6317.600748361094,2102.324227373004],[-3446.9798494939087,10075.25707942618,3397.6680447720964],[-2844.5946588091533,8199.941193026358,2755.9114454715796],[-4392.962424429954,12913.617355008284,4418.266017397475],[-2271.7351887993223,6573.577407448271,2134.945143207365],[-2755.6765240186314,8119.15182329035,2800.236069157124],[-4360.727851132912,12849.460573606391,4375.560081817577],[-2835.0827396313343,8183.624854016777,2757.5854655553653],[-573.4175913664333,1650.9640114002602,547.8157935885007],[-3271.1912427374837,9710.230259099297,3239.4154774495287],[-602.7659720573324,1657.6016855200864,571.3718157529823],[-591.2948396800432,1654.7922014392866,552.7178080416455],[-598.54170934722,1693.256698793631,553.0857052191053],[-618.5935246520452,1684.8337717358145,571.6415971246092],[-2237.555868386668,6321.705322962353,2106.5037456430528],[-2342.5418578584486,6759.182587212753,2282.5917614550062],[-3366.818417663108,9832.203532154455,3309.8390587206336],[-4339.1292258225985,12850.458629541768,4383.4514503743785],[-2287.048592285091,6694.810708442305,2198.5030086645133],[-2966.3526685784327,8425.306592105253,2916.7418702861064],[-2970.202413865558,8539.568894291608,2805.815103172182],[-2213.704091126193,6475.6434959801,2187.1437367903213],[-2645.8677786655826,8024.548302450732,2716.3965055047747],[-2305.702165067312,6572.188984117489,2251.281597184305],[-593.5191346075285,1641.1397404207182,560.9775970421834],[-598.0442970744849,1644.9212017187804,571.2974301245856],[-607.0349497728743,1679.794123985127,570.8659776596888],[-613.5483790420684,1698.0834646379278,577.4822669672063],[-606.6608529798909,1640.1507407945764,540.576626032012],[-2918.0125779695727,8557.45134280516,2837.0456188166886],[-4389.468460868749,12954.17634985637,4397.322090338615],[-3389.419764827113,9729.309759381831,3364.184240013434],[-1315.0928741338894,3796.448598914912,1339.1497234558033],[-2373.8153211070585,6990.478445354704,2365.203760519582],[-4351.418444005074,12928.373876238471,4374.753842434925],[-3437.8700651399413,10061.580392578207,3392.3906479732204],[-2656.7070537861155,7716.508829233337,2640.900446648574],[-609.3157487164563,1684.7491416806934,543.6825095166253]]"
400,30,0.11266580000000001,0.12253553333333334,0.057999729050522496,0.278749544107348,0.2754180133133139,0.01980508910318709,0.0034525357090266526,0.0034834786908439254,1.9304837555894324E-4,99,"[[-2252.782540492584,6350.196764686908,2116.826029706952],[-4369.918947457201,12853.492836318434,4407.184578686255],[-2281.523673289195,6582.582495499455,2150.1385984885715],[-3371.6992814276164,9690.875016443815,3345.9328708144008],[-634.0700985347116,1744.3285450754854,590.8138811618504],[-2948.343579332009,8483.005081143163,2782.844801007527],[-2231.665444704096,6306.308228224342,2099.1503594604724],[-2957.659838796541,8329.06671026633,2892.6142941440276],[-575.5124425924823,1644.1779793030307,545.6238477662502],[-2653.242729829808,7691.093015303745,2633.3246998863983],[-624.6048608578395,1721.3492797589665,588.3615741083916],[-2353.2514072925637,6798.328526111228,2298.7136191062154],[-2250.932057721453,6341.147255558486,2109.655771376757],[-2974.7168052522675,8534.818247552017,2802.395724685343],[-2993.5210105938263,8582.212473194988,2824.3864322231857],[-636.8014017989516,1732.7998199682077,571.66040949491],[-3371.5120502974496,9655.69705233132,3339.3853557170264],[-4339.224415266382,12880.55515362884,4360.531973178743],[-2240.138022498452,6294.097282522525,2101.2034229883775],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-3360.6581548472172,9642.325986445641,3333.6173541013077],[-2250.8190416026973,6301.5742076235765,2103.355347821275],[-4340.792300044375,12890.43128399173,4368.017054383277],[-640.4603436982832,1730.079579044204,573.0594209461127],[-4374.102356805855,12908.933218184662,4382.211317923064],[-2976.0024414668883,8547.255056173393,2803.520363522983],[-637.1418126269201,1719.224046352341,570.6761882337271],[-4381.935849119456,12873.20041943864,4413.9711394626665],[-616.839754095969,1676.649040643958,553.3089005112845],[-1323.2446507882107,3814.597223977143,1342.2436601489596],[-2235.498348795496,6305.768296007895,2101.986121718169],[-4376.854162219157,12858.077021426658,4404.024826124154],[-2828.9198569404,8174.005279687627,2748.037172144762],[-2972.861825794676,8547.072220851402,2808.4177377859514],[-2252.6192370575905,6360.083222855113,2117.508283012242],[-2246.538885842817,6338.717173312131,2111.9815816978976],[-2355.542790436044,6805.090621842774,2301.549608357915],[-4370.765614036738,12860.970590131552,4400.241607954681],[-2836.011924070715,8180.659894069901,2752.7711918895607],[-2943.140692530799,8314.600671503582,2881.171102520664],[-2654.6070022348317,7716.750554556622,2638.3975727871043],[-1305.7748622350666,3760.577396812036,1335.0800801846397],[-2219.4448498009683,6289.248173445006,2091.299083723055],[-2235.834475535539,6298.792165898607,2098.0164995802693],[-2656.41787339884,7698.717118829227,2631.8253340028623],[-2979.4748413839434,8559.111609287465,2812.954887428055],[-619.2120414975649,1697.988852172661,552.5237352784978],[-2250.0770951169225,6338.839623633509,2108.697569165394],[-2960.9944392990374,8365.134457017397,2898.4336791536225],[-4345.826817515043,12799.94413538421,4358.279257302638],[-2668.9667099827175,7730.661027440661,2644.504675978501],[-1305.7748622350666,3760.577396812036,1335.0800801846397],[-617.890929986025,1665.6228999940158,543.9495000912407],[-3371.4865914604975,9830.655915363934,3313.434159829942],[-2984.464027643929,8599.392512737997,2823.695914687123],[-1037.303960922183,2930.540829565902,968.0338277334597],[-2658.770640552703,7705.923187458373,2638.9017290193533],[-2636.393053543483,7674.158087269544,2620.226484338126],[-3398.5295491810803,9742.986446229801,3369.461636812311],[-2977.6376601357615,8560.900161070698,2812.892085835727],[-1312.200318104271,3778.656573295512,1336.192089655693],[-3388.5232839654977,9713.234304741378,3358.655287215785],[-4342.082065046209,12893.385275866223,4366.597071826943],[-2346.707729401641,6757.371633429706,2278.46456548651],[-3365.921936801493,9816.128077514,3304.3101059229853],[-4296.895148031342,12788.245204565052,4329.389189634534],[-2233.657388565968,6275.000681586222,2093.339139201207],[-4385.145879020044,12935.819260471893,4396.329378860229],[-2228.4953411938886,6307.665141648727,2097.8006701150052],[-2377.9323883095803,7002.219812509723,2373.863089363587],[-4388.672070737056,12903.315900765454,4410.248761075841],[-3261.294949956375,9696.99054860733,3230.574251687656],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-2245.1238308989405,6325.23010005144,2105.392460598539],[-633.4435454433261,1701.822347439264,565.8081975416252],[-2346.240125042043,6776.584286125829,2287.4597521471082],[-4367.517669006966,12827.835891377517,4403.675532944055],[-3443.7809330735126,10077.239003131723,3397.9605478462436],[-631.5172774322386,1714.3662380030048,581.8869418979456],[-3445.349242586044,10071.78721561096,3402.0694582550877],[-3388.1610616015614,9715.088421898992,3358.7969825621826],[-2647.3706748272516,7681.520228861084,2632.743676040593],[-2244.2251264801916,6317.600748361094,2102.324227373004],[-3446.9798494939087,10075.25707942618,3397.6680447720964],[-2844.5946588091533,8199.941193026358,2755.9114454715796],[-4392.962424429954,12913.617355008284,4418.266017397475],[-4360.727851132912,12849.460573606391,4375.560081817577],[-573.4175913664333,1650.9640114002602,547.8157935885007],[-3271.1912427374837,9710.230259099297,3239.4154774495287],[-591.2948396800432,1654.7922014392866,552.7178080416455],[-618.5935246520452,1684.8337717358145,571.6415971246092],[-4339.1292258225985,12850.458629541768,4383.4514503743785],[-593.5191346075285,1641.1397404207182,560.9775970421834],[-606.6608529798909,1640.1507407945764,540.576626032012],[-4389.468460868749,12954.17634985637,4397.322090338615],[-1315.0928741338894,3796.448598914912,1339.1497234558033],[-3437.8700651399413,10061.580392578207,3392.3906479732204],[-2656.7070537861155,7716.508829233337,2640.900446648574],[-609.3157487164563,1684.7491416806934,543.6825095166253]]"
500,30,0.12285925,0.13343049333333334,0.060243371110458015,0.288978341734791,0.2857341698101311,0.02099333438097807,0.0032765655744940855,0.0033239684854354224,2.012800312973294E-4,99,"[[-644.738400598104,1736.402431989741,579.2848617589937],[-4286.779361212619,12750.988007364002,4317.582029620048],[-2931.5608437048363,8277.787704563823,2867.7544095616176],[-4347.333198046295,12720.104055956665,4354.896574530369],[-2242.04165857451,6302.38325820013,2092.807103234627],[-2247.297739520222,6320.201659664386,2102.0854567648516],[-4359.442396420944,12836.662883622013,4371.607482620712],[-4291.3396270669855,12780.302299485887,4325.158996506026],[-652.8859643695514,1750.5964586561533,586.8694045473443],[-2227.8387898429023,6283.997582344657,2088.8420908777116],[-2987.495640395539,8571.78066788013,2817.4873978320907],[-2921.067929381516,8395.053950295922,2735.3684077821504],[-2240.138022498452,6294.097282522525,2101.2034229883775],[-650.8115601383686,1777.0721833664097,579.9161208058995],[-2659.787381292826,7709.560700909287,2629.902504235764],[-3404.694293628673,9742.17896794589,3365.4419168231752],[-2397.2235921258466,7042.8253073173955,2383.7220910858905],[-2345.6473223105477,6744.606770188927,2276.678358201633],[-4337.705546031842,12749.591713393169,4349.570320103903],[-2208.2623919760385,6288.562772002656,2084.2662079635743],[-2271.4172765759968,6389.0801591436375,2119.7698720269573],[-2641.60114506843,7650.917625978837,2622.4638275220163],[-1046.5960672504632,3001.806200132862,989.4505643480273],[-1295.6633062100025,3725.055370495255,1323.8854017310223],[-4354.298375587784,12777.931442239127,4354.334300221749],[-4284.769292947965,12722.531475855892,4309.3220325342245],[-1066.358196869825,2964.9435389819973,1008.6065365620634],[-1335.035421196564,3838.4901236939872,1357.1152954022125],[-2239.717417954668,6250.714852492322,2088.0874827883413],[-3390.0713952367933,9693.94408984515,3354.7531398036253],[-1294.290045521696,3737.731788368504,1336.3866510420148],[-2367.4810285826393,6818.324739336399,2308.2665291762783],[-2256.740266603328,6339.335186382212,2107.6131518159023],[-1100.1717704729035,2949.912283778113,1002.9895418051184],[-3349.329648848551,9594.478837607305,3322.8950663567994],[-4298.024035832329,12749.635894022447,4306.355318160869],[-615.3803139722387,1668.8179613343232,544.7440950589584],[-3358.231385141402,9642.70513151406,3331.549029256472],[-654.6514258099147,1750.6911539343682,597.4985356379327],[-654.438772107747,1812.9817358553887,597.8864478942838],[-2944.973641133076,8468.216220875565,2776.6807846195234],[-1319.6229242156712,3790.385492044997,1340.1573985511905],[-3266.0631614720123,9697.624580897183,3223.9183188196002],[-2265.4645668765147,6372.5594531179095,2121.4371557346576],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-2649.5510703215664,7686.809476903586,2628.036246667999],[-1045.8325762690374,2989.7234113802283,987.976686456683],[-4346.422574339193,12785.180212882815,4352.877953928984],[-647.7717377989719,1720.4855421750074,572.2363942455128],[-1296.924173933552,3717.7533697937865,1317.9211864048807],[-4337.432203396624,12780.959121694405,4350.5379416674405],[-657.7906947837178,1816.6319006844246,607.8560251890582],[-2221.126601354381,6254.245550623104,2077.1006959237484],[-2219.7807656929554,6288.847237400146,2078.309967957765],[-2998.6884756816307,8577.807327470691,2829.1285897807657],[-2826.9570722660546,8148.262823517657,2736.071300039709],[-2353.4571535412488,6757.887998112044,2280.9682934734774],[-2982.7672596391862,8548.462724630066,2813.3445964546163],[-1317.4821163209128,3797.9248378870093,1344.8819729997165],[-650.7619006786199,1752.129840673367,582.0785971119677],[-3393.704884271743,9702.23786340719,3349.5173403375875],[-2948.343579332009,8483.005081143163,2782.844801007527],[-2957.659838796541,8329.06671026633,2892.6142941440276],[-575.5124425924823,1644.1779793030307,545.6238477662502],[-2653.242729829808,7691.093015303745,2633.3246998863983],[-2974.7168052522675,8534.818247552017,2802.395724685343],[-2993.5210105938263,8582.212473194988,2824.3864322231857],[-3371.5120502974496,9655.69705233132,3339.3853557170264],[-2240.138022498452,6294.097282522525,2101.2034229883775],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-3360.6581548472172,9642.325986445641,3333.6173541013077],[-2250.8190416026973,6301.5742076235765,2103.355347821275],[-1323.2446507882107,3814.597223977143,1342.2436601489596],[-1305.7748622350666,3760.577396812036,1335.0800801846397],[-2656.41787339884,7698.717118829227,2631.8253340028623],[-4345.826817515043,12799.94413538421,4358.279257302638],[-2668.9667099827175,7730.661027440661,2644.504675978501],[-1305.7748622350666,3760.577396812036,1335.0800801846397],[-617.890929986025,1665.6228999940158,543.9495000912407],[-1037.303960922183,2930.540829565902,968.0338277334597],[-2636.393053543483,7674.158087269544,2620.226484338126],[-3398.5295491810803,9742.986446229801,3369.461636812311],[-1312.200318104271,3778.656573295512,1336.192089655693],[-2346.707729401641,6757.371633429706,2278.46456548651],[-3365.921936801493,9816.128077514,3304.3101059229853],[-4296.895148031342,12788.245204565052,4329.389189634534],[-2233.657388565968,6275.000681586222,2093.339139201207],[-4388.672070737056,12903.315900765454,4410.248761075841],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-633.4435454433261,1701.822347439264,565.8081975416252],[-3443.7809330735126,10077.239003131723,3397.9605478462436],[-3445.349242586044,10071.78721561096,3402.0694582550877],[-3446.9798494939087,10075.25707942618,3397.6680447720964],[-2844.5946588091533,8199.941193026358,2755.9114454715796],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012],[-4389.468460868749,12954.17634985637,4397.322090338615],[-1315.0928741338894,3796.448598914912,1339.1497234558033],[-609.3157487164563,1684.7491416806934,543.6825095166253]]"
600,30,0.1335934,0.14434478666666667,0.061987346272849596,0.30207243064123124,0.2946949330639506,0.021524302580547043,0.0032003424609694663,0.0032146584480527256,1.826178858349095E-4,99,"[[-1128.1988388797122,2990.3161146611437,1014.4652073424755],[-645.2862520295552,1745.4535878952845,570.2325029141921],[-2954.4620587321515,8495.378575518322,2777.232869260177],[-4334.544010566506,12683.483837123069,4346.350613551619],[-2042.6071982930407,5959.354082226276,2108.2462991752477],[-4333.907974275143,12690.947640987359,4340.476816797085],[-3340.6165440930185,9501.245830194335,3288.4486081979207],[-2219.2759531460097,6205.855621103453,2071.4393838733818],[-2343.094081056154,6716.616799154322,2265.092229977794],[-1070.67582081825,2960.9368419862553,999.0387220510261],[-2272.134743901262,6379.824975186903,2122.4434626358156],[-1094.9940512295748,2933.989062354802,995.6170854629995],[-1314.4944294971228,3767.770726850907,1329.3251787932202],[-4270.12736172575,12704.397509987226,4295.970366548815],[-2988.301076588338,8540.001206870586,2819.416057033497],[-4279.223047198238,12592.923662534775,4276.915163322181],[-1122.989093620846,3023.098294147739,1015.3581844115621],[-1322.8990569333405,3784.634228093922,1336.725576760269],[-4239.614847039196,12565.088238435192,4253.648085644846],[-2234.548520385397,6227.4911699255545,2084.536009561897],[-4386.939964267597,12854.019599737812,4409.029739581541],[-1478.6192942250698,4265.473418848904,1496.3008139161452],[-1291.362284022966,3685.35287480514,1302.2365038424284],[-1264.9358431319963,3649.7779347588553,1278.63401124826],[-4234.008959523201,12535.611408933893,4242.72703333772],[-4232.154161204709,12505.686173205717,4240.115626913326],[-1082.8089530486334,2986.0891921779466,1010.9418282354357],[-632.2884213288036,1699.0619907317166,552.274224923233],[-2215.8448031377393,6234.977286031604,2068.410812579725],[-1349.5086645315791,3815.1270551594594,1358.3679607035995],[-655.0261778268688,1761.3223338867926,591.1927492623612],[-2254.5572077354436,6314.290011487592,2099.464420456903],[-1329.8827735808538,3825.3431169178834,1356.259321739544],[-657.3473084767428,1752.3333997107973,578.403099999664],[-1321.8818750890755,3800.6079119602514,1335.9166637978424],[-3019.363547442429,8637.220462650344,2837.853561672005],[-2372.1438284820742,6805.079907664762,2301.619761570187],[-1313.144075060287,3760.6362848363665,1326.7449874231709],[-2224.7696651470706,6244.43571433707,2075.7336869823844],[-1131.6113849913102,3212.492341195111,1106.5538207518573],[-1070.062971534409,3044.017883047474,1004.850453032532],[-2222.792776192686,6222.0687470969015,2073.06014338886],[-4259.6349615611125,12638.613756695586,4270.714765318704],[-1124.2646787140554,3004.637155635947,1015.4410320588244],[-2403.870155122146,7037.273715687433,2385.3557332146556],[-1362.3756346560922,3809.7435328423344,1308.1205817807017],[-659.9930976646116,1820.681547810935,597.1245492488185],[-2979.2091815881417,8523.580967088868,2806.1928054136247],[-4350.331447351537,12744.592438023652,4351.332491853552],[-4347.333198046295,12720.104055956665,4354.896574530369],[-652.8859643695514,1750.5964586561533,586.8694045473443],[-2921.067929381516,8395.053950295922,2735.3684077821504],[-2659.787381292826,7709.560700909287,2629.902504235764],[-3404.694293628673,9742.17896794589,3365.4419168231752],[-2271.4172765759968,6389.0801591436375,2119.7698720269573],[-2641.60114506843,7650.917625978837,2622.4638275220163],[-1046.5960672504632,3001.806200132862,989.4505643480273],[-4354.298375587784,12777.931442239127,4354.334300221749],[-1335.035421196564,3838.4901236939872,1357.1152954022125],[-2239.717417954668,6250.714852492322,2088.0874827883413],[-3390.0713952367933,9693.94408984515,3354.7531398036253],[-2367.4810285826393,6818.324739336399,2308.2665291762783],[-1100.1717704729035,2949.912283778113,1002.9895418051184],[-3349.329648848551,9594.478837607305,3322.8950663567994],[-4298.024035832329,12749.635894022447,4306.355318160869],[-615.3803139722387,1668.8179613343232,544.7440950589584],[-654.6514258099147,1750.6911539343682,597.4985356379327],[-2944.973641133076,8468.216220875565,2776.6807846195234],[-3266.0631614720123,9697.624580897183,3223.9183188196002],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-2649.5510703215664,7686.809476903586,2628.036246667999],[-1045.8325762690374,2989.7234113802283,987.976686456683],[-647.7717377989719,1720.4855421750074,572.2363942455128],[-2221.126601354381,6254.245550623104,2077.1006959237484],[-2219.7807656929554,6288.847237400146,2078.309967957765],[-2998.6884756816307,8577.807327470691,2829.1285897807657],[-2826.9570722660546,8148.262823517657,2736.071300039709],[-2353.4571535412488,6757.887998112044,2280.9682934734774],[-3393.704884271743,9702.23786340719,3349.5173403375875],[-2957.659838796541,8329.06671026633,2892.6142941440276],[-2993.5210105938263,8582.212473194988,2824.3864322231857],[-3371.5120502974496,9655.69705233132,3339.3853557170264],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-3360.6581548472172,9642.325986445641,3333.6173541013077],[-2250.8190416026973,6301.5742076235765,2103.355347821275],[-2656.41787339884,7698.717118829227,2631.8253340028623],[-2668.9667099827175,7730.661027440661,2644.504675978501],[-617.890929986025,1665.6228999940158,543.9495000912407],[-1037.303960922183,2930.540829565902,968.0338277334597],[-2636.393053543483,7674.158087269544,2620.226484338126],[-3365.921936801493,9816.128077514,3304.3101059229853],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-3443.7809330735126,10077.239003131723,3397.9605478462436],[-3445.349242586044,10071.78721561096,3402.0694582550877],[-3446.9798494939087,10075.25707942618,3397.6680447720964],[-2844.5946588091533,8199.941193026358,2755.9114454715796],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012],[-4389.468460868749,12954.17634985637,4397.322090338615]]"
700,30,0.1447848,0.15544145666666667,0.0638359638768136,0.3102855596209989,0.30149403680629544,0.021277172095875003,0.0030976144019436436,0.003103882096544914,1.6407600732034038E-4,99,"[[-4214.833412739361,12495.335328560863,4229.886457376037],[-2013.9596688620134,5813.27881276431,2046.5009955781175],[-3307.6536556253564,9421.148312206185,3258.684283711734],[-1990.27580906111,5747.095740187034,2049.1573228482607],[-4291.97019800689,12599.512984409841,4282.521903391373],[-1133.0964464403082,3015.375896938851,1030.3253163381928],[-1556.0259691583858,4264.439052601299,1453.3749950362444],[-2214.379771722356,6201.9494843704615,2058.4595667969334],[-4221.598329666732,12486.88608429483,4233.355532272785],[-2256.204779420309,6309.665317722649,2101.74509850385],[-2026.9199470869044,5880.58105439431,2084.688877586705],[-1344.9139164863698,3781.6499016059292,1347.9710172138482],[-1085.6800591694357,2913.4958640776117,996.2356751703612],[-3024.925057486668,8649.829279668347,2846.6184963814176],[-2247.8604355894777,6259.198737474756,2091.2557006027523],[-691.6564141863051,1862.4360884994835,641.880468901907],[-674.4198771017377,1795.4945640191393,601.9646185969401],[-699.673092770434,1902.5572692400194,625.641323850291],[-663.9410019006137,1760.5434244664689,585.5108056769916],[-2985.225977399742,8532.869860825464,2805.839047785297],[-4221.043602828445,12503.016815198382,4227.97029645874],[-1327.6925889193,3733.696233805538,1280.607798590845],[-1087.7775469670796,2921.4775206425616,985.7446419586781],[-2949.060680384031,8471.587525678038,2767.4904264349125],[-1352.3772081618995,3882.8583677913116,1368.6661172337413],[-4261.2544812144015,12454.35530071325,4241.760027409475],[-666.0594753730724,1794.1530960388548,582.2434047982505],[-693.7042447512754,1846.9062324548217,624.9887879567207],[-1050.4977164529262,2909.814078389977,982.1747536017426],[-4230.726787396097,12469.7126883513,4240.625861284639],[-1319.5463917559207,3767.940023886524,1324.5333952041512],[-4371.273194994332,12782.242688669687,4386.238459106748],[-1128.4383084567442,2961.2155225031834,1017.8930184150366],[-2679.15131533531,7757.53442229548,2655.776011767988],[-2954.2192752520723,8455.421840385054,2779.579360846736],[-3341.5971944712123,9514.240321707242,3287.628199545093],[-707.8920941149497,1906.419050354805,635.7595141437452],[-2183.0241678907146,6161.3886521766935,2045.1682535132923],[-1481.6725123788133,4268.301907165037,1495.8056151409685],[-4249.59024985006,12523.11925685529,4249.0904118746275],[-1331.3767836229374,3799.9449834327593,1334.2768762116136],[-4219.786676854956,12490.628643376831,4218.917717753564],[-2026.5108841841159,5883.34168130654,2077.1075858838735],[-4266.49435499296,12536.826527021647,4254.470449952901],[-1119.8976595149916,2997.2441022768967,1021.7111748524708],[-3008.258122172892,8607.54087787483,2824.231707475026],[-4225.38607339675,12514.480095012015,4230.657382314558],[-3392.579052597716,9714.66567345379,3352.0684761066095],[-1128.1988388797122,2990.3161146611437,1014.4652073424755],[-3340.6165440930185,9501.245830194335,3288.4486081979207],[-2219.2759531460097,6205.855621103453,2071.4393838733818],[-2343.094081056154,6716.616799154322,2265.092229977794],[-2272.134743901262,6379.824975186903,2122.4434626358156],[-1094.9940512295748,2933.989062354802,995.6170854629995],[-1122.989093620846,3023.098294147739,1015.3581844115621],[-2234.548520385397,6227.4911699255545,2084.536009561897],[-4386.939964267597,12854.019599737812,4409.029739581541],[-1478.6192942250698,4265.473418848904,1496.3008139161452],[-1291.362284022966,3685.35287480514,1302.2365038424284],[-632.2884213288036,1699.0619907317166,552.274224923233],[-2215.8448031377393,6234.977286031604,2068.410812579725],[-1349.5086645315791,3815.1270551594594,1358.3679607035995],[-3019.363547442429,8637.220462650344,2837.853561672005],[-2372.1438284820742,6805.079907664762,2301.619761570187],[-2222.792776192686,6222.0687470969015,2073.06014338886],[-1124.2646787140554,3004.637155635947,1015.4410320588244],[-2403.870155122146,7037.273715687433,2385.3557332146556],[-1362.3756346560922,3809.7435328423344,1308.1205817807017],[-2979.2091815881417,8523.580967088868,2806.1928054136247],[-4350.331447351537,12744.592438023652,4351.332491853552],[-2921.067929381516,8395.053950295922,2735.3684077821504],[-2659.787381292826,7709.560700909287,2629.902504235764],[-3404.694293628673,9742.17896794589,3365.4419168231752],[-2271.4172765759968,6389.0801591436375,2119.7698720269573],[-2641.60114506843,7650.917625978837,2622.4638275220163],[-2239.717417954668,6250.714852492322,2088.0874827883413],[-3390.0713952367933,9693.94408984515,3354.7531398036253],[-1100.1717704729035,2949.912283778113,1002.9895418051184],[-3349.329648848551,9594.478837607305,3322.8950663567994],[-615.3803139722387,1668.8179613343232,544.7440950589584],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-2649.5510703215664,7686.809476903586,2628.036246667999],[-647.7717377989719,1720.4855421750074,572.2363942455128],[-2826.9570722660546,8148.262823517657,2736.071300039709],[-2353.4571535412488,6757.887998112044,2280.9682934734774],[-3393.704884271743,9702.23786340719,3349.5173403375875],[-2957.659838796541,8329.06671026633,2892.6142941440276],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-2656.41787339884,7698.717118829227,2631.8253340028623],[-2668.9667099827175,7730.661027440661,2644.504675978501],[-617.890929986025,1665.6228999940158,543.9495000912407],[-1037.303960922183,2930.540829565902,968.0338277334597],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-3443.7809330735126,10077.239003131723,3397.9605478462436],[-3445.349242586044,10071.78721561096,3402.0694582550877],[-3446.9798494939087,10075.25707942618,3397.6680447720964],[-2844.5946588091533,8199.941193026358,2755.9114454715796],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
800,30,0.156096,0.16686413333333333,0.06686061502498716,0.3141680863101083,0.3086793062723413,0.014546153564161434,0.0030312486158830783,0.003020556813000747,1.568076255477515E-4,99,"[[-4343.187795730833,12726.239787230375,4339.324490102886],[-713.8786710374509,1950.665487373796,640.2922467153306],[-2184.264762474079,6171.465297486498,2042.3114125261827],[-2640.455839217082,7671.096596045098,2619.1722145404215],[-712.55351698547,1936.650844180522,641.3612786975887],[-1126.4053405518514,2978.7285028346523,1015.5273452642664],[-2656.891825869873,7697.005306750094,2628.8692747562627],[-1065.390518082014,2854.0081969687335,950.002907814835],[-4157.918731362522,12368.207932630428,4173.721120784443],[-1543.028689374877,4197.254368657373,1450.1300822292765],[-2925.5400210920766,8404.01177573699,2740.2811483824225],[-2275.510296895395,6327.114637046872,2113.8798041973014],[-1393.1885163779189,3857.470252187665,1321.1024570139618],[-2233.514817723341,6223.771383168323,2066.81063140525],[-2456.6396223907154,7074.681402391599,2490.402068735949],[-3458.5030947966516,10104.484682876526,3415.999820129279],[-1133.4931954932101,3028.866935326215,1032.233524668831],[-4297.872081286828,12592.23930289504,4276.104368600652],[-4206.717581149968,12290.740098814418,4171.235316462944],[-3280.4969166499495,9339.565830978154,3219.1643891258063],[-1568.5922912349106,4249.690273056991,1467.3648314845154],[-1490.851751368404,4095.9194074561574,1400.0315951737468],[-1365.0599631408554,3805.3410432068295,1312.2859691085253],[-1320.4017728565188,3670.8910179409195,1262.2796463161142],[-2259.6102732380195,6289.165198191299,2101.23916447476],[-2210.1358089647915,6168.890816545078,2054.734395511956],[-4377.556805750879,12802.953883344922,4390.193167206123],[-1452.0746006013742,4004.8000914695635,1431.973386239623],[-2182.5906858497256,6167.887325983607,2043.125307548773],[-2671.123770923972,7705.921800393399,2649.1472010956627],[-3014.610407855945,8596.643126723715,2833.5447941266043],[-4256.580452684564,12439.541417629414,4221.329234112311],[-2007.2091363376887,5755.536166229692,2061.107539335279],[-4207.391622083649,12453.444170797335,4218.368038621591],[-2258.861437218164,6288.409627636417,2090.997020986051],[-2380.9237193123436,6843.973653066092,2319.482423629311],[-733.8648322348951,1971.2438506170472,664.5520054021673],[-3449.5280866733397,10078.411334740698,3390.4750566342427],[-2879.16989800126,8282.649484411097,2694.281931820995],[-3021.042295758015,8609.814793177633,2845.363271064269],[-1129.1294596208845,2936.13692165744,1000.6030381976765],[-1343.897765567424,3753.9547979654153,1274.524424354389],[-1099.2645501691954,2946.154767260617,988.9117628776247],[-1579.6599355692242,4322.8485425981235,1468.5880947616704],[-3353.2168590355764,9541.323435514307,3302.756407949482],[-2375.5154183024406,6752.193138297412,2289.6225152892102],[-4250.024788435961,12492.22686512154,4239.283069892013],[-4269.73087502176,12416.677116550023,4241.46356647832],[-1534.0274263571712,4191.070370392448,1433.9175349220448],[-3279.9371183669323,9336.929004015801,3215.0782171568558],[-1547.4794857351162,4203.761721862087,1435.924406188337],[-2013.9596688620134,5813.27881276431,2046.5009955781175],[-3307.6536556253564,9421.148312206185,3258.684283711734],[-1990.27580906111,5747.095740187034,2049.1573228482607],[-1133.0964464403082,3015.375896938851,1030.3253163381928],[-1556.0259691583858,4264.439052601299,1453.3749950362444],[-2214.379771722356,6201.9494843704615,2058.4595667969334],[-1085.6800591694357,2913.4958640776117,996.2356751703612],[-3024.925057486668,8649.829279668347,2846.6184963814176],[-2247.8604355894777,6259.198737474756,2091.2557006027523],[-663.9410019006137,1760.5434244664689,585.5108056769916],[-2985.225977399742,8532.869860825464,2805.839047785297],[-1327.6925889193,3733.696233805538,1280.607798590845],[-1087.7775469670796,2921.4775206425616,985.7446419586781],[-2949.060680384031,8471.587525678038,2767.4904264349125],[-4261.2544812144015,12454.35530071325,4241.760027409475],[-666.0594753730724,1794.1530960388548,582.2434047982505],[-693.7042447512754,1846.9062324548217,624.9887879567207],[-1128.4383084567442,2961.2155225031834,1017.8930184150366],[-2954.2192752520723,8455.421840385054,2779.579360846736],[-3341.5971944712123,9514.240321707242,3287.628199545093],[-707.8920941149497,1906.419050354805,635.7595141437452],[-2183.0241678907146,6161.3886521766935,2045.1682535132923],[-4219.786676854956,12490.628643376831,4218.917717753564],[-4266.49435499296,12536.826527021647,4254.470449952901],[-1128.1988388797122,2990.3161146611437,1014.4652073424755],[-3340.6165440930185,9501.245830194335,3288.4486081979207],[-2272.134743901262,6379.824975186903,2122.4434626358156],[-1094.9940512295748,2933.989062354802,995.6170854629995],[-4386.939964267597,12854.019599737812,4409.029739581541],[-632.2884213288036,1699.0619907317166,552.274224923233],[-3019.363547442429,8637.220462650344,2837.853561672005],[-2372.1438284820742,6805.079907664762,2301.619761570187],[-1362.3756346560922,3809.7435328423344,1308.1205817807017],[-2921.067929381516,8395.053950295922,2735.3684077821504],[-2659.787381292826,7709.560700909287,2629.902504235764],[-3404.694293628673,9742.17896794589,3365.4419168231752],[-2641.60114506843,7650.917625978837,2622.4638275220163],[-615.3803139722387,1668.8179613343232,544.7440950589584],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-647.7717377989719,1720.4855421750074,572.2363942455128],[-2826.9570722660546,8148.262823517657,2736.071300039709],[-3393.704884271743,9702.23786340719,3349.5173403375875],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-3446.9798494939087,10075.25707942618,3397.6680447720964],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
900,30,0.16687280000000002,0.17792757,0.06836451988307136,0.31753771075953485,0.31319420520545,0.012160468411361895,0.0029402031507488133,0.002926201425910707,1.379725496712885E-4,99,"[[-2659.323780797704,7666.232718207132,2622.0078380683253],[-1090.4365192909702,2919.536975124974,971.9733593187129],[-1128.448189095716,2944.5292853273104,1003.1688723649911],[-1345.6095896911336,3726.9543887057284,1275.9749796748386],[-4138.414488147168,12285.47094418381,4138.068698861696],[-1185.0700141189432,3256.4165114223624,1117.9818683055807],[-2642.9109749203258,7600.476720215935,2601.576227531432],[-1944.4179031305837,5598.711531657368,1964.8373813974208],[-1573.3427041994805,4264.813217491492,1472.0161499359774],[-4183.487488699408,12249.542671308214,4177.93487802978],[-1130.3741477062983,2943.5013965887306,1012.0890129950111],[-3340.1977471355353,9455.98931783007,3273.3348910187574],[-1999.733825246935,5722.430184764289,2033.900734579294],[-4122.632604495227,12286.191984125422,4152.936249720719],[-2641.7331124050847,7630.358222058795,2614.2614574234094],[-3017.3636848057313,8581.523857349013,2836.161336346117],[-3287.282793382039,9333.400878924205,3202.36416402644],[-1359.964894042464,3764.8688100681375,1294.5210665090833],[-4179.551665137356,12234.73204460588,4163.052080677271],[-1531.0649238681062,4144.28111183842,1418.205135780286],[-2603.808057264392,7536.507356361155,2572.045276956074],[-4178.845775188522,12186.62785398054,4145.760497179315],[-2888.7016849657093,8312.494566338717,2702.881308426014],[-1122.124493540941,2949.097550764357,1014.3296957769464],[-1529.9325641251955,4131.215809803757,1402.4460457214957],[-2377.710235906144,6756.022593169589,2282.2407909826557],[-721.5510071715377,1922.542490196372,648.4987429434232],[-3460.716960851937,10102.263438685388,3417.855523401907],[-2272.250713882533,6328.887248081784,2112.7416090722427],[-1796.7428061734272,5027.872214880043,1728.945198942103],[-1147.5319994936513,3052.760586782664,1036.5608438784795],[-4214.735227579663,12257.573814582534,4179.8636656959825],[-750.0934118310612,2026.147101462448,681.2471603991556],[-1402.432728092751,3850.902600935132,1324.3950985466186],[-1758.2567046211932,4949.926070747561,1710.3112823445924],[-1067.3457216837685,2906.7678200205187,971.262924956598],[-1575.6235414092343,4265.80390814413,1479.7464811390055],[-4286.519106767963,12508.156790671805,4252.463501735394],[-1753.5219938916407,4928.712869084877,1699.158651150426],[-2905.2264261912173,8345.604611526185,2728.450554242532],[-1948.8593546501968,5593.775658697081,1988.842360673872],[-2274.671874828299,6348.241628570618,2109.416956248708],[-1581.4665030339618,4279.515360392479,1481.4314953118435],[-1510.0282761256526,4125.072008184155,1402.8993776442153],[-4343.187795730833,12726.239787230375,4339.324490102886],[-713.8786710374509,1950.665487373796,640.2922467153306],[-2184.264762474079,6171.465297486498,2042.3114125261827],[-1065.390518082014,2854.0081969687335,950.002907814835],[-2925.5400210920766,8404.01177573699,2740.2811483824225],[-2275.510296895395,6327.114637046872,2113.8798041973014],[-1393.1885163779189,3857.470252187665,1321.1024570139618],[-2233.514817723341,6223.771383168323,2066.81063140525],[-2456.6396223907154,7074.681402391599,2490.402068735949],[-3458.5030947966516,10104.484682876526,3415.999820129279],[-4206.717581149968,12290.740098814418,4171.235316462944],[-3280.4969166499495,9339.565830978154,3219.1643891258063],[-1568.5922912349106,4249.690273056991,1467.3648314845154],[-1320.4017728565188,3670.8910179409195,1262.2796463161142],[-2259.6102732380195,6289.165198191299,2101.23916447476],[-2210.1358089647915,6168.890816545078,2054.734395511956],[-4377.556805750879,12802.953883344922,4390.193167206123],[-2671.123770923972,7705.921800393399,2649.1472010956627],[-3014.610407855945,8596.643126723715,2833.5447941266043],[-4256.580452684564,12439.541417629414,4221.329234112311],[-2258.861437218164,6288.409627636417,2090.997020986051],[-2380.9237193123436,6843.973653066092,2319.482423629311],[-733.8648322348951,1971.2438506170472,664.5520054021673],[-3449.5280866733397,10078.411334740698,3390.4750566342427],[-2879.16989800126,8282.649484411097,2694.281931820995],[-3021.042295758015,8609.814793177633,2845.363271064269],[-1129.1294596208845,2936.13692165744,1000.6030381976765],[-1099.2645501691954,2946.154767260617,988.9117628776247],[-1579.6599355692242,4322.8485425981235,1468.5880947616704],[-3353.2168590355764,9541.323435514307,3302.756407949482],[-2375.5154183024406,6752.193138297412,2289.6225152892102],[-4269.73087502176,12416.677116550023,4241.46356647832],[-3279.9371183669323,9336.929004015801,3215.0782171568558],[-1547.4794857351162,4203.761721862087,1435.924406188337],[-2214.379771722356,6201.9494843704615,2058.4595667969334],[-3024.925057486668,8649.829279668347,2846.6184963814176],[-663.9410019006137,1760.5434244664689,585.5108056769916],[-2985.225977399742,8532.869860825464,2805.839047785297],[-693.7042447512754,1846.9062324548217,624.9887879567207],[-1128.4383084567442,2961.2155225031834,1017.8930184150366],[-707.8920941149497,1906.419050354805,635.7595141437452],[-2183.0241678907146,6161.3886521766935,2045.1682535132923],[-3340.6165440930185,9501.245830194335,3288.4486081979207],[-4386.939964267597,12854.019599737812,4409.029739581541],[-632.2884213288036,1699.0619907317166,552.274224923233],[-2921.067929381516,8395.053950295922,2735.3684077821504],[-3404.694293628673,9742.17896794589,3365.4419168231752],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-647.7717377989719,1720.4855421750074,572.2363942455128],[-3393.704884271743,9702.23786340719,3349.5173403375875],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1000,30,0.17773705,0.18877686666666668,0.06853967276327973,0.3204089631618304,0.3175999522233389,0.00929105910115277,0.0028808456465123844,0.0028541141114874586,1.2661111318893947E-4,99,"[[-1088.5694477135646,2853.4006539884854,962.8571243840768],[-4198.913084607561,12211.792631527305,4149.719892735413],[-1062.8101682917259,2820.5241644592475,936.7809448478282],[-4325.922082619255,12593.00475683317,4332.609347398206],[-1834.1519357448904,5089.335007615152,1751.4320546350746],[-3403.531838112269,9854.929024313187,3314.4958349100266],[-1769.7511010911103,4967.772009177777,1710.9645824794661],[-1932.9289972649328,5478.566649315338,1952.354675405104],[-1099.4506983662939,2877.7446053053022,987.0809824046424],[-4104.252196140299,12213.38911234177,4118.6055123424885],[-1123.3508267910936,2943.5995244846795,990.6174602243113],[-3015.919160421848,8554.295648118288,2835.1889708128156],[-1770.7288309549149,4935.99496028288,1698.0886596866678],[-1242.3572883949769,3485.4507526329608,1170.6412368660153],[-751.7718289629526,2038.826293475624,695.2667185197171],[-4190.490717899555,12260.155569040295,4156.886721838226],[-3460.542651590165,10053.056302260215,3395.7089101152624],[-1368.6334019778672,3723.6813684154404,1285.4766698186106],[-1406.181588981894,3853.86632237416,1333.833333089237],[-1159.9530983974544,3019.6319278945725,1044.3782365595887],[-1590.1702502814396,4282.209628178308,1469.7412450863492],[-678.4493937794946,1812.1567121706285,588.9098655263423],[-4261.635964860606,12408.13018603054,4228.536639325487],[-1773.1821619364002,4943.427839573384,1708.6366559796165],[-3029.1520297887173,8593.273836645209,2847.9407899074513],[-3009.7038842156003,8555.259709736329,2826.4965271919673],[-1534.682977089765,4146.338754238257,1407.097364172958],[-748.8347086055096,2011.9257639796092,675.859902947904],[-2860.222700042915,8197.674076374298,2674.187063655471],[-4205.5925071097645,12189.625650800683,4145.341977802614],[-1135.938802365303,2958.029234438661,1021.2130669019679],[-1345.7750777786453,3695.709522592221,1274.2558064077718],[-2661.001688245146,7634.120283975456,2606.4891890102713],[-1581.790462395391,4269.830124268914,1486.3546347135125],[-1330.6797125655821,3647.4475415647635,1258.308015185518],[-3274.5294127094035,9297.954986346162,3202.754503871438],[-2983.3295431759366,8507.47128082067,2801.2534449081213],[-1859.5713669285403,5302.0606740940475,1876.2375191867086],[-740.4861831159102,1997.547844730356,659.7701187976422],[-2581.6309809459317,7454.536137434638,2542.5285973087753],[-2616.9295640833075,7532.028710892299,2579.6091846112427],[-2380.6695577942514,6800.148657462233,2303.1724469599394],[-1128.448189095716,2944.5292853273104,1003.1688723649911],[-2642.9109749203258,7600.476720215935,2601.576227531432],[-1944.4179031305837,5598.711531657368,1964.8373813974208],[-1130.3741477062983,2943.5013965887306,1012.0890129950111],[-3340.1977471355353,9455.98931783007,3273.3348910187574],[-3017.3636848057313,8581.523857349013,2836.161336346117],[-3287.282793382039,9333.400878924205,3202.36416402644],[-4179.551665137356,12234.73204460588,4163.052080677271],[-1531.0649238681062,4144.28111183842,1418.205135780286],[-2603.808057264392,7536.507356361155,2572.045276956074],[-4178.845775188522,12186.62785398054,4145.760497179315],[-2888.7016849657093,8312.494566338717,2702.881308426014],[-1529.9325641251955,4131.215809803757,1402.4460457214957],[-2377.710235906144,6756.022593169589,2282.2407909826557],[-721.5510071715377,1922.542490196372,648.4987429434232],[-3460.716960851937,10102.263438685388,3417.855523401907],[-2272.250713882533,6328.887248081784,2112.7416090722427],[-1796.7428061734272,5027.872214880043,1728.945198942103],[-4214.735227579663,12257.573814582534,4179.8636656959825],[-750.0934118310612,2026.147101462448,681.2471603991556],[-1402.432728092751,3850.902600935132,1324.3950985466186],[-1753.5219938916407,4928.712869084877,1699.158651150426],[-2905.2264261912173,8345.604611526185,2728.450554242532],[-2274.671874828299,6348.241628570618,2109.416956248708],[-1581.4665030339618,4279.515360392479,1481.4314953118435],[-2184.264762474079,6171.465297486498,2042.3114125261827],[-1065.390518082014,2854.0081969687335,950.002907814835],[-2275.510296895395,6327.114637046872,2113.8798041973014],[-2233.514817723341,6223.771383168323,2066.81063140525],[-2456.6396223907154,7074.681402391599,2490.402068735949],[-3458.5030947966516,10104.484682876526,3415.999820129279],[-3280.4969166499495,9339.565830978154,3219.1643891258063],[-2210.1358089647915,6168.890816545078,2054.734395511956],[-4377.556805750879,12802.953883344922,4390.193167206123],[-2258.861437218164,6288.409627636417,2090.997020986051],[-2879.16989800126,8282.649484411097,2694.281931820995],[-1129.1294596208845,2936.13692165744,1000.6030381976765],[-1579.6599355692242,4322.8485425981235,1468.5880947616704],[-2375.5154183024406,6752.193138297412,2289.6225152892102],[-4269.73087502176,12416.677116550023,4241.46356647832],[-3279.9371183669323,9336.929004015801,3215.0782171568558],[-1547.4794857351162,4203.761721862087,1435.924406188337],[-2214.379771722356,6201.9494843704615,2058.4595667969334],[-663.9410019006137,1760.5434244664689,585.5108056769916],[-2183.0241678907146,6161.3886521766935,2045.1682535132923],[-3340.6165440930185,9501.245830194335,3288.4486081979207],[-4386.939964267597,12854.019599737812,4409.029739581541],[-632.2884213288036,1699.0619907317166,552.274224923233],[-2921.067929381516,8395.053950295922,2735.3684077821504],[-3404.694293628673,9742.17896794589,3365.4419168231752],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-647.7717377989719,1720.4855421750074,572.2363942455128],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1100,30,0.18849490000000002,0.19959969000000002,0.06872745533359988,0.3226860280397631,0.32131243175522045,0.005672312053951268,0.0028068239760976593,0.0027660991179067084,1.4192629510059048E-4,99,"[[-1166.3929736733974,3022.963227788153,1041.219837051088],[-2200.5347352264616,6131.556036477249,2041.364461210425],[-2211.570922207735,6165.4402171809825,2058.9180898672303],[-4192.547390697228,12160.496611639184,4141.9711844129315],[-681.2783624328054,1796.949061131274,593.2968732361655],[-4219.621608727521,12235.979614480762,4182.418669495815],[-1836.393086317209,5078.559109632414,1758.5098415960538],[-3020.016649937384,8578.068211908201,2828.0802792423415],[-1088.0760501650304,2837.449394721011,966.8647711882121],[-4216.062662724427,12216.554720218954,4152.607070063451],[-3303.5099418024074,9383.335943962627,3224.9835287019523],[-2663.6595306496765,7613.748783154961,2615.987739557112],[-1880.676081761157,5300.19357635649,1872.426800762474],[-1167.7073463083234,3042.363206943348,1042.5965405194818],[-2643.2371833636907,7594.860856118878,2595.8426728577],[-3191.0994064583097,9101.98863706741,3114.4026797066667],[-2914.377187612201,8362.818844622378,2721.4738109609193],[-1811.035470800496,5014.72947131503,1732.7674360760216],[-763.78117287387,2085.22588907953,708.6050046851592],[-2385.7184922325264,6748.813948871616,2278.9350188701997],[-1363.2725244055644,3679.702389912836,1271.5882568987695],[-3030.871517884208,8597.049255437565,2845.149618058152],[-4207.179460050829,12241.889064353809,4156.880670810644],[-1205.0344936501233,3304.839657519492,1122.0326183997802],[-2266.3822649897206,6295.707409747588,2091.757060183429],[-2904.67019803893,8351.178197827461,2711.120299922947],[-3280.785711745237,9333.146204576502,3199.7707792607935],[-4165.056195749788,12157.198041189045,4128.8076604208945],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-1139.6730810331173,2975.265525910087,1005.4117631290164],[-2987.9687094781684,8490.68360573551,2795.5979601482404],[-2856.4983100304407,8202.597806505666,2681.597310564509],[-1085.02756720315,2839.7095340163028,955.7693921525839],[-1621.561428780083,4371.011346419514,1500.8870840801214],[-687.9481454043032,1798.4131088734719,606.5182717584811],[-747.047134761549,1996.4367926571845,672.2769090101988],[-1123.6607131321055,2920.1580882186663,996.455067132986],[-1067.309749048011,2814.3807755268613,942.2756018196073],[-1088.5694477135646,2853.4006539884854,962.8571243840768],[-4198.913084607561,12211.792631527305,4149.719892735413],[-1062.8101682917259,2820.5241644592475,936.7809448478282],[-4325.922082619255,12593.00475683317,4332.609347398206],[-1834.1519357448904,5089.335007615152,1751.4320546350746],[-3403.531838112269,9854.929024313187,3314.4958349100266],[-4104.252196140299,12213.38911234177,4118.6055123424885],[-3015.919160421848,8554.295648118288,2835.1889708128156],[-1770.7288309549149,4935.99496028288,1698.0886596866678],[-3460.542651590165,10053.056302260215,3395.7089101152624],[-1368.6334019778672,3723.6813684154404,1285.4766698186106],[-1406.181588981894,3853.86632237416,1333.833333089237],[-1590.1702502814396,4282.209628178308,1469.7412450863492],[-678.4493937794946,1812.1567121706285,588.9098655263423],[-1773.1821619364002,4943.427839573384,1708.6366559796165],[-3029.1520297887173,8593.273836645209,2847.9407899074513],[-1534.682977089765,4146.338754238257,1407.097364172958],[-748.8347086055096,2011.9257639796092,675.859902947904],[-2860.222700042915,8197.674076374298,2674.187063655471],[-4205.5925071097645,12189.625650800683,4145.341977802614],[-2661.001688245146,7634.120283975456,2606.4891890102713],[-1581.790462395391,4269.830124268914,1486.3546347135125],[-1330.6797125655821,3647.4475415647635,1258.308015185518],[-3274.5294127094035,9297.954986346162,3202.754503871438],[-740.4861831159102,1997.547844730356,659.7701187976422],[-2581.6309809459317,7454.536137434638,2542.5285973087753],[-2616.9295640833075,7532.028710892299,2579.6091846112427],[-2380.6695577942514,6800.148657462233,2303.1724469599394],[-3340.1977471355353,9455.98931783007,3273.3348910187574],[-3287.282793382039,9333.400878924205,3202.36416402644],[-1531.0649238681062,4144.28111183842,1418.205135780286],[-4178.845775188522,12186.62785398054,4145.760497179315],[-1529.9325641251955,4131.215809803757,1402.4460457214957],[-2377.710235906144,6756.022593169589,2282.2407909826557],[-3460.716960851937,10102.263438685388,3417.855523401907],[-1796.7428061734272,5027.872214880043,1728.945198942103],[-750.0934118310612,2026.147101462448,681.2471603991556],[-1402.432728092751,3850.902600935132,1324.3950985466186],[-2274.671874828299,6348.241628570618,2109.416956248708],[-1581.4665030339618,4279.515360392479,1481.4314953118435],[-2184.264762474079,6171.465297486498,2042.3114125261827],[-2275.510296895395,6327.114637046872,2113.8798041973014],[-2233.514817723341,6223.771383168323,2066.81063140525],[-3458.5030947966516,10104.484682876526,3415.999820129279],[-2210.1358089647915,6168.890816545078,2054.734395511956],[-4377.556805750879,12802.953883344922,4390.193167206123],[-2258.861437218164,6288.409627636417,2090.997020986051],[-2879.16989800126,8282.649484411097,2694.281931820995],[-1129.1294596208845,2936.13692165744,1000.6030381976765],[-2375.5154183024406,6752.193138297412,2289.6225152892102],[-4269.73087502176,12416.677116550023,4241.46356647832],[-1547.4794857351162,4203.761721862087,1435.924406188337],[-4386.939964267597,12854.019599737812,4409.029739581541],[-632.2884213288036,1699.0619907317166,552.274224923233],[-3404.694293628673,9742.17896794589,3365.4419168231752],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1200,30,0.19929115000000003,0.21035973333333335,0.06901119521808403,0.3249424093785642,0.324046101001504,0.004848411147382569,0.0027239271663367878,0.002692102208531476,1.4778922067162402E-4,99,"[[-2864.1392358212097,8219.510451170778,2682.9784696718284],[-4153.654154785115,12108.064758813378,4110.797035352707],[-3273.530013948939,9311.843722375912,3190.6511764624706],[-4236.318372723734,12308.645406226859,4194.314060611622],[-1792.5891720971342,4978.782472532707,1715.1777552301826],[-1128.1701212887835,2941.72378944356,993.7126675727314],[-2932.6626484344583,8397.103820087697,2733.708699284113],[-2585.374843063302,7468.31801510522,2544.704833812211],[-1080.9996289524481,2849.4068797337036,946.7896021529298],[-694.114938313898,1837.5420854905835,598.21676033619],[-2285.0503523796833,6368.369532919171,2116.242094094286],[-1060.8596708771918,2772.282296943547,926.3055904217257],[-2177.566017718019,6140.902483391994,2035.7528742464006],[-1377.0395865102535,3736.112249491932,1294.0375732317682],[-2879.978622267181,8255.174203275345,2693.2461036024984],[-1834.6828631158378,5066.614789109265,1741.403419165656],[-1110.3633254055549,2937.96674633496,967.617688059688],[-2233.3015831747457,6207.0187041191975,2072.093805531964],[-760.7210365750994,2037.0556781130313,677.7203873490546],[-3335.7396507301905,9459.581552522715,3257.6697046583704],[-2370.2870708886157,6727.199553052859,2288.562292586354],[-1622.7585724164792,4362.5432905495245,1501.6643071800738],[-704.1878796904377,1852.944349742125,618.9050644369812],[-2945.318916302562,8396.875256761727,2749.6601826285914],[-1831.6565456472697,5078.112873324163,1742.7420067948108],[-2655.325065091843,7555.6032980120945,2599.9741350560416],[-1190.9204947807098,3160.121367341691,1059.2432163430885],[-2224.1824976856988,6175.450879623796,2057.408773859993],[-4158.102825432643,12047.276672805921,4115.768524773022],[-1581.3282642449153,4238.479574479286,1462.1366486005534],[-1165.1390695189582,3032.4370140770843,1044.5383033429177],[-784.6878716500973,2121.714365886625,717.6111316463337],[-3463.3906051824815,10076.163017204128,3411.3807630052333],[-1512.1142711128755,4133.288029313776,1391.1147150004786],[-2270.865425962203,6331.129514311045,2091.6850454670757],[-2634.8185811211365,7549.328581206071,2586.1160715128267],[-1827.737178997909,4986.71463839312,1724.8753559561962],[-2220.302295353722,6162.772684527144,2057.3168727899674],[-4129.472665794193,12053.956249260234,4089.2311388804023],[-1608.7255467737239,4337.037971594137,1487.901100770697],[-1542.543546201913,4160.967331357637,1412.3930679992852],[-1332.1079011594288,3626.7492035531527,1240.9754805370517],[-3470.3561718385386,10037.349613522549,3398.6386412540646],[-1838.634087804717,5077.0156214502995,1752.9676419069524],[-1166.3929736733974,3022.963227788153,1041.219837051088],[-2200.5347352264616,6131.556036477249,2041.364461210425],[-4192.547390697228,12160.496611639184,4141.9711844129315],[-681.2783624328054,1796.949061131274,593.2968732361655],[-1836.393086317209,5078.559109632414,1758.5098415960538],[-3020.016649937384,8578.068211908201,2828.0802792423415],[-4216.062662724427,12216.554720218954,4152.607070063451],[-2663.6595306496765,7613.748783154961,2615.987739557112],[-1167.7073463083234,3042.363206943348,1042.5965405194818],[-3191.0994064583097,9101.98863706741,3114.4026797066667],[-2385.7184922325264,6748.813948871616,2278.9350188701997],[-1363.2725244055644,3679.702389912836,1271.5882568987695],[-3030.871517884208,8597.049255437565,2845.149618058152],[-2266.3822649897206,6295.707409747588,2091.757060183429],[-4165.056195749788,12157.198041189045,4128.8076604208945],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-1139.6730810331173,2975.265525910087,1005.4117631290164],[-2987.9687094781684,8490.68360573551,2795.5979601482404],[-2856.4983100304407,8202.597806505666,2681.597310564509],[-1085.02756720315,2839.7095340163028,955.7693921525839],[-1621.561428780083,4371.011346419514,1500.8870840801214],[-687.9481454043032,1798.4131088734719,606.5182717584811],[-747.047134761549,1996.4367926571845,672.2769090101988],[-1067.309749048011,2814.3807755268613,942.2756018196073],[-4198.913084607561,12211.792631527305,4149.719892735413],[-1062.8101682917259,2820.5241644592475,936.7809448478282],[-4325.922082619255,12593.00475683317,4332.609347398206],[-3403.531838112269,9854.929024313187,3314.4958349100266],[-1770.7288309549149,4935.99496028288,1698.0886596866678],[-3460.542651590165,10053.056302260215,3395.7089101152624],[-1368.6334019778672,3723.6813684154404,1285.4766698186106],[-1590.1702502814396,4282.209628178308,1469.7412450863492],[-3029.1520297887173,8593.273836645209,2847.9407899074513],[-1534.682977089765,4146.338754238257,1407.097364172958],[-2860.222700042915,8197.674076374298,2674.187063655471],[-4205.5925071097645,12189.625650800683,4145.341977802614],[-740.4861831159102,1997.547844730356,659.7701187976422],[-2581.6309809459317,7454.536137434638,2542.5285973087753],[-3340.1977471355353,9455.98931783007,3273.3348910187574],[-3287.282793382039,9333.400878924205,3202.36416402644],[-1529.9325641251955,4131.215809803757,1402.4460457214957],[-2377.710235906144,6756.022593169589,2282.2407909826557],[-2275.510296895395,6327.114637046872,2113.8798041973014],[-2210.1358089647915,6168.890816545078,2054.734395511956],[-4377.556805750879,12802.953883344922,4390.193167206123],[-4269.73087502176,12416.677116550023,4241.46356647832],[-4386.939964267597,12854.019599737812,4409.029739581541],[-632.2884213288036,1699.0619907317166,552.274224923233],[-3404.694293628673,9742.17896794589,3365.4419168231752],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1300,30,0.2100818,0.22118371,0.06928181123495124,0.3272426795116535,0.3265195640793669,0.004137111917407139,0.0026041443241816642,0.0026028565579122973,1.4422545473829652E-4,99,"[[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-1062.9085930956533,2784.324209168322,933.3598107256707],[-3465.9902229638033,10025.277779684697,3400.40541309146],[-1319.944152010868,3553.2113817372924,1230.7828757908808],[-4368.683455302396,12721.81441627699,4348.830265234774],[-3298.965769397114,9332.897719075774,3203.0886641226284],[-2552.047153911938,7360.977153328841,2513.4245903232136],[-2399.170921562876,6801.895776931465,2297.039861081733],[-2412.5929252501096,6817.5693068340615,2303.8964753269734],[-2863.228156719905,8211.510684018429,2682.28310757316],[-4254.84001016705,12320.406265874339,4199.260329203622],[-1377.8455981838144,3735.673206993984,1282.4916975117162],[-711.7366540146713,1902.9267889359428,616.7115755857557],[-4318.106466943812,12557.178014920677,4313.537552580428],[-3003.960585321264,8510.98468738964,2814.7133731399153],[-4146.651557605886,12044.81816022732,4089.5470297497877],[-2253.100961553271,6213.241883030647,2080.957939330023],[-2230.663121560888,6190.622234698157,2062.9738715609587],[-2653.449221034735,7543.2415550776595,2603.8034561744444],[-806.3928214363192,2217.0854634684565,748.5691820163198],[-3241.027248459777,9175.200970959315,3145.3289140760817],[-4100.365987509246,11913.747936326523,4027.057510987623],[-4161.731023477063,12121.543622693223,4104.360115097153],[-2280.0523907154266,6321.209527492538,2107.188194905175],[-4181.415367507296,12105.874897317293,4128.054418295815],[-1600.0401627713782,4294.321226171279,1468.307362616811],[-1795.8745170156674,4894.483079039493,1688.83256081775],[-1195.8092765847398,3168.799811798936,1068.3793912952012],[-2925.7603942138403,8343.374929647813,2736.0652183558495],[-4110.821798402135,11999.954874955883,4066.7995093598024],[-3321.3318042672086,9375.9751162176,3243.6257479273772],[-1836.9155707326524,5062.032585437647,1743.2748357716682],[-1322.3537281329066,3580.9927462326555,1232.6061076774986],[-3195.5632289717037,9095.600988981183,3106.4408523930065],[-2392.4199568588247,6761.206456639199,2274.7358592645205],[-650.5630244421087,1722.1834905012913,571.3495051119625],[-795.261006906923,2155.656319558167,725.0250556317562],[-3004.735292975434,8474.059433779412,2806.1805910723533],[-2584.1808573706676,7447.396089944563,2536.2481486017073],[-3457.6735574345375,10049.571159798299,3384.0318529067463],[-3200.4755847510505,9110.999250504261,3113.5609400798426],[-3475.228499452734,10070.462787344688,3419.27790249677],[-2978.0313954837416,8418.046888182078,2775.9980670763694],[-3024.721821754976,8583.693420245905,2836.300869988437],[-2864.1392358212097,8219.510451170778,2682.9784696718284],[-1792.5891720971342,4978.782472532707,1715.1777552301826],[-1128.1701212887835,2941.72378944356,993.7126675727314],[-1080.9996289524481,2849.4068797337036,946.7896021529298],[-694.114938313898,1837.5420854905835,598.21676033619],[-2285.0503523796833,6368.369532919171,2116.242094094286],[-1060.8596708771918,2772.282296943547,926.3055904217257],[-2177.566017718019,6140.902483391994,2035.7528742464006],[-1377.0395865102535,3736.112249491932,1294.0375732317682],[-2879.978622267181,8255.174203275345,2693.2461036024984],[-1834.6828631158378,5066.614789109265,1741.403419165656],[-760.7210365750994,2037.0556781130313,677.7203873490546],[-3335.7396507301905,9459.581552522715,3257.6697046583704],[-1622.7585724164792,4362.5432905495245,1501.6643071800738],[-1831.6565456472697,5078.112873324163,1742.7420067948108],[-2655.325065091843,7555.6032980120945,2599.9741350560416],[-1190.9204947807098,3160.121367341691,1059.2432163430885],[-2224.1824976856988,6175.450879623796,2057.408773859993],[-4158.102825432643,12047.276672805921,4115.768524773022],[-784.6878716500973,2121.714365886625,717.6111316463337],[-2634.8185811211365,7549.328581206071,2586.1160715128267],[-1827.737178997909,4986.71463839312,1724.8753559561962],[-2220.302295353722,6162.772684527144,2057.3168727899674],[-4129.472665794193,12053.956249260234,4089.2311388804023],[-1608.7255467737239,4337.037971594137,1487.901100770697],[-1542.543546201913,4160.967331357637,1412.3930679992852],[-3470.3561718385386,10037.349613522549,3398.6386412540646],[-1838.634087804717,5077.0156214502995,1752.9676419069524],[-1166.3929736733974,3022.963227788153,1041.219837051088],[-2200.5347352264616,6131.556036477249,2041.364461210425],[-681.2783624328054,1796.949061131274,593.2968732361655],[-4216.062662724427,12216.554720218954,4152.607070063451],[-1167.7073463083234,3042.363206943348,1042.5965405194818],[-2385.7184922325264,6748.813948871616,2278.9350188701997],[-1363.2725244055644,3679.702389912836,1271.5882568987695],[-3030.871517884208,8597.049255437565,2845.149618058152],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-1139.6730810331173,2975.265525910087,1005.4117631290164],[-1085.02756720315,2839.7095340163028,955.7693921525839],[-1621.561428780083,4371.011346419514,1500.8870840801214],[-747.047134761549,1996.4367926571845,672.2769090101988],[-1067.309749048011,2814.3807755268613,942.2756018196073],[-3403.531838112269,9854.929024313187,3314.4958349100266],[-1534.682977089765,4146.338754238257,1407.097364172958],[-2860.222700042915,8197.674076374298,2674.187063655471],[-4205.5925071097645,12189.625650800683,4145.341977802614],[-1529.9325641251955,4131.215809803757,1402.4460457214957],[-4386.939964267597,12854.019599737812,4409.029739581541],[-632.2884213288036,1699.0619907317166,552.274224923233],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1400,30,0.2207491,0.23192701333333335,0.06945852711442516,0.3285737781476007,0.32852873356982787,0.0028717443781733822,0.0025331895876003494,0.002518005592575809,1.4549068675999402E-4,99,"[[-2574.262366138667,7412.469141542567,2524.408708594328],[-3299.682326135827,9336.329926938424,3202.598812636324],[-2314.4891897146877,6406.028983828541,2137.6199122985417],[-4111.792984585125,11969.698996833047,4054.720574376102],[-1574.598212858803,4210.144456556206,1441.9526901622262],[-4380.320346267671,12772.91867393447,4370.490856152972],[-3492.4627665186995,10093.18294418961,3420.193712254583],[-4088.966052020637,11954.979612990292,4041.8438797086296],[-1605.5620506824598,4312.487861733196,1475.002401441447],[-2219.0305501929815,6158.071441597235,2054.319307329383],[-1842.769414464083,5028.644870904175,1733.534248419337],[-3419.4028693835967,9835.769050231034,3312.7648778051735],[-1575.6706569190987,4226.713544613669,1438.0231364175686],[-2613.98194834779,7476.689697687645,2556.971815306204],[-2208.319612290582,6142.6777260726185,2044.4303616297716],[-2214.1723881001813,6155.598449902609,2043.8931188234767],[-3298.581166208812,9326.884431913899,3192.9226472453197],[-1366.6623447703882,3652.1523587296087,1269.7903025398357],[-1200.081921158139,3182.402608527858,1072.7231647380927],[-744.0105078244145,1950.3794549281465,634.4204977769534],[-3201.2451510894334,9113.247940718577,3113.435302481609],[-2395.703305934792,6775.019325982266,2282.6918127200124],[-4090.2619820210343,11890.501754434012,4024.896031827096],[-1126.444987773059,2906.8455672137084,1000.4294175860944],[-4321.727089633502,12566.607846634333,4296.100824859636],[-3335.3121149282856,9445.118288352338,3259.352051423756],[-2988.877216790839,8430.53128131252,2786.0971783031064],[-1816.6158793096574,4990.466709291689,1717.25442323577],[-1844.0279484611951,5063.047937255868,1750.1374442403408],[-4157.157764911857,12048.594872026899,4092.8583408692057],[-2428.2938292004715,6852.78478050481,2326.6651699790145],[-1078.2562054586017,2828.0363938393493,948.2938680021012],[-4109.825626699607,11978.14869499605,4059.2904044603015],[-1842.0146754415946,5063.498691589683,1749.920148010727],[-3445.4146462757462,9946.029722189323,3364.9311663659887],[-1784.6375983274313,4865.693728455434,1686.6918563271229],[-1530.2428526560275,4108.421584341599,1398.390655196626],[-4081.674119139645,11935.12904208462,4042.6756746495894],[-2218.726834111309,6134.95184766885,2033.04386701735],[-1557.9109730631562,4148.535535737353,1415.5947680022239],[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-1062.9085930956533,2784.324209168322,933.3598107256707],[-1319.944152010868,3553.2113817372924,1230.7828757908808],[-4368.683455302396,12721.81441627699,4348.830265234774],[-2412.5929252501096,6817.5693068340615,2303.8964753269734],[-2863.228156719905,8211.510684018429,2682.28310757316],[-4254.84001016705,12320.406265874339,4199.260329203622],[-1377.8455981838144,3735.673206993984,1282.4916975117162],[-711.7366540146713,1902.9267889359428,616.7115755857557],[-2253.100961553271,6213.241883030647,2080.957939330023],[-2653.449221034735,7543.2415550776595,2603.8034561744444],[-806.3928214363192,2217.0854634684565,748.5691820163198],[-3241.027248459777,9175.200970959315,3145.3289140760817],[-4100.365987509246,11913.747936326523,4027.057510987623],[-2280.0523907154266,6321.209527492538,2107.188194905175],[-4181.415367507296,12105.874897317293,4128.054418295815],[-1795.8745170156674,4894.483079039493,1688.83256081775],[-1195.8092765847398,3168.799811798936,1068.3793912952012],[-2925.7603942138403,8343.374929647813,2736.0652183558495],[-1322.3537281329066,3580.9927462326555,1232.6061076774986],[-3195.5632289717037,9095.600988981183,3106.4408523930065],[-2392.4199568588247,6761.206456639199,2274.7358592645205],[-650.5630244421087,1722.1834905012913,571.3495051119625],[-795.261006906923,2155.656319558167,725.0250556317562],[-3004.735292975434,8474.059433779412,2806.1805910723533],[-3475.228499452734,10070.462787344688,3419.27790249677],[-2978.0313954837416,8418.046888182078,2775.9980670763694],[-3024.721821754976,8583.693420245905,2836.300869988437],[-2864.1392358212097,8219.510451170778,2682.9784696718284],[-1128.1701212887835,2941.72378944356,993.7126675727314],[-694.114938313898,1837.5420854905835,598.21676033619],[-1060.8596708771918,2772.282296943547,926.3055904217257],[-2879.978622267181,8255.174203275345,2693.2461036024984],[-760.7210365750994,2037.0556781130313,677.7203873490546],[-1622.7585724164792,4362.5432905495245,1501.6643071800738],[-2655.325065091843,7555.6032980120945,2599.9741350560416],[-784.6878716500973,2121.714365886625,717.6111316463337],[-1827.737178997909,4986.71463839312,1724.8753559561962],[-3470.3561718385386,10037.349613522549,3398.6386412540646],[-1166.3929736733974,3022.963227788153,1041.219837051088],[-2200.5347352264616,6131.556036477249,2041.364461210425],[-681.2783624328054,1796.949061131274,593.2968732361655],[-4216.062662724427,12216.554720218954,4152.607070063451],[-1167.7073463083234,3042.363206943348,1042.5965405194818],[-1363.2725244055644,3679.702389912836,1271.5882568987695],[-3030.871517884208,8597.049255437565,2845.149618058152],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-1085.02756720315,2839.7095340163028,955.7693921525839],[-1621.561428780083,4371.011346419514,1500.8870840801214],[-1067.309749048011,2814.3807755268613,942.2756018196073],[-2860.222700042915,8197.674076374298,2674.187063655471],[-1529.9325641251955,4131.215809803757,1402.4460457214957],[-632.2884213288036,1699.0619907317166,552.274224923233],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-603.8813602538205,1690.7699384638263,535.7079400023154],[-4392.962424429954,12913.617355008284,4418.266017397475],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1500,30,0.23129835,0.24268473000000002,0.06969900411303644,0.33002001123797886,0.3302329450372774,0.002636997240578609,0.0024743144107258874,0.0024374378305237637,1.546037354145575E-4,99,"[[-2657.204786140233,7533.072195639744,2590.8678944075195],[-1362.203600874552,3627.1038833207476,1260.8106720282417],[-3403.4215867610255,9751.679046205558,3283.7508797727583],[-1317.967848669229,3542.764194250235,1214.8722680160417],[-1212.8303323107862,3192.0272257666597,1088.3004767134855],[-790.4089718083653,2112.398915777917,714.765532103063],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4155.707222979212,12021.16566799066,4095.5973606573148],[-3433.7893190203213,9851.500799077863,3319.33317543305],[-4100.765166475504,11879.613308004507,4044.9282993396628],[-1801.3511367289454,4907.2958649950515,1700.0483499534453],[-1383.9120814704304,3738.4214048231183,1291.7071624882988],[-2433.131474521228,6929.808667568137,2344.46800543043],[-4190.54942039422,12110.030375372426,4134.789588197222],[-4362.753985725359,12677.81742162002,4339.036154127123],[-4041.113708107553,11768.425256352533,3980.3323494935207],[-788.0507441853356,2051.8386030253637,673.6258475311702],[-2206.6995607507747,6140.906113869669,2035.4137443293369],[-2592.6501415739303,7431.590674576982,2532.8054599325774],[-4067.6290897818803,11840.576284062812,4008.2082444018088],[-2987.6396322020482,8422.096109934031,2784.2819710401036],[-1086.1399315411459,2846.164857480457,949.4265310816965],[-4066.8284042876635,11820.030595299824,3999.6263886535785],[-1824.1287624749757,4964.440011357358,1719.82033116476],[-750.2512058944518,1964.5950961799526,657.002831458527],[-1070.335837077328,2793.7699563074652,934.5958784380414],[-4048.7668171892515,11755.717181738502,3965.227368386946],[-4230.484171744333,12214.46147167103,4164.850933850167],[-2862.904451058285,8195.59571504582,2676.2784653110357],[-2208.1787254169044,6123.2187011988235,2053.309998779089],[-760.9689267015798,2008.6699125842986,646.724683820763],[-2971.6602423317163,8354.24895252559,2747.213953964272],[-1368.5375061382279,3641.112906869743,1268.5936891767285],[-1838.5275127390198,5011.672935632619,1736.0373002932317],[-2840.9077313457724,8118.773839507772,2650.6699283429416],[-2585.3332838224137,7395.66696340885,2525.7588174348307],[-4048.2286513869894,11791.68320205068,3991.1740649058465],[-2298.4994931156525,6367.61885500265,2126.434434804098],[-3299.682326135827,9336.329926938424,3202.598812636324],[-2314.4891897146877,6406.028983828541,2137.6199122985417],[-1574.598212858803,4210.144456556206,1441.9526901622262],[-3492.4627665186995,10093.18294418961,3420.193712254583],[-1605.5620506824598,4312.487861733196,1475.002401441447],[-1842.769414464083,5028.644870904175,1733.534248419337],[-3419.4028693835967,9835.769050231034,3312.7648778051735],[-1575.6706569190987,4226.713544613669,1438.0231364175686],[-2214.1723881001813,6155.598449902609,2043.8931188234767],[-3298.581166208812,9326.884431913899,3192.9226472453197],[-1200.081921158139,3182.402608527858,1072.7231647380927],[-744.0105078244145,1950.3794549281465,634.4204977769534],[-3201.2451510894334,9113.247940718577,3113.435302481609],[-1126.444987773059,2906.8455672137084,1000.4294175860944],[-3335.3121149282856,9445.118288352338,3259.352051423756],[-2988.877216790839,8430.53128131252,2786.0971783031064],[-1844.0279484611951,5063.047937255868,1750.1374442403408],[-2428.2938292004715,6852.78478050481,2326.6651699790145],[-1078.2562054586017,2828.0363938393493,948.2938680021012],[-1784.6375983274313,4865.693728455434,1686.6918563271229],[-1530.2428526560275,4108.421584341599,1398.390655196626],[-2218.726834111309,6134.95184766885,2033.04386701735],[-1557.9109730631562,4148.535535737353,1415.5947680022239],[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-1062.9085930956533,2784.324209168322,933.3598107256707],[-4368.683455302396,12721.81441627699,4348.830265234774],[-2412.5929252501096,6817.5693068340615,2303.8964753269734],[-4254.84001016705,12320.406265874339,4199.260329203622],[-2253.100961553271,6213.241883030647,2080.957939330023],[-3241.027248459777,9175.200970959315,3145.3289140760817],[-4100.365987509246,11913.747936326523,4027.057510987623],[-2280.0523907154266,6321.209527492538,2107.188194905175],[-1795.8745170156674,4894.483079039493,1688.83256081775],[-3195.5632289717037,9095.600988981183,3106.4408523930065],[-2392.4199568588247,6761.206456639199,2274.7358592645205],[-650.5630244421087,1722.1834905012913,571.3495051119625],[-795.261006906923,2155.656319558167,725.0250556317562],[-3004.735292975434,8474.059433779412,2806.1805910723533],[-3024.721821754976,8583.693420245905,2836.300869988437],[-1128.1701212887835,2941.72378944356,993.7126675727314],[-694.114938313898,1837.5420854905835,598.21676033619],[-1060.8596708771918,2772.282296943547,926.3055904217257],[-2879.978622267181,8255.174203275345,2693.2461036024984],[-1622.7585724164792,4362.5432905495245,1501.6643071800738],[-2655.325065091843,7555.6032980120945,2599.9741350560416],[-3470.3561718385386,10037.349613522549,3398.6386412540646],[-1166.3929736733974,3022.963227788153,1041.219837051088],[-2200.5347352264616,6131.556036477249,2041.364461210425],[-681.2783624328054,1796.949061131274,593.2968732361655],[-1167.7073463083234,3042.363206943348,1042.5965405194818],[-3030.871517884208,8597.049255437565,2845.149618058152],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-1621.561428780083,4371.011346419514,1500.8870840801214],[-2860.222700042915,8197.674076374298,2674.187063655471],[-1529.9325641251955,4131.215809803757,1402.4460457214957],[-632.2884213288036,1699.0619907317166,552.274224923233],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1600,30,0.24160715,0.2533376033333333,0.06996665933286879,0.33184265373981203,0.331873654046544,0.0021420037149796215,0.0023823851754310294,0.0023630456691206714,1.5634560379828994E-4,99,"[[-2852.1238249414955,8155.626520287593,2664.0090840787066],[-3494.1073686788786,10092.062767588446,3410.527600932973],[-1323.9431242842156,3533.948284021957,1222.3623948685063],[-1304.0869550121452,3483.11540072367,1206.803805527413],[-1205.3533626914796,3154.3457710309904,1084.947820144165],[-1847.316398865691,5046.832735505055,1742.9837303507134],[-4073.1018964335594,11837.234505879924,4004.333364528876],[-2435.6465758327868,6878.40335880092,2326.4890131731718],[-811.4000376927403,2167.537209376284,732.8332483885729],[-3008.930315708844,8476.672050922538,2809.810048256573],[-2355.2031869560246,6526.846506889924,2182.6895812734656],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-3421.9002268476315,9809.689577552967,3298.946951707336],[-3508.6493245878055,10170.334642384638,3453.5031272072124],[-1202.4330961841476,3158.776800747279,1072.9996440989096],[-2419.4033146674283,6811.454543406518,2300.0223376984964],[-778.6463561735984,2070.6751872842415,662.7723044938189],[-1646.1040476475896,4410.982505594663,1524.365915157445],[-800.8738100509643,2136.0114645383906,698.258128928303],[-3487.2936647432757,10043.116106381285,3408.3957877335693],[-1643.5073248616948,4400.162719402752,1530.5465301586175],[-1377.5865001970585,3675.2470707544076,1278.198289398897],[-2871.8739381220967,8209.785931606566,2680.9464545121277],[-2437.6577022949514,6867.975369296911,2330.564963849977],[-1360.3071511844282,3589.7274760591304,1247.8330006753474],[-2314.423660829251,6420.246726646866,2146.088365120816],[-1111.5122911792614,2892.240226392623,973.5417786167006],[-4020.955406002526,11689.620570959327,3964.2236668802625],[-3272.4571885202095,9236.31633114809,3164.7570608688015],[-4046.0366590575904,11768.432142551692,3967.894513131309],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-1813.9130943697267,4931.216804167591,1700.3998237377295],[-2971.5239952150414,8327.841762881142,2731.5414921079514],[-4007.0462957301206,11653.19772964986,3926.808771658822],[-1538.653846564596,4099.456272616175,1394.768427430588],[-2964.262860610626,8340.72449891465,2755.129708908332],[-1836.1738253663104,4996.17155824161,1731.5958903702383],[-702.1668069966598,1850.4389246799685,602.9555721573813],[-1367.5259088010516,3634.9150555514943,1252.6339442292726],[-2657.204786140233,7533.072195639744,2590.8678944075195],[-3403.4215867610255,9751.679046205558,3283.7508797727583],[-1212.8303323107862,3192.0272257666597,1088.3004767134855],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4155.707222979212,12021.16566799066,4095.5973606573148],[-3433.7893190203213,9851.500799077863,3319.33317543305],[-4362.753985725359,12677.81742162002,4339.036154127123],[-4041.113708107553,11768.425256352533,3980.3323494935207],[-788.0507441853356,2051.8386030253637,673.6258475311702],[-2206.6995607507747,6140.906113869669,2035.4137443293369],[-2592.6501415739303,7431.590674576982,2532.8054599325774],[-2987.6396322020482,8422.096109934031,2784.2819710401036],[-1086.1399315411459,2846.164857480457,949.4265310816965],[-4066.8284042876635,11820.030595299824,3999.6263886535785],[-1070.335837077328,2793.7699563074652,934.5958784380414],[-4048.7668171892515,11755.717181738502,3965.227368386946],[-4230.484171744333,12214.46147167103,4164.850933850167],[-2208.1787254169044,6123.2187011988235,2053.309998779089],[-760.9689267015798,2008.6699125842986,646.724683820763],[-2971.6602423317163,8354.24895252559,2747.213953964272],[-1838.5275127390198,5011.672935632619,1736.0373002932317],[-2840.9077313457724,8118.773839507772,2650.6699283429416],[-2585.3332838224137,7395.66696340885,2525.7588174348307],[-2298.4994931156525,6367.61885500265,2126.434434804098],[-3299.682326135827,9336.329926938424,3202.598812636324],[-2314.4891897146877,6406.028983828541,2137.6199122985417],[-1605.5620506824598,4312.487861733196,1475.002401441447],[-1842.769414464083,5028.644870904175,1733.534248419337],[-1575.6706569190987,4226.713544613669,1438.0231364175686],[-2214.1723881001813,6155.598449902609,2043.8931188234767],[-3298.581166208812,9326.884431913899,3192.9226472453197],[-744.0105078244145,1950.3794549281465,634.4204977769534],[-1126.444987773059,2906.8455672137084,1000.4294175860944],[-1784.6375983274313,4865.693728455434,1686.6918563271229],[-1530.2428526560275,4108.421584341599,1398.390655196626],[-2218.726834111309,6134.95184766885,2033.04386701735],[-1557.9109730631562,4148.535535737353,1415.5947680022239],[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-1062.9085930956533,2784.324209168322,933.3598107256707],[-4368.683455302396,12721.81441627699,4348.830265234774],[-4254.84001016705,12320.406265874339,4199.260329203622],[-2253.100961553271,6213.241883030647,2080.957939330023],[-3241.027248459777,9175.200970959315,3145.3289140760817],[-4100.365987509246,11913.747936326523,4027.057510987623],[-1795.8745170156674,4894.483079039493,1688.83256081775],[-3195.5632289717037,9095.600988981183,3106.4408523930065],[-650.5630244421087,1722.1834905012913,571.3495051119625],[-1128.1701212887835,2941.72378944356,993.7126675727314],[-1060.8596708771918,2772.282296943547,926.3055904217257],[-2655.325065091843,7555.6032980120945,2599.9741350560416],[-1166.3929736733974,3022.963227788153,1041.219837051088],[-2200.5347352264616,6131.556036477249,2041.364461210425],[-3030.871517884208,8597.049255437565,2845.149618058152],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-632.2884213288036,1699.0619907317166,552.274224923233],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1700,30,0.25192895000000004,0.2640097566666667,0.07022163169437513,0.33310132367780143,0.33310273073400254,0.002074258187073839,0.002325748972252302,0.0022907587330609084,1.6405532700980262E-4,99,"[[-2991.4545698495285,8389.2876998408,2762.3215695697936],[-2439.2170026424164,6904.416879802372,2325.7262421514724],[-2827.8092938978634,8084.313576412758,2634.865739135891],[-2864.110874803111,8145.754854302191,2670.461269908757],[-1588.5075011051147,4222.061754428286,1438.8109675969718],[-3221.555248484989,9130.142645817094,3122.6338898054246],[-3495.7094928506726,10041.507146935835,3403.9869785715705],[-1371.5552781783563,3619.064869602126,1253.6251635401727],[-1069.8326338667146,2770.8178441048635,936.2296107154832],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-819.3096880642901,2203.6742002404694,748.6988709124696],[-3403.0644407441973,9728.025298974992,3280.3609555267853],[-2464.67955208394,6897.459732871629,2351.0143272034325],[-1547.0220552087476,4150.545452756876,1402.0992110333254],[-2834.8302008433443,8060.617649143578,2630.865301702598],[-2932.071690530393,8231.075564525454,2690.6178687239894],[-3255.033675149878,9196.578112214916,3144.7450635891933],[-1650.3979446460903,4388.222308550615,1518.310432236427],[-766.5407928537585,1990.848371399153,643.4478226089594],[-1795.827845010627,4883.271725910573,1694.6027513152774],[-2226.9989726080476,6183.634604777697,2046.8854706282043],[-1666.6628921538106,4451.244215378778,1557.381506383762],[-2669.89622802777,7589.889081084451,2593.358034702505],[-1594.9813467426156,4243.748204042879,1445.2833098097442],[-1829.8695793416273,4967.320241781736,1712.4852920649942],[-3031.6195246393618,8556.561837623447,2824.916888847726],[-789.6129828290113,2081.2259879179496,671.0120683893583],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-1572.7323876759788,4195.37616480268,1425.2682251023198],[-3494.1073686788786,10092.062767588446,3410.527600932973],[-1304.0869550121452,3483.11540072367,1206.803805527413],[-1205.3533626914796,3154.3457710309904,1084.947820144165],[-1847.316398865691,5046.832735505055,1742.9837303507134],[-2355.2031869560246,6526.846506889924,2182.6895812734656],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-3421.9002268476315,9809.689577552967,3298.946951707336],[-3508.6493245878055,10170.334642384638,3453.5031272072124],[-1202.4330961841476,3158.776800747279,1072.9996440989096],[-2419.4033146674283,6811.454543406518,2300.0223376984964],[-1646.1040476475896,4410.982505594663,1524.365915157445],[-800.8738100509643,2136.0114645383906,698.258128928303],[-1377.5865001970585,3675.2470707544076,1278.198289398897],[-2437.6577022949514,6867.975369296911,2330.564963849977],[-1360.3071511844282,3589.7274760591304,1247.8330006753474],[-2314.423660829251,6420.246726646866,2146.088365120816],[-1111.5122911792614,2892.240226392623,973.5417786167006],[-4020.955406002526,11689.620570959327,3964.2236668802625],[-3272.4571885202095,9236.31633114809,3164.7570608688015],[-4046.0366590575904,11768.432142551692,3967.894513131309],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-1813.9130943697267,4931.216804167591,1700.3998237377295],[-2971.5239952150414,8327.841762881142,2731.5414921079514],[-4007.0462957301206,11653.19772964986,3926.808771658822],[-1538.653846564596,4099.456272616175,1394.768427430588],[-1836.1738253663104,4996.17155824161,1731.5958903702383],[-1367.5259088010516,3634.9150555514943,1252.6339442292726],[-2657.204786140233,7533.072195639744,2590.8678944075195],[-1212.8303323107862,3192.0272257666597,1088.3004767134855],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4155.707222979212,12021.16566799066,4095.5973606573148],[-3433.7893190203213,9851.500799077863,3319.33317543305],[-4362.753985725359,12677.81742162002,4339.036154127123],[-4041.113708107553,11768.425256352533,3980.3323494935207],[-788.0507441853356,2051.8386030253637,673.6258475311702],[-2206.6995607507747,6140.906113869669,2035.4137443293369],[-2592.6501415739303,7431.590674576982,2532.8054599325774],[-1086.1399315411459,2846.164857480457,949.4265310816965],[-4066.8284042876635,11820.030595299824,3999.6263886535785],[-1070.335837077328,2793.7699563074652,934.5958784380414],[-4048.7668171892515,11755.717181738502,3965.227368386946],[-4230.484171744333,12214.46147167103,4164.850933850167],[-2971.6602423317163,8354.24895252559,2747.213953964272],[-2585.3332838224137,7395.66696340885,2525.7588174348307],[-2314.4891897146877,6406.028983828541,2137.6199122985417],[-1842.769414464083,5028.644870904175,1733.534248419337],[-2214.1723881001813,6155.598449902609,2043.8931188234767],[-3298.581166208812,9326.884431913899,3192.9226472453197],[-744.0105078244145,1950.3794549281465,634.4204977769534],[-1126.444987773059,2906.8455672137084,1000.4294175860944],[-2218.726834111309,6134.95184766885,2033.04386701735],[-1557.9109730631562,4148.535535737353,1415.5947680022239],[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-1062.9085930956533,2784.324209168322,933.3598107256707],[-4368.683455302396,12721.81441627699,4348.830265234774],[-4254.84001016705,12320.406265874339,4199.260329203622],[-2253.100961553271,6213.241883030647,2080.957939330023],[-4100.365987509246,11913.747936326523,4027.057510987623],[-1795.8745170156674,4894.483079039493,1688.83256081775],[-650.5630244421087,1722.1834905012913,571.3495051119625],[-1060.8596708771918,2772.282296943547,926.3055904217257],[-1166.3929736733974,3022.963227788153,1041.219837051088],[-2200.5347352264616,6131.556036477249,2041.364461210425],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-632.2884213288036,1699.0619907317166,552.274224923233],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1800,30,0.2624839,0.2747461266666667,0.0708195069252179,0.33417712221087414,0.33429805096171206,0.0021212350613084817,0.0022707701320492085,0.0022269324481234932,1.620948171143883E-4,99,"[[-3498.1456215110743,10035.92264361653,3406.93597824921],[-4173.3427175598545,12043.096199251788,4101.452939903417],[-2302.5287494015242,6379.799581521136,2115.7411262670303],[-4026.4079699505464,11711.996620304304,3951.496552395552],[-4109.024582642556,11870.11316797533,4032.647640161714],[-4349.894386419875,12649.601863607182,4325.307393030985],[-811.6902725656387,2107.5462852402507,681.8131957826942],[-2961.761898705768,8304.621026268238,2722.924682491279],[-2450.0837851867736,6878.349897833707,2334.364459343179],[-796.2230778647373,2094.7127680132853,677.4866415857201],[-1635.6415321857546,4377.6899641442815,1504.9021385031906],[-2842.9314504648887,8071.67214979767,2633.074946527759],[-2837.4972539588985,8061.039328867102,2636.7672468352803],[-4023.5953741744474,11664.14912500576,3936.674698424762],[-4058.156241847109,11790.397064800649,3975.8457121252354],[-825.5278581640689,2147.716837801161,724.0451503996467],[-2201.1947418021614,6106.08795130565,2033.826016103894],[-1094.2552782522553,2857.01148745465,948.9403073492027],[-3996.224870414775,11588.944554505122,3922.430505057371],[-2650.9727049605435,7557.04451149289,2569.7064505938415],[-813.454913827402,2151.6352829629855,706.208224742172],[-1093.7206556873386,2829.564660725619,945.9263460655059],[-4248.711848917793,12291.301997165452,4187.842147920997],[-1133.2583863982982,2950.335534710272,994.5464873746953],[-4037.6758626002465,11676.124341974804,3966.2661367140277],[-2242.827325922293,6206.593488037655,2058.593876959111],[-1208.9787474710643,3145.5999254825524,1078.5372780445396],[-3231.504183584299,9171.037108441069,3120.1117420202418],[-3509.980838765229,10174.842339163737,3455.122750047111],[-3312.1272159327546,9349.348025823148,3208.932410097733],[-3057.9937965318422,8664.126820420306,2870.819546813947],[-2991.4545698495285,8389.2876998408,2762.3215695697936],[-1588.5075011051147,4222.061754428286,1438.8109675969718],[-3495.7094928506726,10041.507146935835,3403.9869785715705],[-1371.5552781783563,3619.064869602126,1253.6251635401727],[-1069.8326338667146,2770.8178441048635,936.2296107154832],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-3403.0644407441973,9728.025298974992,3280.3609555267853],[-2464.67955208394,6897.459732871629,2351.0143272034325],[-1547.0220552087476,4150.545452756876,1402.0992110333254],[-2834.8302008433443,8060.617649143578,2630.865301702598],[-2932.071690530393,8231.075564525454,2690.6178687239894],[-3255.033675149878,9196.578112214916,3144.7450635891933],[-1650.3979446460903,4388.222308550615,1518.310432236427],[-766.5407928537585,1990.848371399153,643.4478226089594],[-2226.9989726080476,6183.634604777697,2046.8854706282043],[-1666.6628921538106,4451.244215378778,1557.381506383762],[-1594.9813467426156,4243.748204042879,1445.2833098097442],[-1829.8695793416273,4967.320241781736,1712.4852920649942],[-3031.6195246393618,8556.561837623447,2824.916888847726],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-1572.7323876759788,4195.37616480268,1425.2682251023198],[-1304.0869550121452,3483.11540072367,1206.803805527413],[-1847.316398865691,5046.832735505055,1742.9837303507134],[-2355.2031869560246,6526.846506889924,2182.6895812734656],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-3421.9002268476315,9809.689577552967,3298.946951707336],[-1202.4330961841476,3158.776800747279,1072.9996440989096],[-2419.4033146674283,6811.454543406518,2300.0223376984964],[-1377.5865001970585,3675.2470707544076,1278.198289398897],[-2437.6577022949514,6867.975369296911,2330.564963849977],[-1360.3071511844282,3589.7274760591304,1247.8330006753474],[-3272.4571885202095,9236.31633114809,3164.7570608688015],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-1813.9130943697267,4931.216804167591,1700.3998237377295],[-2971.5239952150414,8327.841762881142,2731.5414921079514],[-4007.0462957301206,11653.19772964986,3926.808771658822],[-1538.653846564596,4099.456272616175,1394.768427430588],[-1836.1738253663104,4996.17155824161,1731.5958903702383],[-1367.5259088010516,3634.9150555514943,1252.6339442292726],[-2657.204786140233,7533.072195639744,2590.8678944075195],[-1212.8303323107862,3192.0272257666597,1088.3004767134855],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-3433.7893190203213,9851.500799077863,3319.33317543305],[-4362.753985725359,12677.81742162002,4339.036154127123],[-788.0507441853356,2051.8386030253637,673.6258475311702],[-2206.6995607507747,6140.906113869669,2035.4137443293369],[-1070.335837077328,2793.7699563074652,934.5958784380414],[-4048.7668171892515,11755.717181738502,3965.227368386946],[-4230.484171744333,12214.46147167103,4164.850933850167],[-2585.3332838224137,7395.66696340885,2525.7588174348307],[-2314.4891897146877,6406.028983828541,2137.6199122985417],[-1842.769414464083,5028.644870904175,1733.534248419337],[-744.0105078244145,1950.3794549281465,634.4204977769534],[-2218.726834111309,6134.95184766885,2033.04386701735],[-1557.9109730631562,4148.535535737353,1415.5947680022239],[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-2253.100961553271,6213.241883030647,2080.957939330023],[-1795.8745170156674,4894.483079039493,1688.83256081775],[-650.5630244421087,1722.1834905012913,571.3495051119625],[-1060.8596708771918,2772.282296943547,926.3055904217257],[-1166.3929736733974,3022.963227788153,1041.219837051088],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-632.2884213288036,1699.0619907317166,552.274224923233],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
1900,30,0.27295620000000004,0.2856303333333334,0.07233559970781944,0.33529450097861013,0.33542264606166894,0.002200653862657908,0.002194774248204374,0.0021753231008308856,1.668538168193669E-4,99,"[[-4048.9586119107125,11720.446621726387,3964.2680358616235],[-1580.446608376301,4195.96632766872,1424.3160271933143],[-2632.387455017814,7472.1224380226195,2547.344308905068],[-2460.801594654186,6878.869621303366,2343.5987513369237],[-2926.6524008204988,8209.924747627909,2689.381914884559],[-3930.5455981889413,11409.309032038107,3830.5045895302205],[-1799.0044120809123,4838.8686738407105,1667.5419566824426],[-1807.2955110010237,4913.930398403557,1692.0427918364512],[-3039.5204120800304,8499.697895049952,2817.0828780479674],[-1114.7375700289397,2909.0713987209538,969.0089228737244],[-2200.0696031376033,6108.75367699965,2034.7298534666259],[-3505.97615016837,10138.2227675583,3431.0523339890574],[-1376.3337335041597,3619.711541793555,1259.1864918719257],[-1352.8279737383252,3579.5206530263763,1238.1541903934803],[-1206.991408379456,3079.862273924844,1071.2413021086788],[-3280.9504020160307,9248.477643550847,3173.8987639209668],[-2821.4849395220626,8033.221206318102,2609.67355867278],[-2347.8877332787374,6510.992320932518,2175.9870604223897],[-3437.6466241649127,9856.479532871419,3300.6974735515746],[-4137.029315430569,11941.408962162774,4058.1766521636364],[-1069.406953467502,2768.654031147398,927.927824856958],[-1335.4243024079142,3508.7929151508447,1217.4424028504307],[-1656.2236804752465,4381.0747811191395,1529.9916653447028],[-1065.366438243773,2764.478970877689,928.0227207519921],[-755.4980898907339,1970.9707426668217,637.0179037701373],[-1228.2627940868647,3210.9459007569426,1101.5725447916745],[-2944.7909151422296,8257.771014176004,2709.4905308408297],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-4173.3427175598545,12043.096199251788,4101.452939903417],[-2302.5287494015242,6379.799581521136,2115.7411262670303],[-4109.024582642556,11870.11316797533,4032.647640161714],[-4349.894386419875,12649.601863607182,4325.307393030985],[-811.6902725656387,2107.5462852402507,681.8131957826942],[-2961.761898705768,8304.621026268238,2722.924682491279],[-2450.0837851867736,6878.349897833707,2334.364459343179],[-796.2230778647373,2094.7127680132853,677.4866415857201],[-2842.9314504648887,8071.67214979767,2633.074946527759],[-4023.5953741744474,11664.14912500576,3936.674698424762],[-825.5278581640689,2147.716837801161,724.0451503996467],[-2201.1947418021614,6106.08795130565,2033.826016103894],[-3996.224870414775,11588.944554505122,3922.430505057371],[-2650.9727049605435,7557.04451149289,2569.7064505938415],[-1093.7206556873386,2829.564660725619,945.9263460655059],[-1133.2583863982982,2950.335534710272,994.5464873746953],[-4037.6758626002465,11676.124341974804,3966.2661367140277],[-2242.827325922293,6206.593488037655,2058.593876959111],[-1208.9787474710643,3145.5999254825524,1078.5372780445396],[-3231.504183584299,9171.037108441069,3120.1117420202418],[-2991.4545698495285,8389.2876998408,2762.3215695697936],[-1588.5075011051147,4222.061754428286,1438.8109675969718],[-3495.7094928506726,10041.507146935835,3403.9869785715705],[-1371.5552781783563,3619.064869602126,1253.6251635401727],[-1069.8326338667146,2770.8178441048635,936.2296107154832],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-3403.0644407441973,9728.025298974992,3280.3609555267853],[-2464.67955208394,6897.459732871629,2351.0143272034325],[-1547.0220552087476,4150.545452756876,1402.0992110333254],[-2834.8302008433443,8060.617649143578,2630.865301702598],[-2932.071690530393,8231.075564525454,2690.6178687239894],[-3255.033675149878,9196.578112214916,3144.7450635891933],[-1650.3979446460903,4388.222308550615,1518.310432236427],[-766.5407928537585,1990.848371399153,643.4478226089594],[-2226.9989726080476,6183.634604777697,2046.8854706282043],[-1666.6628921538106,4451.244215378778,1557.381506383762],[-1594.9813467426156,4243.748204042879,1445.2833098097442],[-1829.8695793416273,4967.320241781736,1712.4852920649942],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-1847.316398865691,5046.832735505055,1742.9837303507134],[-2355.2031869560246,6526.846506889924,2182.6895812734656],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-3421.9002268476315,9809.689577552967,3298.946951707336],[-1360.3071511844282,3589.7274760591304,1247.8330006753474],[-3272.4571885202095,9236.31633114809,3164.7570608688015],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-1813.9130943697267,4931.216804167591,1700.3998237377295],[-2971.5239952150414,8327.841762881142,2731.5414921079514],[-4007.0462957301206,11653.19772964986,3926.808771658822],[-1538.653846564596,4099.456272616175,1394.768427430588],[-2657.204786140233,7533.072195639744,2590.8678944075195],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-788.0507441853356,2051.8386030253637,673.6258475311702],[-2206.6995607507747,6140.906113869669,2035.4137443293369],[-4230.484171744333,12214.46147167103,4164.850933850167],[-2314.4891897146877,6406.028983828541,2137.6199122985417],[-1842.769414464083,5028.644870904175,1733.534248419337],[-2218.726834111309,6134.95184766885,2033.04386701735],[-1557.9109730631562,4148.535535737353,1415.5947680022239],[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-650.5630244421087,1722.1834905012913,571.3495051119625],[-1060.8596708771918,2772.282296943547,926.3055904217257],[-1166.3929736733974,3022.963227788153,1041.219837051088],[-1929.233719643286,5447.9921863773125,1949.0693519970253],[-632.2884213288036,1699.0619907317166,552.274224923233],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2000,30,0.28323765,0.29635199333333334,0.07335171466138657,0.33612453570222534,0.3364849532428431,0.002218603798582241,0.00213212053275916,0.002128940591378193,1.596066111700324E-4,99,"[[-2447.699020289346,6869.327836261432,2324.938225638729],[-1394.4852708458736,3649.529083388089,1280.4655398539849],[-835.8478499236213,2204.2686362563195,727.4404116902244],[-2225.29346719917,6164.047145073247,2044.024273152115],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-3389.448431489003,9718.331465273397,3252.2276744369365],[-3988.6678287713185,11513.743811372016,3892.413610431915],[-1561.9794735562893,4149.555800301541,1409.2377266172466],[-3933.679536864729,11496.644892128703,3850.083868153012],[-1106.4673247854641,2831.0959326726843,949.4275149383217],[-4014.184142421999,11631.43815903554,3929.4721256216185],[-1920.5676088632601,5415.066768148004,1932.6219920186816],[-1121.2256966414388,2875.762632354896,964.1594477660273],[-1824.7081242925453,4949.698168702361,1707.350785269462],[-2193.666120562435,6077.636888675265,2037.14439344576],[-3322.6343011601098,9370.142881346697,3216.0832601545035],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-3969.6715146805855,11522.275485900784,3890.608425180085],[-1213.2379851997387,3099.308318336346,1072.8311337273549],[-3916.9277587223382,11365.866517536402,3817.9611317717313],[-1337.4927987650847,3521.626546814504,1223.4568217121753],[-3048.779894677638,8624.16005885068,2864.641985531014],[-3404.88645444779,9730.043042610594,3280.3474883161502],[-2681.3032117560083,7580.869393746119,2578.8222121967515],[-1858.1321298361377,5100.707398320274,1763.651669668537],[-2310.7043021954473,6395.050332070324,2128.4251404142437],[-1834.5385598922896,4958.638734626506,1713.8939472143381],[-1630.7861599555804,4347.0816438107295,1498.7543691984613],[-1203.5667815699212,3075.6127919247624,1078.5397702525695],[-1775.271220970147,4802.998646242077,1648.6769353093598],[-2852.041234818856,8085.348836645641,2638.3523433266355],[-851.7656054492165,2250.09475100184,748.4049630343143],[-4267.324812738939,12365.910406364173,4212.158988371567],[-4048.9586119107125,11720.446621726387,3964.2680358616235],[-1580.446608376301,4195.96632766872,1424.3160271933143],[-2632.387455017814,7472.1224380226195,2547.344308905068],[-2460.801594654186,6878.869621303366,2343.5987513369237],[-2926.6524008204988,8209.924747627909,2689.381914884559],[-3930.5455981889413,11409.309032038107,3830.5045895302205],[-1799.0044120809123,4838.8686738407105,1667.5419566824426],[-3039.5204120800304,8499.697895049952,2817.0828780479674],[-2200.0696031376033,6108.75367699965,2034.7298534666259],[-3505.97615016837,10138.2227675583,3431.0523339890574],[-1376.3337335041597,3619.711541793555,1259.1864918719257],[-1206.991408379456,3079.862273924844,1071.2413021086788],[-3280.9504020160307,9248.477643550847,3173.8987639209668],[-2821.4849395220626,8033.221206318102,2609.67355867278],[-2347.8877332787374,6510.992320932518,2175.9870604223897],[-3437.6466241649127,9856.479532871419,3300.6974735515746],[-4137.029315430569,11941.408962162774,4058.1766521636364],[-1069.406953467502,2768.654031147398,927.927824856958],[-1335.4243024079142,3508.7929151508447,1217.4424028504307],[-1656.2236804752465,4381.0747811191395,1529.9916653447028],[-1065.366438243773,2764.478970877689,928.0227207519921],[-755.4980898907339,1970.9707426668217,637.0179037701373],[-1228.2627940868647,3210.9459007569426,1101.5725447916745],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-4173.3427175598545,12043.096199251788,4101.452939903417],[-2302.5287494015242,6379.799581521136,2115.7411262670303],[-4349.894386419875,12649.601863607182,4325.307393030985],[-811.6902725656387,2107.5462852402507,681.8131957826942],[-2961.761898705768,8304.621026268238,2722.924682491279],[-2842.9314504648887,8071.67214979767,2633.074946527759],[-825.5278581640689,2147.716837801161,724.0451503996467],[-2201.1947418021614,6106.08795130565,2033.826016103894],[-2650.9727049605435,7557.04451149289,2569.7064505938415],[-1093.7206556873386,2829.564660725619,945.9263460655059],[-2242.827325922293,6206.593488037655,2058.593876959111],[-3231.504183584299,9171.037108441069,3120.1117420202418],[-2991.4545698495285,8389.2876998408,2762.3215695697936],[-1588.5075011051147,4222.061754428286,1438.8109675969718],[-3495.7094928506726,10041.507146935835,3403.9869785715705],[-1371.5552781783563,3619.064869602126,1253.6251635401727],[-1069.8326338667146,2770.8178441048635,936.2296107154832],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-2464.67955208394,6897.459732871629,2351.0143272034325],[-2932.071690530393,8231.075564525454,2690.6178687239894],[-3255.033675149878,9196.578112214916,3144.7450635891933],[-1650.3979446460903,4388.222308550615,1518.310432236427],[-766.5407928537585,1990.848371399153,643.4478226089594],[-1594.9813467426156,4243.748204042879,1445.2833098097442],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-1847.316398865691,5046.832735505055,1742.9837303507134],[-2355.2031869560246,6526.846506889924,2182.6895812734656],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-2971.5239952150414,8327.841762881142,2731.5414921079514],[-1538.653846564596,4099.456272616175,1394.768427430588],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-4230.484171744333,12214.46147167103,4164.850933850167],[-2218.726834111309,6134.95184766885,2033.04386701735],[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-632.2884213288036,1699.0619907317166,552.274224923233],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2100,30,0.2936675,0.3069295266666667,0.07366931945317363,0.33712004189293376,0.337385907488545,0.0022094981417696475,0.0020706408814352008,0.002084543795020236,1.6451764676973E-4,99,"[[-4031.351956448642,11650.089636956574,3924.918403968495],[-2454.0181458444017,6867.432035082432,2333.6964879175703],[-4127.2541881602565,11888.265042730416,4026.0392820274737],[-640.3924958771053,1712.5853720590053,556.2663716253625],[-3918.2052465180936,11380.272250009351,3819.340948513803],[-1660.0266297704395,4383.581836915784,1535.1669081957687],[-1208.6898272112887,3046.5197403395364,1074.4031116624815],[-3925.3196750146503,11422.667287743458,3839.020159712523],[-3428.197882626615,9850.530114295781,3272.671895127656],[-1577.0671739532272,4170.005444329506,1426.462282326676],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-2938.924646415888,8219.189941343853,2702.8106805944017],[-2370.341095382507,6538.5821032072645,2194.5512350438244],[-1245.070315977941,3163.3680600288662,1099.8857536885198],[-1784.0496951564546,4813.558073004159,1657.641992073688],[-1363.6069497258404,3554.8261341360685,1250.5802475378446],[-4008.475150659928,11561.916145279567,3889.88926354638],[-1226.1245352147448,3142.6409381551684,1074.0007453428618],[-4254.951719637347,12317.339470060559,4186.01654384744],[-1647.0220743555424,4374.674493289266,1515.0814225073445],[-4112.948995954431,11836.290833234887,3997.1558506880933],[-3005.262597302923,8379.805496694178,2780.849168047903],[-1370.5433222621486,3614.3870521995627,1239.3902364587163],[-2342.562379193814,6436.164435096967,2160.855530824747],[-2476.774630357392,6938.391942106176,2376.889111047389],[-1799.8717826210036,4830.376556389077,1667.0501244826041],[-2227.642567101629,6177.041605103192,2037.8630093845115],[-1535.1234415545534,4081.535257148118,1392.3668655977383],[-2629.767775097511,7477.628015035138,2548.071576725008],[-804.576273508634,2093.561899805397,674.0871303199024],[-1829.0830780996823,4985.192584515039,1702.773111134058],[-1394.4852708458736,3649.529083388089,1280.4655398539849],[-835.8478499236213,2204.2686362563195,727.4404116902244],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-3389.448431489003,9718.331465273397,3252.2276744369365],[-3988.6678287713185,11513.743811372016,3892.413610431915],[-1561.9794735562893,4149.555800301541,1409.2377266172466],[-1106.4673247854641,2831.0959326726843,949.4275149383217],[-1121.2256966414388,2875.762632354896,964.1594477660273],[-2193.666120562435,6077.636888675265,2037.14439344576],[-3322.6343011601098,9370.142881346697,3216.0832601545035],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-1213.2379851997387,3099.308318336346,1072.8311337273549],[-3916.9277587223382,11365.866517536402,3817.9611317717313],[-2681.3032117560083,7580.869393746119,2578.8222121967515],[-1858.1321298361377,5100.707398320274,1763.651669668537],[-1834.5385598922896,4958.638734626506,1713.8939472143381],[-1775.271220970147,4802.998646242077,1648.6769353093598],[-2852.041234818856,8085.348836645641,2638.3523433266355],[-851.7656054492165,2250.09475100184,748.4049630343143],[-1580.446608376301,4195.96632766872,1424.3160271933143],[-2632.387455017814,7472.1224380226195,2547.344308905068],[-2460.801594654186,6878.869621303366,2343.5987513369237],[-2926.6524008204988,8209.924747627909,2689.381914884559],[-3930.5455981889413,11409.309032038107,3830.5045895302205],[-1799.0044120809123,4838.8686738407105,1667.5419566824426],[-3039.5204120800304,8499.697895049952,2817.0828780479674],[-2200.0696031376033,6108.75367699965,2034.7298534666259],[-3505.97615016837,10138.2227675583,3431.0523339890574],[-1376.3337335041597,3619.711541793555,1259.1864918719257],[-3280.9504020160307,9248.477643550847,3173.8987639209668],[-2821.4849395220626,8033.221206318102,2609.67355867278],[-3437.6466241649127,9856.479532871419,3300.6974735515746],[-1069.406953467502,2768.654031147398,927.927824856958],[-1335.4243024079142,3508.7929151508447,1217.4424028504307],[-1656.2236804752465,4381.0747811191395,1529.9916653447028],[-1065.366438243773,2764.478970877689,928.0227207519921],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-2302.5287494015242,6379.799581521136,2115.7411262670303],[-4349.894386419875,12649.601863607182,4325.307393030985],[-811.6902725656387,2107.5462852402507,681.8131957826942],[-2842.9314504648887,8071.67214979767,2633.074946527759],[-2201.1947418021614,6106.08795130565,2033.826016103894],[-1093.7206556873386,2829.564660725619,945.9263460655059],[-2242.827325922293,6206.593488037655,2058.593876959111],[-3231.504183584299,9171.037108441069,3120.1117420202418],[-3495.7094928506726,10041.507146935835,3403.9869785715705],[-1069.8326338667146,2770.8178441048635,936.2296107154832],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-2464.67955208394,6897.459732871629,2351.0143272034325],[-2932.071690530393,8231.075564525454,2690.6178687239894],[-3255.033675149878,9196.578112214916,3144.7450635891933],[-766.5407928537585,1990.848371399153,643.4478226089594],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-1847.316398865691,5046.832735505055,1742.9837303507134],[-2355.2031869560246,6526.846506889924,2182.6895812734656],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-2971.5239952150414,8327.841762881142,2731.5414921079514],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-4230.484171744333,12214.46147167103,4164.850933850167],[-2218.726834111309,6134.95184766885,2033.04386701735],[-2281.0190173692895,6331.893844918234,2087.6977311087617],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2200,30,0.3040366,0.31750047000000003,0.07391628366767902,0.33772004805623695,0.3381027850777368,0.002147238537331442,0.0020502039983078474,0.002051953289709375,1.6000138232323934E-4,99,"[[-2877.7897276781255,8097.403381863896,2645.187969289347],[-1120.550619620241,2842.1454078229176,960.6205769825185],[-3176.9878791452124,9025.479404343192,3069.8303879015425],[-1064.8208228235346,2766.6766669205754,924.7575211651616],[-3880.0962725310205,11273.563200519615,3780.6180672580745],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-2333.9993109627026,6422.898478623427,2151.685632639298],[-1613.9656339223295,4282.314502705162,1454.6702259723509],[-2345.17196569633,6448.4649273958585,2162.824919259258],[-3326.2713167214456,9383.453355800515,3218.159307085816],[-4053.8009816872545,11636.69522455282,3936.683485842346],[-2196.7531799337594,6094.625162892272,2037.3490496905777],[-2282.3225103623913,6319.31664401261,2094.095269708733],[-3233.7075083263485,9147.745060676807,3112.7239330918987],[-2818.5865449319704,8006.227462282948,2603.6801143057723],[-3030.8417513231343,8476.409168774277,2812.6493432989164],[-1203.6996727425505,3015.131231159756,1066.8579651389937],[-1219.6912260939841,3092.192194297183,1078.238266059666],[-3944.6259866979244,11418.906104097176,3829.1885557097544],[-1080.8826914038998,2808.22809309491,927.99266591143],[-3928.747481192397,11390.876062900212,3826.729440134447],[-862.988338001509,2289.5564082901005,756.528111282379],[-4103.810939046527,11807.25652364256,3990.480330119694],[-2468.2935690785466,6893.572416378199,2338.796286669959],[-1239.984149646771,3175.3627538376422,1100.2602290147538],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-3503.649653080388,10077.813456170295,3418.381327075933],[-802.4020732594381,2089.9484524347536,666.587095411499],[-3918.2052465180936,11380.272250009351,3819.340948513803],[-1660.0266297704395,4383.581836915784,1535.1669081957687],[-3428.197882626615,9850.530114295781,3272.671895127656],[-1577.0671739532272,4170.005444329506,1426.462282326676],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-2938.924646415888,8219.189941343853,2702.8106805944017],[-2370.341095382507,6538.5821032072645,2194.5512350438244],[-1245.070315977941,3163.3680600288662,1099.8857536885198],[-1784.0496951564546,4813.558073004159,1657.641992073688],[-1363.6069497258404,3554.8261341360685,1250.5802475378446],[-4008.475150659928,11561.916145279567,3889.88926354638],[-1226.1245352147448,3142.6409381551684,1074.0007453428618],[-4254.951719637347,12317.339470060559,4186.01654384744],[-1647.0220743555424,4374.674493289266,1515.0814225073445],[-4112.948995954431,11836.290833234887,3997.1558506880933],[-3005.262597302923,8379.805496694178,2780.849168047903],[-1370.5433222621486,3614.3870521995627,1239.3902364587163],[-2342.562379193814,6436.164435096967,2160.855530824747],[-2476.774630357392,6938.391942106176,2376.889111047389],[-1799.8717826210036,4830.376556389077,1667.0501244826041],[-2227.642567101629,6177.041605103192,2037.8630093845115],[-1535.1234415545534,4081.535257148118,1392.3668655977383],[-2629.767775097511,7477.628015035138,2548.071576725008],[-804.576273508634,2093.561899805397,674.0871303199024],[-1829.0830780996823,4985.192584515039,1702.773111134058],[-1394.4852708458736,3649.529083388089,1280.4655398539849],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-1561.9794735562893,4149.555800301541,1409.2377266172466],[-1106.4673247854641,2831.0959326726843,949.4275149383217],[-2193.666120562435,6077.636888675265,2037.14439344576],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-3916.9277587223382,11365.866517536402,3817.9611317717313],[-2681.3032117560083,7580.869393746119,2578.8222121967515],[-1858.1321298361377,5100.707398320274,1763.651669668537],[-1834.5385598922896,4958.638734626506,1713.8939472143381],[-851.7656054492165,2250.09475100184,748.4049630343143],[-1580.446608376301,4195.96632766872,1424.3160271933143],[-2632.387455017814,7472.1224380226195,2547.344308905068],[-2460.801594654186,6878.869621303366,2343.5987513369237],[-2926.6524008204988,8209.924747627909,2689.381914884559],[-1799.0044120809123,4838.8686738407105,1667.5419566824426],[-3039.5204120800304,8499.697895049952,2817.0828780479674],[-3280.9504020160307,9248.477643550847,3173.8987639209668],[-2821.4849395220626,8033.221206318102,2609.67355867278],[-3437.6466241649127,9856.479532871419,3300.6974735515746],[-1069.406953467502,2768.654031147398,927.927824856958],[-1335.4243024079142,3508.7929151508447,1217.4424028504307],[-1656.2236804752465,4381.0747811191395,1529.9916653447028],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-4349.894386419875,12649.601863607182,4325.307393030985],[-811.6902725656387,2107.5462852402507,681.8131957826942],[-2201.1947418021614,6106.08795130565,2033.826016103894],[-2242.827325922293,6206.593488037655,2058.593876959111],[-3495.7094928506726,10041.507146935835,3403.9869785715705],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-2932.071690530393,8231.075564525454,2690.6178687239894],[-766.5407928537585,1990.848371399153,643.4478226089594],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-1847.316398865691,5046.832735505055,1742.9837303507134],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-2971.5239952150414,8327.841762881142,2731.5414921079514],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-4230.484171744333,12214.46147167103,4164.850933850167],[-2218.726834111309,6134.95184766885,2033.04386701735],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2300,30,0.31427900000000003,0.3280976066666667,0.07419562607993181,0.3383679100401381,0.33907614035555195,0.002236882645124309,0.0020178981486773115,0.0020056353606024697,1.5842939642672724E-4,99,"[[-3989.4650405243583,11497.890551354885,3868.9909405002118],[-4251.203094409838,12243.202448236261,4149.405775676631],[-3866.270748295134,11226.719504479097,3767.4555155552753],[-4253.2623191928,12238.902663297824,4153.867968944722],[-3878.8739675459856,11289.169022656612,3779.543251113704],[-3010.8457491954014,8348.725721946268,2767.668135407432],[-2194.540357460975,6066.270359545079,2032.2518858733304],[-3241.3487074532886,9154.61113336676,3115.456750788902],[-2655.9025668348113,7474.005079002058,2547.084785852748],[-2464.0017688038756,6898.919768720125,2324.4868746045913],[-2471.1172889310187,6923.840838148133,2330.5047455592558],[-2170.660491099492,6046.344341317038,2021.582073726468],[-4046.0254221708997,11590.969974929969,3930.537916772299],[-862.0204748758874,2278.6970385006066,750.5638592738136],[-2222.859873502878,6150.076492238248,2037.955465760753],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-1806.3536654252002,4849.144995064858,1667.3085684374596],[-1868.4622179968555,5102.559531656776,1772.0782615642734],[-1546.4882277536594,4129.446646827044,1390.9312175016707],[-4087.8215240699806,11741.582907980379,3968.6525937791544],[-1081.5887385804322,2796.7167261079426,932.0094447617242],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2645.46733809682,7491.900940371945,2558.0481056766357],[-4058.7045798049,11651.892526870148,3932.7020302291485],[-2861.759031519838,8088.466953192794,2637.826807703869],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-1228.7781711173254,3127.5770096488127,1083.4473278634716],[-2336.7370976973407,6435.330413441515,2151.992808311156],[-1143.145288060124,2907.602458648858,987.5474289238875],[-3877.148604530306,11278.00993435071,3777.413606067516],[-1814.6897620339391,4902.241724291661,1682.5289897096404],[-4350.494418643132,12651.428839948238,4321.455707025246],[-2877.7897276781255,8097.403381863896,2645.187969289347],[-1120.550619620241,2842.1454078229176,960.6205769825185],[-1064.8208228235346,2766.6766669205754,924.7575211651616],[-3880.0962725310205,11273.563200519615,3780.6180672580745],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-1613.9656339223295,4282.314502705162,1454.6702259723509],[-2345.17196569633,6448.4649273958585,2162.824919259258],[-3326.2713167214456,9383.453355800515,3218.159307085816],[-2282.3225103623913,6319.31664401261,2094.095269708733],[-3233.7075083263485,9147.745060676807,3112.7239330918987],[-2818.5865449319704,8006.227462282948,2603.6801143057723],[-3030.8417513231343,8476.409168774277,2812.6493432989164],[-1203.6996727425505,3015.131231159756,1066.8579651389937],[-3944.6259866979244,11418.906104097176,3829.1885557097544],[-862.988338001509,2289.5564082901005,756.528111282379],[-2468.2935690785466,6893.572416378199,2338.796286669959],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-3503.649653080388,10077.813456170295,3418.381327075933],[-802.4020732594381,2089.9484524347536,666.587095411499],[-1660.0266297704395,4383.581836915784,1535.1669081957687],[-3428.197882626615,9850.530114295781,3272.671895127656],[-1577.0671739532272,4170.005444329506,1426.462282326676],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-2938.924646415888,8219.189941343853,2702.8106805944017],[-2370.341095382507,6538.5821032072645,2194.5512350438244],[-1245.070315977941,3163.3680600288662,1099.8857536885198],[-1363.6069497258404,3554.8261341360685,1250.5802475378446],[-1226.1245352147448,3142.6409381551684,1074.0007453428618],[-1647.0220743555424,4374.674493289266,1515.0814225073445],[-4112.948995954431,11836.290833234887,3997.1558506880933],[-3005.262597302923,8379.805496694178,2780.849168047903],[-1370.5433222621486,3614.3870521995627,1239.3902364587163],[-2342.562379193814,6436.164435096967,2160.855530824747],[-1799.8717826210036,4830.376556389077,1667.0501244826041],[-1535.1234415545534,4081.535257148118,1392.3668655977383],[-1394.4852708458736,3649.529083388089,1280.4655398539849],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-1106.4673247854641,2831.0959326726843,949.4275149383217],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-2681.3032117560083,7580.869393746119,2578.8222121967515],[-1858.1321298361377,5100.707398320274,1763.651669668537],[-1834.5385598922896,4958.638734626506,1713.8939472143381],[-1580.446608376301,4195.96632766872,1424.3160271933143],[-1799.0044120809123,4838.8686738407105,1667.5419566824426],[-3039.5204120800304,8499.697895049952,2817.0828780479674],[-3280.9504020160307,9248.477643550847,3173.8987639209668],[-2821.4849395220626,8033.221206318102,2609.67355867278],[-3437.6466241649127,9856.479532871419,3300.6974735515746],[-1069.406953467502,2768.654031147398,927.927824856958],[-1335.4243024079142,3508.7929151508447,1217.4424028504307],[-1656.2236804752465,4381.0747811191395,1529.9916653447028],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-811.6902725656387,2107.5462852402507,681.8131957826942],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-2932.071690530393,8231.075564525454,2690.6178687239894],[-766.5407928537585,1990.848371399153,643.4478226089594],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-2218.726834111309,6134.95184766885,2033.04386701735],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2400,30,0.32463195,0.33869950000000004,0.07448190375250381,0.3393800762444591,0.33990633771802187,0.002130335781845902,0.001985300360372922,0.0019701964213460115,1.585062084704017E-4,99,"[[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-4194.235027446509,12088.062470200017,4076.8067699565563],[-3418.5735782910074,9775.906729966977,3288.1874038141827],[-1378.0690447960342,3591.2682432137844,1263.1125843292182],[-820.0203881673343,2145.485283055141,683.5757665622226],[-3856.481665192266,11216.288387668152,3766.185928271051],[-4199.010853921413,12076.849378365954,4093.161363630089],[-2211.732342507031,6118.210534141564,2030.76754328102],[-2382.048903179443,6619.8138428630045,2226.246790588185],[-4054.994688744278,11628.062842466003,3927.296510506131],[-2691.528006125618,7605.511324310706,2568.200517665867],[-2841.8630788323294,8026.300838101,2614.279706124018],[-3211.06572403752,9102.261323525247,3076.3479147340654],[-2150.5687773888626,6019.083175184241,2007.6012260907687],[-2234.645965422466,6174.51212262281,2041.9830215518605],[-2933.7752739733583,8198.837298351249,2696.961844319296],[-1623.310867082006,4298.156076333026,1461.4133201694888],[-3885.4589190407687,11269.069313209024,3784.3415096938943],[-1367.0372548980176,3586.0111052602174,1231.8918952265562],[-2180.2232210835164,6023.809926128634,2028.674355569284],[-2881.8235839039817,8109.094118435745,2650.329139227114],[-2634.8253233257055,7437.495955138313,2525.8415411549195],[-1243.2341318683068,3175.2918989655145,1096.5935302401292],[-1132.4450449582448,2868.4647215141454,971.0574507466126],[-3989.4650405243583,11497.890551354885,3868.9909405002118],[-4251.203094409838,12243.202448236261,4149.405775676631],[-3866.270748295134,11226.719504479097,3767.4555155552753],[-4253.2623191928,12238.902663297824,4153.867968944722],[-3010.8457491954014,8348.725721946268,2767.668135407432],[-2194.540357460975,6066.270359545079,2032.2518858733304],[-3241.3487074532886,9154.61113336676,3115.456750788902],[-2655.9025668348113,7474.005079002058,2547.084785852748],[-2464.0017688038756,6898.919768720125,2324.4868746045913],[-2471.1172889310187,6923.840838148133,2330.5047455592558],[-4046.0254221708997,11590.969974929969,3930.537916772299],[-862.0204748758874,2278.6970385006066,750.5638592738136],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-1806.3536654252002,4849.144995064858,1667.3085684374596],[-1868.4622179968555,5102.559531656776,1772.0782615642734],[-4087.8215240699806,11741.582907980379,3968.6525937791544],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-1228.7781711173254,3127.5770096488127,1083.4473278634716],[-2336.7370976973407,6435.330413441515,2151.992808311156],[-1814.6897620339391,4902.241724291661,1682.5289897096404],[-2877.7897276781255,8097.403381863896,2645.187969289347],[-1120.550619620241,2842.1454078229176,960.6205769825185],[-1064.8208228235346,2766.6766669205754,924.7575211651616],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-1613.9656339223295,4282.314502705162,1454.6702259723509],[-2345.17196569633,6448.4649273958585,2162.824919259258],[-3326.2713167214456,9383.453355800515,3218.159307085816],[-3233.7075083263485,9147.745060676807,3112.7239330918987],[-2818.5865449319704,8006.227462282948,2603.6801143057723],[-3030.8417513231343,8476.409168774277,2812.6493432989164],[-1203.6996727425505,3015.131231159756,1066.8579651389937],[-3944.6259866979244,11418.906104097176,3829.1885557097544],[-862.988338001509,2289.5564082901005,756.528111282379],[-2468.2935690785466,6893.572416378199,2338.796286669959],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-3503.649653080388,10077.813456170295,3418.381327075933],[-802.4020732594381,2089.9484524347536,666.587095411499],[-1660.0266297704395,4383.581836915784,1535.1669081957687],[-3428.197882626615,9850.530114295781,3272.671895127656],[-1577.0671739532272,4170.005444329506,1426.462282326676],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-2938.924646415888,8219.189941343853,2702.8106805944017],[-2370.341095382507,6538.5821032072645,2194.5512350438244],[-1245.070315977941,3163.3680600288662,1099.8857536885198],[-1226.1245352147448,3142.6409381551684,1074.0007453428618],[-3005.262597302923,8379.805496694178,2780.849168047903],[-1370.5433222621486,3614.3870521995627,1239.3902364587163],[-2342.562379193814,6436.164435096967,2160.855530824747],[-1799.8717826210036,4830.376556389077,1667.0501244826041],[-1535.1234415545534,4081.535257148118,1392.3668655977383],[-1394.4852708458736,3649.529083388089,1280.4655398539849],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-1106.4673247854641,2831.0959326726843,949.4275149383217],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-1858.1321298361377,5100.707398320274,1763.651669668537],[-1834.5385598922896,4958.638734626506,1713.8939472143381],[-1580.446608376301,4195.96632766872,1424.3160271933143],[-1799.0044120809123,4838.8686738407105,1667.5419566824426],[-3039.5204120800304,8499.697895049952,2817.0828780479674],[-1069.406953467502,2768.654031147398,927.927824856958],[-1656.2236804752465,4381.0747811191395,1529.9916653447028],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-766.5407928537585,1990.848371399153,643.4478226089594],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-3060.9064525453864,8665.707672690574,2873.5438123878916],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2500,30,0.33491075000000003,0.3492877866666667,0.0747966475888746,0.3399922522456249,0.34065391926679167,0.0022147874514996052,0.0019366481268101644,0.0019278221593587318,1.5442510573437595E-4,99,"[[-1616.0625244609605,4252.432805795726,1452.8638668408782],[-1053.7953008661966,2759.4587602094343,909.7157343214163],[-2610.983149402943,7382.719989965128,2507.5405361374446],[-1385.685497961832,3616.2054928092707,1266.3578204172484],[-3874.119628334461,11211.699215718272,3768.1334961412463],[-3833.479289229383,11151.324379561733,3740.1101785514993],[-1382.0898800793473,3581.9835486394604,1263.0581258399945],[-1548.7534869361198,4134.470446996111,1387.2788885456998],[-1631.0770963608413,4323.008417702672,1464.5749452546675],[-1873.390508469914,5123.266729677915,1774.095448239519],[-828.8061705512597,2176.8218156639127,696.1833407886924],[-1355.5104249880399,3567.1298197113642,1221.401209131665],[-1253.4609669225938,3182.176642491352,1104.1934814812546],[-3502.567582636041,10067.875041435593,3411.1999941792187],[-3189.04976798539,9025.800155638275,3048.227523777389],[-2690.598212520292,7576.684354817325,2575.9508549754446],[-1825.5820758777597,4931.0709840641985,1691.6368640545518],[-3854.096315452894,11196.737018905402,3759.820105510147],[-3231.055200992677,9105.696850611115,3093.176923852528],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-3413.505219689245,9744.601644587072,3278.7310795734315],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-1873.1956686542396,5114.255464588987,1777.5098914539362],[-1884.2768368991237,5138.212941577402,1780.319225736914],[-1743.559935090339,4690.1337277999,1620.6053204259556],[-1668.201165455129,4395.213119297508,1542.089414932348],[-3878.5122527610083,11218.280551266032,3762.317231459136],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-820.0203881673343,2145.485283055141,683.5757665622226],[-2211.732342507031,6118.210534141564,2030.76754328102],[-4054.994688744278,11628.062842466003,3927.296510506131],[-2841.8630788323294,8026.300838101,2614.279706124018],[-2150.5687773888626,6019.083175184241,2007.6012260907687],[-2234.645965422466,6174.51212262281,2041.9830215518605],[-2933.7752739733583,8198.837298351249,2696.961844319296],[-1623.310867082006,4298.156076333026,1461.4133201694888],[-1367.0372548980176,3586.0111052602174,1231.8918952265562],[-2180.2232210835164,6023.809926128634,2028.674355569284],[-2881.8235839039817,8109.094118435745,2650.329139227114],[-2634.8253233257055,7437.495955138313,2525.8415411549195],[-1243.2341318683068,3175.2918989655145,1096.5935302401292],[-1132.4450449582448,2868.4647215141454,971.0574507466126],[-3989.4650405243583,11497.890551354885,3868.9909405002118],[-4251.203094409838,12243.202448236261,4149.405775676631],[-4253.2623191928,12238.902663297824,4153.867968944722],[-3010.8457491954014,8348.725721946268,2767.668135407432],[-2194.540357460975,6066.270359545079,2032.2518858733304],[-3241.3487074532886,9154.61113336676,3115.456750788902],[-2655.9025668348113,7474.005079002058,2547.084785852748],[-2464.0017688038756,6898.919768720125,2324.4868746045913],[-2471.1172889310187,6923.840838148133,2330.5047455592558],[-4046.0254221708997,11590.969974929969,3930.537916772299],[-862.0204748758874,2278.6970385006066,750.5638592738136],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-1806.3536654252002,4849.144995064858,1667.3085684374596],[-4087.8215240699806,11741.582907980379,3968.6525937791544],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-1228.7781711173254,3127.5770096488127,1083.4473278634716],[-2336.7370976973407,6435.330413441515,2151.992808311156],[-2877.7897276781255,8097.403381863896,2645.187969289347],[-1120.550619620241,2842.1454078229176,960.6205769825185],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-2345.17196569633,6448.4649273958585,2162.824919259258],[-3326.2713167214456,9383.453355800515,3218.159307085816],[-2818.5865449319704,8006.227462282948,2603.6801143057723],[-3030.8417513231343,8476.409168774277,2812.6493432989164],[-1203.6996727425505,3015.131231159756,1066.8579651389937],[-3944.6259866979244,11418.906104097176,3829.1885557097544],[-2468.2935690785466,6893.572416378199,2338.796286669959],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-3503.649653080388,10077.813456170295,3418.381327075933],[-802.4020732594381,2089.9484524347536,666.587095411499],[-3428.197882626615,9850.530114295781,3272.671895127656],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-2938.924646415888,8219.189941343853,2702.8106805944017],[-2370.341095382507,6538.5821032072645,2194.5512350438244],[-1245.070315977941,3163.3680600288662,1099.8857536885198],[-2342.562379193814,6436.164435096967,2160.855530824747],[-1799.8717826210036,4830.376556389077,1667.0501244826041],[-1535.1234415545534,4081.535257148118,1392.3668655977383],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-1106.4673247854641,2831.0959326726843,949.4275149383217],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-1834.5385598922896,4958.638734626506,1713.8939472143381],[-3039.5204120800304,8499.697895049952,2817.0828780479674],[-1069.406953467502,2768.654031147398,927.927824856958],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-766.5407928537585,1990.848371399153,643.4478226089594],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2600,30,0.3453528,0.35987122000000005,0.07511287513948774,0.34100023379967626,0.34131589302524273,0.0021348819321760264,0.0018793252018304283,0.0018921025170163775,1.4893530955437052E-4,99,"[[-4214.807542476718,12075.625154032516,4107.3855820398085],[-1544.679613103866,4112.435931133521,1389.973925710818],[-3030.0836786504915,8423.022333490639,2782.476253864185],[-1683.4650986871195,4432.376015068798,1550.6034589293438],[-2337.0901350395634,6418.463282458055,2151.8522557342067],[-3208.7498585221047,9049.371923233206,3069.297949894411],[-3191.560155698128,9015.348108688437,3044.0756519734055],[-4021.188768027604,11511.84637241015,3912.1858228829174],[-1061.50134404185,2780.3998624868973,911.7352423262465],[-3051.952239213659,8536.381550203483,2835.3822766759577],[-2475.8716589912406,6927.648794281816,2345.7529604775928],[-3881.107339387131,11201.250730155378,3764.518270354302],[-2631.653210064483,7440.692109353236,2516.5851825354002],[-2628.9133579956065,7400.683587908808,2519.308513165319],[-1871.7489772145268,5080.347721728576,1764.6910562072358],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-1612.6492337863367,4250.435342785436,1451.5452303070458],[-1089.4770635617845,2801.4159580602027,935.1507139634984],[-1620.939638108204,4271.938809711246,1453.8838628890435],[-3927.517187490083,11338.161841620647,3807.2688112664814],[-3001.946190216243,8350.132030951256,2752.8892714984404],[-3893.2905912422384,11240.706113842654,3772.8437489986713],[-3837.9129081005476,11115.364014017308,3733.424431758739],[-3016.2346928772445,8378.290130986876,2762.9165129355993],[-2335.4328174651782,6415.791164073896,2152.0428381034994],[-2466.8377417806564,6882.433486415816,2330.481102173126],[-4195.554448656364,12048.182098785779,4083.951023786352],[-1616.0625244609605,4252.432805795726,1452.8638668408782],[-1053.7953008661966,2759.4587602094343,909.7157343214163],[-1385.685497961832,3616.2054928092707,1266.3578204172484],[-1382.0898800793473,3581.9835486394604,1263.0581258399945],[-1548.7534869361198,4134.470446996111,1387.2788885456998],[-1631.0770963608413,4323.008417702672,1464.5749452546675],[-1873.390508469914,5123.266729677915,1774.095448239519],[-828.8061705512597,2176.8218156639127,696.1833407886924],[-1355.5104249880399,3567.1298197113642,1221.401209131665],[-1253.4609669225938,3182.176642491352,1104.1934814812546],[-3502.567582636041,10067.875041435593,3411.1999941792187],[-2690.598212520292,7576.684354817325,2575.9508549754446],[-1825.5820758777597,4931.0709840641985,1691.6368640545518],[-3231.055200992677,9105.696850611115,3093.176923852528],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-3413.505219689245,9744.601644587072,3278.7310795734315],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-1884.2768368991237,5138.212941577402,1780.319225736914],[-3878.5122527610083,11218.280551266032,3762.317231459136],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-820.0203881673343,2145.485283055141,683.5757665622226],[-2211.732342507031,6118.210534141564,2030.76754328102],[-4054.994688744278,11628.062842466003,3927.296510506131],[-2841.8630788323294,8026.300838101,2614.279706124018],[-2150.5687773888626,6019.083175184241,2007.6012260907687],[-2234.645965422466,6174.51212262281,2041.9830215518605],[-2933.7752739733583,8198.837298351249,2696.961844319296],[-1367.0372548980176,3586.0111052602174,1231.8918952265562],[-2180.2232210835164,6023.809926128634,2028.674355569284],[-2881.8235839039817,8109.094118435745,2650.329139227114],[-1132.4450449582448,2868.4647215141454,971.0574507466126],[-4251.203094409838,12243.202448236261,4149.405775676631],[-4253.2623191928,12238.902663297824,4153.867968944722],[-2194.540357460975,6066.270359545079,2032.2518858733304],[-2655.9025668348113,7474.005079002058,2547.084785852748],[-2471.1172889310187,6923.840838148133,2330.5047455592558],[-862.0204748758874,2278.6970385006066,750.5638592738136],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-1806.3536654252002,4849.144995064858,1667.3085684374596],[-4087.8215240699806,11741.582907980379,3968.6525937791544],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-1228.7781711173254,3127.5770096488127,1083.4473278634716],[-2877.7897276781255,8097.403381863896,2645.187969289347],[-1120.550619620241,2842.1454078229176,960.6205769825185],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-2345.17196569633,6448.4649273958585,2162.824919259258],[-3326.2713167214456,9383.453355800515,3218.159307085816],[-2818.5865449319704,8006.227462282948,2603.6801143057723],[-1203.6996727425505,3015.131231159756,1066.8579651389937],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-3503.649653080388,10077.813456170295,3418.381327075933],[-802.4020732594381,2089.9484524347536,666.587095411499],[-3428.197882626615,9850.530114295781,3272.671895127656],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-2370.341095382507,6538.5821032072645,2194.5512350438244],[-1245.070315977941,3163.3680600288662,1099.8857536885198],[-1799.8717826210036,4830.376556389077,1667.0501244826041],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-1106.4673247854641,2831.0959326726843,949.4275149383217],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2700,30,0.35575585,0.37049854000000004,0.07550589491633729,0.3417734293634397,0.3419770835015431,0.0022218891054847202,0.00184569735411337,0.0018528805356040066,1.468354430673166E-4,99,"[[-4156.010393856429,11921.430358355508,4044.8926159050147],[-2372.9054195013805,6542.63274141079,2193.9708135041633],[-842.5688724672628,2190.8807253712175,717.3015851278292],[-2494.0986504128136,6997.598001610166,2360.5887280453157],[-1395.1111919386271,3669.0161803796245,1268.7142595457044],[-2884.8380877023433,8096.404357502276,2644.29298595316],[-2667.4344567189264,7497.2769258252265,2546.1093058963343],[-822.7265363848699,2109.3185334495033,687.0967569535377],[-3224.2299970557397,9094.458021604885,3067.7699135387325],[-857.5616721253293,2252.862216736626,731.8034362668684],[-3221.3640921697197,9095.976395764474,3069.1576987680946],[-3838.07583082056,11122.924339657162,3725.602794114653],[-3204.5847133651114,9045.796520668608,3040.1591148988123],[-4073.8347277017106,11613.406336088088,3938.461203499957],[-1264.6940171049257,3201.395451499785,1119.151536953352],[-1802.553658802311,4835.294995242477,1665.9312205292672],[-3997.237630857126,11437.379844484058,3893.9096795176897],[-1677.312820653739,4425.593072694547,1530.9958602014474],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-2371.266953478636,6529.366702249837,2192.0619707230426],[-1711.0305852152628,4543.628445642406,1582.5271472088757],[-3908.877603976924,11260.907373611011,3778.085035363829],[-3346.1620393207572,9430.970252856112,3233.1496496602213],[-3424.3204356693227,9805.85145411953,3276.392055505427],[-3830.359005076353,11080.77621116834,3726.3486822856025],[-1247.0523691788121,3173.490981763409,1095.0773562712177],[-1817.4525592538303,4882.615437264383,1678.2252243706607],[-4214.807542476718,12075.625154032516,4107.3855820398085],[-1544.679613103866,4112.435931133521,1389.973925710818],[-3030.0836786504915,8423.022333490639,2782.476253864185],[-2337.0901350395634,6418.463282458055,2151.8522557342067],[-1061.50134404185,2780.3998624868973,911.7352423262465],[-3051.952239213659,8536.381550203483,2835.3822766759577],[-3881.107339387131,11201.250730155378,3764.518270354302],[-2631.653210064483,7440.692109353236,2516.5851825354002],[-2628.9133579956065,7400.683587908808,2519.308513165319],[-1871.7489772145268,5080.347721728576,1764.6910562072358],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-1089.4770635617845,2801.4159580602027,935.1507139634984],[-1620.939638108204,4271.938809711246,1453.8838628890435],[-3001.946190216243,8350.132030951256,2752.8892714984404],[-3837.9129081005476,11115.364014017308,3733.424431758739],[-3016.2346928772445,8378.290130986876,2762.9165129355993],[-2335.4328174651782,6415.791164073896,2152.0428381034994],[-2466.8377417806564,6882.433486415816,2330.481102173126],[-4195.554448656364,12048.182098785779,4083.951023786352],[-1616.0625244609605,4252.432805795726,1452.8638668408782],[-1053.7953008661966,2759.4587602094343,909.7157343214163],[-1382.0898800793473,3581.9835486394604,1263.0581258399945],[-1548.7534869361198,4134.470446996111,1387.2788885456998],[-1631.0770963608413,4323.008417702672,1464.5749452546675],[-1355.5104249880399,3567.1298197113642,1221.401209131665],[-1253.4609669225938,3182.176642491352,1104.1934814812546],[-3502.567582636041,10067.875041435593,3411.1999941792187],[-2690.598212520292,7576.684354817325,2575.9508549754446],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-3413.505219689245,9744.601644587072,3278.7310795734315],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-1884.2768368991237,5138.212941577402,1780.319225736914],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-2211.732342507031,6118.210534141564,2030.76754328102],[-4054.994688744278,11628.062842466003,3927.296510506131],[-2841.8630788323294,8026.300838101,2614.279706124018],[-2150.5687773888626,6019.083175184241,2007.6012260907687],[-2234.645965422466,6174.51212262281,2041.9830215518605],[-2933.7752739733583,8198.837298351249,2696.961844319296],[-1367.0372548980176,3586.0111052602174,1231.8918952265562],[-2180.2232210835164,6023.809926128634,2028.674355569284],[-1132.4450449582448,2868.4647215141454,971.0574507466126],[-4253.2623191928,12238.902663297824,4153.867968944722],[-2194.540357460975,6066.270359545079,2032.2518858733304],[-2471.1172889310187,6923.840838148133,2330.5047455592558],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-1806.3536654252002,4849.144995064858,1667.3085684374596],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-1120.550619620241,2842.1454078229176,960.6205769825185],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-2818.5865449319704,8006.227462282948,2603.6801143057723],[-1203.6996727425505,3015.131231159756,1066.8579651389937],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-3503.649653080388,10077.813456170295,3418.381327075933],[-802.4020732594381,2089.9484524347536,666.587095411499],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-1106.4673247854641,2831.0959326726843,949.4275149383217],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-4388.710843907833,12822.034653986388,4396.045555325408],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2800,30,0.3665049,0.38122054,0.07585255035233046,0.34270193781807157,0.3425547351182904,0.002235391636457777,0.0018021472832243078,0.0018082664131921938,1.477396183582817E-4,99,"[[-3812.790867304656,11075.048608548854,3707.474033272796],[-1401.591809610532,3657.9377167749926,1262.0257508090622],[-3835.236591237134,11102.077153017632,3726.97990561024],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-2827.876523384364,7986.054165062251,2607.265308514943],[-4017.2118849491426,11511.696373212482,3894.7732249342284],[-3856.5153085570882,11153.570131894487,3736.4796259533473],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-1894.03781673939,5171.036778693025,1804.772058377094],[-4183.370842931085,12004.07107469044,4064.439037376546],[-4338.184813335342,12595.438300927613,4308.040414805131],[-1387.9863416528558,3601.0459022438104,1271.0027684157394],[-2341.8013228244035,6449.152447436016,2151.684045671126],[-2369.1290627541653,6485.807094686266,2183.8463893296325],[-3204.2840809571167,9039.672380173803,3054.760684834948],[-2634.227250191835,7433.115582742574,2510.661445433753],[-4083.270324046995,11633.902242506798,3949.1234886930074],[-2493.6284514862027,6983.549932579709,2343.742006881095],[-3885.8154812887497,11210.763332586675,3756.147223074953],[-4081.1748041929973,11630.845054119329,3939.159069904627],[-860.847348087038,2263.8940853184426,735.034261129053],[-2868.6613069314153,8053.179029255107,2629.3637073089085],[-2494.0986504128136,6997.598001610166,2360.5887280453157],[-2884.8380877023433,8096.404357502276,2644.29298595316],[-2667.4344567189264,7497.2769258252265,2546.1093058963343],[-822.7265363848699,2109.3185334495033,687.0967569535377],[-3224.2299970557397,9094.458021604885,3067.7699135387325],[-857.5616721253293,2252.862216736626,731.8034362668684],[-3204.5847133651114,9045.796520668608,3040.1591148988123],[-4073.8347277017106,11613.406336088088,3938.461203499957],[-1264.6940171049257,3201.395451499785,1119.151536953352],[-1802.553658802311,4835.294995242477,1665.9312205292672],[-1677.312820653739,4425.593072694547,1530.9958602014474],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-2371.266953478636,6529.366702249837,2192.0619707230426],[-1711.0305852152628,4543.628445642406,1582.5271472088757],[-3908.877603976924,11260.907373611011,3778.085035363829],[-3346.1620393207572,9430.970252856112,3233.1496496602213],[-3424.3204356693227,9805.85145411953,3276.392055505427],[-3830.359005076353,11080.77621116834,3726.3486822856025],[-1247.0523691788121,3173.490981763409,1095.0773562712177],[-1817.4525592538303,4882.615437264383,1678.2252243706607],[-4214.807542476718,12075.625154032516,4107.3855820398085],[-1544.679613103866,4112.435931133521,1389.973925710818],[-3030.0836786504915,8423.022333490639,2782.476253864185],[-2337.0901350395634,6418.463282458055,2151.8522557342067],[-1061.50134404185,2780.3998624868973,911.7352423262465],[-3051.952239213659,8536.381550203483,2835.3822766759577],[-2628.9133579956065,7400.683587908808,2519.308513165319],[-1871.7489772145268,5080.347721728576,1764.6910562072358],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-1089.4770635617845,2801.4159580602027,935.1507139634984],[-1620.939638108204,4271.938809711246,1453.8838628890435],[-3001.946190216243,8350.132030951256,2752.8892714984404],[-3016.2346928772445,8378.290130986876,2762.9165129355993],[-2466.8377417806564,6882.433486415816,2330.481102173126],[-1616.0625244609605,4252.432805795726,1452.8638668408782],[-1053.7953008661966,2759.4587602094343,909.7157343214163],[-1548.7534869361198,4134.470446996111,1387.2788885456998],[-1631.0770963608413,4323.008417702672,1464.5749452546675],[-1253.4609669225938,3182.176642491352,1104.1934814812546],[-3502.567582636041,10067.875041435593,3411.1999941792187],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-3413.505219689245,9744.601644587072,3278.7310795734315],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-1884.2768368991237,5138.212941577402,1780.319225736914],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-2211.732342507031,6118.210534141564,2030.76754328102],[-2841.8630788323294,8026.300838101,2614.279706124018],[-2150.5687773888626,6019.083175184241,2007.6012260907687],[-2234.645965422466,6174.51212262281,2041.9830215518605],[-1367.0372548980176,3586.0111052602174,1231.8918952265562],[-2180.2232210835164,6023.809926128634,2028.674355569284],[-1132.4450449582448,2868.4647215141454,971.0574507466126],[-4253.2623191928,12238.902663297824,4153.867968944722],[-2194.540357460975,6066.270359545079,2032.2518858733304],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-1806.3536654252002,4849.144995064858,1667.3085684374596],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-1120.550619620241,2842.1454078229176,960.6205769825185],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-1203.6996727425505,3015.131231159756,1066.8579651389937],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-802.4020732594381,2089.9484524347536,666.587095411499],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-3317.9282590924145,9348.468963115565,3211.0280367626683],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
2900,30,0.37699520000000003,0.39209242000000005,0.07725753944918035,0.34294460014492967,0.3431924870701696,0.0022254284618863462,0.001772859252137028,0.0017770881447053402,1.511622432456703E-4,99,"[[-2476.3545498810327,6928.851922142023,2335.3630594511806],[-2696.608378439446,7548.248223726946,2570.541930770644],[-2998.856112719431,8334.186080675656,2743.482883327043],[-1062.3780356046348,2778.7400591658898,912.8559879034354],[-2449.1754997933435,6808.488115726184,2302.132228974376],[-1582.2651367627461,4196.664957541879,1410.4629012815983],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-3372.4007339155346,9660.109234225678,3199.5264558901117],[-879.5847107534192,2268.3576385008437,761.820472551879],[-1143.458047935554,2889.1076888458624,981.466881301786],[-2343.416869872341,6446.888266783039,2149.35002421622],[-1633.0864447261454,4256.514150803329,1457.9898772618951],[-2365.549932965681,6503.192147286225,2161.380685033534],[-3444.3486974259895,9900.173928398659,3303.268309141256],[-2504.656665822353,7009.605645187542,2361.7622404895374],[-3354.4530232120555,9439.30843766149,3232.495225857872],[-1803.4828402229912,4835.101025154841,1655.8051677232377],[-2198.2860334605402,6066.707985074331,2027.4247620046574],[-1265.2848677836125,3223.8273120040913,1108.4781940938465],[-1248.0828876909163,3135.956002851796,1079.047369608483],[-1280.4586455607405,3252.0663253856314,1118.372442368859],[-1277.46492014093,3220.421956209207,1113.6405784418948],[-3812.790867304656,11075.048608548854,3707.474033272796],[-1401.591809610532,3657.9377167749926,1262.0257508090622],[-3835.236591237134,11102.077153017632,3726.97990561024],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-2827.876523384364,7986.054165062251,2607.265308514943],[-4017.2118849491426,11511.696373212482,3894.7732249342284],[-3856.5153085570882,11153.570131894487,3736.4796259533473],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-1894.03781673939,5171.036778693025,1804.772058377094],[-4183.370842931085,12004.07107469044,4064.439037376546],[-4338.184813335342,12595.438300927613,4308.040414805131],[-1387.9863416528558,3601.0459022438104,1271.0027684157394],[-2369.1290627541653,6485.807094686266,2183.8463893296325],[-2634.227250191835,7433.115582742574,2510.661445433753],[-4083.270324046995,11633.902242506798,3949.1234886930074],[-2493.6284514862027,6983.549932579709,2343.742006881095],[-3885.8154812887497,11210.763332586675,3756.147223074953],[-4081.1748041929973,11630.845054119329,3939.159069904627],[-860.847348087038,2263.8940853184426,735.034261129053],[-2868.6613069314153,8053.179029255107,2629.3637073089085],[-2884.8380877023433,8096.404357502276,2644.29298595316],[-822.7265363848699,2109.3185334495033,687.0967569535377],[-3224.2299970557397,9094.458021604885,3067.7699135387325],[-3204.5847133651114,9045.796520668608,3040.1591148988123],[-4073.8347277017106,11613.406336088088,3938.461203499957],[-1677.312820653739,4425.593072694547,1530.9958602014474],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-3908.877603976924,11260.907373611011,3778.085035363829],[-3346.1620393207572,9430.970252856112,3233.1496496602213],[-3830.359005076353,11080.77621116834,3726.3486822856025],[-1817.4525592538303,4882.615437264383,1678.2252243706607],[-4214.807542476718,12075.625154032516,4107.3855820398085],[-3030.0836786504915,8423.022333490639,2782.476253864185],[-2337.0901350395634,6418.463282458055,2151.8522557342067],[-3051.952239213659,8536.381550203483,2835.3822766759577],[-1871.7489772145268,5080.347721728576,1764.6910562072358],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-1089.4770635617845,2801.4159580602027,935.1507139634984],[-1620.939638108204,4271.938809711246,1453.8838628890435],[-3016.2346928772445,8378.290130986876,2762.9165129355993],[-1616.0625244609605,4252.432805795726,1452.8638668408782],[-1053.7953008661966,2759.4587602094343,909.7157343214163],[-1548.7534869361198,4134.470446996111,1387.2788885456998],[-3502.567582636041,10067.875041435593,3411.1999941792187],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-1884.2768368991237,5138.212941577402,1780.319225736914],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-2211.732342507031,6118.210534141564,2030.76754328102],[-2841.8630788323294,8026.300838101,2614.279706124018],[-2150.5687773888626,6019.083175184241,2007.6012260907687],[-2234.645965422466,6174.51212262281,2041.9830215518605],[-1367.0372548980176,3586.0111052602174,1231.8918952265562],[-2180.2232210835164,6023.809926128634,2028.674355569284],[-4253.2623191928,12238.902663297824,4153.867968944722],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-1806.3536654252002,4849.144995064858,1667.3085684374596],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-1120.550619620241,2842.1454078229176,960.6205769825185],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-1203.6996727425505,3015.131231159756,1066.8579651389937],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-802.4020732594381,2089.9484524347536,666.587095411499],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-670.8461470444464,1764.1852159439627,576.2346107494708],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3000,30,0.3879404,0.4027063866666667,0.07756195193214675,0.3436853948603673,0.34380486814455247,0.002192604019401487,0.0017455154631300708,0.0017446142043294182,1.5189642211799146E-4,99,"[[-3042.7673076170845,8437.973223221194,2791.9719076396605],[-1136.2701444115999,2866.738435257574,964.0079052516091],[-1570.9817969340804,4146.153466192775,1399.5820496794267],[-3179.4279179822424,8980.916543577878,3006.587647991192],[-1899.539836194434,5184.055566430271,1799.2927621027427],[-2347.768879293128,6443.607473488658,2147.3294738319105],[-1232.4414371912774,3104.5153089181626,1064.4109437717834],[-2452.6325810099233,6836.724540770365,2287.7867613643007],[-1814.0676632423674,4865.323154022724,1664.4428923954335],[-1124.4385611626492,2862.0046727208387,957.5088755359709],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-881.6527845210162,2331.8379679840286,754.1536167581744],[-2233.5224862296377,6182.2670685435305,2035.2879691134003],[-1359.8374375349013,3485.392543256008,1236.580952466551],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-1585.827337386574,4186.019627886908,1400.8699758505109],[-2834.691378736449,7975.745750828564,2612.5903433301273],[-3232.3172101652517,9108.014950465247,3066.286457235763],[-3248.903102308377,9189.521993182609,3085.554385702889],[-3066.8987055626826,8574.203891510062,2845.956481765672],[-2374.9240455281824,6509.331783659665,2187.6055159269786],[-3346.668804701807,9383.758929577634,3218.1914162600146],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-1676.8899919103674,4408.8681710780265,1530.8991010497168],[-1632.383583011286,4248.3558810458335,1452.1964771962537],[-1900.0808266206075,5177.23133209133,1791.9822164989828],[-1261.3505020924931,3209.3969442522503,1091.1181586083333],[-2696.608378439446,7548.248223726946,2570.541930770644],[-2998.856112719431,8334.186080675656,2743.482883327043],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-3372.4007339155346,9660.109234225678,3199.5264558901117],[-879.5847107534192,2268.3576385008437,761.820472551879],[-1143.458047935554,2889.1076888458624,981.466881301786],[-1633.0864447261454,4256.514150803329,1457.9898772618951],[-2365.549932965681,6503.192147286225,2161.380685033534],[-3444.3486974259895,9900.173928398659,3303.268309141256],[-2504.656665822353,7009.605645187542,2361.7622404895374],[-3354.4530232120555,9439.30843766149,3232.495225857872],[-1803.4828402229912,4835.101025154841,1655.8051677232377],[-2198.2860334605402,6066.707985074331,2027.4247620046574],[-1248.0828876909163,3135.956002851796,1079.047369608483],[-1280.4586455607405,3252.0663253856314,1118.372442368859],[-1277.46492014093,3220.421956209207,1113.6405784418948],[-3812.790867304656,11075.048608548854,3707.474033272796],[-1401.591809610532,3657.9377167749926,1262.0257508090622],[-3835.236591237134,11102.077153017632,3726.97990561024],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-2827.876523384364,7986.054165062251,2607.265308514943],[-4017.2118849491426,11511.696373212482,3894.7732249342284],[-3856.5153085570882,11153.570131894487,3736.4796259533473],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-4183.370842931085,12004.07107469044,4064.439037376546],[-4338.184813335342,12595.438300927613,4308.040414805131],[-1387.9863416528558,3601.0459022438104,1271.0027684157394],[-2634.227250191835,7433.115582742574,2510.661445433753],[-4083.270324046995,11633.902242506798,3949.1234886930074],[-2493.6284514862027,6983.549932579709,2343.742006881095],[-3885.8154812887497,11210.763332586675,3756.147223074953],[-4081.1748041929973,11630.845054119329,3939.159069904627],[-860.847348087038,2263.8940853184426,735.034261129053],[-2868.6613069314153,8053.179029255107,2629.3637073089085],[-2884.8380877023433,8096.404357502276,2644.29298595316],[-822.7265363848699,2109.3185334495033,687.0967569535377],[-4073.8347277017106,11613.406336088088,3938.461203499957],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-3908.877603976924,11260.907373611011,3778.085035363829],[-3830.359005076353,11080.77621116834,3726.3486822856025],[-4214.807542476718,12075.625154032516,4107.3855820398085],[-1871.7489772145268,5080.347721728576,1764.6910562072358],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-1089.4770635617845,2801.4159580602027,935.1507139634984],[-1053.7953008661966,2759.4587602094343,909.7157343214163],[-3502.567582636041,10067.875041435593,3411.1999941792187],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-1884.2768368991237,5138.212941577402,1780.319225736914],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-2211.732342507031,6118.210534141564,2030.76754328102],[-2150.5687773888626,6019.083175184241,2007.6012260907687],[-2180.2232210835164,6023.809926128634,2028.674355569284],[-4253.2623191928,12238.902663297824,4153.867968944722],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-633.5261825319292,1700.3624397352999,552.2616093622123],[-802.4020732594381,2089.9484524347536,666.587095411499],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-3498.1456215110743,10035.92264361653,3406.93597824921],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3100,30,0.3986468,0.4132649366666667,0.07784885157464226,0.344012302565336,0.3443858664352683,0.0021367222241444124,0.00172739051274833,0.001713853465366328,1.4767998437386292E-4,99,"[[-3809.7854106276654,11061.212000904725,3699.3779893551064],[-2523.133537181418,7065.349001962174,2374.738007412102],[-2500.615228554208,6989.489874154121,2341.6961972989498],[-1400.0679465356645,3643.9919106112875,1268.4881827703125],[-910.3867877691001,2371.6757485090934,805.3876493913932],[-3865.2519113915405,11160.030852883,3734.3901518070547],[-2933.225980414334,8141.377490478579,2700.368005577275],[-2383.195508351026,6531.027082854164,2194.9531555560798],[-758.8180719709407,1942.265786139078,643.1731696485097],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-2152.2124143320966,6037.791417635889,1998.2469940017595],[-2816.023188725716,7951.9497392838175,2596.216516844769],[-640.0962299810371,1699.3369848826073,558.868419339574],[-3245.349796125621,9146.606438447214,3077.9213683223347],[-2832.485226088788,7975.471273665254,2600.1850858838684],[-3277.995422700423,9279.798102734705,3106.4658838401306],[-3830.993394404473,11072.572526359372,3692.725024199062],[-3925.6825418310214,11303.93036856778,3790.6652517512352],[-1786.4133756763622,4767.161076590397,1639.5899853499136],[-3806.9432189900035,11054.510769986457,3699.9510944383155],[-2175.406997465368,6048.905621012289,2011.4953525545163],[-2503.2881072611576,6998.737701620306,2346.2452747636503],[-1692.5804933658058,4462.371321188838,1545.7475452197423],[-1076.5014320308783,2779.7998738899714,914.82611675302],[-2698.722412873836,7569.9797578280495,2563.9154036666087],[-1830.7065942142126,4912.714502058355,1681.2729539165723],[-838.4574342930996,2144.3165734945896,696.7117487605285],[-1890.6327904629834,5114.006833932647,1779.363121457786],[-3357.752284847107,9426.798750263057,3229.343656103205],[-2865.431934887809,8035.000490092985,2629.864757015261],[-3042.7673076170845,8437.973223221194,2791.9719076396605],[-1136.2701444115999,2866.738435257574,964.0079052516091],[-1570.9817969340804,4146.153466192775,1399.5820496794267],[-3179.4279179822424,8980.916543577878,3006.587647991192],[-1899.539836194434,5184.055566430271,1799.2927621027427],[-2347.768879293128,6443.607473488658,2147.3294738319105],[-1232.4414371912774,3104.5153089181626,1064.4109437717834],[-2452.6325810099233,6836.724540770365,2287.7867613643007],[-1814.0676632423674,4865.323154022724,1664.4428923954335],[-1124.4385611626492,2862.0046727208387,957.5088755359709],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-2233.5224862296377,6182.2670685435305,2035.2879691134003],[-1359.8374375349013,3485.392543256008,1236.580952466551],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-1585.827337386574,4186.019627886908,1400.8699758505109],[-3232.3172101652517,9108.014950465247,3066.286457235763],[-3066.8987055626826,8574.203891510062,2845.956481765672],[-3346.668804701807,9383.758929577634,3218.1914162600146],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-1632.383583011286,4248.3558810458335,1452.1964771962537],[-1900.0808266206075,5177.23133209133,1791.9822164989828],[-1261.3505020924931,3209.3969442522503,1091.1181586083333],[-2998.856112719431,8334.186080675656,2743.482883327043],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-879.5847107534192,2268.3576385008437,761.820472551879],[-1633.0864447261454,4256.514150803329,1457.9898772618951],[-2365.549932965681,6503.192147286225,2161.380685033534],[-3444.3486974259895,9900.173928398659,3303.268309141256],[-2198.2860334605402,6066.707985074331,2027.4247620046574],[-1248.0828876909163,3135.956002851796,1079.047369608483],[-1280.4586455607405,3252.0663253856314,1118.372442368859],[-1277.46492014093,3220.421956209207,1113.6405784418948],[-1401.591809610532,3657.9377167749926,1262.0257508090622],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-4183.370842931085,12004.07107469044,4064.439037376546],[-4338.184813335342,12595.438300927613,4308.040414805131],[-2634.227250191835,7433.115582742574,2510.661445433753],[-4083.270324046995,11633.902242506798,3949.1234886930074],[-4081.1748041929973,11630.845054119329,3939.159069904627],[-822.7265363848699,2109.3185334495033,687.0967569535377],[-4073.8347277017106,11613.406336088088,3938.461203499957],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-3908.877603976924,11260.907373611011,3778.085035363829],[-4214.807542476718,12075.625154032516,4107.3855820398085],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-1089.4770635617845,2801.4159580602027,935.1507139634984],[-1053.7953008661966,2759.4587602094343,909.7157343214163],[-3502.567582636041,10067.875041435593,3411.1999941792187],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-2211.732342507031,6118.210534141564,2030.76754328102],[-4253.2623191928,12238.902663297824,4153.867968944722],[-1147.1968926248112,2908.3627275800886,982.6118154129783],[-837.2501344688447,2159.7381279203532,706.2026440884708],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3200,30,0.40904070000000003,0.42385511333333337,0.07813000582893975,0.34451217742988616,0.34492578361492987,0.0020772652649067454,0.0016755056185488067,0.001675319229842674,1.4800593935546555E-4,99,"[[-3893.7850357288758,11167.714733399947,3745.9029086077708],[-846.8948249830758,2170.055006589705,720.5964527286831],[-1636.9319158140406,4266.720857731207,1461.0218311432523],[-1597.305872779144,4197.230980269691,1409.9951916201287],[-3368.146748413744,9450.22093215732,3234.378944957063],[-898.1187299357927,2334.4739860628065,774.7226946683577],[-1145.4805727314806,2881.303161653496,965.8498551074493],[-3812.8741241352013,11038.755818607155,3684.0802459878064],[-2386.8865839578975,6546.219197710592,2179.858259474799],[-4176.953323295956,11984.215576402468,4057.4998680541617],[-3436.553054832445,9842.126470481708,3287.524264814993],[-1902.1924398536119,5175.0307072722635,1786.6433264401883],[-1284.3274196563789,3247.636239792319,1118.4718126152575],[-943.2300440847982,2431.7163019907034,833.2757134804759],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-1388.6317361058884,3549.6856001001165,1259.9207878537638],[-1257.254433510352,3153.3798207822556,1088.13047529448],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1397.0194920058318,3565.980371065551,1265.4793065958456],[-1646.6648904969263,4305.85607316326,1466.3158317110529],[-3196.2305429413923,9015.01063872659,3016.3975737281985],[-3781.825340140451,10953.110406648006,3668.879355860742],[-2385.266628831197,6532.103301104564,2190.784092528105],[-1115.5671561003828,2866.727613227526,939.8520696127437],[-4061.67958639697,11564.912690737367,3920.730365757334],[-3497.781874198443,10028.89932826145,3398.844980894703],[-2523.133537181418,7065.349001962174,2374.738007412102],[-2500.615228554208,6989.489874154121,2341.6961972989498],[-3865.2519113915405,11160.030852883,3734.3901518070547],[-2933.225980414334,8141.377490478579,2700.368005577275],[-758.8180719709407,1942.265786139078,643.1731696485097],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-2152.2124143320966,6037.791417635889,1998.2469940017595],[-2816.023188725716,7951.9497392838175,2596.216516844769],[-640.0962299810371,1699.3369848826073,558.868419339574],[-3245.349796125621,9146.606438447214,3077.9213683223347],[-2832.485226088788,7975.471273665254,2600.1850858838684],[-3277.995422700423,9279.798102734705,3106.4658838401306],[-3830.993394404473,11072.572526359372,3692.725024199062],[-3925.6825418310214,11303.93036856778,3790.6652517512352],[-1786.4133756763622,4767.161076590397,1639.5899853499136],[-2175.406997465368,6048.905621012289,2011.4953525545163],[-2503.2881072611576,6998.737701620306,2346.2452747636503],[-1076.5014320308783,2779.7998738899714,914.82611675302],[-2698.722412873836,7569.9797578280495,2563.9154036666087],[-1830.7065942142126,4912.714502058355,1681.2729539165723],[-838.4574342930996,2144.3165734945896,696.7117487605285],[-1890.6327904629834,5114.006833932647,1779.363121457786],[-2865.431934887809,8035.000490092985,2629.864757015261],[-3042.7673076170845,8437.973223221194,2791.9719076396605],[-1136.2701444115999,2866.738435257574,964.0079052516091],[-3179.4279179822424,8980.916543577878,3006.587647991192],[-2347.768879293128,6443.607473488658,2147.3294738319105],[-1232.4414371912774,3104.5153089181626,1064.4109437717834],[-1814.0676632423674,4865.323154022724,1664.4428923954335],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-2233.5224862296377,6182.2670685435305,2035.2879691134003],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-1585.827337386574,4186.019627886908,1400.8699758505109],[-3066.8987055626826,8574.203891510062,2845.956481765672],[-3346.668804701807,9383.758929577634,3218.1914162600146],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-1632.383583011286,4248.3558810458335,1452.1964771962537],[-1900.0808266206075,5177.23133209133,1791.9822164989828],[-2998.856112719431,8334.186080675656,2743.482883327043],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-2365.549932965681,6503.192147286225,2161.380685033534],[-2198.2860334605402,6066.707985074331,2027.4247620046574],[-1248.0828876909163,3135.956002851796,1079.047369608483],[-1277.46492014093,3220.421956209207,1113.6405784418948],[-1401.591809610532,3657.9377167749926,1262.0257508090622],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-2634.227250191835,7433.115582742574,2510.661445433753],[-4083.270324046995,11633.902242506798,3949.1234886930074],[-4081.1748041929973,11630.845054119329,3939.159069904627],[-822.7265363848699,2109.3185334495033,687.0967569535377],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-4214.807542476718,12075.625154032516,4107.3855820398085],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-3502.567582636041,10067.875041435593,3411.1999941792187],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-2211.732342507031,6118.210534141564,2030.76754328102],[-4253.2623191928,12238.902663297824,4153.867968944722],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-3427.6235127936743,9833.549622447386,3273.0668026188887],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-780.6005654548027,2037.7711099770147,648.1180197801189],[-728.0714563319433,1904.5631034460325,610.2370332033906],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3300,30,0.41944375,0.4344546766666667,0.0784604121810074,0.3449904172954104,0.34540551553806575,0.002074689091946223,0.001645054994772808,0.0016424189130646101,1.4815464140098474E-4,99,"[[-3440.225009663714,9858.833132640128,3284.670881092966],[-2350.000620970133,6459.3593415720825,2144.984576415457],[-3205.7356340556116,9054.903327019312,3026.0017796056777],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-3499.849002496932,10044.37869087615,3405.08696254016],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-4077.168455417171,11604.58760208943,3928.899647069558],[-4176.101897786474,11962.60951679905,4058.275897366158],[-1162.3231437617783,2923.401849328299,988.2678968994901],[-3834.0233402518556,11069.650068336976,3697.4560659478016],[-796.0901923569892,2045.600681945311,643.3559587074011],[-3739.3698330695183,10834.879114869107,3630.3801198891806],[-3806.0668151255327,10969.440425090927,3661.096393616353],[-1094.810878345634,2798.259998336892,915.8292251744667],[-3766.687040716583,10921.760300930662,3647.1009926462307],[-4067.5781242237513,11592.679204229966,3919.8004438271396],[-945.931300543803,2451.2400655400966,836.7902392857219],[-1250.5793155156032,3135.6645028465796,1082.7775475709009],[-3930.392046068823,11284.58039517644,3790.8724547807956],[-3893.7850357288758,11167.714733399947,3745.9029086077708],[-846.8948249830758,2170.055006589705,720.5964527286831],[-1636.9319158140406,4266.720857731207,1461.0218311432523],[-1597.305872779144,4197.230980269691,1409.9951916201287],[-3368.146748413744,9450.22093215732,3234.378944957063],[-898.1187299357927,2334.4739860628065,774.7226946683577],[-1145.4805727314806,2881.303161653496,965.8498551074493],[-2386.8865839578975,6546.219197710592,2179.858259474799],[-3436.553054832445,9842.126470481708,3287.524264814993],[-1902.1924398536119,5175.0307072722635,1786.6433264401883],[-1284.3274196563789,3247.636239792319,1118.4718126152575],[-943.2300440847982,2431.7163019907034,833.2757134804759],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-1388.6317361058884,3549.6856001001165,1259.9207878537638],[-1257.254433510352,3153.3798207822556,1088.13047529448],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1397.0194920058318,3565.980371065551,1265.4793065958456],[-1646.6648904969263,4305.85607316326,1466.3158317110529],[-3196.2305429413923,9015.01063872659,3016.3975737281985],[-2385.266628831197,6532.103301104564,2190.784092528105],[-4061.67958639697,11564.912690737367,3920.730365757334],[-3497.781874198443,10028.89932826145,3398.844980894703],[-2523.133537181418,7065.349001962174,2374.738007412102],[-2500.615228554208,6989.489874154121,2341.6961972989498],[-2933.225980414334,8141.377490478579,2700.368005577275],[-758.8180719709407,1942.265786139078,643.1731696485097],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-2152.2124143320966,6037.791417635889,1998.2469940017595],[-2816.023188725716,7951.9497392838175,2596.216516844769],[-3245.349796125621,9146.606438447214,3077.9213683223347],[-2832.485226088788,7975.471273665254,2600.1850858838684],[-3277.995422700423,9279.798102734705,3106.4658838401306],[-1786.4133756763622,4767.161076590397,1639.5899853499136],[-2175.406997465368,6048.905621012289,2011.4953525545163],[-2503.2881072611576,6998.737701620306,2346.2452747636503],[-1076.5014320308783,2779.7998738899714,914.82611675302],[-2698.722412873836,7569.9797578280495,2563.9154036666087],[-1830.7065942142126,4912.714502058355,1681.2729539165723],[-838.4574342930996,2144.3165734945896,696.7117487605285],[-1890.6327904629834,5114.006833932647,1779.363121457786],[-2865.431934887809,8035.000490092985,2629.864757015261],[-3042.7673076170845,8437.973223221194,2791.9719076396605],[-2347.768879293128,6443.607473488658,2147.3294738319105],[-1232.4414371912774,3104.5153089181626,1064.4109437717834],[-1814.0676632423674,4865.323154022724,1664.4428923954335],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-2233.5224862296377,6182.2670685435305,2035.2879691134003],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-1585.827337386574,4186.019627886908,1400.8699758505109],[-3066.8987055626826,8574.203891510062,2845.956481765672],[-3346.668804701807,9383.758929577634,3218.1914162600146],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-1632.383583011286,4248.3558810458335,1452.1964771962537],[-1900.0808266206075,5177.23133209133,1791.9822164989828],[-2998.856112719431,8334.186080675656,2743.482883327043],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-2198.2860334605402,6066.707985074331,2027.4247620046574],[-1277.46492014093,3220.421956209207,1113.6405784418948],[-1401.591809610532,3657.9377167749926,1262.0257508090622],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-2634.227250191835,7433.115582742574,2510.661445433753],[-822.7265363848699,2109.3185334495033,687.0967569535377],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-4214.807542476718,12075.625154032516,4107.3855820398085],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-3032.07907290404,8419.424362252159,2786.0329052489187],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-2250.0599434092196,6185.401423661456,2059.4797828746473],[-4253.2623191928,12238.902663297824,4153.867968944722],[-2238.143662446007,6173.1451077892825,2044.426826617295],[-1549.2236087982976,4114.24883674668,1383.6431537495378],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3400,30,0.43083525,0.4450781766666667,0.07864782197170864,0.34593231015154613,0.3459661715963417,0.002076000709645994,0.0016301237182348148,0.0016131863620218417,1.4452373176180718E-4,99,"[[-2337.459844501705,6419.939440059483,2133.98968033032],[-1288.9835206962753,3264.9642635257,1124.7985767291661],[-2919.5265335942227,8095.120720814029,2680.6646446012614],[-965.9832607700541,2487.071990518009,845.7110049537968],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2807.336402145571,7932.578661184203,2575.9469756113403],[-3243.0746683618627,9132.623529267345,3071.4199270230783],[-3352.888535465316,9408.144582320778,3220.4425661429223],[-3503.710403594579,10060.750334126937,3403.764448341105],[-2246.283220487958,6199.073581446527,2043.2080272696364],[-2509.8070831961013,7000.474753965758,2358.299818843055],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-2274.0373189719608,6246.315075392075,2068.948646228371],[-1898.66035365475,5146.294145885927,1774.193097344104],[-1281.069064026011,3217.3548373667186,1117.1947961564072],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-3000.5042998389185,8329.859188652827,2737.049178415161],[-2374.362458564796,6504.239386552029,2167.8870416186555],[-3438.7096783238435,9820.370482292547,3268.988791448476],[-864.1853043394538,2231.9057987722817,725.0254366489002],[-2228.6971766398797,6140.457351868593,2036.0894311074487],[-3800.7850657829067,10990.404882466899,3665.9464964075037],[-2524.8687819177235,7033.954799751482,2360.9006969979473],[-1110.5600138525067,2793.7185106495476,933.7094446793687],[-2857.142799931361,7983.3753206371775,2610.5526581937565],[-2267.1682669896486,6244.278734793038,2055.623015792802],[-920.8709126924363,2385.51703654394,787.7249159013353],[-3041.772216989919,8440.2551000126,2786.9161171991004],[-1084.4693595066235,2796.91120130143,911.0400316716137],[-3900.651906537691,11168.439226183402,3741.8343534493597],[-3440.225009663714,9858.833132640128,3284.670881092966],[-3205.7356340556116,9054.903327019312,3026.0017796056777],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-4077.168455417171,11604.58760208943,3928.899647069558],[-4176.101897786474,11962.60951679905,4058.275897366158],[-1162.3231437617783,2923.401849328299,988.2678968994901],[-796.0901923569892,2045.600681945311,643.3559587074011],[-3739.3698330695183,10834.879114869107,3630.3801198891806],[-3806.0668151255327,10969.440425090927,3661.096393616353],[-1094.810878345634,2798.259998336892,915.8292251744667],[-3766.687040716583,10921.760300930662,3647.1009926462307],[-4067.5781242237513,11592.679204229966,3919.8004438271396],[-1250.5793155156032,3135.6645028465796,1082.7775475709009],[-3930.392046068823,11284.58039517644,3790.8724547807956],[-3893.7850357288758,11167.714733399947,3745.9029086077708],[-1636.9319158140406,4266.720857731207,1461.0218311432523],[-1597.305872779144,4197.230980269691,1409.9951916201287],[-3368.146748413744,9450.22093215732,3234.378944957063],[-898.1187299357927,2334.4739860628065,774.7226946683577],[-1145.4805727314806,2881.303161653496,965.8498551074493],[-2386.8865839578975,6546.219197710592,2179.858259474799],[-1902.1924398536119,5175.0307072722635,1786.6433264401883],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-1388.6317361058884,3549.6856001001165,1259.9207878537638],[-1257.254433510352,3153.3798207822556,1088.13047529448],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1397.0194920058318,3565.980371065551,1265.4793065958456],[-1646.6648904969263,4305.85607316326,1466.3158317110529],[-3196.2305429413923,9015.01063872659,3016.3975737281985],[-4061.67958639697,11564.912690737367,3920.730365757334],[-3497.781874198443,10028.89932826145,3398.844980894703],[-2500.615228554208,6989.489874154121,2341.6961972989498],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-2152.2124143320966,6037.791417635889,1998.2469940017595],[-2832.485226088788,7975.471273665254,2600.1850858838684],[-3277.995422700423,9279.798102734705,3106.4658838401306],[-1786.4133756763622,4767.161076590397,1639.5899853499136],[-2698.722412873836,7569.9797578280495,2563.9154036666087],[-1830.7065942142126,4912.714502058355,1681.2729539165723],[-838.4574342930996,2144.3165734945896,696.7117487605285],[-2865.431934887809,8035.000490092985,2629.864757015261],[-3042.7673076170845,8437.973223221194,2791.9719076396605],[-1232.4414371912774,3104.5153089181626,1064.4109437717834],[-1814.0676632423674,4865.323154022724,1664.4428923954335],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-1585.827337386574,4186.019627886908,1400.8699758505109],[-3066.8987055626826,8574.203891510062,2845.956481765672],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-1632.383583011286,4248.3558810458335,1452.1964771962537],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-822.7265363848699,2109.3185334495033,687.0967569535377],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-4214.807542476718,12075.625154032516,4107.3855820398085],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-1686.0403439799295,4425.603467035369,1539.3246289486922],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3500,30,0.4411608,0.45563025,0.07888512754183487,0.346544762545844,0.3465533685434412,0.00218944748921052,0.001561666565916134,0.0015755802421302536,1.374189645440047E-4,99,"[[-1861.5485741311218,5033.257649341222,1731.8358988734717],[-1408.456471735719,3607.97462369587,1290.5734769497403],[-1651.3506731517384,4306.459599545038,1476.3753012327759],[-1697.3369836416264,4464.409630747248,1537.9826737165743],[-4035.9803551522896,11489.802563928972,3884.656606497351],[-2244.385491775054,6198.472630773229,2034.169907758772],[-2521.6241235056264,7038.9041065141055,2367.4663697327874],[-4074.99761896239,11590.934077834097,3916.5107953424317],[-3816.782394561893,11022.273242676469,3659.312348349152],[-2857.5670173506187,7984.736521602617,2609.494025678961],[-1911.067367677173,5192.830367902623,1803.940222136672],[-4210.247619218829,12066.212072708706,4098.6286490364655],[-3873.4731258005754,11116.420026950105,3719.191206888246],[-3815.164594443587,10990.119411359763,3659.5796635136044],[-817.2600084943423,2119.0013011175793,666.3160244836532],[-2296.1911223559096,6300.873992477697,2085.2113838672303],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-1392.7711894557378,3553.221060748826,1251.6891194014047],[-2874.754068061926,8018.10787753486,2622.117421207996],[-3345.3650159007902,9371.445896763571,3204.3933019291208],[-877.9318824863224,2273.1741205826065,735.1081761007973],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-2482.486792260575,6937.304919298131,2321.9218576767857],[-1296.259478151556,3288.6959155042227,1131.8278797927323],[-3362.9730288409733,9619.650272638053,3178.5069819333603],[-1642.5168886429217,4274.228726435747,1465.6603652365063],[-869.6147499788767,2247.9164877943176,721.2746944626125],[-1633.83663878868,4241.714962844965,1451.609493335524],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2337.459844501705,6419.939440059483,2133.98968033032],[-2919.5265335942227,8095.120720814029,2680.6646446012614],[-965.9832607700541,2487.071990518009,845.7110049537968],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2807.336402145571,7932.578661184203,2575.9469756113403],[-3243.0746683618627,9132.623529267345,3071.4199270230783],[-3503.710403594579,10060.750334126937,3403.764448341105],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-1898.66035365475,5146.294145885927,1774.193097344104],[-1281.069064026011,3217.3548373667186,1117.1947961564072],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-3000.5042998389185,8329.859188652827,2737.049178415161],[-2374.362458564796,6504.239386552029,2167.8870416186555],[-3438.7096783238435,9820.370482292547,3268.988791448476],[-2524.8687819177235,7033.954799751482,2360.9006969979473],[-1110.5600138525067,2793.7185106495476,933.7094446793687],[-2857.142799931361,7983.3753206371775,2610.5526581937565],[-2267.1682669896486,6244.278734793038,2055.623015792802],[-920.8709126924363,2385.51703654394,787.7249159013353],[-3041.772216989919,8440.2551000126,2786.9161171991004],[-3900.651906537691,11168.439226183402,3741.8343534493597],[-3205.7356340556116,9054.903327019312,3026.0017796056777],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-4077.168455417171,11604.58760208943,3928.899647069558],[-4176.101897786474,11962.60951679905,4058.275897366158],[-1162.3231437617783,2923.401849328299,988.2678968994901],[-796.0901923569892,2045.600681945311,643.3559587074011],[-3739.3698330695183,10834.879114869107,3630.3801198891806],[-3806.0668151255327,10969.440425090927,3661.096393616353],[-1094.810878345634,2798.259998336892,915.8292251744667],[-1250.5793155156032,3135.6645028465796,1082.7775475709009],[-1597.305872779144,4197.230980269691,1409.9951916201287],[-3368.146748413744,9450.22093215732,3234.378944957063],[-1145.4805727314806,2881.303161653496,965.8498551074493],[-2386.8865839578975,6546.219197710592,2179.858259474799],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-1257.254433510352,3153.3798207822556,1088.13047529448],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1397.0194920058318,3565.980371065551,1265.4793065958456],[-3196.2305429413923,9015.01063872659,3016.3975737281985],[-3497.781874198443,10028.89932826145,3398.844980894703],[-2500.615228554208,6989.489874154121,2341.6961972989498],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-2152.2124143320966,6037.791417635889,1998.2469940017595],[-3277.995422700423,9279.798102734705,3106.4658838401306],[-1786.4133756763622,4767.161076590397,1639.5899853499136],[-2698.722412873836,7569.9797578280495,2563.9154036666087],[-1830.7065942142126,4912.714502058355,1681.2729539165723],[-838.4574342930996,2144.3165734945896,696.7117487605285],[-3042.7673076170845,8437.973223221194,2791.9719076396605],[-1232.4414371912774,3104.5153089181626,1064.4109437717834],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-4362.753985725359,12677.81742162002,4339.036154127123],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3600,30,0.45137250000000007,0.46613839,0.0791355716725259,0.34702289475741777,0.3469446565178327,0.0022561829909996563,0.0015229190350501034,0.0015437664714194432,1.4848867129775304E-4,99,"[[-1157.4113525223227,2907.755918192796,979.9962519014332],[-1143.3184385492868,2866.636131166358,963.9881447301403],[-1122.7298913674365,2796.814263860429,940.1515199848767],[-1294.0836880980453,3264.353471545928,1130.2703138946185],[-2313.007217774038,6345.204735268032,2098.1013987733586],[-3275.7216715195586,9266.999998301331,3102.4643628918407],[-854.882257236886,2173.4932131772357,699.7490133604515],[-3046.5056889038756,8443.115906851888,2792.182939648048],[-2703.526282292687,7584.784830333291,2565.3191465568684],[-4202.006801932473,12031.73205569172,4087.308746164609],[-4160.252365295441,11903.704166463991,4037.657327391416],[-3219.3995846763814,9046.588517010168,3027.6026123761258],[-4315.816667179408,12491.54698621273,4271.520576667334],[-3799.7863815885426,10958.50166263377,3656.828667589648],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3372.5594174157554,9641.448692234284,3190.5168341957205],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-3912.259131702327,11184.694591954358,3751.193781975938],[-1861.5485741311218,5033.257649341222,1731.8358988734717],[-1408.456471735719,3607.97462369587,1290.5734769497403],[-1651.3506731517384,4306.459599545038,1476.3753012327759],[-1697.3369836416264,4464.409630747248,1537.9826737165743],[-4035.9803551522896,11489.802563928972,3884.656606497351],[-2244.385491775054,6198.472630773229,2034.169907758772],[-2521.6241235056264,7038.9041065141055,2367.4663697327874],[-4074.99761896239,11590.934077834097,3916.5107953424317],[-2857.5670173506187,7984.736521602617,2609.494025678961],[-1911.067367677173,5192.830367902623,1803.940222136672],[-3873.4731258005754,11116.420026950105,3719.191206888246],[-3815.164594443587,10990.119411359763,3659.5796635136044],[-817.2600084943423,2119.0013011175793,666.3160244836532],[-2296.1911223559096,6300.873992477697,2085.2113838672303],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-1392.7711894557378,3553.221060748826,1251.6891194014047],[-2874.754068061926,8018.10787753486,2622.117421207996],[-877.9318824863224,2273.1741205826065,735.1081761007973],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-2482.486792260575,6937.304919298131,2321.9218576767857],[-1642.5168886429217,4274.228726435747,1465.6603652365063],[-869.6147499788767,2247.9164877943176,721.2746944626125],[-1633.83663878868,4241.714962844965,1451.609493335524],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2919.5265335942227,8095.120720814029,2680.6646446012614],[-965.9832607700541,2487.071990518009,845.7110049537968],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2807.336402145571,7932.578661184203,2575.9469756113403],[-3243.0746683618627,9132.623529267345,3071.4199270230783],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-1898.66035365475,5146.294145885927,1774.193097344104],[-1281.069064026011,3217.3548373667186,1117.1947961564072],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-3000.5042998389185,8329.859188652827,2737.049178415161],[-2374.362458564796,6504.239386552029,2167.8870416186555],[-3438.7096783238435,9820.370482292547,3268.988791448476],[-2524.8687819177235,7033.954799751482,2360.9006969979473],[-1110.5600138525067,2793.7185106495476,933.7094446793687],[-2857.142799931361,7983.3753206371775,2610.5526581937565],[-920.8709126924363,2385.51703654394,787.7249159013353],[-3041.772216989919,8440.2551000126,2786.9161171991004],[-3900.651906537691,11168.439226183402,3741.8343534493597],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-4077.168455417171,11604.58760208943,3928.899647069558],[-796.0901923569892,2045.600681945311,643.3559587074011],[-3739.3698330695183,10834.879114869107,3630.3801198891806],[-3806.0668151255327,10969.440425090927,3661.096393616353],[-1094.810878345634,2798.259998336892,915.8292251744667],[-1250.5793155156032,3135.6645028465796,1082.7775475709009],[-1597.305872779144,4197.230980269691,1409.9951916201287],[-3368.146748413744,9450.22093215732,3234.378944957063],[-2386.8865839578975,6546.219197710592,2179.858259474799],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-1257.254433510352,3153.3798207822556,1088.13047529448],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1397.0194920058318,3565.980371065551,1265.4793065958456],[-3196.2305429413923,9015.01063872659,3016.3975737281985],[-3497.781874198443,10028.89932826145,3398.844980894703],[-2500.615228554208,6989.489874154121,2341.6961972989498],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-2152.2124143320966,6037.791417635889,1998.2469940017595],[-1786.4133756763622,4767.161076590397,1639.5899853499136],[-1830.7065942142126,4912.714502058355,1681.2729539165723],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-2935.7954764617,8149.871426194067,2694.9223735150754],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3700,30,0.4616187500000001,0.47660609000000004,0.07938042752909757,0.3473474381288832,0.34733960955173937,0.002206692963464718,0.001508191009630753,0.0015265551788751048,1.3920994173062737E-4,99,"[[-1289.7537831966135,3229.0912909587555,1123.4107357049172],[-2524.9752565504537,7048.1040176761635,2356.387944819952],[-2524.3104890442296,7021.173217146734,2360.9862496418464],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-2997.076375795272,8348.406559816378,2732.9861008637026],[-3329.1369725700283,9314.278527899527,3184.847166401316],[-1717.508331122662,4478.335922598623,1552.193599317944],[-2381.91267289504,6531.494827762503,2171.483865043752],[-1164.2202715967567,2915.17631238041,982.7894903994871],[-3262.636680204566,9202.658126974678,3076.4560320275095],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-3443.36702531962,9845.18525707012,3277.477387131346],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1262.0518937312138,3153.338518879251,1081.6174852330298],[-998.6686125165731,2569.5893201665513,856.9018253956016],[-2151.430332369916,6011.073574004656,1992.4972724504523],[-4067.670586716845,11560.387160611934,3910.5153085585066],[-1087.8497797733528,2741.217102922225,926.1979979771202],[-2398.261513769588,6566.495902462829,2195.698646912237],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-2309.6351918291616,6319.899588423217,2099.6711927803567],[-2849.9492022196505,7957.718848253464,2601.6277359773912],[-1533.752067978409,4062.1016593986965,1365.71378121827],[-3514.992807019214,10070.920498957536,3409.7124210219513],[-1122.7298913674365,2796.814263860429,940.1515199848767],[-1294.0836880980453,3264.353471545928,1130.2703138946185],[-854.882257236886,2173.4932131772357,699.7490133604515],[-3046.5056889038756,8443.115906851888,2792.182939648048],[-2703.526282292687,7584.784830333291,2565.3191465568684],[-4202.006801932473,12031.73205569172,4087.308746164609],[-4160.252365295441,11903.704166463991,4037.657327391416],[-3219.3995846763814,9046.588517010168,3027.6026123761258],[-4315.816667179408,12491.54698621273,4271.520576667334],[-3799.7863815885426,10958.50166263377,3656.828667589648],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-3912.259131702327,11184.694591954358,3751.193781975938],[-1697.3369836416264,4464.409630747248,1537.9826737165743],[-4035.9803551522896,11489.802563928972,3884.656606497351],[-2244.385491775054,6198.472630773229,2034.169907758772],[-4074.99761896239,11590.934077834097,3916.5107953424317],[-2857.5670173506187,7984.736521602617,2609.494025678961],[-3815.164594443587,10990.119411359763,3659.5796635136044],[-817.2600084943423,2119.0013011175793,666.3160244836532],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-1392.7711894557378,3553.221060748826,1251.6891194014047],[-2874.754068061926,8018.10787753486,2622.117421207996],[-877.9318824863224,2273.1741205826065,735.1081761007973],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-1642.5168886429217,4274.228726435747,1465.6603652365063],[-869.6147499788767,2247.9164877943176,721.2746944626125],[-1633.83663878868,4241.714962844965,1451.609493335524],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2919.5265335942227,8095.120720814029,2680.6646446012614],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2807.336402145571,7932.578661184203,2575.9469756113403],[-3243.0746683618627,9132.623529267345,3071.4199270230783],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-1898.66035365475,5146.294145885927,1774.193097344104],[-1281.069064026011,3217.3548373667186,1117.1947961564072],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-3000.5042998389185,8329.859188652827,2737.049178415161],[-3438.7096783238435,9820.370482292547,3268.988791448476],[-2524.8687819177235,7033.954799751482,2360.9006969979473],[-1110.5600138525067,2793.7185106495476,933.7094446793687],[-920.8709126924363,2385.51703654394,787.7249159013353],[-3041.772216989919,8440.2551000126,2786.9161171991004],[-3900.651906537691,11168.439226183402,3741.8343534493597],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-796.0901923569892,2045.600681945311,643.3559587074011],[-3739.3698330695183,10834.879114869107,3630.3801198891806],[-3806.0668151255327,10969.440425090927,3661.096393616353],[-1250.5793155156032,3135.6645028465796,1082.7775475709009],[-3368.146748413744,9450.22093215732,3234.378944957063],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1397.0194920058318,3565.980371065551,1265.4793065958456],[-3196.2305429413923,9015.01063872659,3016.3975737281985],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-1786.4133756763622,4767.161076590397,1639.5899853499136],[-1830.7065942142126,4912.714502058355,1681.2729539165723],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3800,30,0.4720283,0.48711007,0.07960239441253246,0.3478416074434916,0.34784815595269475,0.0021343015777880846,0.0014881253322928663,0.0015023153647848544,1.3185630036155376E-4,99,"[[-4061.4038453477237,11542.65164952334,3901.4733265194623],[-1196.5431067681359,3007.9264726332126,1018.9048209968995],[-1562.5224326712478,4127.609448862102,1378.2035677724025],[-869.3985493475508,2234.1721531298226,715.5611448659661],[-1004.2796932186372,2566.499938033945,862.5239482120517],[-2551.085796531608,7090.783669821139,2388.426240659564],[-1731.3646645784413,4510.905773427343,1580.150050766653],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-3908.8139317603127,11170.34412235029,3750.886808336055],[-2834.504194900898,7948.553310188707,2583.9161045207425],[-1917.2349158178968,5207.818941460442,1810.6769944188975],[-2327.678282211363,6365.561883331676,2104.9473327207547],[-4162.572771410682,11898.212948358774,4030.551603180215],[-3048.099371212145,8484.561965233264,2804.022524946507],[-3782.4925187059816,10907.492079373551,3643.996533139513],[-2538.0084383640656,7049.246487667262,2374.7284228600524],[-1710.9588654840502,4468.351936469417,1545.995779596688],[-3894.207372492642,11139.352408582608,3721.08946389307],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-1140.761795832145,2845.535485937678,956.8487740969018],[-1289.7537831966135,3229.0912909587555,1123.4107357049172],[-2524.3104890442296,7021.173217146734,2360.9862496418464],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-3329.1369725700283,9314.278527899527,3184.847166401316],[-1717.508331122662,4478.335922598623,1552.193599317944],[-2381.91267289504,6531.494827762503,2171.483865043752],[-1164.2202715967567,2915.17631238041,982.7894903994871],[-3262.636680204566,9202.658126974678,3076.4560320275095],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-3443.36702531962,9845.18525707012,3277.477387131346],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1262.0518937312138,3153.338518879251,1081.6174852330298],[-998.6686125165731,2569.5893201665513,856.9018253956016],[-2151.430332369916,6011.073574004656,1992.4972724504523],[-1087.8497797733528,2741.217102922225,926.1979979771202],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-2849.9492022196505,7957.718848253464,2601.6277359773912],[-1533.752067978409,4062.1016593986965,1365.71378121827],[-3514.992807019214,10070.920498957536,3409.7124210219513],[-1122.7298913674365,2796.814263860429,940.1515199848767],[-1294.0836880980453,3264.353471545928,1130.2703138946185],[-854.882257236886,2173.4932131772357,699.7490133604515],[-3046.5056889038756,8443.115906851888,2792.182939648048],[-2703.526282292687,7584.784830333291,2565.3191465568684],[-3219.3995846763814,9046.588517010168,3027.6026123761258],[-4315.816667179408,12491.54698621273,4271.520576667334],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-3912.259131702327,11184.694591954358,3751.193781975938],[-2244.385491775054,6198.472630773229,2034.169907758772],[-4074.99761896239,11590.934077834097,3916.5107953424317],[-2857.5670173506187,7984.736521602617,2609.494025678961],[-3815.164594443587,10990.119411359763,3659.5796635136044],[-817.2600084943423,2119.0013011175793,666.3160244836532],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-1392.7711894557378,3553.221060748826,1251.6891194014047],[-2874.754068061926,8018.10787753486,2622.117421207996],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-869.6147499788767,2247.9164877943176,721.2746944626125],[-1633.83663878868,4241.714962844965,1451.609493335524],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2919.5265335942227,8095.120720814029,2680.6646446012614],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-1898.66035365475,5146.294145885927,1774.193097344104],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-3000.5042998389185,8329.859188652827,2737.049178415161],[-3438.7096783238435,9820.370482292547,3268.988791448476],[-920.8709126924363,2385.51703654394,787.7249159013353],[-3041.772216989919,8440.2551000126,2786.9161171991004],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-796.0901923569892,2045.600681945311,643.3559587074011],[-3739.3698330695183,10834.879114869107,3630.3801198891806],[-1250.5793155156032,3135.6645028465796,1082.7775475709009],[-3368.146748413744,9450.22093215732,3234.378944957063],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1397.0194920058318,3565.980371065551,1265.4793065958456],[-3196.2305429413923,9015.01063872659,3016.3975737281985],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-1830.7065942142126,4912.714502058355,1681.2729539165723],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-1381.8166047223367,3516.5053890110707,1250.9201071578186],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
3900,30,0.4822889,0.4975709766666667,0.07985893627916098,0.3483581516848139,0.3483139902580978,0.002024867675291462,0.0014592723529256403,0.0014717061700804156,1.282624558449547E-4,99,"[[-1269.7983120429371,3176.7313040805348,1095.1280558577805],[-3877.798919205422,11119.333793907885,3712.46071130973],[-2842.6643666552923,7958.686356536315,2587.3084480141624],[-3018.793075703344,8365.442057365402,2759.6265912725885],[-1440.3633783524606,3684.0417929087216,1316.2746919337728],[-1740.133130612371,4541.450026490924,1586.9079665139518],[-3747.5397322993686,10845.719691660923,3634.474586335565],[-2713.403811185214,7605.627227343766,2564.947744313898],[-3236.6625015908994,9101.87813948904,3045.2845261928023],[-2833.9371835388965,7911.781674368383,2578.9073610650667],[-2866.2334298176334,7986.814579869963,2610.7665937599604],[-1304.5809901204284,3306.6099489260578,1140.9894440658659],[-3452.062515149125,9841.410364025107,3273.3428019839175],[-2987.194602378128,8262.300801457684,2709.7945081332514],[-1843.7729347004883,4902.168926015992,1677.3324808485934],[-2870.39294312247,7992.342937768192,2620.794885394229],[-2510.592806059902,6988.71371550341,2340.7243109062224],[-3512.19742276199,10045.539962963401,3400.097943169369],[-4019.6132182823653,11431.78467101418,3851.898053411023],[-1701.0937051377728,4436.5688010713775,1534.564926555705],[-1386.7147729425114,3535.4856607779607,1242.7662030994386],[-4056.6599790566347,11506.231354977048,3887.811316407259],[-1196.5431067681359,3007.9264726332126,1018.9048209968995],[-1562.5224326712478,4127.609448862102,1378.2035677724025],[-869.3985493475508,2234.1721531298226,715.5611448659661],[-1004.2796932186372,2566.499938033945,862.5239482120517],[-2551.085796531608,7090.783669821139,2388.426240659564],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-1917.2349158178968,5207.818941460442,1810.6769944188975],[-2327.678282211363,6365.561883331676,2104.9473327207547],[-4162.572771410682,11898.212948358774,4030.551603180215],[-3782.4925187059816,10907.492079373551,3643.996533139513],[-2538.0084383640656,7049.246487667262,2374.7284228600524],[-3894.207372492642,11139.352408582608,3721.08946389307],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-1140.761795832145,2845.535485937678,956.8487740969018],[-1289.7537831966135,3229.0912909587555,1123.4107357049172],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-3329.1369725700283,9314.278527899527,3184.847166401316],[-1717.508331122662,4478.335922598623,1552.193599317944],[-2381.91267289504,6531.494827762503,2171.483865043752],[-3262.636680204566,9202.658126974678,3076.4560320275095],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1262.0518937312138,3153.338518879251,1081.6174852330298],[-998.6686125165731,2569.5893201665513,856.9018253956016],[-2151.430332369916,6011.073574004656,1992.4972724504523],[-1087.8497797733528,2741.217102922225,926.1979979771202],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-1122.7298913674365,2796.814263860429,940.1515199848767],[-854.882257236886,2173.4932131772357,699.7490133604515],[-3046.5056889038756,8443.115906851888,2792.182939648048],[-3219.3995846763814,9046.588517010168,3027.6026123761258],[-4315.816667179408,12491.54698621273,4271.520576667334],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-3912.259131702327,11184.694591954358,3751.193781975938],[-2244.385491775054,6198.472630773229,2034.169907758772],[-4074.99761896239,11590.934077834097,3916.5107953424317],[-3815.164594443587,10990.119411359763,3659.5796635136044],[-817.2600084943423,2119.0013011175793,666.3160244836532],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-1392.7711894557378,3553.221060748826,1251.6891194014047],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-869.6147499788767,2247.9164877943176,721.2746944626125],[-1633.83663878868,4241.714962844965,1451.609493335524],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2919.5265335942227,8095.120720814029,2680.6646446012614],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-1898.66035365475,5146.294145885927,1774.193097344104],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-3438.7096783238435,9820.370482292547,3268.988791448476],[-920.8709126924363,2385.51703654394,787.7249159013353],[-3041.772216989919,8440.2551000126,2786.9161171991004],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-796.0901923569892,2045.600681945311,643.3559587074011],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1397.0194920058318,3565.980371065551,1265.4793065958456],[-3196.2305429413923,9015.01063872659,3016.3975737281985],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-2396.9200957991557,6559.603286811799,2192.1755896366594],[-2657.1005745088205,7474.81489890742,2528.116404651355],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-1821.9944498835848,4878.48214060065,1671.343838199273],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4000,30,0.49262335,0.5080768866666667,0.08009694010786719,0.34861645462978547,0.3487303605487541,0.0019375869923719204,0.0014540757136387973,0.0014519323077646065,1.2439014891069575E-4,99,"[[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3952.855758866366,11292.197744937672,3787.382423291079],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-2552.514452556256,7103.6538311102,2395.4518987724114],[-1550.7660389245561,4092.5416212606774,1371.0886099270072],[-3052.974439802734,8485.358751600621,2803.6479487686447],[-2403.73162964145,6609.03798361324,2188.4652531069855],[-1688.6720990085196,4398.166232996871,1519.6039348404224],[-1213.751676612046,3025.201869874379,1016.4935887709328],[-1100.8200688666236,2775.618078130693,928.9861266164187],[-3433.2810594915304,9792.346711251397,3260.96994148741],[-1753.2398139555992,4563.09138287373,1600.6936799680673],[-3519.4130245111505,10069.682477887065,3407.7474410009436],[-2805.4017194156004,7838.300222231675,2558.5653052361413],[-1853.0160209493815,4946.586709202311,1692.7323419700836],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-2147.57290976191,5983.048572277806,1995.449797315273],[-2957.642668942063,8232.741982593925,2694.9501448177775],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-3797.706492103141,10960.960431308918,3642.180898183374],[-1189.1976853748006,2968.019400040112,998.3899377602261],[-1269.7983120429371,3176.7313040805348,1095.1280558577805],[-3877.798919205422,11119.333793907885,3712.46071130973],[-2842.6643666552923,7958.686356536315,2587.3084480141624],[-1440.3633783524606,3684.0417929087216,1316.2746919337728],[-1740.133130612371,4541.450026490924,1586.9079665139518],[-2713.403811185214,7605.627227343766,2564.947744313898],[-3236.6625015908994,9101.87813948904,3045.2845261928023],[-2833.9371835388965,7911.781674368383,2578.9073610650667],[-2866.2334298176334,7986.814579869963,2610.7665937599604],[-1304.5809901204284,3306.6099489260578,1140.9894440658659],[-3452.062515149125,9841.410364025107,3273.3428019839175],[-2987.194602378128,8262.300801457684,2709.7945081332514],[-1843.7729347004883,4902.168926015992,1677.3324808485934],[-2870.39294312247,7992.342937768192,2620.794885394229],[-2510.592806059902,6988.71371550341,2340.7243109062224],[-1386.7147729425114,3535.4856607779607,1242.7662030994386],[-4056.6599790566347,11506.231354977048,3887.811316407259],[-869.3985493475508,2234.1721531298226,715.5611448659661],[-1004.2796932186372,2566.499938033945,862.5239482120517],[-2551.085796531608,7090.783669821139,2388.426240659564],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2327.678282211363,6365.561883331676,2104.9473327207547],[-4162.572771410682,11898.212948358774,4030.551603180215],[-3782.4925187059816,10907.492079373551,3643.996533139513],[-2538.0084383640656,7049.246487667262,2374.7284228600524],[-3894.207372492642,11139.352408582608,3721.08946389307],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-1140.761795832145,2845.535485937678,956.8487740969018],[-1289.7537831966135,3229.0912909587555,1123.4107357049172],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-3329.1369725700283,9314.278527899527,3184.847166401316],[-1717.508331122662,4478.335922598623,1552.193599317944],[-2381.91267289504,6531.494827762503,2171.483865043752],[-3262.636680204566,9202.658126974678,3076.4560320275095],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1262.0518937312138,3153.338518879251,1081.6174852330298],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-1122.7298913674365,2796.814263860429,940.1515199848767],[-854.882257236886,2173.4932131772357,699.7490133604515],[-3046.5056889038756,8443.115906851888,2792.182939648048],[-3219.3995846763814,9046.588517010168,3027.6026123761258],[-4315.816667179408,12491.54698621273,4271.520576667334],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-2244.385491775054,6198.472630773229,2034.169907758772],[-3815.164594443587,10990.119411359763,3659.5796635136044],[-817.2600084943423,2119.0013011175793,666.3160244836532],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-1392.7711894557378,3553.221060748826,1251.6891194014047],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-869.6147499788767,2247.9164877943176,721.2746944626125],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-1898.66035365475,5146.294145885927,1774.193097344104],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-920.8709126924363,2385.51703654394,787.7249159013353],[-3041.772216989919,8440.2551000126,2786.9161171991004],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-796.0901923569892,2045.600681945311,643.3559587074011],[-1126.0961326116444,2814.2099478598416,946.8930410649916],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-1813.2322976447003,4859.645131093651,1658.084725825201],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4100,30,0.5029769000000001,0.5186642033333334,0.08032257773356855,0.3491959879821658,0.3492333417614045,0.0019719441460061713,0.0014185692351100804,0.0014327182259130022,1.2431370860928036E-4,99,"[[-1433.0958586272757,3652.9113692149126,1293.1305740881353],[-2386.091578533862,6502.103064996332,2165.0579671376468],[-3515.2583340230963,10068.446453799676,3395.44042159451],[-1135.7228695678457,2828.6294494049266,949.0243025513314],[-1664.5717434717064,4308.740756892284,1488.5064124397672],[-1839.9922533742833,4914.93306097996,1677.2614911496569],[-3886.996909189691,11122.886773656248,3713.492021353258],[-1245.882470937424,3143.1342400675435,1039.8144280075176],[-2793.6983521369934,7822.1206388296005,2552.0408507064244],[-3428.307648012808,9756.677201236818,3248.588895210915],[-2719.545241262024,7582.717090777655,2570.2498097455705],[-2817.9404500300643,7868.113801302419,2567.782083982441],[-1435.0756768188928,3653.214234408564,1306.1502979302213],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-3755.5980742422785,10844.879618161583,3615.98189152745],[-3986.5922199382508,11288.120213095659,3818.717867196907],[-1871.426753808264,4998.8603401079035,1724.4159153809642],[-3882.1333184667997,11098.772747394349,3712.314870733304],[-1543.562616533089,4074.82014212119,1356.5313806864367],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-1621.690700606226,4195.389968242487,1442.7529410270602],[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-3052.974439802734,8485.358751600621,2803.6479487686447],[-2403.73162964145,6609.03798361324,2188.4652531069855],[-1213.751676612046,3025.201869874379,1016.4935887709328],[-1100.8200688666236,2775.618078130693,928.9861266164187],[-1753.2398139555992,4563.09138287373,1600.6936799680673],[-2805.4017194156004,7838.300222231675,2558.5653052361413],[-1853.0160209493815,4946.586709202311,1692.7323419700836],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-2147.57290976191,5983.048572277806,1995.449797315273],[-2957.642668942063,8232.741982593925,2694.9501448177775],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-3797.706492103141,10960.960431308918,3642.180898183374],[-1189.1976853748006,2968.019400040112,998.3899377602261],[-1740.133130612371,4541.450026490924,1586.9079665139518],[-3236.6625015908994,9101.87813948904,3045.2845261928023],[-2833.9371835388965,7911.781674368383,2578.9073610650667],[-2866.2334298176334,7986.814579869963,2610.7665937599604],[-1304.5809901204284,3306.6099489260578,1140.9894440658659],[-3452.062515149125,9841.410364025107,3273.3428019839175],[-2987.194602378128,8262.300801457684,2709.7945081332514],[-1843.7729347004883,4902.168926015992,1677.3324808485934],[-2510.592806059902,6988.71371550341,2340.7243109062224],[-1386.7147729425114,3535.4856607779607,1242.7662030994386],[-869.3985493475508,2234.1721531298226,715.5611448659661],[-1004.2796932186372,2566.499938033945,862.5239482120517],[-2551.085796531608,7090.783669821139,2388.426240659564],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2327.678282211363,6365.561883331676,2104.9473327207547],[-4162.572771410682,11898.212948358774,4030.551603180215],[-3782.4925187059816,10907.492079373551,3643.996533139513],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-1140.761795832145,2845.535485937678,956.8487740969018],[-1289.7537831966135,3229.0912909587555,1123.4107357049172],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-3329.1369725700283,9314.278527899527,3184.847166401316],[-1717.508331122662,4478.335922598623,1552.193599317944],[-3262.636680204566,9202.658126974678,3076.4560320275095],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1262.0518937312138,3153.338518879251,1081.6174852330298],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-1122.7298913674365,2796.814263860429,940.1515199848767],[-854.882257236886,2173.4932131772357,699.7490133604515],[-3046.5056889038756,8443.115906851888,2792.182939648048],[-3219.3995846763814,9046.588517010168,3027.6026123761258],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-2244.385491775054,6198.472630773229,2034.169907758772],[-817.2600084943423,2119.0013011175793,666.3160244836532],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-1392.7711894557378,3553.221060748826,1251.6891194014047],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-869.6147499788767,2247.9164877943176,721.2746944626125],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-920.8709126924363,2385.51703654394,787.7249159013353],[-3041.772216989919,8440.2551000126,2786.9161171991004],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-796.0901923569892,2045.600681945311,643.3559587074011],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4200,30,0.51326185,0.5292108366666667,0.08063612363551714,0.34970025171865154,0.3496085065848212,0.002007929512811135,0.0014050512011288788,0.0014049411517733001,1.303954832322097E-4,99,"[[-2535.8431285849147,7044.414122814649,2372.6374294438538],[-3438.62049322131,9772.039910714255,3256.176999163268],[-1305.1555399407462,3283.885879890255,1142.3217551993155],[-3276.387501959585,9191.201658422136,3094.297251670187],[-1745.5497693489942,4543.479664766196,1588.6513916938477],[-1834.528702294836,4901.6496918593,1667.8487260963948],[-911.3876184445874,2312.0255800417967,750.7581603969738],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-3764.576553801139,10855.109170753962,3607.1940270184314],[-1853.4759500795449,4938.291749961108,1692.0050552605483],[-3433.1319870705934,9770.834967626219,3249.908212219822],[-3508.0851549847225,10049.32314927799,3379.1280831234903],[-3445.452638040994,9812.321986557274,3260.135655155342],[-3053.7072881146037,8459.549624169837,2807.506581037814],[-2962.0210658947476,8209.352005846995,2696.21714973895],[-3922.1296883850605,11189.612343696645,3741.7814439194403],[-1879.3368957771181,5028.672442811852,1728.5038657248165],[-3050.283444924908,8450.26806505844,2794.067659092168],[-3240.2902450219776,9086.104970309083,3042.0331543552916],[-3771.898332190221,10856.768737800916,3628.327535431115],[-2558.8121937613355,7111.332597691177,2397.355503577819],[-3804.933599009494,10961.20413106021,3650.2521982773824],[-1377.9691148276725,3499.954794959973,1229.6557211324687],[-2394.29257044924,6545.032416755679,2183.2116040793157],[-1433.0958586272757,3652.9113692149126,1293.1305740881353],[-2386.091578533862,6502.103064996332,2165.0579671376468],[-1135.7228695678457,2828.6294494049266,949.0243025513314],[-1664.5717434717064,4308.740756892284,1488.5064124397672],[-1245.882470937424,3143.1342400675435,1039.8144280075176],[-2793.6983521369934,7822.1206388296005,2552.0408507064244],[-1435.0756768188928,3653.214234408564,1306.1502979302213],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-3986.5922199382508,11288.120213095659,3818.717867196907],[-3882.1333184667997,11098.772747394349,3712.314870733304],[-1543.562616533089,4074.82014212119,1356.5313806864367],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-1621.690700606226,4195.389968242487,1442.7529410270602],[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-1213.751676612046,3025.201869874379,1016.4935887709328],[-1100.8200688666236,2775.618078130693,928.9861266164187],[-1753.2398139555992,4563.09138287373,1600.6936799680673],[-2805.4017194156004,7838.300222231675,2558.5653052361413],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-2147.57290976191,5983.048572277806,1995.449797315273],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-1189.1976853748006,2968.019400040112,998.3899377602261],[-2833.9371835388965,7911.781674368383,2578.9073610650667],[-2866.2334298176334,7986.814579869963,2610.7665937599604],[-2987.194602378128,8262.300801457684,2709.7945081332514],[-1843.7729347004883,4902.168926015992,1677.3324808485934],[-2510.592806059902,6988.71371550341,2340.7243109062224],[-1386.7147729425114,3535.4856607779607,1242.7662030994386],[-869.3985493475508,2234.1721531298226,715.5611448659661],[-1004.2796932186372,2566.499938033945,862.5239482120517],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2327.678282211363,6365.561883331676,2104.9473327207547],[-4162.572771410682,11898.212948358774,4030.551603180215],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-1140.761795832145,2845.535485937678,956.8487740969018],[-1289.7537831966135,3229.0912909587555,1123.4107357049172],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-3329.1369725700283,9314.278527899527,3184.847166401316],[-1717.508331122662,4478.335922598623,1552.193599317944],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1262.0518937312138,3153.338518879251,1081.6174852330298],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-1122.7298913674365,2796.814263860429,940.1515199848767],[-854.882257236886,2173.4932131772357,699.7490133604515],[-3219.3995846763814,9046.588517010168,3027.6026123761258],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-2244.385491775054,6198.472630773229,2034.169907758772],[-817.2600084943423,2119.0013011175793,666.3160244836532],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-763.1597410432715,1990.4803373197697,624.4210862830413],[-1915.9339788097736,5192.841805229971,1806.5054377963077],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-796.0901923569892,2045.600681945311,643.3559587074011],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-3016.2718023200346,8356.496043087505,2755.9301367880157],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4300,30,0.52361985,0.5397933166666667,0.08087884904988356,0.3500340428405353,0.3499871504403861,0.0020046401253125123,0.0013721849941849937,0.001382746637219494,1.3437100867678305E-4,99,"[[-3798.024139888321,10922.651694461147,3646.6063290545635],[-1112.8335985863278,2783.5745533684617,931.3102942230041],[-2758.666086100943,7759.674639026815,2531.866373014348],[-2997.286271695007,8300.95422789767,2726.6180352999695],[-856.278011717513,2183.334070572314,692.4905195856392],[-802.9209008400904,2063.774614974118,644.3893485958228],[-1858.040287005614,4948.917020227115,1694.9790105903699],[-3763.6800729395245,10839.033716113508,3601.665074220782],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1248.8764289169708,3157.751379859574,1042.5449161742092],[-819.2981453340224,2098.832589112389,664.9383111084683],[-2969.7044666036877,8190.719606591295,2698.882359648471],[-1926.1879228927178,5205.899994678489,1814.4808613697464],[-1311.7073798156596,3293.866628777529,1153.832315159809],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-3870.8274732623054,11059.958160908973,3700.5779290126193],[-2941.073383660188,8154.059328733193,2670.2006136279574],[-2535.8431285849147,7044.414122814649,2372.6374294438538],[-3438.62049322131,9772.039910714255,3256.176999163268],[-1305.1555399407462,3283.885879890255,1142.3217551993155],[-3276.387501959585,9191.201658422136,3094.297251670187],[-1745.5497693489942,4543.479664766196,1588.6513916938477],[-911.3876184445874,2312.0255800417967,750.7581603969738],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-3764.576553801139,10855.109170753962,3607.1940270184314],[-1853.4759500795449,4938.291749961108,1692.0050552605483],[-3433.1319870705934,9770.834967626219,3249.908212219822],[-3508.0851549847225,10049.32314927799,3379.1280831234903],[-3445.452638040994,9812.321986557274,3260.135655155342],[-3053.7072881146037,8459.549624169837,2807.506581037814],[-3922.1296883850605,11189.612343696645,3741.7814439194403],[-1879.3368957771181,5028.672442811852,1728.5038657248165],[-3050.283444924908,8450.26806505844,2794.067659092168],[-3240.2902450219776,9086.104970309083,3042.0331543552916],[-2558.8121937613355,7111.332597691177,2397.355503577819],[-1377.9691148276725,3499.954794959973,1229.6557211324687],[-2394.29257044924,6545.032416755679,2183.2116040793157],[-1433.0958586272757,3652.9113692149126,1293.1305740881353],[-2386.091578533862,6502.103064996332,2165.0579671376468],[-1135.7228695678457,2828.6294494049266,949.0243025513314],[-1664.5717434717064,4308.740756892284,1488.5064124397672],[-1245.882470937424,3143.1342400675435,1039.8144280075176],[-1435.0756768188928,3653.214234408564,1306.1502979302213],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-3986.5922199382508,11288.120213095659,3818.717867196907],[-1543.562616533089,4074.82014212119,1356.5313806864367],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-1621.690700606226,4195.389968242487,1442.7529410270602],[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-1213.751676612046,3025.201869874379,1016.4935887709328],[-1753.2398139555992,4563.09138287373,1600.6936799680673],[-2805.4017194156004,7838.300222231675,2558.5653052361413],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-2147.57290976191,5983.048572277806,1995.449797315273],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-1189.1976853748006,2968.019400040112,998.3899377602261],[-2833.9371835388965,7911.781674368383,2578.9073610650667],[-2866.2334298176334,7986.814579869963,2610.7665937599604],[-2987.194602378128,8262.300801457684,2709.7945081332514],[-1843.7729347004883,4902.168926015992,1677.3324808485934],[-2510.592806059902,6988.71371550341,2340.7243109062224],[-1386.7147729425114,3535.4856607779607,1242.7662030994386],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2327.678282211363,6365.561883331676,2104.9473327207547],[-4162.572771410682,11898.212948358774,4030.551603180215],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-3329.1369725700283,9314.278527899527,3184.847166401316],[-1717.508331122662,4478.335922598623,1552.193599317944],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-1122.7298913674365,2796.814263860429,940.1515199848767],[-854.882257236886,2173.4932131772357,699.7490133604515],[-3219.3995846763814,9046.588517010168,3027.6026123761258],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-2244.385491775054,6198.472630773229,2034.169907758772],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-4385.723863682084,12798.4276205442,4371.9015980083495],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4400,30,0.5339042,0.5503953966666667,0.08110784209433541,0.35030590498375186,0.35039232938489245,0.0020286490155095294,0.0013423442036749325,0.001360517205148438,1.314510023816792E-4,99,"[[-2979.199667084185,8209.98307205934,2706.3156962208236],[-1377.5019010746792,3499.4800566272265,1221.7359196547347],[-2807.5022993177063,7857.666087127447,2556.1084027759457],[-1300.526304751977,3260.6779547878455,1138.821442561416],[-3060.992687397033,8493.614700435757,2820.260312403221],[-910.9307721453475,2338.901582371886,750.4837927497641],[-4144.746810772393,11815.58907769896,4020.637049994032],[-1120.9565545427834,2800.7543188245727,933.5181383207387],[-3022.163523093624,8351.154978742152,2755.0272065566073],[-3761.2066156022065,10840.320310486364,3601.0300106304276],[-3443.952485736778,9770.251166349577,3262.4021684833165],[-1153.8509025572766,2866.161704672288,960.6045872439963],[-2847.5513408317825,7941.393193618127,2589.8430143728406],[-3752.627410092928,10797.60045331889,3570.577306320331],[-3208.6222031671145,8997.530257098575,3021.834674388871],[-2930.311745744912,8137.053090319474,2652.4928743650057],[-885.0793036803252,2259.401113545391,724.3366399011678],[-4400.706753474891,12882.848107580185,4416.1528732052675],[-2388.239315404893,6534.860646705174,2166.707640600793],[-4244.691429236841,12193.28832168794,4134.277823295854],[-1112.8335985863278,2783.5745533684617,931.3102942230041],[-2758.666086100943,7759.674639026815,2531.866373014348],[-856.278011717513,2183.334070572314,692.4905195856392],[-802.9209008400904,2063.774614974118,644.3893485958228],[-1858.040287005614,4948.917020227115,1694.9790105903699],[-3763.6800729395245,10839.033716113508,3601.665074220782],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1248.8764289169708,3157.751379859574,1042.5449161742092],[-819.2981453340224,2098.832589112389,664.9383111084683],[-2969.7044666036877,8190.719606591295,2698.882359648471],[-1926.1879228927178,5205.899994678489,1814.4808613697464],[-1311.7073798156596,3293.866628777529,1153.832315159809],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-3870.8274732623054,11059.958160908973,3700.5779290126193],[-3438.62049322131,9772.039910714255,3256.176999163268],[-3276.387501959585,9191.201658422136,3094.297251670187],[-1745.5497693489942,4543.479664766196,1588.6513916938477],[-911.3876184445874,2312.0255800417967,750.7581603969738],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-1853.4759500795449,4938.291749961108,1692.0050552605483],[-3508.0851549847225,10049.32314927799,3379.1280831234903],[-3445.452638040994,9812.321986557274,3260.135655155342],[-3922.1296883850605,11189.612343696645,3741.7814439194403],[-1879.3368957771181,5028.672442811852,1728.5038657248165],[-3050.283444924908,8450.26806505844,2794.067659092168],[-3240.2902450219776,9086.104970309083,3042.0331543552916],[-2558.8121937613355,7111.332597691177,2397.355503577819],[-1377.9691148276725,3499.954794959973,1229.6557211324687],[-1433.0958586272757,3652.9113692149126,1293.1305740881353],[-2386.091578533862,6502.103064996332,2165.0579671376468],[-1664.5717434717064,4308.740756892284,1488.5064124397672],[-1245.882470937424,3143.1342400675435,1039.8144280075176],[-1435.0756768188928,3653.214234408564,1306.1502979302213],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-3986.5922199382508,11288.120213095659,3818.717867196907],[-1543.562616533089,4074.82014212119,1356.5313806864367],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-1621.690700606226,4195.389968242487,1442.7529410270602],[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-1213.751676612046,3025.201869874379,1016.4935887709328],[-1753.2398139555992,4563.09138287373,1600.6936799680673],[-2805.4017194156004,7838.300222231675,2558.5653052361413],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-2147.57290976191,5983.048572277806,1995.449797315273],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-2987.194602378128,8262.300801457684,2709.7945081332514],[-1843.7729347004883,4902.168926015992,1677.3324808485934],[-2510.592806059902,6988.71371550341,2340.7243109062224],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2327.678282211363,6365.561883331676,2104.9473327207547],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-1717.508331122662,4478.335922598623,1552.193599317944],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-2244.385491775054,6198.472630773229,2034.169907758772],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-661.2227647237614,1759.7305898546854,561.5400709788906],[-4253.2623191928,12238.902663297824,4153.867968944722],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4500,30,0.5440915500000001,0.5610241,0.08139880981226388,0.35064255264541444,0.35072926590001435,0.002196593227058335,0.0013217426671587671,0.0013352580954687412,1.411387596641499E-4,99,"[[-934.0504927924146,2383.5206705705064,775.9400227344465],[-3336.4395045172696,9334.438212890842,3195.416293836241],[-3929.6232598307183,11190.821742051307,3744.136303108636],[-3852.7780152658556,11027.756865848234,3690.491297226887],[-3451.915530022064,9815.252519572561,3267.6456397965503],[-2537.6672326228754,7038.544955969149,2370.5411062069206],[-3757.1743944945365,10815.788317919769,3580.0267882517073],[-678.4472069303895,1789.5497557661647,570.73556867618],[-912.2631475067162,2295.572458172567,740.3432516339735],[-1947.9572993356624,5207.636341681299,1820.6823570429822],[-2149.786907127401,5985.209040836245,1989.020260941542],[-811.3335403332659,2083.1834955559825,650.5325289636022],[-902.4744761973512,2285.4712115777875,740.0977391481895],[-4041.565891270949,11447.409961373793,3867.728258798147],[-3003.6682830772966,8292.524942699367,2738.3405956516476],[-1777.604183998421,4642.57080949756,1614.805520240484],[-2960.4918895497844,8165.346324828787,2682.108131520418],[-2327.453652207977,6346.307001293914,2093.6341834554964],[-1191.1843148785024,2964.4888055609367,986.6719763113423],[-2979.199667084185,8209.98307205934,2706.3156962208236],[-1377.5019010746792,3499.4800566272265,1221.7359196547347],[-2807.5022993177063,7857.666087127447,2556.1084027759457],[-1300.526304751977,3260.6779547878455,1138.821442561416],[-3060.992687397033,8493.614700435757,2820.260312403221],[-4144.746810772393,11815.58907769896,4020.637049994032],[-1120.9565545427834,2800.7543188245727,933.5181383207387],[-3022.163523093624,8351.154978742152,2755.0272065566073],[-3443.952485736778,9770.251166349577,3262.4021684833165],[-1153.8509025572766,2866.161704672288,960.6045872439963],[-2847.5513408317825,7941.393193618127,2589.8430143728406],[-3752.627410092928,10797.60045331889,3570.577306320331],[-3208.6222031671145,8997.530257098575,3021.834674388871],[-2930.311745744912,8137.053090319474,2652.4928743650057],[-4400.706753474891,12882.848107580185,4416.1528732052675],[-4244.691429236841,12193.28832168794,4134.277823295854],[-1112.8335985863278,2783.5745533684617,931.3102942230041],[-2758.666086100943,7759.674639026815,2531.866373014348],[-856.278011717513,2183.334070572314,692.4905195856392],[-802.9209008400904,2063.774614974118,644.3893485958228],[-1858.040287005614,4948.917020227115,1694.9790105903699],[-3763.6800729395245,10839.033716113508,3601.665074220782],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1248.8764289169708,3157.751379859574,1042.5449161742092],[-1311.7073798156596,3293.866628777529,1153.832315159809],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-3870.8274732623054,11059.958160908973,3700.5779290126193],[-3276.387501959585,9191.201658422136,3094.297251670187],[-1745.5497693489942,4543.479664766196,1588.6513916938477],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-1853.4759500795449,4938.291749961108,1692.0050552605483],[-1879.3368957771181,5028.672442811852,1728.5038657248165],[-3050.283444924908,8450.26806505844,2794.067659092168],[-3240.2902450219776,9086.104970309083,3042.0331543552916],[-2558.8121937613355,7111.332597691177,2397.355503577819],[-1377.9691148276725,3499.954794959973,1229.6557211324687],[-1433.0958586272757,3652.9113692149126,1293.1305740881353],[-2386.091578533862,6502.103064996332,2165.0579671376468],[-1664.5717434717064,4308.740756892284,1488.5064124397672],[-1245.882470937424,3143.1342400675435,1039.8144280075176],[-1435.0756768188928,3653.214234408564,1306.1502979302213],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-1543.562616533089,4074.82014212119,1356.5313806864367],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-1621.690700606226,4195.389968242487,1442.7529410270602],[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-1213.751676612046,3025.201869874379,1016.4935887709328],[-2805.4017194156004,7838.300222231675,2558.5653052361413],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-1843.7729347004883,4902.168926015992,1677.3324808485934],[-2510.592806059902,6988.71371550341,2340.7243109062224],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2327.678282211363,6365.561883331676,2104.9473327207547],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-1717.508331122662,4478.335922598623,1552.193599317944],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-2314.209579416108,6326.60331707382,2093.5903675721192],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-1553.165625583963,4095.627664364281,1366.8395299762549],[-2204.896577439835,6080.684320913762,2026.507998405473],[-2180.0000264916703,6039.307935995275,2010.2674628244488],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-4364.945217680034,12674.310103016098,4334.417398687988],[-1599.7378923139024,4207.307421194493,1405.716998589507],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4600,30,0.55501435,0.5717451866666667,0.08163979523643301,0.35107220769041836,0.3510776587630309,0.0022320012571372017,0.001312292616756558,0.0013204044861749953,1.3906897168196544E-4,99,"[[-2502.3723759674854,6944.861262179705,2325.9286637659957],[-3509.9686968461483,10006.040092879806,3382.8978105287447],[-1447.7618475572374,3674.3710082039024,1303.2528796496224],[-906.1123054013849,2276.474382117837,741.2294777330967],[-2418.6904291330966,6603.1924807495025,2195.987573852802],[-2302.8978554783375,6291.840373222348,2069.0412210810505],[-1850.2166312348652,4913.997514009997,1683.1586654878934],[-3768.9582558662164,10828.343653501708,3583.890294523222],[-2169.120591789816,6032.301423000957,1997.628271550495],[-1242.1702152672894,3134.975656793796,1030.1303851942462],[-3252.2650394820394,9129.853721770089,3050.519592212568],[-955.8280464003483,2432.371410137819,790.4242793136129],[-3078.008216968928,8562.996303469754,2855.3626635402416],[-1545.179462399671,4080.69261551961,1353.899179085029],[-1266.1787475039964,3176.3107134064353,1059.535860094282],[-3449.0724599520317,9772.099611698632,3260.2196851138438],[-2570.1665861907454,7116.323784638148,2413.6137570663905],[-3447.0122357636847,9779.203518844051,3261.2902392241112],[-1824.956893643976,4811.2824783715805,1663.5213267784948],[-2146.72437056375,5981.987394228258,1982.444004807408],[-3776.0358959254963,10848.565718958396,3601.735415239023],[-3929.6232598307183,11190.821742051307,3744.136303108636],[-3451.915530022064,9815.252519572561,3267.6456397965503],[-2537.6672326228754,7038.544955969149,2370.5411062069206],[-3757.1743944945365,10815.788317919769,3580.0267882517073],[-678.4472069303895,1789.5497557661647,570.73556867618],[-912.2631475067162,2295.572458172567,740.3432516339735],[-1947.9572993356624,5207.636341681299,1820.6823570429822],[-2149.786907127401,5985.209040836245,1989.020260941542],[-811.3335403332659,2083.1834955559825,650.5325289636022],[-4041.565891270949,11447.409961373793,3867.728258798147],[-3003.6682830772966,8292.524942699367,2738.3405956516476],[-1777.604183998421,4642.57080949756,1614.805520240484],[-2960.4918895497844,8165.346324828787,2682.108131520418],[-2327.453652207977,6346.307001293914,2093.6341834554964],[-1191.1843148785024,2964.4888055609367,986.6719763113423],[-2979.199667084185,8209.98307205934,2706.3156962208236],[-1377.5019010746792,3499.4800566272265,1221.7359196547347],[-2807.5022993177063,7857.666087127447,2556.1084027759457],[-4144.746810772393,11815.58907769896,4020.637049994032],[-1120.9565545427834,2800.7543188245727,933.5181383207387],[-3022.163523093624,8351.154978742152,2755.0272065566073],[-1153.8509025572766,2866.161704672288,960.6045872439963],[-2847.5513408317825,7941.393193618127,2589.8430143728406],[-3752.627410092928,10797.60045331889,3570.577306320331],[-3208.6222031671145,8997.530257098575,3021.834674388871],[-2930.311745744912,8137.053090319474,2652.4928743650057],[-4400.706753474891,12882.848107580185,4416.1528732052675],[-4244.691429236841,12193.28832168794,4134.277823295854],[-1112.8335985863278,2783.5745533684617,931.3102942230041],[-2758.666086100943,7759.674639026815,2531.866373014348],[-856.278011717513,2183.334070572314,692.4905195856392],[-802.9209008400904,2063.774614974118,644.3893485958228],[-1858.040287005614,4948.917020227115,1694.9790105903699],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1311.7073798156596,3293.866628777529,1153.832315159809],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-3870.8274732623054,11059.958160908973,3700.5779290126193],[-3276.387501959585,9191.201658422136,3094.297251670187],[-1745.5497693489942,4543.479664766196,1588.6513916938477],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-1879.3368957771181,5028.672442811852,1728.5038657248165],[-3050.283444924908,8450.26806505844,2794.067659092168],[-1377.9691148276725,3499.954794959973,1229.6557211324687],[-1433.0958586272757,3652.9113692149126,1293.1305740881353],[-2386.091578533862,6502.103064996332,2165.0579671376468],[-1664.5717434717064,4308.740756892284,1488.5064124397672],[-1245.882470937424,3143.1342400675435,1039.8144280075176],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-1543.562616533089,4074.82014212119,1356.5313806864367],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-1621.690700606226,4195.389968242487,1442.7529410270602],[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-1213.751676612046,3025.201869874379,1016.4935887709328],[-2805.4017194156004,7838.300222231675,2558.5653052361413],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-3523.209611969567,10081.911382730868,3406.042595886198],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-1717.508331122662,4478.335922598623,1552.193599317944],[-1922.2707638713998,5183.461843016694,1807.1270793735298],[-1659.8831012251599,4309.000956888655,1481.642939216059],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-2241.8848748547252,6165.385560064825,2041.2927633043967],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-4364.945217680034,12674.310103016098,4334.417398687988],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4700,30,0.56591005,0.58238022,0.08183229425647857,0.35125567016267045,0.3513830515512754,0.0021550577064105504,0.001293997933018484,0.0013056569053931854,1.3646924369740314E-4,99,"[[-1663.3149087737322,4298.370141107608,1473.118781019532],[-3518.295700751763,10045.437082988634,3395.3099853224217],[-1673.4582360061727,4340.464724804348,1498.0071981117892],[-4375.014365527943,12725.528886343283,4336.884705589136],[-1949.5543576037962,5202.609081316304,1827.76098138922],[-1404.8090742385873,3558.002037946105,1256.9858644070457],[-2252.4948835641776,6186.7251806374,2036.3036157944914],[-2866.5895907224162,7975.550523323425,2600.6050193439114],[-3032.177089518512,8371.382914202215,2764.619816764974],[-2967.933801624352,8186.359862660475,2681.365698872055],[-3860.7684837122606,11029.37421906966,3682.518129087858],[-1850.273270772581,4887.750098990136,1689.6613181844664],[-1908.4395713286835,5123.703756447379,1788.0264805895758],[-3064.9339093283493,8494.945622021822,2825.2784438182903],[-1758.56659529206,4558.802232354224,1599.6027928052556],[-2318.130914910693,6364.454256339224,2078.6567454495635],[-1772.2742294144596,4626.152478446439,1607.5494365578988],[-2387.0909211049843,6497.501381343475,2166.0539084368734],[-2502.3723759674854,6944.861262179705,2325.9286637659957],[-3509.9686968461483,10006.040092879806,3382.8978105287447],[-1447.7618475572374,3674.3710082039024,1303.2528796496224],[-906.1123054013849,2276.474382117837,741.2294777330967],[-2418.6904291330966,6603.1924807495025,2195.987573852802],[-2302.8978554783375,6291.840373222348,2069.0412210810505],[-1850.2166312348652,4913.997514009997,1683.1586654878934],[-3768.9582558662164,10828.343653501708,3583.890294523222],[-2169.120591789816,6032.301423000957,1997.628271550495],[-1242.1702152672894,3134.975656793796,1030.1303851942462],[-3252.2650394820394,9129.853721770089,3050.519592212568],[-955.8280464003483,2432.371410137819,790.4242793136129],[-1545.179462399671,4080.69261551961,1353.899179085029],[-1266.1787475039964,3176.3107134064353,1059.535860094282],[-3449.0724599520317,9772.099611698632,3260.2196851138438],[-2570.1665861907454,7116.323784638148,2413.6137570663905],[-3447.0122357636847,9779.203518844051,3261.2902392241112],[-1824.956893643976,4811.2824783715805,1663.5213267784948],[-2146.72437056375,5981.987394228258,1982.444004807408],[-3776.0358959254963,10848.565718958396,3601.735415239023],[-3929.6232598307183,11190.821742051307,3744.136303108636],[-3451.915530022064,9815.252519572561,3267.6456397965503],[-3757.1743944945365,10815.788317919769,3580.0267882517073],[-678.4472069303895,1789.5497557661647,570.73556867618],[-912.2631475067162,2295.572458172567,740.3432516339735],[-1947.9572993356624,5207.636341681299,1820.6823570429822],[-2149.786907127401,5985.209040836245,1989.020260941542],[-811.3335403332659,2083.1834955559825,650.5325289636022],[-4041.565891270949,11447.409961373793,3867.728258798147],[-2960.4918895497844,8165.346324828787,2682.108131520418],[-2327.453652207977,6346.307001293914,2093.6341834554964],[-1191.1843148785024,2964.4888055609367,986.6719763113423],[-2979.199667084185,8209.98307205934,2706.3156962208236],[-1377.5019010746792,3499.4800566272265,1221.7359196547347],[-4144.746810772393,11815.58907769896,4020.637049994032],[-1120.9565545427834,2800.7543188245727,933.5181383207387],[-3022.163523093624,8351.154978742152,2755.0272065566073],[-1153.8509025572766,2866.161704672288,960.6045872439963],[-2847.5513408317825,7941.393193618127,2589.8430143728406],[-3752.627410092928,10797.60045331889,3570.577306320331],[-3208.6222031671145,8997.530257098575,3021.834674388871],[-4400.706753474891,12882.848107580185,4416.1528732052675],[-4244.691429236841,12193.28832168794,4134.277823295854],[-1112.8335985863278,2783.5745533684617,931.3102942230041],[-2758.666086100943,7759.674639026815,2531.866373014348],[-856.278011717513,2183.334070572314,692.4905195856392],[-802.9209008400904,2063.774614974118,644.3893485958228],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1311.7073798156596,3293.866628777529,1153.832315159809],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-1879.3368957771181,5028.672442811852,1728.5038657248165],[-3050.283444924908,8450.26806505844,2794.067659092168],[-1433.0958586272757,3652.9113692149126,1293.1305740881353],[-1245.882470937424,3143.1342400675435,1039.8144280075176],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-1543.562616533089,4074.82014212119,1356.5313806864367],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-1621.690700606226,4195.389968242487,1442.7529410270602],[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-1213.751676612046,3025.201869874379,1016.4935887709328],[-2805.4017194156004,7838.300222231675,2558.5653052361413],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-1717.508331122662,4478.335922598623,1552.193599317944],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-718.5896205209242,1871.9289993681455,600.3890633515085],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4800,30,0.57594705,0.5928835766666667,0.08204327723095685,0.3517248617047043,0.3516335295662053,0.002164262571592202,0.0012580588833306823,0.0012822516979837096,1.3859421971599924E-4,99,"[[-1627.7948262575278,4212.345715914544,1436.0010482817156],[-721.236512893821,1882.6751532008282,598.1564755091764],[-2786.580124706571,7818.172672086218,2539.2125651736224],[-1417.7727298765958,3614.603191862688,1270.9147212134421],[-2759.9841238262366,7763.297758125228,2525.646980629445],[-1714.4606881125492,4466.4760153874395,1542.6234431905698],[-1234.321775093473,3073.6753455785743,1030.21811903581],[-1220.1022850712295,3055.582833515578,1001.9899490465181],[-3241.6659937239874,9096.220959021039,3035.78309002788],[-2567.7920906636577,7101.930346996177,2396.8375170751533],[-2847.8101028283554,7915.868630285366,2591.726685080288],[-3447.974415943372,9768.878329485218,3264.4179737972986],[-2298.3659747023953,6293.819488962931,2064.973708713542],[-1856.7998580333435,4890.144112447671,1696.732437653061],[-947.087838962052,2375.526904535461,777.6901075093953],[-1561.0095598869675,4111.673262867276,1364.7871588173343],[-1611.5725194344766,4165.600247459607,1430.0039419936438],[-1161.3150953960214,2880.840056473597,964.6729869693753],[-3275.110014163829,9176.795925949185,3092.917434928115],[-1663.3149087737322,4298.370141107608,1473.118781019532],[-3518.295700751763,10045.437082988634,3395.3099853224217],[-1673.4582360061727,4340.464724804348,1498.0071981117892],[-4375.014365527943,12725.528886343283,4336.884705589136],[-1949.5543576037962,5202.609081316304,1827.76098138922],[-1404.8090742385873,3558.002037946105,1256.9858644070457],[-2252.4948835641776,6186.7251806374,2036.3036157944914],[-2866.5895907224162,7975.550523323425,2600.6050193439114],[-3032.177089518512,8371.382914202215,2764.619816764974],[-2967.933801624352,8186.359862660475,2681.365698872055],[-3860.7684837122606,11029.37421906966,3682.518129087858],[-1850.273270772581,4887.750098990136,1689.6613181844664],[-3064.9339093283493,8494.945622021822,2825.2784438182903],[-1758.56659529206,4558.802232354224,1599.6027928052556],[-1772.2742294144596,4626.152478446439,1607.5494365578988],[-2387.0909211049843,6497.501381343475,2166.0539084368734],[-2502.3723759674854,6944.861262179705,2325.9286637659957],[-3509.9686968461483,10006.040092879806,3382.8978105287447],[-1447.7618475572374,3674.3710082039024,1303.2528796496224],[-906.1123054013849,2276.474382117837,741.2294777330967],[-2418.6904291330966,6603.1924807495025,2195.987573852802],[-2302.8978554783375,6291.840373222348,2069.0412210810505],[-3768.9582558662164,10828.343653501708,3583.890294523222],[-2169.120591789816,6032.301423000957,1997.628271550495],[-1242.1702152672894,3134.975656793796,1030.1303851942462],[-955.8280464003483,2432.371410137819,790.4242793136129],[-1545.179462399671,4080.69261551961,1353.899179085029],[-1266.1787475039964,3176.3107134064353,1059.535860094282],[-3449.0724599520317,9772.099611698632,3260.2196851138438],[-2570.1665861907454,7116.323784638148,2413.6137570663905],[-3447.0122357636847,9779.203518844051,3261.2902392241112],[-1824.956893643976,4811.2824783715805,1663.5213267784948],[-2146.72437056375,5981.987394228258,1982.444004807408],[-3776.0358959254963,10848.565718958396,3601.735415239023],[-3929.6232598307183,11190.821742051307,3744.136303108636],[-3757.1743944945365,10815.788317919769,3580.0267882517073],[-678.4472069303895,1789.5497557661647,570.73556867618],[-912.2631475067162,2295.572458172567,740.3432516339735],[-1947.9572993356624,5207.636341681299,1820.6823570429822],[-2149.786907127401,5985.209040836245,1989.020260941542],[-811.3335403332659,2083.1834955559825,650.5325289636022],[-4041.565891270949,11447.409961373793,3867.728258798147],[-2960.4918895497844,8165.346324828787,2682.108131520418],[-2327.453652207977,6346.307001293914,2093.6341834554964],[-1191.1843148785024,2964.4888055609367,986.6719763113423],[-2979.199667084185,8209.98307205934,2706.3156962208236],[-1377.5019010746792,3499.4800566272265,1221.7359196547347],[-4144.746810772393,11815.58907769896,4020.637049994032],[-1120.9565545427834,2800.7543188245727,933.5181383207387],[-3752.627410092928,10797.60045331889,3570.577306320331],[-3208.6222031671145,8997.530257098575,3021.834674388871],[-4400.706753474891,12882.848107580185,4416.1528732052675],[-4244.691429236841,12193.28832168794,4134.277823295854],[-856.278011717513,2183.334070572314,692.4905195856392],[-802.9209008400904,2063.774614974118,644.3893485958228],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-1879.3368957771181,5028.672442811852,1728.5038657248165],[-3050.283444924908,8450.26806505844,2794.067659092168],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-1004.0770261824091,2551.1601335871273,860.8228224506134],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-1619.9997208291109,4196.301506422807,1435.109843833857],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-705.2843871871146,1829.9251507711915,594.7092151305856],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
4900,30,0.5866497,0.6034904633333333,0.08222469224843584,0.35200638237954296,0.3519720256491335,0.0021619914962628735,0.0012537719022418098,0.0012660001136500995,1.3950380138836644E-4,99,"[[-3446.5656645047898,9763.907746222789,3261.0403936825464],[-1946.5227645971324,5196.058091098591,1829.019555957867],[-1277.9314077749395,3219.409431931929,1070.6195388746576],[-3759.9713580465027,10819.114913352296,3579.667073838799],[-3788.2732321398244,10869.213340456989,3615.046662024342],[-1294.5641842539103,3244.97403894106,1096.3353969101547],[-3031.918001729092,8374.240217890283,2763.776130547864],[-1412.8866461009404,3581.568498365908,1260.3956793507887],[-983.22220629807,2531.997012444056,821.2203080281306],[-3517.028866259456,10015.255518185728,3392.407615877162],[-1271.3507160140196,3195.453044849182,1060.9959479764923],[-2756.6452848207305,7748.0128733089905,2520.527245137899],[-2505.157105260731,6940.696210994013,2329.657470792318],[-1325.9591662596304,3317.106298080417,1155.5756882752175],[-1627.7948262575278,4212.345715914544,1436.0010482817156],[-721.236512893821,1882.6751532008282,598.1564755091764],[-2786.580124706571,7818.172672086218,2539.2125651736224],[-1714.4606881125492,4466.4760153874395,1542.6234431905698],[-1234.321775093473,3073.6753455785743,1030.21811903581],[-1220.1022850712295,3055.582833515578,1001.9899490465181],[-3241.6659937239874,9096.220959021039,3035.78309002788],[-2567.7920906636577,7101.930346996177,2396.8375170751533],[-2847.8101028283554,7915.868630285366,2591.726685080288],[-3447.974415943372,9768.878329485218,3264.4179737972986],[-2298.3659747023953,6293.819488962931,2064.973708713542],[-1856.7998580333435,4890.144112447671,1696.732437653061],[-947.087838962052,2375.526904535461,777.6901075093953],[-1561.0095598869675,4111.673262867276,1364.7871588173343],[-1611.5725194344766,4165.600247459607,1430.0039419936438],[-1161.3150953960214,2880.840056473597,964.6729869693753],[-3275.110014163829,9176.795925949185,3092.917434928115],[-1663.3149087737322,4298.370141107608,1473.118781019532],[-1673.4582360061727,4340.464724804348,1498.0071981117892],[-4375.014365527943,12725.528886343283,4336.884705589136],[-1949.5543576037962,5202.609081316304,1827.76098138922],[-1404.8090742385873,3558.002037946105,1256.9858644070457],[-2252.4948835641776,6186.7251806374,2036.3036157944914],[-2866.5895907224162,7975.550523323425,2600.6050193439114],[-3032.177089518512,8371.382914202215,2764.619816764974],[-2967.933801624352,8186.359862660475,2681.365698872055],[-3860.7684837122606,11029.37421906966,3682.518129087858],[-1850.273270772581,4887.750098990136,1689.6613181844664],[-3064.9339093283493,8494.945622021822,2825.2784438182903],[-1758.56659529206,4558.802232354224,1599.6027928052556],[-1772.2742294144596,4626.152478446439,1607.5494365578988],[-2387.0909211049843,6497.501381343475,2166.0539084368734],[-3509.9686968461483,10006.040092879806,3382.8978105287447],[-1447.7618475572374,3674.3710082039024,1303.2528796496224],[-906.1123054013849,2276.474382117837,741.2294777330967],[-2418.6904291330966,6603.1924807495025,2195.987573852802],[-2302.8978554783375,6291.840373222348,2069.0412210810505],[-3768.9582558662164,10828.343653501708,3583.890294523222],[-2169.120591789816,6032.301423000957,1997.628271550495],[-955.8280464003483,2432.371410137819,790.4242793136129],[-1545.179462399671,4080.69261551961,1353.899179085029],[-3449.0724599520317,9772.099611698632,3260.2196851138438],[-2570.1665861907454,7116.323784638148,2413.6137570663905],[-1824.956893643976,4811.2824783715805,1663.5213267784948],[-2146.72437056375,5981.987394228258,1982.444004807408],[-3929.6232598307183,11190.821742051307,3744.136303108636],[-678.4472069303895,1789.5497557661647,570.73556867618],[-912.2631475067162,2295.572458172567,740.3432516339735],[-1947.9572993356624,5207.636341681299,1820.6823570429822],[-811.3335403332659,2083.1834955559825,650.5325289636022],[-4041.565891270949,11447.409961373793,3867.728258798147],[-2960.4918895497844,8165.346324828787,2682.108131520418],[-2327.453652207977,6346.307001293914,2093.6341834554964],[-1191.1843148785024,2964.4888055609367,986.6719763113423],[-1377.5019010746792,3499.4800566272265,1221.7359196547347],[-4144.746810772393,11815.58907769896,4020.637049994032],[-1120.9565545427834,2800.7543188245727,933.5181383207387],[-3752.627410092928,10797.60045331889,3570.577306320331],[-3208.6222031671145,8997.530257098575,3021.834674388871],[-4400.706753474891,12882.848107580185,4416.1528732052675],[-4244.691429236841,12193.28832168794,4134.277823295854],[-856.278011717513,2183.334070572314,692.4905195856392],[-802.9209008400904,2063.774614974118,644.3893485958228],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-1879.3368957771181,5028.672442811852,1728.5038657248165],[-3050.283444924908,8450.26806505844,2794.067659092168],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-4312.112925535537,12464.717065999466,4265.0416970308215],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-3348.19754691669,9370.626128023096,3206.3298152335174],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-4388.333450184599,12810.728112843095,4373.870986442861],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
5000,30,0.5972684500000001,0.6140238233333334,0.08244465401455145,0.35232360901080284,0.3523434549177513,0.0021511349744383497,0.0012409237004849868,0.0012418403805435228,1.4313534576255172E-4,99,"[[-1852.6629492630634,4871.375487243611,1690.1120069508406],[-824.3223893520862,2106.680158136783,664.8185248105289],[-3458.1569804296228,9799.382481969627,3273.5942054389016],[-4178.91528709216,11921.19522116403,4039.5986013296942],[-3467.926000329966,9815.139912395034,3280.7297139880816],[-2975.980239675299,8207.148728180158,2686.1692536055066],[-2318.3367085675764,6334.370104034874,2071.3531461193757],[-2819.991624019204,7868.759647156203,2565.094585021802],[-1704.2567311168566,4416.256706439893,1527.7742215896592],[-1765.873730101208,4566.815858604384,1596.5741704570205],[-1958.913856718262,5233.182651088711,1849.2442995013039],[-1644.2806767943657,4249.744999061582,1451.3259345072559],[-2120.239314598423,5926.349850310525,1961.3259249603032],[-1931.4850932423253,5135.663989279888,1803.370691192035],[-963.5306173207972,2424.9117912636552,796.7256757665107],[-3345.4377252590893,9360.970132379243,3202.5098210549977],[-957.7903701998323,2409.3552540579553,787.8805554884176],[-4323.471191525438,12545.458741321241,4263.739976891207],[-1445.72502879388,3681.1621305198846,1302.359209199272],[-1944.6601628536541,5182.323176404831,1817.7716160975212],[-4371.927306156617,12708.540612126277,4336.680049344318],[-3446.5656645047898,9763.907746222789,3261.0403936825464],[-1277.9314077749395,3219.409431931929,1070.6195388746576],[-3759.9713580465027,10819.114913352296,3579.667073838799],[-3788.2732321398244,10869.213340456989,3615.046662024342],[-1294.5641842539103,3244.97403894106,1096.3353969101547],[-3031.918001729092,8374.240217890283,2763.776130547864],[-1412.8866461009404,3581.568498365908,1260.3956793507887],[-1271.3507160140196,3195.453044849182,1060.9959479764923],[-2756.6452848207305,7748.0128733089905,2520.527245137899],[-2505.157105260731,6940.696210994013,2329.657470792318],[-1325.9591662596304,3317.106298080417,1155.5756882752175],[-1627.7948262575278,4212.345715914544,1436.0010482817156],[-721.236512893821,1882.6751532008282,598.1564755091764],[-1234.321775093473,3073.6753455785743,1030.21811903581],[-1220.1022850712295,3055.582833515578,1001.9899490465181],[-3241.6659937239874,9096.220959021039,3035.78309002788],[-2567.7920906636577,7101.930346996177,2396.8375170751533],[-2847.8101028283554,7915.868630285366,2591.726685080288],[-1856.7998580333435,4890.144112447671,1696.732437653061],[-947.087838962052,2375.526904535461,777.6901075093953],[-1561.0095598869675,4111.673262867276,1364.7871588173343],[-1611.5725194344766,4165.600247459607,1430.0039419936438],[-1161.3150953960214,2880.840056473597,964.6729869693753],[-3275.110014163829,9176.795925949185,3092.917434928115],[-1663.3149087737322,4298.370141107608,1473.118781019532],[-4375.014365527943,12725.528886343283,4336.884705589136],[-2252.4948835641776,6186.7251806374,2036.3036157944914],[-2866.5895907224162,7975.550523323425,2600.6050193439114],[-3032.177089518512,8371.382914202215,2764.619816764974],[-2967.933801624352,8186.359862660475,2681.365698872055],[-3860.7684837122606,11029.37421906966,3682.518129087858],[-3064.9339093283493,8494.945622021822,2825.2784438182903],[-1772.2742294144596,4626.152478446439,1607.5494365578988],[-2387.0909211049843,6497.501381343475,2166.0539084368734],[-1447.7618475572374,3674.3710082039024,1303.2528796496224],[-906.1123054013849,2276.474382117837,741.2294777330967],[-2418.6904291330966,6603.1924807495025,2195.987573852802],[-2302.8978554783375,6291.840373222348,2069.0412210810505],[-3768.9582558662164,10828.343653501708,3583.890294523222],[-2169.120591789816,6032.301423000957,1997.628271550495],[-1545.179462399671,4080.69261551961,1353.899179085029],[-3449.0724599520317,9772.099611698632,3260.2196851138438],[-2570.1665861907454,7116.323784638148,2413.6137570663905],[-1824.956893643976,4811.2824783715805,1663.5213267784948],[-2146.72437056375,5981.987394228258,1982.444004807408],[-3929.6232598307183,11190.821742051307,3744.136303108636],[-678.4472069303895,1789.5497557661647,570.73556867618],[-912.2631475067162,2295.572458172567,740.3432516339735],[-1947.9572993356624,5207.636341681299,1820.6823570429822],[-4041.565891270949,11447.409961373793,3867.728258798147],[-2960.4918895497844,8165.346324828787,2682.108131520418],[-2327.453652207977,6346.307001293914,2093.6341834554964],[-1191.1843148785024,2964.4888055609367,986.6719763113423],[-1377.5019010746792,3499.4800566272265,1221.7359196547347],[-1120.9565545427834,2800.7543188245727,933.5181383207387],[-3752.627410092928,10797.60045331889,3570.577306320331],[-3208.6222031671145,8997.530257098575,3021.834674388871],[-4400.706753474891,12882.848107580185,4416.1528732052675],[-4244.691429236841,12193.28832168794,4134.277823295854],[-856.278011717513,2183.334070572314,692.4905195856392],[-802.9209008400904,2063.774614974118,644.3893485958228],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-3245.054082824729,9091.828348843674,3043.4620032786183],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-4184.85002425792,11952.135486261173,4059.9963080962652],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"
5100,30,0.6076096500000001,0.62456844,0.0826183498286845,0.35269726791550166,0.3526913980357833,0.002096341206447679,0.0012192046413564382,0.0012194541370531802,1.382064556358414E-4,99,"[[-869.7260957944834,2204.380301169077,698.3396891468047],[-3211.603002393763,8985.644027921046,3004.0150026201254],[-3069.578232748299,8516.443351783984,2818.492204071673],[-1388.6947161556482,3525.7605378925205,1232.945945255414],[-3254.974097426131,9102.351610424972,3049.9633390074227],[-832.3663542056265,2114.9445440440845,668.7281114469853],[-1757.5207436726232,4565.126816774186,1594.4146498261389],[-3434.5990573842387,9731.278992941912,3244.6285491099643],[-2972.267138882367,8203.992613356457,2684.2354125133525],[-3452.0716255188195,9760.939599970774,3269.562840359828],[-3023.553857339405,8337.994140661986,2753.809441070017],[-1828.0433308182933,4808.34258626438,1665.541170011994],[-902.4072293642093,2262.860200346685,733.36036930046],[-2858.937137494495,7953.067209964185,2593.01481117003],[-1856.0762932211603,4881.912234399405,1694.6406957679799],[-1659.6724361598879,4291.587609231497,1451.5278603594627],[-3793.7761849651047,10888.695755676135,3617.4877635333387],[-4221.392746808043,12105.991719002166,4099.9616792506595],[-3528.1124302824096,10063.653837948097,3405.5805387453524],[-1852.6629492630634,4871.375487243611,1690.1120069508406],[-4178.91528709216,11921.19522116403,4039.5986013296942],[-3467.926000329966,9815.139912395034,3280.7297139880816],[-2975.980239675299,8207.148728180158,2686.1692536055066],[-2318.3367085675764,6334.370104034874,2071.3531461193757],[-2819.991624019204,7868.759647156203,2565.094585021802],[-1704.2567311168566,4416.256706439893,1527.7742215896592],[-1765.873730101208,4566.815858604384,1596.5741704570205],[-1958.913856718262,5233.182651088711,1849.2442995013039],[-1644.2806767943657,4249.744999061582,1451.3259345072559],[-2120.239314598423,5926.349850310525,1961.3259249603032],[-1931.4850932423253,5135.663989279888,1803.370691192035],[-963.5306173207972,2424.9117912636552,796.7256757665107],[-3345.4377252590893,9360.970132379243,3202.5098210549977],[-957.7903701998323,2409.3552540579553,787.8805554884176],[-4323.471191525438,12545.458741321241,4263.739976891207],[-1944.6601628536541,5182.323176404831,1817.7716160975212],[-4371.927306156617,12708.540612126277,4336.680049344318],[-1277.9314077749395,3219.409431931929,1070.6195388746576],[-3759.9713580465027,10819.114913352296,3579.667073838799],[-1294.5641842539103,3244.97403894106,1096.3353969101547],[-1412.8866461009404,3581.568498365908,1260.3956793507887],[-1271.3507160140196,3195.453044849182,1060.9959479764923],[-2756.6452848207305,7748.0128733089905,2520.527245137899],[-2505.157105260731,6940.696210994013,2329.657470792318],[-1325.9591662596304,3317.106298080417,1155.5756882752175],[-1627.7948262575278,4212.345715914544,1436.0010482817156],[-721.236512893821,1882.6751532008282,598.1564755091764],[-1234.321775093473,3073.6753455785743,1030.21811903581],[-1220.1022850712295,3055.582833515578,1001.9899490465181],[-3241.6659937239874,9096.220959021039,3035.78309002788],[-2567.7920906636577,7101.930346996177,2396.8375170751533],[-1856.7998580333435,4890.144112447671,1696.732437653061],[-947.087838962052,2375.526904535461,777.6901075093953],[-1561.0095598869675,4111.673262867276,1364.7871588173343],[-1161.3150953960214,2880.840056473597,964.6729869693753],[-3275.110014163829,9176.795925949185,3092.917434928115],[-1663.3149087737322,4298.370141107608,1473.118781019532],[-4375.014365527943,12725.528886343283,4336.884705589136],[-2252.4948835641776,6186.7251806374,2036.3036157944914],[-2866.5895907224162,7975.550523323425,2600.6050193439114],[-3032.177089518512,8371.382914202215,2764.619816764974],[-2967.933801624352,8186.359862660475,2681.365698872055],[-3860.7684837122606,11029.37421906966,3682.518129087858],[-2387.0909211049843,6497.501381343475,2166.0539084368734],[-1447.7618475572374,3674.3710082039024,1303.2528796496224],[-2418.6904291330966,6603.1924807495025,2195.987573852802],[-2302.8978554783375,6291.840373222348,2069.0412210810505],[-3768.9582558662164,10828.343653501708,3583.890294523222],[-2169.120591789816,6032.301423000957,1997.628271550495],[-1545.179462399671,4080.69261551961,1353.899179085029],[-3449.0724599520317,9772.099611698632,3260.2196851138438],[-2570.1665861907454,7116.323784638148,2413.6137570663905],[-2146.72437056375,5981.987394228258,1982.444004807408],[-3929.6232598307183,11190.821742051307,3744.136303108636],[-678.4472069303895,1789.5497557661647,570.73556867618],[-912.2631475067162,2295.572458172567,740.3432516339735],[-4041.565891270949,11447.409961373793,3867.728258798147],[-2327.453652207977,6346.307001293914,2093.6341834554964],[-1191.1843148785024,2964.4888055609367,986.6719763113423],[-1120.9565545427834,2800.7543188245727,933.5181383207387],[-3752.627410092928,10797.60045331889,3570.577306320331],[-4400.706753474891,12882.848107580185,4416.1528732052675],[-4244.691429236841,12193.28832168794,4134.277823295854],[-802.9209008400904,2063.774614974118,644.3893485958228],[-793.9444367645792,2038.9547801500848,641.5351785060174],[-1123.5529834737868,2801.7743962832524,936.3148007826087],[-2789.147824135388,7806.462501041911,2544.9845046902155],[-3978.1490336585416,11291.822350288947,3798.826188669569],[-2552.1872051925407,7075.42003186567,2383.81472553638],[-4051.124980993463,11472.010306277156,3878.1423955746213],[-4028.585317439016,11395.86610864165,3854.3271835152395],[-2404.4408594332185,6563.738514074398,2180.932546427103],[-2415.3037641810183,6596.863062687863,2192.3208825771367],[-2271.4144965265373,6235.996843906457,2046.1483420857633],[-648.5451002605291,1722.1394849068972,557.9777461279363],[-626.1283773428319,1673.7749302978632,549.1595220133014],[-614.5214220920386,1654.7793179139549,545.8723298583392],[-617.890929986025,1665.6228999940158,543.9495000912407],[-606.6608529798909,1640.1507407945764,540.576626032012]]"


==> plotsdata/acapulco_linux-2.6.33.3_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.30708815,0.32584566333333337,0.0951943300747168,0.22913536802321444,0.22984204237165426,0.004946531053297104,8.905759018019374E-4,8.923455466990612E-4,6.64478225820698E-5,99,"[[-30673.84727860827,91561.4626033091,30362.817354428185],[-18664.694945094645,56120.38585679746,18611.79035706522],[-9645.105115616692,28619.215252234866,9315.459165650274],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30375.65157758613,90796.87083197194,30056.68729333046],[-14862.464693477219,44377.341919010556,14565.503710820905],[-283.9600453742599,965.0060612390981,326.91343867026404],[-15870.2436484663,47173.39458270474,15720.318670377412],[-302.99099371293937,951.3140930703355,351.211706426579],[-324.95704190599554,1020.7116307994354,339.3880453785494],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-281.8114543274731,956.9984458354382,336.36583811227194],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-294.4606549388723,970.9000874945508,337.23556943344164],[-30673.84727860827,91561.4626033091,30362.817354428185],[-15862.730427846218,46956.30701190716,15667.199339059736],[-30673.84727860827,91561.4626033091,30362.817354428185],[-18753.948920240775,56113.17547261128,18700.05311898159],[-9780.494066985115,29493.905053400173,9769.829387939051],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30655.789802765896,91660.56245523208,30378.226514573715],[-30673.84727860827,91561.4626033091,30362.817354428185],[-16466.480008711667,49111.4059682776,16028.783515409004],[-316.88794118991535,993.2836944048743,349.4554732265515],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-292.68056786896426,950.4406621180634,345.3578262676468],[-30673.84727860827,91561.4626033091,30362.817354428185],[-8848.659797777747,26423.568433923105,8650.433940123883],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30670.945368219775,91600.30820807577,30330.98173612518],[-30673.84727860827,91561.4626033091,30362.817354428185],[-307.0436253767229,968.2215202571218,345.152749298976],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-307.4216928569455,988.467430933618,336.49732606572604],[-274.20867803732284,975.7301597442091,345.9105785473221],[-15860.215288354855,47506.73830461489,15725.888585138804],[-9586.291986392069,28955.517916773948,9793.377198189875],[-30712.311290400638,91705.91010770832,30401.76264780126],[-30673.84727860827,91561.4626033091,30362.817354428185],[-15311.43643326301,46157.580808044135,15293.56452464689],[-18671.44915467419,55664.524578422745,18464.444721753964],[-18647.019542411967,55435.01998411684,18411.65197331075],[-30690.298302614814,91667.9145660912,30401.124922140258],[-18742.472479724005,55590.770559844,18257.35541481804],[-30673.84727860827,91561.4626033091,30362.817354428185],[-15650.353074977307,46163.14387331734,15288.777843758515],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-298.85840553983775,970.3302146722009,328.2035644827625],[-30628.67584189277,91438.85086072555,30288.716691103655],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-312.1339689638965,986.884446573088,352.1711609361439],[-30673.84727860827,91561.4626033091,30362.817354428185],[-8920.689246260494,26500.867832109965,8735.038274922816],[-315.5521622010439,982.1196850914072,331.8251080551051],[-307.12776940253616,953.5358813267895,341.59725823144606],[-15597.747915905136,46468.46618479214,15474.30639236576],[-295.3663540425394,945.9023095349567,334.561278153676],[-30673.84727860827,91561.4626033091,30362.817354428185],[-284.5789643552829,949.4719323640179,343.38970584481183],[-293.0011227513787,967.1098094798581,344.1240774466145],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30574.909057716963,91286.09116352127,30273.74464740792],[-9148.961169624625,26982.932968628476,9056.143916026185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-9436.315757162154,28507.103054801737,9110.018622507567],[-30669.89362667633,91562.86207813279,30340.03194936119],[-30703.05200235366,91681.55982186747,30385.24045388735],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-15744.710149718438,47077.29073427526,15477.344805679386],[-14557.940015853743,43564.15120840945,14587.891960996343],[-315.20339497248386,1010.0810144236218,353.44186230711676],[-18781.648241454306,56095.117681320095,18554.79301008059],[-9282.508194653137,27763.481544228798,9262.250459466415],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-319.455009782776,969.6662654139202,338.84306884294824],[-289.95777793767076,946.7955141015019,340.37242703891263],[-313.44691520934975,963.8234180537088,336.88915984162696],[-30673.84727860827,91561.4626033091,30362.817354428185],[-15569.911778451546,46786.55948364064,15549.770590212675],[-9294.424956262419,28057.1958865457,9279.409465790655],[-300.94502774056286,962.3507955372173,338.3813420602113],[-30673.84727860827,91561.4626033091,30362.817354428185],[-30673.84727860827,91561.4626033091,30362.817354428185],[-295.4862890601847,960.4662627878747,341.8119736597933],[-18738.83912154512,56058.367496730665,18530.43795560411],[-30586.609081593462,91467.60122982506,30286.945005676367],[-294.6426460139236,967.7412863743544,338.84608963287224],[-30673.84727860827,91561.4626033091,30362.817354428185]]"
300,30,0.32756240000000003,0.34708984000000004,0.09878791216780629,0.23218893703560653,0.23269463959567876,0.006067349562099505,0.0012346578751443779,0.001231605687493281,5.439592120079456E-5,99,"[[-344.17599518745203,1052.4873740007256,346.10539035414797],[-9437.082855480636,28519.14673531714,9112.056130803796],[-341.71282157533454,1033.0345215631944,353.3211255314934],[-30514.338933233597,91161.19094414826,30166.161783871506],[-15303.246458901836,46139.65457517961,15291.37233583566],[-30615.332844861507,91426.68096865473,30322.131753618833],[-30656.69339088126,91502.7529230515,30309.0814269074],[-18785.36014669525,56109.218001891946,18561.438785671566],[-18583.497488852445,55235.38477379058,18347.148792205546],[-16462.942512039826,49098.67654329804,16023.716149063262],[-336.57414699130766,1070.2931252236776,357.2754780085631],[-30637.073439224157,91472.33580258646,30340.48665748429],[-8927.563225737234,26517.794301976508,8737.59989555952],[-8791.503747907014,26138.044628610274,8621.66399669249],[-30673.596239989918,91549.02420910969,30358.876229603396],[-322.0835591425034,1008.6860799098615,336.48222321171994],[-9623.619505636896,28568.523559572914,9296.107718038382],[-8879.18227620739,26504.70221705954,8681.246057022614],[-332.3969742353699,1019.037230225738,341.48173695533114],[-30620.895252706774,91419.51370347194,30284.64493531653],[-30698.56262041082,91670.23940890512,30375.757650814296],[-18677.337263338697,55678.694662811875,18464.980546228733],[-18740.729945663315,55573.740844107124,18253.88093803452],[-14560.118510708891,43583.79381875541,14590.831046965655],[-14870.803163524108,44408.738046173916,14573.144514584785],[-30585.66858282639,91453.88909497503,30275.896550744525],[-15652.381351052689,46181.17700681313,15292.088155745976],[-9777.239067911305,29474.791081352276,9760.349860218603],[-30673.02474673636,91546.27706939311,30357.040971252183],[-9783.35923816624,29512.42601422147,9775.56859357656],[-9784.200493669994,29506.877989870736,9773.526603009665],[-9436.828068763281,28523.321923083844,9116.060987186513],[-320.52274305480404,978.5228415125125,341.65686947975775],[-14567.737808053427,43600.230846094644,14604.550024569042],[-304.96704509601466,960.0285973501875,335.1441211179475],[-9350.461758254289,28319.287422962967,9097.686909937062],[-18662.33502939404,56104.9588733472,18603.05049916445],[-18738.108668388035,56026.24450234105,18520.973588212946],[-15862.066277950076,46937.95854966581,15658.27422795681],[-18674.645792778312,56139.36965200965,18612.172412405256],[-30663.111129975776,91586.24424779556,30329.986501733296],[-333.58096136985677,1033.4046562424478,346.0469174802738],[-9780.815222324862,29505.36903230619,9771.157540447106],[-343.7685171335352,1059.4762561502544,363.0454763268018],[-354.8246555094718,1107.0423056975492,375.61454424983873],[-9428.959885824574,28495.021826254728,9106.320860857852],[-345.8781928747006,1094.5858672420134,383.6884662874549],[-9639.538396088392,28605.589051614563,9308.432961277864],[-15735.957704683071,47058.54739442695,15473.240790318869],[-18760.68961304768,56127.098041162666,18702.670283991974],[-15742.87990954673,47064.82708491426,15476.84536545101],[-340.1975064560271,1075.2672328341866,365.26674502067914],[-28678.990971886633,85547.30655499478,28391.580072578705],[-9181.767554720995,27652.961301217085,9149.511348016893],[-9796.454320230407,29533.413714575843,9781.23937600591],[-30665.783216444805,91513.35240300112,30340.405552303622],[-15312.171168803345,46176.38317780399,15301.044135936778],[-9280.456381270316,27748.450127601678,9255.53151231595],[-14567.587951577741,43574.22388012361,14589.352172361914],[-9345.700613548672,28307.40522941944,9100.076577606123],[-9645.105115616692,28619.215252234866,9315.459165650274],[-30375.65157758613,90796.87083197194,30056.68729333046],[-14862.464693477219,44377.341919010556,14565.503710820905],[-283.9600453742599,965.0060612390981,326.91343867026404],[-15870.2436484663,47173.39458270474,15720.318670377412],[-15862.730427846218,46956.30701190716,15667.199339059736],[-18753.948920240775,56113.17547261128,18700.05311898159],[-9780.494066985115,29493.905053400173,9769.829387939051],[-308.60341063292884,954.7902204415352,329.6730529452687],[-16466.480008711667,49111.4059682776,16028.783515409004],[-8848.659797777747,26423.568433923105,8650.433940123883],[-30670.945368219775,91600.30820807577,30330.98173612518],[-15860.215288354855,47506.73830461489,15725.888585138804],[-30712.311290400638,91705.91010770832,30401.76264780126],[-15311.43643326301,46157.580808044135,15293.56452464689],[-18671.44915467419,55664.524578422745,18464.444721753964],[-18647.019542411967,55435.01998411684,18411.65197331075],[-18742.472479724005,55590.770559844,18257.35541481804],[-15650.353074977307,46163.14387331734,15288.777843758515],[-298.85840553983775,970.3302146722009,328.2035644827625],[-30628.67584189277,91438.85086072555,30288.716691103655],[-8920.689246260494,26500.867832109965,8735.038274922816],[-315.5521622010439,982.1196850914072,331.8251080551051],[-15597.747915905136,46468.46618479214,15474.30639236576],[-295.3663540425394,945.9023095349567,334.561278153676],[-30574.909057716963,91286.09116352127,30273.74464740792],[-9148.961169624625,26982.932968628476,9056.143916026185],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-9436.315757162154,28507.103054801737,9110.018622507567],[-30669.89362667633,91562.86207813279,30340.03194936119],[-30703.05200235366,91681.55982186747,30385.24045388735],[-15744.710149718438,47077.29073427526,15477.344805679386],[-14557.940015853743,43564.15120840945,14587.891960996343],[-18781.648241454306,56095.117681320095,18554.79301008059],[-9282.508194653137,27763.481544228798,9262.250459466415],[-319.455009782776,969.6662654139202,338.84306884294824],[-313.44691520934975,963.8234180537088,336.88915984162696],[-18738.83912154512,56058.367496730665,18530.43795560411],[-30586.609081593462,91467.60122982506,30286.945005676367]]"
400,30,0.34999415,0.36815261000000005,0.10146724263150612,0.23621641379891112,0.23795268433836345,0.00820842686306641,0.0011495119456524493,0.0011580330292138173,6.359472743246653E-5,99,"[[-30624.56794284368,91406.54673137436,30282.128924004588],[-16457.00037946105,49083.46822116457,16021.77884617624],[-18791.05728966453,56109.349350364326,18564.575476384154],[-14562.090840723129,43574.68496286417,14587.781209050629],[-8934.180869019463,26530.46407403716,8737.671766218778],[-14556.02102860436,43530.85739103347,14576.732089000374],[-18782.49053022218,56123.5217216433,18564.041552986022],[-9649.921607797061,28633.05467043584,9318.640000883459],[-30644.433552848,91477.507996712,30300.45132339474],[-30360.47861718523,90763.93414667142,30053.48415978582],[-390.2019951437209,1229.9545501682524,440.6687150363028],[-14583.359305604516,43375.44344656571,14418.587957999502],[-16448.497672710448,49051.7809002887,16005.666951479807],[-30697.171783716258,91653.4311859266,30367.266326205932],[-8907.12581923263,26488.302441222782,8717.731861552544],[-8922.227696562108,26487.51452692069,8735.73405925092],[-398.2669237470643,1232.3593408079066,399.127553603339],[-14555.645330491287,43569.74303814018,14593.125877429562],[-14867.637166822044,44394.53498596243,14572.085103445736],[-8703.034061596998,25864.97968264685,8539.71166737673],[-26880.367980686475,79801.44680276219,26415.63679037956],[-9651.517776399118,28649.319958163378,9326.630531445886],[-14877.374684019944,44421.59126578313,14580.56410308407],[-30374.25070941255,90779.79535887351,30052.093523992673],[-18748.944651647915,55973.56867832757,18492.52858995227],[-352.5926547301387,1070.1940044835678,347.4558144598803],[-9653.355498019642,28630.796140009134,9324.566375418206],[-16452.49816250907,49074.18188891135,16015.693113217623],[-30573.656943701073,91271.00306766122,30272.7727203962],[-16488.005937917907,49178.76169337897,16045.154190926462],[-374.7556321524982,1157.903015731471,388.4342769501997],[-18736.00008336798,55575.22568994379,18254.6298435428],[-360.9496726238185,1110.5776638722184,359.29414398332403],[-15642.62780383642,46134.95017695437,15276.323265958146],[-14859.328555551547,44385.26347751363,14562.969687238356],[-366.277417906762,1124.783252314806,374.46246308719935],[-25803.278500822675,76834.7772420704,25298.404856133602],[-14561.532786373273,43579.08913230666,14589.95939116398],[-30372.750128565014,90782.52256911843,30050.160523956583],[-379.8471318676103,1152.015580989334,406.54123979238074],[-8866.2542436127,26464.101027506887,8662.993453331315],[-15649.115595280866,46168.78263063438,15289.266510211368],[-8853.260603392335,26448.43264381627,8667.643640595816],[-25803.214335029945,76847.275637204,25303.059008211374],[-383.51974209754536,1189.9419318344135,416.24824667907313],[-30618.44832512047,91405.34926421616,30283.86109197711],[-346.5202187435188,1022.8927959469346,360.79119214878375],[-18592.541407042358,55246.95270892245,18352.954836632107],[-18729.54995281139,55543.347260951625,18241.61020427663],[-394.4188813057967,1186.2011711150817,392.8539241423868],[-9795.392499252655,29508.425249847234,9765.606517605955],[-7807.708968087361,22931.53063053226,7592.886462894796],[-25804.225199658715,76853.15219706859,25302.66829356683],[-8886.269830009353,26518.276967563605,8689.29187536401],[-25811.539373913052,76866.40735296343,25306.739972297368],[-344.17599518745203,1052.4873740007256,346.10539035414797],[-30514.338933233597,91161.19094414826,30166.161783871506],[-30656.69339088126,91502.7529230515,30309.0814269074],[-18785.36014669525,56109.218001891946,18561.438785671566],[-18583.497488852445,55235.38477379058,18347.148792205546],[-16462.942512039826,49098.67654329804,16023.716149063262],[-8927.563225737234,26517.794301976508,8737.59989555952],[-8791.503747907014,26138.044628610274,8621.66399669249],[-9623.619505636896,28568.523559572914,9296.107718038382],[-8879.18227620739,26504.70221705954,8681.246057022614],[-30620.895252706774,91419.51370347194,30284.64493531653],[-18740.729945663315,55573.740844107124,18253.88093803452],[-14870.803163524108,44408.738046173916,14573.144514584785],[-15652.381351052689,46181.17700681313,15292.088155745976],[-9784.200493669994,29506.877989870736,9773.526603009665],[-15862.066277950076,46937.95854966581,15658.27422795681],[-9639.538396088392,28605.589051614563,9308.432961277864],[-28678.990971886633,85547.30655499478,28391.580072578705],[-9796.454320230407,29533.413714575843,9781.23937600591],[-14567.587951577741,43574.22388012361,14589.352172361914],[-9645.105115616692,28619.215252234866,9315.459165650274],[-30375.65157758613,90796.87083197194,30056.68729333046],[-14862.464693477219,44377.341919010556,14565.503710820905],[-283.9600453742599,965.0060612390981,326.91343867026404],[-9780.494066985115,29493.905053400173,9769.829387939051],[-308.60341063292884,954.7902204415352,329.6730529452687],[-16466.480008711667,49111.4059682776,16028.783515409004],[-8848.659797777747,26423.568433923105,8650.433940123883],[-30712.311290400638,91705.91010770832,30401.76264780126],[-18647.019542411967,55435.01998411684,18411.65197331075],[-18742.472479724005,55590.770559844,18257.35541481804],[-15650.353074977307,46163.14387331734,15288.777843758515],[-298.85840553983775,970.3302146722009,328.2035644827625],[-30628.67584189277,91438.85086072555,30288.716691103655],[-8920.689246260494,26500.867832109965,8735.038274922816],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-30574.909057716963,91286.09116352127,30273.74464740792],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-14557.940015853743,43564.15120840945,14587.891960996343],[-18781.648241454306,56095.117681320095,18554.79301008059],[-319.455009782776,969.6662654139202,338.84306884294824],[-313.44691520934975,963.8234180537088,336.88915984162696]]"
500,30,0.3720359,0.38985004666666667,0.10425805680856726,0.2436037405754898,0.24517670886792003,0.010263703637956246,0.0011117131681025712,0.0011225175978475709,7.82308787131915E-5,99,"[[-407.53566998274283,1284.3692842187852,456.89611704708085],[-13707.492760166739,40894.65063494454,13407.055476355596],[-16459.75974177298,49077.33699757837,16021.978318899257],[-14562.172947932264,43547.58332550335,14579.669416358012],[-26872.290024635295,79811.05186726052,26420.48912230059],[-14585.977838646846,43355.39456005322,14413.2453875738],[-14882.427420354441,44431.137005077144,14576.38626313635],[-14550.622888235901,43516.81892902545,14580.441042567882],[-30076.89580928319,89967.43984402386,29779.86825876463],[-8929.017331401195,26498.11596289796,8741.423917259586],[-8839.990607267087,26228.046558354526,8658.806534111458],[-400.3186529650816,1228.9479448153181,423.14198290572944],[-7459.604491800614,22204.640449287363,7293.157909741766],[-18726.12433743428,55556.34235673716,18246.084052075967],[-25683.707168026154,76536.50741637207,25159.057061323314],[-9663.827503673683,28683.07109018372,9333.431535880636],[-25791.03960543617,76818.47033767327,25296.096901148052],[-18736.278427111793,55578.58609035491,18251.419011769933],[-28636.709928482524,85449.0004373301,28363.132878836663],[-30105.091733530968,89889.82288292036,29765.066897331188],[-15616.817571863687,46024.592930470244,15230.48953662942],[-414.192867509167,1235.417043291888,384.89686073976117],[-15657.1805259336,46167.57642066125,15285.942516576388],[-28433.890497935456,84827.62423789038,28140.66348052366],[-7849.429119759028,23048.763430415944,7621.875569197435],[-30102.29427467003,89888.10237905492,29761.691773151702],[-8788.961150308329,26130.874702354304,8623.900985152588],[-30630.218207291597,91384.63652769908,30276.708815676797],[-18715.201059656425,55541.813252260516,18237.000682867645],[-24565.430774209035,73101.6083601608,24126.03098570278],[-28633.302800020563,85421.38058977958,28356.10727962056],[-25787.632844464035,76796.58713097306,25284.467988706256],[-16488.890624841773,49180.697172910135,16040.057087988103],[-7818.561341871539,22966.39195065474,7589.505123279823],[-9798.763863943439,29521.78073437448,9767.431254537121],[-8939.557061388872,26523.827428524048,8747.90778376558],[-8836.037027500477,26229.490942942433,8648.73591718229],[-9627.184237424197,28576.4176399749,9294.711253570114],[-9653.911923128386,28629.477578961214,9328.611671525658],[-440.7729426988955,1307.5398053241042,468.301987840538],[-17334.329475264647,51673.671122989705,17178.232458609193],[-9657.05221919291,28656.041244435448,9325.14185494901],[-8799.785931661267,26162.061099516577,8636.278249480256],[-18752.19541230454,55599.489246046476,18267.207893244115],[-25791.34713313762,76792.95220589307,25291.208870110928],[-15663.08265817287,46176.15195063733,15288.756163493674],[-8792.361558141765,26111.298428686016,8611.838363662384],[-24564.37493827487,73154.4422353497,24102.88413084944],[-385.5450909868457,1168.481017489946,387.4426550190185],[-17576.816622704573,52239.949456372735,17172.45888354944],[-397.5494658123955,1222.2494559812956,400.76562222475076],[-9655.856368783476,28638.911425594863,9327.42885131833],[-28666.638672316378,85508.9091571878,28379.120827890798],[-18728.65364150473,55557.3480803307,18251.17754173461],[-14833.538130330406,44315.99659378783,14546.949333540548],[-25798.140511612102,76824.0629930557,25289.62608802377],[-9813.882613635706,29578.2543563594,9784.464041062085],[-28639.510100169264,85450.12001272553,28368.167604345832],[-18791.05728966453,56109.349350364326,18564.575476384154],[-8934.180869019463,26530.46407403716,8737.671766218778],[-14556.02102860436,43530.85739103347,14576.732089000374],[-14583.359305604516,43375.44344656571,14418.587957999502],[-16448.497672710448,49051.7809002887,16005.666951479807],[-30697.171783716258,91653.4311859266,30367.266326205932],[-398.2669237470643,1232.3593408079066,399.127553603339],[-14867.637166822044,44394.53498596243,14572.085103445736],[-8703.034061596998,25864.97968264685,8539.71166737673],[-26880.367980686475,79801.44680276219,26415.63679037956],[-352.5926547301387,1070.1940044835678,347.4558144598803],[-9653.355498019642,28630.796140009134,9324.566375418206],[-16488.005937917907,49178.76169337897,16045.154190926462],[-18736.00008336798,55575.22568994379,18254.6298435428],[-15642.62780383642,46134.95017695437,15276.323265958146],[-14859.328555551547,44385.26347751363,14562.969687238356],[-25803.278500822675,76834.7772420704,25298.404856133602],[-25803.214335029945,76847.275637204,25303.059008211374],[-18729.54995281139,55543.347260951625,18241.61020427663],[-394.4188813057967,1186.2011711150817,392.8539241423868],[-9795.392499252655,29508.425249847234,9765.606517605955],[-7807.708968087361,22931.53063053226,7592.886462894796],[-25804.225199658715,76853.15219706859,25302.66829356683],[-25811.539373913052,76866.40735296343,25306.739972297368],[-344.17599518745203,1052.4873740007256,346.10539035414797],[-30656.69339088126,91502.7529230515,30309.0814269074],[-16462.942512039826,49098.67654329804,16023.716149063262],[-8791.503747907014,26138.044628610274,8621.66399669249],[-18740.729945663315,55573.740844107124,18253.88093803452],[-28678.990971886633,85547.30655499478,28391.580072578705],[-14862.464693477219,44377.341919010556,14565.503710820905],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-18742.472479724005,55590.770559844,18257.35541481804],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-319.455009782776,969.6662654139202,338.84306884294824],[-313.44691520934975,963.8234180537088,336.88915984162696]]"
600,30,0.39342245000000003,0.41203156333333335,0.10695131379425998,0.25132145957854735,0.25310734881834634,0.01270806420539868,0.0011021151435030875,0.0011056757892780223,8.213806830257165E-5,99,"[[-17582.132643202196,52275.470763286095,17179.446674404957],[-23488.03469005912,69489.58325342262,22895.226068890817],[-7463.641870702286,22203.319972995087,7293.525348018941],[-451.2784191005356,1336.1976360460399,487.2628287823094],[-24307.70227060115,72179.08095699131,23775.92741231471],[-12613.74848581516,37350.30522898499,12368.323208943482],[-7849.425160194339,22995.559277012726,7615.102364667409],[-24562.344428438857,73205.14066585878,24109.706990433722],[-14894.168993111462,44434.04827474576,14582.950417351565],[-13713.744043679317,40907.587787604076,13414.355790153228],[-12331.17490471881,36925.46997795998,12303.366660019996],[-16448.88490108223,49030.05199509437,16009.586958297574],[-15621.347226456306,46015.56918028738,15227.543228582119],[-15631.342374104723,46055.17682515779,15235.653063223135],[-16460.448661725615,49074.80972463792,16021.327749115617],[-24374.823625190893,72713.37184833239,23962.384812654735],[-7804.608770965203,22945.99903132765,7594.217928337771],[-28649.128064675824,85435.73400571092,28369.059430950627],[-7814.46256009335,22947.047676496088,7596.712564631317],[-24548.587880794184,73054.53914557518,24115.150287782024],[-26876.621039304766,79794.72597690955,26408.79595692014],[-28424.413898549035,84821.89086951874,28140.049995422112],[-13520.810451235597,40098.71820467983,13410.036905020794],[-448.94717351438,1433.9742700231004,472.37902247789793],[-9154.08788149276,27107.509082501165,8835.52739323392],[-560.3697167288827,1644.3500173114392,522.5644504470089],[-24625.33487216789,73242.06359785364,24149.926129473664],[-26872.43579251991,79782.93349212295,26406.14328982343],[-14087.708496175168,42082.05362139862,13831.076546344524],[-12765.334037551636,37971.44820739494,12325.919383540022],[-429.67621395453597,1299.5993369434952,428.95205264023815],[-7488.98477125788,22296.110572675505,7313.218161719425],[-417.6127125528018,1255.3546235539566,416.412789776198],[-24554.14263636222,73050.16327341751,24117.04456126907],[-25735.694305308713,76611.66906362127,25209.90095150355],[-14025.829021180898,41898.36187540575,13779.540733379514],[-13759.590458592638,40956.34666242585,13226.257929870884],[-15624.88346731287,46022.783904318,15223.331319765739],[-30091.52993700363,89840.70070279174,29747.163589236636],[-26812.45962663043,79589.4722188151,26323.80906814819],[-14864.058025382776,44362.92528894555,14551.059393076179],[-7839.809001805878,23035.54982966865,7600.5768655492475],[-23160.678896683217,68750.39489783926,22703.425398328098],[-13814.500756629946,41153.85066129722,13419.52408971071],[-7836.575337304887,23008.37711977773,7601.235241125747],[-446.40923105534654,1339.6894375504087,457.28594047282814],[-13675.182010558781,40849.47906099239,13386.675135098747],[-7392.694979566373,21982.06792153665,7222.029300099727],[-14644.810241007315,43030.00272480792,14181.734105813457],[-25494.93057138599,75809.47741040363,25092.437682138516],[-13707.492760166739,40894.65063494454,13407.055476355596],[-7459.604491800614,22204.640449287363,7293.157909741766],[-9663.827503673683,28683.07109018372,9333.431535880636],[-18736.278427111793,55578.58609035491,18251.419011769933],[-30105.091733530968,89889.82288292036,29765.066897331188],[-414.192867509167,1235.417043291888,384.89686073976117],[-28433.890497935456,84827.62423789038,28140.66348052366],[-7849.429119759028,23048.763430415944,7621.875569197435],[-30630.218207291597,91384.63652769908,30276.708815676797],[-18715.201059656425,55541.813252260516,18237.000682867645],[-24565.430774209035,73101.6083601608,24126.03098570278],[-16488.890624841773,49180.697172910135,16040.057087988103],[-7818.561341871539,22966.39195065474,7589.505123279823],[-9798.763863943439,29521.78073437448,9767.431254537121],[-8939.557061388872,26523.827428524048,8747.90778376558],[-8836.037027500477,26229.490942942433,8648.73591718229],[-9627.184237424197,28576.4176399749,9294.711253570114],[-440.7729426988955,1307.5398053241042,468.301987840538],[-17334.329475264647,51673.671122989705,17178.232458609193],[-9657.05221919291,28656.041244435448,9325.14185494901],[-18752.19541230454,55599.489246046476,18267.207893244115],[-15663.08265817287,46176.15195063733,15288.756163493674],[-24564.37493827487,73154.4422353497,24102.88413084944],[-17576.816622704573,52239.949456372735,17172.45888354944],[-9655.856368783476,28638.911425594863,9327.42885131833],[-9813.882613635706,29578.2543563594,9784.464041062085],[-18791.05728966453,56109.349350364326,18564.575476384154],[-30697.171783716258,91653.4311859266,30367.266326205932],[-8703.034061596998,25864.97968264685,8539.71166737673],[-26880.367980686475,79801.44680276219,26415.63679037956],[-352.5926547301387,1070.1940044835678,347.4558144598803],[-9653.355498019642,28630.796140009134,9324.566375418206],[-16488.005937917907,49178.76169337897,16045.154190926462],[-18736.00008336798,55575.22568994379,18254.6298435428],[-18729.54995281139,55543.347260951625,18241.61020427663],[-7807.708968087361,22931.53063053226,7592.886462894796],[-25811.539373913052,76866.40735296343,25306.739972297368],[-30656.69339088126,91502.7529230515,30309.0814269074],[-18740.729945663315,55573.740844107124,18253.88093803452],[-28678.990971886633,85547.30655499478,28391.580072578705],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-18742.472479724005,55590.770559844,18257.35541481804],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-319.455009782776,969.6662654139202,338.84306884294824]]"
700,30,0.4149283,0.43482437,0.10967502208661782,0.25993197215561364,0.2614571303340082,0.014265746909170957,0.0010939807749412865,0.0010859766043244982,8.823661965778251E-5,99,"[[-7792.884948149548,22870.971095466703,7555.236082957193],[-12708.494507564868,37783.86285595228,12262.896644722532],[-23409.607362767074,69280.0153799939,22836.10687262893],[-13716.494297919104,40756.37789220914,13171.212636417764],[-30073.86833548937,89790.52084538189,29731.987062439137],[-7412.918361662864,22066.935483988294,7240.994158443934],[-9681.631944976021,28740.16461713291,9359.269813706334],[-12226.154825770758,35601.08830982699,11711.822028948207],[-7496.86649096231,22310.791655111385,7313.810609047771],[-7246.324057419303,21547.867274422068,7081.455138362747],[-30614.005211791395,91339.33120279432,30249.385271123025],[-7434.737587181862,22089.532170847273,7257.923821803083],[-9158.561490306281,27136.10374862572,8846.663052105832],[-12141.390787145418,35964.46514048912,11935.62114717011],[-23197.538049187257,68763.81902949211,22697.459455797383],[-15593.92205495728,45948.46305320383,15200.82075792086],[-12579.154562076446,37232.62169982127,12344.35444937222],[-24621.864610843426,73228.28484990138,24141.718648069364],[-13555.25384644684,40349.4641200599,13047.837129302145],[-24334.134354687132,72272.12422892704,23807.527831089807],[-518.0604663890205,1562.3955701740729,498.6877661956623],[-8090.615426237902,24012.8048955578,7737.923483585286],[-23159.11837736384,68770.56322379856,22651.63902268917],[-514.8829819625514,1537.005409843622,506.81756085759406],[-24331.318496201577,72279.7543254605,23806.892900672497],[-13758.876085673444,40956.867135427674,13224.122853406136],[-18635.644688235243,55159.31419454158,18147.329883609527],[-15523.574186279558,45629.26314605957,15120.975107811959],[-25810.75591151414,76812.21073640735,25280.415131768244],[-25503.065074676062,75819.20902370027,25097.46406120073],[-486.9559769393296,1469.524201203842,457.67882402450437],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-540.0521111129258,1580.6042192489288,543.9250317145695],[-503.4404539444848,1536.2743582504727,493.27483718465817],[-23488.114483338977,69473.23326712441,22898.190598331752],[-28132.612080521798,83993.17440422227,27860.731567680108],[-8061.227279644346,23979.692326567492,7707.9884133192545],[-12749.019880485617,37928.019103853636,12315.462553523877],[-24392.371076967564,72554.69186414791,23944.779562155753],[-12253.025049510756,36456.48544647329,11852.455265208986],[-9661.697830500672,28670.0645681043,9331.690615643307],[-14892.850390443653,44424.95672002164,14564.310757836773],[-17569.058441659952,52240.175882236486,17168.564698648723],[-12934.754018915373,37829.19644710785,12470.826060670679],[-7786.079273346258,22783.97007144767,7518.356291715978],[-8732.697420388575,25946.33863951363,8557.248800306417],[-433.51529910458135,1267.2150769050206,398.3121198655601],[-522.0984945825106,1587.898950145656,564.4768340010494],[-17582.132643202196,52275.470763286095,17179.446674404957],[-23488.03469005912,69489.58325342262,22895.226068890817],[-7463.641870702286,22203.319972995087,7293.525348018941],[-24307.70227060115,72179.08095699131,23775.92741231471],[-7849.425160194339,22995.559277012726,7615.102364667409],[-16448.88490108223,49030.05199509437,16009.586958297574],[-15631.342374104723,46055.17682515779,15235.653063223135],[-16460.448661725615,49074.80972463792,16021.327749115617],[-28649.128064675824,85435.73400571092,28369.059430950627],[-26876.621039304766,79794.72597690955,26408.79595692014],[-9154.08788149276,27107.509082501165,8835.52739323392],[-560.3697167288827,1644.3500173114392,522.5644504470089],[-24625.33487216789,73242.06359785364,24149.926129473664],[-12765.334037551636,37971.44820739494,12325.919383540022],[-7488.98477125788,22296.110572675505,7313.218161719425],[-25735.694305308713,76611.66906362127,25209.90095150355],[-13759.590458592638,40956.34666242585,13226.257929870884],[-15624.88346731287,46022.783904318,15223.331319765739],[-30091.52993700363,89840.70070279174,29747.163589236636],[-26812.45962663043,79589.4722188151,26323.80906814819],[-14864.058025382776,44362.92528894555,14551.059393076179],[-23160.678896683217,68750.39489783926,22703.425398328098],[-7392.694979566373,21982.06792153665,7222.029300099727],[-14644.810241007315,43030.00272480792,14181.734105813457],[-7459.604491800614,22204.640449287363,7293.157909741766],[-9663.827503673683,28683.07109018372,9333.431535880636],[-18736.278427111793,55578.58609035491,18251.419011769933],[-28433.890497935456,84827.62423789038,28140.66348052366],[-30630.218207291597,91384.63652769908,30276.708815676797],[-16488.890624841773,49180.697172910135,16040.057087988103],[-9627.184237424197,28576.4176399749,9294.711253570114],[-18752.19541230454,55599.489246046476,18267.207893244115],[-17576.816622704573,52239.949456372735,17172.45888354944],[-9813.882613635706,29578.2543563594,9784.464041062085],[-18791.05728966453,56109.349350364326,18564.575476384154],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-9653.355498019642,28630.796140009134,9324.566375418206],[-16488.005937917907,49178.76169337897,16045.154190926462],[-18729.54995281139,55543.347260951625,18241.61020427663],[-18740.729945663315,55573.740844107124,18253.88093803452],[-28678.990971886633,85547.30655499478,28391.580072578705],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-18742.472479724005,55590.770559844,18257.35541481804],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-319.455009782776,969.6662654139202,338.84306884294824]]"
800,30,0.43620395,0.45792478333333336,0.11080291948940973,0.2701708485307256,0.2706860296598547,0.016759624940452116,0.0010570486622034881,0.0010585312192188674,9.148247138306447E-5,99,"[[-24330.915621257962,72213.5192953126,23778.111507051817],[-15519.862281038615,45615.16282548773,15114.329332220983],[-12245.900631201599,36440.92960093168,11843.220447620703],[-469.9862055649601,1339.719781301324,422.67879540766376],[-14980.742001882782,44353.72396334375,14567.54282699006],[-17381.957231575998,51646.58370561849,17006.734058028887],[-9654.09233372042,28622.61680848827,9312.16448809542],[-13490.741385146934,40015.833622502396,12902.281056356484],[-17538.413285333667,52122.85087682164,17132.892124748734],[-13723.828665119925,40796.842005372295,13172.972981959545],[-22328.173302476833,66118.19428213111,21833.588763379877],[-8109.4175470842765,24062.118134493623,7741.42050730827],[-608.3738863758344,1831.541700567851,603.1606851165687],[-24228.487802169766,71910.0048659399,23682.278010697482],[-17368.101567483023,51575.21122180282,16987.584254703856],[-23371.54057250659,69127.58573803284,22779.631428509892],[-12875.974968453695,37607.01855964515,12419.349565660943],[-7295.513043530354,21690.007880142526,7121.164017591373],[-12195.362656906727,36272.91304682365,11787.868457823424],[-9817.583872805126,29561.769988581305,9784.230192898785],[-22728.032173019055,67430.3251173016,22152.601542519187],[-589.3471476012829,1692.6206502498492,540.4897047692871],[-23481.716023833378,69469.79350468096,22887.08006419486],[-592.9572678812389,1810.7289219346007,592.0528484118192],[-12265.916615498365,36483.073044892866,11860.00392000587],[-9163.229827453626,27097.591944416774,8842.80277469088],[-16220.028305737264,48352.933374703396,15804.13887624452],[-12240.542531563977,35702.712336058205,11747.19890502192],[-573.4105880541634,1716.5120956699998,545.3008287135419],[-23141.402913190068,68735.79922488148,22641.852298900194],[-9650.180900009153,28645.114268366156,9307.198255726658],[-23170.442925751162,68754.7790456936,22636.412581632358],[-568.034480542474,1671.3880718308776,532.8206265348208],[-7242.832777564103,21537.7651158738,7067.239598424011],[-14610.859612282577,42911.94920488012,14152.465549558343],[-7177.635991328776,21404.112867974633,7025.786305439001],[-9109.235912006276,27024.981702577028,8791.109156135659],[-7262.868528438919,21613.26727545521,7092.597125724928],[-28428.771424307386,84809.81291317329,28130.99812051425],[-9186.920299399404,27206.86949578351,8854.493997432568],[-25107.503014878224,74690.02914688594,24631.364646079877],[-7832.693833788112,23200.69495665541,7448.911957620405],[-25733.690569541377,76615.01277070002,25207.05912954241],[-8661.51395318071,25665.240636885654,8361.30320162141],[-15813.710689495514,46794.01527891436,15305.405262123713],[-18672.375040311734,55396.773756003575,18190.58275716914],[-12985.667673378588,38518.17230660036,12466.788659896913],[-14956.80646511844,44256.5719501689,14538.924794955234],[-7847.506678226807,23244.520837398995,7463.349054783756],[-13769.88220027018,40985.74135924038,13240.615717631124],[-8085.721765735891,23966.55202319827,7712.277390550892],[-592.7510572543973,1686.102268867851,583.6361740108114],[-26862.232845735973,79756.5351531939,26387.356378358996],[-13716.494297919104,40756.37789220914,13171.212636417764],[-30073.86833548937,89790.52084538189,29731.987062439137],[-9681.631944976021,28740.16461713291,9359.269813706334],[-12226.154825770758,35601.08830982699,11711.822028948207],[-7246.324057419303,21547.867274422068,7081.455138362747],[-30614.005211791395,91339.33120279432,30249.385271123025],[-7434.737587181862,22089.532170847273,7257.923821803083],[-12141.390787145418,35964.46514048912,11935.62114717011],[-23197.538049187257,68763.81902949211,22697.459455797383],[-24621.864610843426,73228.28484990138,24141.718648069364],[-23159.11837736384,68770.56322379856,22651.63902268917],[-18635.644688235243,55159.31419454158,18147.329883609527],[-15523.574186279558,45629.26314605957,15120.975107811959],[-25810.75591151414,76812.21073640735,25280.415131768244],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-23488.114483338977,69473.23326712441,22898.190598331752],[-28132.612080521798,83993.17440422227,27860.731567680108],[-12934.754018915373,37829.19644710785,12470.826060670679],[-7786.079273346258,22783.97007144767,7518.356291715978],[-16448.88490108223,49030.05199509437,16009.586958297574],[-28649.128064675824,85435.73400571092,28369.059430950627],[-560.3697167288827,1644.3500173114392,522.5644504470089],[-25735.694305308713,76611.66906362127,25209.90095150355],[-30091.52993700363,89840.70070279174,29747.163589236636],[-26812.45962663043,79589.4722188151,26323.80906814819],[-7392.694979566373,21982.06792153665,7222.029300099727],[-14644.810241007315,43030.00272480792,14181.734105813457],[-9663.827503673683,28683.07109018372,9333.431535880636],[-30630.218207291597,91384.63652769908,30276.708815676797],[-16488.890624841773,49180.697172910135,16040.057087988103],[-18752.19541230454,55599.489246046476,18267.207893244115],[-17576.816622704573,52239.949456372735,17172.45888354944],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-18729.54995281139,55543.347260951625,18241.61020427663],[-18740.729945663315,55573.740844107124,18253.88093803452],[-28678.990971886633,85547.30655499478,28391.580072578705],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-18742.472479724005,55590.770559844,18257.35541481804],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-319.455009782776,969.6662654139202,338.84306884294824]]"
900,30,0.45793805000000004,0.4815779466666667,0.1118538229658406,0.277678152371855,0.278776250845988,0.01720924276914416,0.0010196934279003635,0.001027764293848101,9.273954377976271E-5,99,"[[-7268.694150610228,21616.30757709186,7099.181044509558],[-7248.653811290687,21543.789056345904,7065.9180457995435],[-23407.283285853773,69243.95363699149,22790.72028618717],[-607.5447584798956,1836.5155700520104,599.420050841706],[-22615.209233441245,67051.02406344887,22010.84010908021],[-28116.647910689662,83941.52070079713,27848.235118242825],[-24328.32467494529,72184.209183287,23774.03407474665],[-26578.78754123869,78961.27082329987,26138.755566882755],[-9688.639398756102,28749.937801714466,9343.007851634386],[-24216.232689215645,71891.23705834721,23666.21261763915],[-30045.015118388543,89655.43998066908,29680.710579158876],[-619.5086219081733,1834.295687200545,576.3268539984389],[-17164.140049293845,50958.245820923104,16811.829289994574],[-12232.493519636717,35650.65191583638,11723.762167090503],[-12199.470934693449,36276.06128447424,11799.11899153148],[-647.9662620996977,1958.7307588857893,647.642229498365],[-22917.14885436666,68027.45124667608,22420.61751924288],[-22386.10988147649,66303.30494699355,21895.972834077926],[-7835.265510054179,23180.887050447658,7449.120005257035],[-25710.989244317105,76529.7511125972,25171.850061603473],[-15821.576042797673,46797.50568404486,15325.916666124764],[-621.8596835263911,1728.6643047287635,594.5772960108485],[-22691.62215964108,67327.05984250455,22120.879331448312],[-17384.235328308983,51612.00601278924,16989.912461187792],[-28353.96789023375,84587.40471753638,28031.74288340524],[-11924.962994480798,34777.64661970576,11481.12827303875],[-28635.10696840649,85353.14887607055,28226.716614612298],[-13007.829982006124,38535.5565598868,12457.939830724748],[-30072.513946879597,89802.31744607934,29725.43440006733],[-15084.75174994298,44549.03706893172,14592.152029600622],[-18637.526680361345,55156.2795829207,18144.805104171755],[-7835.444939302856,23170.204328137785,7447.072536018055],[-22715.385496888095,67393.57313819838,22137.752976702694],[-23155.394185623198,68636.0295051216,22591.601771091333],[-18635.154268190443,55157.37257466474,18144.827333837726],[-14607.794932095587,42886.98979300118,14138.009617473346],[-13987.289244538004,41104.123942442704,13588.617863901189],[-26772.72502045212,79477.1178394459,26277.437749485336],[-7255.660006287475,21593.066020864542,7089.783454945545],[-15519.862281038615,45615.16282548773,15114.329332220983],[-469.9862055649601,1339.719781301324,422.67879540766376],[-9654.09233372042,28622.61680848827,9312.16448809542],[-13490.741385146934,40015.833622502396,12902.281056356484],[-17538.413285333667,52122.85087682164,17132.892124748734],[-22328.173302476833,66118.19428213111,21833.588763379877],[-8109.4175470842765,24062.118134493623,7741.42050730827],[-608.3738863758344,1831.541700567851,603.1606851165687],[-12875.974968453695,37607.01855964515,12419.349565660943],[-7295.513043530354,21690.007880142526,7121.164017591373],[-12195.362656906727,36272.91304682365,11787.868457823424],[-9817.583872805126,29561.769988581305,9784.230192898785],[-22728.032173019055,67430.3251173016,22152.601542519187],[-589.3471476012829,1692.6206502498492,540.4897047692871],[-9163.229827453626,27097.591944416774,8842.80277469088],[-12240.542531563977,35702.712336058205,11747.19890502192],[-9650.180900009153,28645.114268366156,9307.198255726658],[-7242.832777564103,21537.7651158738,7067.239598424011],[-14610.859612282577,42911.94920488012,14152.465549558343],[-7177.635991328776,21404.112867974633,7025.786305439001],[-9109.235912006276,27024.981702577028,8791.109156135659],[-7262.868528438919,21613.26727545521,7092.597125724928],[-9186.920299399404,27206.86949578351,8854.493997432568],[-25107.503014878224,74690.02914688594,24631.364646079877],[-8661.51395318071,25665.240636885654,8361.30320162141],[-15813.710689495514,46794.01527891436,15305.405262123713],[-8085.721765735891,23966.55202319827,7712.277390550892],[-592.7510572543973,1686.102268867851,583.6361740108114],[-13716.494297919104,40756.37789220914,13171.212636417764],[-9681.631944976021,28740.16461713291,9359.269813706334],[-12226.154825770758,35601.08830982699,11711.822028948207],[-7246.324057419303,21547.867274422068,7081.455138362747],[-30614.005211791395,91339.33120279432,30249.385271123025],[-24621.864610843426,73228.28484990138,24141.718648069364],[-18635.644688235243,55159.31419454158,18147.329883609527],[-15523.574186279558,45629.26314605957,15120.975107811959],[-25810.75591151414,76812.21073640735,25280.415131768244],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-23488.114483338977,69473.23326712441,22898.190598331752],[-12934.754018915373,37829.19644710785,12470.826060670679],[-7786.079273346258,22783.97007144767,7518.356291715978],[-16448.88490108223,49030.05199509437,16009.586958297574],[-26812.45962663043,79589.4722188151,26323.80906814819],[-14644.810241007315,43030.00272480792,14181.734105813457],[-16488.890624841773,49180.697172910135,16040.057087988103],[-18752.19541230454,55599.489246046476,18267.207893244115],[-17576.816622704573,52239.949456372735,17172.45888354944],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-18740.729945663315,55573.740844107124,18253.88093803452],[-28678.990971886633,85547.30655499478,28391.580072578705],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-18742.472479724005,55590.770559844,18257.35541481804],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1000,30,0.47951320000000003,0.5056307766666667,0.11333759604718532,0.2868982874254454,0.2849165334721611,0.016567299645249407,9.733678154977574E-4,9.900610094221956E-4,9.066252381737631E-5,99,"[[-12859.813942815737,37481.633397226,12376.558974659378],[-17536.89681304121,52095.68628870433,17119.593757912407],[-17164.787346600915,50915.85220489911,16812.32370652025],[-681.5284054920227,1907.4092605253898,652.8253587779152],[-13989.948641864623,41117.58542890243,13589.098179029115],[-18643.659527802265,55171.919443777406,18147.73705770652],[-635.4132179458301,1786.4930933702144,609.6923426555009],[-711.3320467343159,2182.433013811213,712.613213293239],[-14406.226922073487,42276.22075894398,13943.39663843219],[-637.7700443887569,1850.4532619794936,592.2205263419235],[-22557.487839668822,66871.16426182976,21937.842040576368],[-13825.570209220752,40597.68446428212,13372.162675556136],[-22353.504949596365,66163.86753929667,21838.77528553671],[-22365.511061643207,66190.92900481739,21846.78720119748],[-7188.314307199687,21316.0977200849,7005.780294790019],[-28647.494428221027,85376.24728562548,28242.877148506577],[-11540.45755617346,34162.80985542587,11082.379376260822],[-722.9841345161835,2183.465992515112,718.9017057463984],[-26811.89071697364,79594.90222483959,26318.209793849914],[-28521.49668326531,85010.83359329992,28112.708545258123],[-7240.0950217565505,21515.523823826745,7072.519164226052],[-18575.996298635248,54957.31373896669,18063.386566281413],[-27721.146533878204,82590.9484893769,27381.940290090344],[-7258.558178707717,21580.04000152449,7077.71529495654],[-12328.288522384813,35906.58976807588,11838.500073629437],[-13498.930829481034,40028.66839263268,12907.691322693212],[-22382.81247885272,66195.79999159988,21723.618479586898],[-26230.04290520277,77886.53121435877,25804.950404210074],[-16425.55729596481,48946.97918677496,15983.356918374086],[-18751.555066621484,55562.44097766585,18269.521356466877],[-17582.53520556075,52279.685917183044,17172.8391701176],[-23310.860223036747,68969.0483743994,22699.802739989194],[-7223.864448228065,21464.002550754558,7062.234817146218],[-8670.714290381857,25687.194233724826,8374.426338418178],[-22086.3183494727,65376.735129357105,21609.240035037794],[-22158.642941095557,65689.98464605903,21613.54384423714],[-12134.297949769802,35323.84125371932,11644.696298042632],[-15068.85428329809,44465.31414961114,14586.583377247838],[-654.985031526485,1849.4022048134364,576.1392414345609],[-25791.31846763105,76738.40247907919,25247.8051341288],[-20114.505490121188,59477.47984031984,19619.909263224068],[-15822.096420990114,46812.297315351076,15311.48403985966],[-11882.507816282363,34649.177477195546,11447.974356859238],[-9717.29202816132,28828.710112997167,9371.015818431046],[-21943.99455288719,65025.14706282633,21357.187671837975],[-16486.51291690389,49155.34394724725,16035.561843154619],[-12227.828379703742,35615.02854740538,11718.07314224838],[-30086.69356029828,89827.94971231729,29741.649950071627],[-7248.653811290687,21543.789056345904,7065.9180457995435],[-23407.283285853773,69243.95363699149,22790.72028618717],[-24328.32467494529,72184.209183287,23774.03407474665],[-9688.639398756102,28749.937801714466,9343.007851634386],[-24216.232689215645,71891.23705834721,23666.21261763915],[-30045.015118388543,89655.43998066908,29680.710579158876],[-7835.265510054179,23180.887050447658,7449.120005257035],[-25710.989244317105,76529.7511125972,25171.850061603473],[-621.8596835263911,1728.6643047287635,594.5772960108485],[-17384.235328308983,51612.00601278924,16989.912461187792],[-11924.962994480798,34777.64661970576,11481.12827303875],[-28635.10696840649,85353.14887607055,28226.716614612298],[-30072.513946879597,89802.31744607934,29725.43440006733],[-15084.75174994298,44549.03706893172,14592.152029600622],[-18637.526680361345,55156.2795829207,18144.805104171755],[-7835.444939302856,23170.204328137785,7447.072536018055],[-14607.794932095587,42886.98979300118,14138.009617473346],[-26772.72502045212,79477.1178394459,26277.437749485336],[-15519.862281038615,45615.16282548773,15114.329332220983],[-469.9862055649601,1339.719781301324,422.67879540766376],[-9654.09233372042,28622.61680848827,9312.16448809542],[-13490.741385146934,40015.833622502396,12902.281056356484],[-9163.229827453626,27097.591944416774,8842.80277469088],[-9650.180900009153,28645.114268366156,9307.198255726658],[-7242.832777564103,21537.7651158738,7067.239598424011],[-7177.635991328776,21404.112867974633,7025.786305439001],[-9186.920299399404,27206.86949578351,8854.493997432568],[-25107.503014878224,74690.02914688594,24631.364646079877],[-8661.51395318071,25665.240636885654,8361.30320162141],[-15813.710689495514,46794.01527891436,15305.405262123713],[-9681.631944976021,28740.16461713291,9359.269813706334],[-12226.154825770758,35601.08830982699,11711.822028948207],[-7246.324057419303,21547.867274422068,7081.455138362747],[-30614.005211791395,91339.33120279432,30249.385271123025],[-24621.864610843426,73228.28484990138,24141.718648069364],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-23488.114483338977,69473.23326712441,22898.190598331752],[-12934.754018915373,37829.19644710785,12470.826060670679],[-7786.079273346258,22783.97007144767,7518.356291715978],[-18752.19541230454,55599.489246046476,18267.207893244115],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-18740.729945663315,55573.740844107124,18253.88093803452],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1100,30,0.50083055,0.52966608,0.11457809475057615,0.292669737149976,0.2897676882218099,0.015517582371280305,9.502146883940436E-4,9.565018529541244E-4,1.0223855981435295E-4,99,"[[-18571.850745401494,54940.297091652275,18056.054516840264],[-21913.846407918685,64852.72374857427,21277.491411318446],[-9190.86048606345,27193.47945028702,8854.607096004891],[-7745.614319013281,22757.848293270195,7308.032815399576],[-7396.072364066755,21783.001727034876,7017.168951545933],[-788.4585097761824,2246.7829871697245,736.2803787364774],[-15799.904261230042,46723.84879439068,15283.332660912585],[-7185.3825007243695,21351.72697633789,7023.611110281527],[-9660.952327858206,28650.041465092803,9311.416472956076],[-23464.412673543542,69378.64662141041,22862.400011805752],[-28465.820868414718,84816.48264172993,28073.47721950174],[-19899.045678591938,58802.826259372574,19413.8340759127],[-21764.923829187715,64379.843637845,21291.62196193049],[-15816.316805054646,46781.53716900382,15298.655915275844],[-11718.041817806125,34045.52491148038,11238.398383893587],[-20109.473645334114,59459.10181683002,19613.900752070225],[-11760.883669821125,34143.54798587225,11312.036628851316],[-15661.213103235761,46238.0984245622,15162.286154970492],[-728.2638762178024,2195.212832195832,724.2468041878495],[-737.4660261812942,2062.7148806761784,647.409240314188],[-9734.471001887536,28869.09749257341,9376.909389712899],[-13942.803505253823,40875.63514664134,13483.858919284881],[-7178.813182923771,21436.8323614336,7023.819577079206],[-8111.85120772591,24034.624971118723,7714.357045543531],[-7184.61938478988,21397.929568616324,7019.201805455823],[-21915.630729500866,64863.807504363715,21290.35777777522],[-11311.423452972056,33069.7069459321,10918.134941477001],[-6993.361125996137,20847.11139273352,6852.377237359283],[-792.1008895600934,2248.6352961600624,733.3272375804071],[-17176.64910985217,50926.420514427766,16815.117448768564],[-11525.146059532683,33525.13650271991,11085.116838432003],[-20089.85354132985,59374.43697665529,19584.839261387464],[-24355.60767712586,72210.7563044737,23788.763398221472],[-17176.40344710534,50959.356397530995,16803.464682092246],[-12092.182997091877,35150.021267647375,11606.857952945722],[-738.7565759223543,2243.5948519104136,742.1393685169742],[-18757.338582365475,55578.52106420897,18276.40866187054],[-11681.757099065195,33985.78301156007,11186.550732681184],[-8118.958525459363,24080.412992713955,7734.2831066374865],[-18454.95838901232,54612.47194003161,17971.601609655438],[-26761.446821821155,79431.8993315597,26272.36662121171],[-17422.695679226203,51661.00298311107,16998.605530643017],[-20115.07251660596,59513.4777911124,19630.792971902203],[-12859.813942815737,37481.633397226,12376.558974659378],[-17536.89681304121,52095.68628870433,17119.593757912407],[-681.5284054920227,1907.4092605253898,652.8253587779152],[-14406.226922073487,42276.22075894398,13943.39663843219],[-22557.487839668822,66871.16426182976,21937.842040576368],[-13825.570209220752,40597.68446428212,13372.162675556136],[-7188.314307199687,21316.0977200849,7005.780294790019],[-28647.494428221027,85376.24728562548,28242.877148506577],[-26811.89071697364,79594.90222483959,26318.209793849914],[-18575.996298635248,54957.31373896669,18063.386566281413],[-27721.146533878204,82590.9484893769,27381.940290090344],[-12328.288522384813,35906.58976807588,11838.500073629437],[-13498.930829481034,40028.66839263268,12907.691322693212],[-22382.81247885272,66195.79999159988,21723.618479586898],[-26230.04290520277,77886.53121435877,25804.950404210074],[-16425.55729596481,48946.97918677496,15983.356918374086],[-23310.860223036747,68969.0483743994,22699.802739989194],[-8670.714290381857,25687.194233724826,8374.426338418178],[-15068.85428329809,44465.31414961114,14586.583377247838],[-654.985031526485,1849.4022048134364,576.1392414345609],[-25791.31846763105,76738.40247907919,25247.8051341288],[-20114.505490121188,59477.47984031984,19619.909263224068],[-9717.29202816132,28828.710112997167,9371.015818431046],[-21943.99455288719,65025.14706282633,21357.187671837975],[-16486.51291690389,49155.34394724725,16035.561843154619],[-30086.69356029828,89827.94971231729,29741.649950071627],[-7248.653811290687,21543.789056345904,7065.9180457995435],[-23407.283285853773,69243.95363699149,22790.72028618717],[-9688.639398756102,28749.937801714466,9343.007851634386],[-24216.232689215645,71891.23705834721,23666.21261763915],[-30045.015118388543,89655.43998066908,29680.710579158876],[-25710.989244317105,76529.7511125972,25171.850061603473],[-28635.10696840649,85353.14887607055,28226.716614612298],[-15084.75174994298,44549.03706893172,14592.152029600622],[-7835.444939302856,23170.204328137785,7447.072536018055],[-14607.794932095587,42886.98979300118,14138.009617473346],[-469.9862055649601,1339.719781301324,422.67879540766376],[-13490.741385146934,40015.833622502396,12902.281056356484],[-9163.229827453626,27097.591944416774,8842.80277469088],[-7177.635991328776,21404.112867974633,7025.786305439001],[-25107.503014878224,74690.02914688594,24631.364646079877],[-8661.51395318071,25665.240636885654,8361.30320162141],[-12226.154825770758,35601.08830982699,11711.822028948207],[-30614.005211791395,91339.33120279432,30249.385271123025],[-24621.864610843426,73228.28484990138,24141.718648069364],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1200,30,0.5236022499999999,0.5535517200000001,0.11566459398485036,0.297094672129414,0.2937624432782579,0.014363035572466494,9.08039144700296E-4,9.172023922317277E-4,1.0884270318060172E-4,99,"[[-22556.54641250367,66854.02273877777,21934.35139174048],[-17244.775714429907,51173.823357054935,16834.791215405792],[-7009.441941247147,20900.251054659817,6874.409245561019],[-30047.69510624775,89654.1251586489,29676.407792243997],[-11761.790865358376,34214.480009008344,11265.334078157583],[-793.7952177553408,2247.552487545877,733.7063448296186],[-834.3065486196015,2409.638126692973,793.390260153903],[-17431.125585825695,51680.08268845738,17006.292006810083],[-15451.324583081154,45541.441868444446,14950.559941584026],[-13926.27040232043,40789.18629343956,13462.779122706741],[-11216.741476697196,32630.87967516297,10783.104687741416],[-13965.25043656381,40926.47047275002,13499.988140000116],[-771.9781340277507,2185.949116664865,680.9434659325765],[-7762.856390471086,22791.110175249123,7321.618374872509],[-7041.681737151372,20994.31314516554,6890.581171677839],[-14499.459784149392,42468.360503194766,14026.483786027944],[-13480.952985596097,39975.6404111459,12882.79493802413],[-12327.745636240521,35795.93501515938,11798.161349997703],[-9672.238416297989,28647.810014755723,9308.120173331836],[-17009.320643416384,50489.548504369086,16631.25451163298],[-27667.76366844983,82430.12799214074,27337.28120417904],[-9711.749122458166,28747.02770296979,9335.373978847929],[-12859.587559392588,37452.90442513481,12362.473385822155],[-833.2364135123861,2325.1444344856536,764.9702590042616],[-13447.649783453746,39860.49218709495,12864.439202336696],[-11648.159404142118,33757.224769650165,11156.839209691425],[-826.999281587517,2378.3530170028403,768.5996154416409],[-23275.033397506366,68802.81803717739,22647.504345448975],[-30038.8313963222,89623.49372480605,29665.810505073685],[-8162.557245214368,24235.87152132057,7769.939432162001],[-25243.058874776118,74771.65869859417,24605.114243946533],[-19805.520308039828,58509.74557292521,19339.59521690951],[-11462.284591787457,33323.607370844446,11009.580094969591],[-15071.624992434767,44458.132416486,14575.914696954931],[-9752.388849936584,28920.640784506453,9399.414600824246],[-8710.836017137864,25792.965008149462,8400.015620349193],[-7411.860858286107,21808.64183391443,7018.019200062007],[-7401.43223629444,21811.638976940863,7025.704188964307],[-22358.69118478928,66093.67608882839,21694.17729593779],[-20036.44797102538,59119.78678164107,19514.8593704033],[-8546.563286291223,25300.68688693332,8256.499277600995],[-704.0359092951447,1964.1325572225553,609.9452055497627],[-7949.030712664782,23456.488728294116,7539.4526406800815],[-14932.392079606276,43998.55823005045,14456.893462117321],[-19879.73602245149,58752.7329083482,19392.972291993116],[-18447.750509490183,54555.07568181219,17969.37079259836],[-25239.264912922772,74744.84857510694,24588.06388100134],[-7015.119179650233,20927.058116461583,6870.572857162729],[-12880.196260601362,37517.50406449455,12392.042985045373],[-18571.850745401494,54940.297091652275,18056.054516840264],[-21913.846407918685,64852.72374857427,21277.491411318446],[-9190.86048606345,27193.47945028702,8854.607096004891],[-7745.614319013281,22757.848293270195,7308.032815399576],[-7396.072364066755,21783.001727034876,7017.168951545933],[-23464.412673543542,69378.64662141041,22862.400011805752],[-28465.820868414718,84816.48264172993,28073.47721950174],[-21764.923829187715,64379.843637845,21291.62196193049],[-15816.316805054646,46781.53716900382,15298.655915275844],[-15661.213103235761,46238.0984245622,15162.286154970492],[-737.4660261812942,2062.7148806761784,647.409240314188],[-9734.471001887536,28869.09749257341,9376.909389712899],[-21915.630729500866,64863.807504363715,21290.35777777522],[-11311.423452972056,33069.7069459321,10918.134941477001],[-6993.361125996137,20847.11139273352,6852.377237359283],[-792.1008895600934,2248.6352961600624,733.3272375804071],[-20089.85354132985,59374.43697665529,19584.839261387464],[-24355.60767712586,72210.7563044737,23788.763398221472],[-12092.182997091877,35150.021267647375,11606.857952945722],[-18757.338582365475,55578.52106420897,18276.40866187054],[-26761.446821821155,79431.8993315597,26272.36662121171],[-17536.89681304121,52095.68628870433,17119.593757912407],[-28647.494428221027,85376.24728562548,28242.877148506577],[-18575.996298635248,54957.31373896669,18063.386566281413],[-27721.146533878204,82590.9484893769,27381.940290090344],[-22382.81247885272,66195.79999159988,21723.618479586898],[-26230.04290520277,77886.53121435877,25804.950404210074],[-16425.55729596481,48946.97918677496,15983.356918374086],[-25791.31846763105,76738.40247907919,25247.8051341288],[-20114.505490121188,59477.47984031984,19619.909263224068],[-16486.51291690389,49155.34394724725,16035.561843154619],[-23407.283285853773,69243.95363699149,22790.72028618717],[-24216.232689215645,71891.23705834721,23666.21261763915],[-28635.10696840649,85353.14887607055,28226.716614612298],[-14607.794932095587,42886.98979300118,14138.009617473346],[-9163.229827453626,27097.591944416774,8842.80277469088],[-12226.154825770758,35601.08830982699,11711.822028948207],[-30614.005211791395,91339.33120279432,30249.385271123025],[-24621.864610843426,73228.28484990138,24141.718648069364],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-30703.05200235366,91681.55982186747,30385.24045388735],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1300,30,0.54638305,0.5773056433333333,0.11698473956675359,0.2985701470238492,0.2969044726604406,0.01337056834101116,8.824533231199435E-4,8.877047521823969E-4,1.119483653405895E-4,99,"[[-28465.64040364655,84795.26438056352,28065.10470539972],[-20045.12962073756,59149.6320614899,19519.46745963598],[-7017.288112520907,20910.78307600066,6875.5773593508975],[-19599.506542403677,57835.809042120454,19129.936539200353],[-18446.70317817796,54542.397336671675,17962.85583036044],[-851.3326947671129,2479.5520883196823,813.3007205453356],[-25760.782024500462,76606.44812479317,25193.8550737879],[-854.3216083635048,2392.3311378640674,797.2049807524547],[-11455.259490527731,33301.70093674018,11001.67800196186],[-8173.885368908395,24262.460618211266,7775.1085249047455],[-11205.477762738132,32585.205832393505,10765.516838606081],[-7774.744232428475,22788.905181086528,7316.53666432705],[-28831.330146596512,85710.50857837255,28326.851876601515],[-7065.251449480588,21024.325021501892,6888.106494091828],[-17440.37384099337,51693.15943197096,17012.17018833383],[-7006.233671119261,20874.34230586945,6838.990152909227],[-8722.705938469868,25819.225803733127,8406.364809122328],[-15669.014494224686,46231.87754858996,15143.66814963268],[-20131.5629634442,59443.097623785325,19596.785657023334],[-762.4371919945145,2140.3681394822793,668.0693154624149],[-30039.430771126325,89605.42517921123,29664.288107024116],[-26718.396619167303,79232.70752912365,26203.77682759427],[-13970.209228251104,40920.93326134925,13500.260345944409],[-29909.125664338284,89230.79539041687,29499.8874146072],[-24330.018912603005,72157.16479542985,23762.0584050052],[-18740.381925833713,55500.33455509062,18247.521998833614],[-7024.5746267617915,20940.495325201817,6862.218345123562],[-15475.95549880156,45515.130101887946,14936.16866793928],[-864.383597960617,2529.422539275024,845.2025878150632],[-18437.55504249494,54525.63449948966,17956.811253578948],[-7770.215560842509,22799.752453437446,7317.9246784845145],[-19892.627657530702,58682.517809414545,19372.09210541127],[-8049.200365595913,23734.277647431678,7632.704145252617],[-21482.627790692888,63543.14942053544,21016.53336085896],[-8700.974174031357,25589.662584798403,8357.785455894504],[-11138.570549377266,32332.90999242349,10690.986397053499],[-768.866817393702,2105.734102604335,654.671033878615],[-7414.462586804102,21819.268191234332,7025.8927904868315],[-9682.95659548294,28676.967029432733,9313.27791592567],[-869.0057940241154,2469.660415775512,819.6831635573682],[-6988.6746662461865,20835.964656648415,6834.502888081203],[-28797.29105131844,85644.62937168055,28295.94796508467],[-30556.933106119654,91072.0109501575,30172.75611034633],[-17244.775714429907,51173.823357054935,16834.791215405792],[-11761.790865358376,34214.480009008344,11265.334078157583],[-17431.125585825695,51680.08268845738,17006.292006810083],[-13926.27040232043,40789.18629343956,13462.779122706741],[-11216.741476697196,32630.87967516297,10783.104687741416],[-14499.459784149392,42468.360503194766,14026.483786027944],[-13480.952985596097,39975.6404111459,12882.79493802413],[-12327.745636240521,35795.93501515938,11798.161349997703],[-17009.320643416384,50489.548504369086,16631.25451163298],[-27667.76366844983,82430.12799214074,27337.28120417904],[-9711.749122458166,28747.02770296979,9335.373978847929],[-12859.587559392588,37452.90442513481,12362.473385822155],[-833.2364135123861,2325.1444344856536,764.9702590042616],[-13447.649783453746,39860.49218709495,12864.439202336696],[-11648.159404142118,33757.224769650165,11156.839209691425],[-23275.033397506366,68802.81803717739,22647.504345448975],[-25243.058874776118,74771.65869859417,24605.114243946533],[-15071.624992434767,44458.132416486,14575.914696954931],[-9752.388849936584,28920.640784506453,9399.414600824246],[-7411.860858286107,21808.64183391443,7018.019200062007],[-22358.69118478928,66093.67608882839,21694.17729593779],[-20036.44797102538,59119.78678164107,19514.8593704033],[-704.0359092951447,1964.1325572225553,609.9452055497627],[-14932.392079606276,43998.55823005045,14456.893462117321],[-25239.264912922772,74744.84857510694,24588.06388100134],[-12880.196260601362,37517.50406449455,12392.042985045373],[-18571.850745401494,54940.297091652275,18056.054516840264],[-21913.846407918685,64852.72374857427,21277.491411318446],[-9190.86048606345,27193.47945028702,8854.607096004891],[-7396.072364066755,21783.001727034876,7017.168951545933],[-23464.412673543542,69378.64662141041,22862.400011805752],[-21764.923829187715,64379.843637845,21291.62196193049],[-21915.630729500866,64863.807504363715,21290.35777777522],[-6993.361125996137,20847.11139273352,6852.377237359283],[-24355.60767712586,72210.7563044737,23788.763398221472],[-26761.446821821155,79431.8993315597,26272.36662121171],[-27721.146533878204,82590.9484893769,27381.940290090344],[-22382.81247885272,66195.79999159988,21723.618479586898],[-16425.55729596481,48946.97918677496,15983.356918374086],[-25791.31846763105,76738.40247907919,25247.8051341288],[-16486.51291690389,49155.34394724725,16035.561843154619],[-23407.283285853773,69243.95363699149,22790.72028618717],[-14607.794932095587,42886.98979300118,14138.009617473346],[-9163.229827453626,27097.591944416774,8842.80277469088],[-12226.154825770758,35601.08830982699,11711.822028948207],[-30614.005211791395,91339.33120279432,30249.385271123025],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1400,30,0.5708403500000001,0.6015588966666667,0.11786648319680368,0.30152265392210026,0.3000258078331802,0.011882792556920811,8.623048630211904E-4,8.630107491364218E-4,1.1789926171299267E-4,99,"[[-20051.717165138092,59065.984592246554,19483.568481789054],[-7409.012909871939,21786.626825935447,7014.471592267396],[-20084.65044641997,59240.26980681007,19538.215154459715],[-15745.087904995182,46547.459205662046,15204.310106590692],[-12103.788817749206,35132.004921433734,11590.267353041698],[-11124.6824722946,32283.229881289553,10684.112799165872],[-870.3908954403726,2543.394716327981,849.9567015236246],[-24623.010528429073,72923.815423309,23973.149644867564],[-11136.643678520652,32331.393809804766,10686.861532960209],[-794.293941614727,2199.4166196021174,693.2063373985196],[-876.0833300346368,2606.822869219478,865.2925465653066],[-29900.907287328493,89167.79048866685,29480.685826468947],[-7000.004036403662,20868.530418595496,6851.523073757586],[-28768.856309937015,85526.31867994173,28260.436424281015],[-12626.19917491211,36584.68294852111,12090.498673228012],[-13452.850430968412,39385.569912960374,12997.60503372485],[-18560.248344111627,54901.21402076123,18037.663133795493],[-23389.381815466983,69145.25447110097,22758.869216045543],[-14926.958554908266,43972.39072976899,14434.851395228812],[-9718.1064567363,28753.652433254778,9328.860820151034],[-12621.971308312797,36610.78898352942,12090.241580363761],[-19565.561254540924,57737.84483787172,19094.309944738667],[-18444.835115015532,54528.15292756167,17955.753574218783],[-23978.235071598265,71013.65345416746,23366.6932303439],[-13940.43862646176,40817.206614414165,13478.294406353734],[-12872.977293551095,37494.26801723907,12380.293684129094],[-15165.994691070277,44573.37697997641,14654.227676817094],[-8717.43670867205,25676.48525170175,8367.512334969593],[-23436.88928344564,69269.95699151653,22822.05558460762],[-11415.384864805023,33134.53256349546,10928.727851462538],[-919.7923131543104,2629.7273075737617,864.2474379914332],[-25207.757591808448,74629.66206499816,24545.612378286045],[-11198.111114481513,32497.348818925,10728.038279933484],[-14604.35813810686,42863.44279925967,14132.058438395672],[-9198.824528496638,27206.792557909088,8856.47346020067],[-12348.65502859537,35852.74234848942,11811.831430288097],[-11108.449649307833,32195.856798289067,10622.811006905575],[-22321.676754252243,65975.5593442468,21651.31409059727],[-21633.531560051164,63962.82163782832,21124.11975483857],[-9252.545483176382,27216.2963184149,8846.439113779954],[-21886.281003320437,64783.747924178955,21269.55036853021],[-24332.208760419704,72131.44885992707,23769.769243054514],[-6995.53423026334,20879.19859277051,6854.7682352495485],[-9689.864829223396,28707.543834500826,9301.182156604184],[-15752.237132286971,46561.11207414891,15208.206498499963],[-19599.506542403677,57835.809042120454,19129.936539200353],[-18446.70317817796,54542.397336671675,17962.85583036044],[-25760.782024500462,76606.44812479317,25193.8550737879],[-854.3216083635048,2392.3311378640674,797.2049807524547],[-7774.744232428475,22788.905181086528,7316.53666432705],[-28831.330146596512,85710.50857837255,28326.851876601515],[-17440.37384099337,51693.15943197096,17012.17018833383],[-7006.233671119261,20874.34230586945,6838.990152909227],[-20131.5629634442,59443.097623785325,19596.785657023334],[-26718.396619167303,79232.70752912365,26203.77682759427],[-13970.209228251104,40920.93326134925,13500.260345944409],[-29909.125664338284,89230.79539041687,29499.8874146072],[-18740.381925833713,55500.33455509062,18247.521998833614],[-7024.5746267617915,20940.495325201817,6862.218345123562],[-15475.95549880156,45515.130101887946,14936.16866793928],[-7770.215560842509,22799.752453437446,7317.9246784845145],[-8049.200365595913,23734.277647431678,7632.704145252617],[-21482.627790692888,63543.14942053544,21016.53336085896],[-8700.974174031357,25589.662584798403,8357.785455894504],[-768.866817393702,2105.734102604335,654.671033878615],[-7414.462586804102,21819.268191234332,7025.8927904868315],[-869.0057940241154,2469.660415775512,819.6831635573682],[-6988.6746662461865,20835.964656648415,6834.502888081203],[-30556.933106119654,91072.0109501575,30172.75611034633],[-17244.775714429907,51173.823357054935,16834.791215405792],[-17431.125585825695,51680.08268845738,17006.292006810083],[-14499.459784149392,42468.360503194766,14026.483786027944],[-13480.952985596097,39975.6404111459,12882.79493802413],[-17009.320643416384,50489.548504369086,16631.25451163298],[-27667.76366844983,82430.12799214074,27337.28120417904],[-9711.749122458166,28747.02770296979,9335.373978847929],[-11648.159404142118,33757.224769650165,11156.839209691425],[-23275.033397506366,68802.81803717739,22647.504345448975],[-7411.860858286107,21808.64183391443,7018.019200062007],[-22358.69118478928,66093.67608882839,21694.17729593779],[-704.0359092951447,1964.1325572225553,609.9452055497627],[-25239.264912922772,74744.84857510694,24588.06388100134],[-21913.846407918685,64852.72374857427,21277.491411318446],[-6993.361125996137,20847.11139273352,6852.377237359283],[-26761.446821821155,79431.8993315597,26272.36662121171],[-27721.146533878204,82590.9484893769,27381.940290090344],[-16425.55729596481,48946.97918677496,15983.356918374086],[-16486.51291690389,49155.34394724725,16035.561843154619],[-30614.005211791395,91339.33120279432,30249.385271123025],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1500,30,0.5940230500000001,0.62528755,0.11866482067400151,0.3042656615450738,0.30303544902035884,0.010710963122110704,7.958636923141918E-4,8.315394452283437E-4,1.2778100760897794E-4,99,"[[-19989.53914218973,58921.75166992591,19407.582161956],[-17449.247187430974,51653.61024780998,16963.460656410614],[-6955.380780191842,20756.800216933025,6836.75435962668],[-7014.8796450259215,20866.55629908204,6843.146074149753],[-11109.922453269817,32176.924287424437,10608.933279902196],[-947.2610277377557,2692.2459406881103,884.253826126736],[-951.3717695817039,2758.557355694023,900.6484770672217],[-25155.100268985778,74428.36584068378,24512.939559254497],[-11996.559082859541,34816.509468922064,11487.653969199442],[-15472.486939525148,45498.75229565557,14932.714683338208],[-24597.527683748052,72859.09264024203,23942.225471784735],[-926.4706322043794,2604.7604824086593,859.5977438579441],[-11104.78390533956,32181.78524089662,10610.449534260873],[-13976.33540584435,40942.60001977561,13491.442865625137],[-21468.47084393993,63431.343072947915,20963.248910790568],[-13421.65304694692,39312.56331859799,12968.270521616018],[-7018.068703223892,20846.825212213622,6825.7203264810205],[-9245.561917434356,27200.635290296053,8839.130952620342],[-8737.025840329103,25676.1187241772,8373.465723298703],[-6979.441242504296,20783.850625101026,6822.007255997321],[-7782.535820746118,22819.43529802181,7329.952352871839],[-9733.241852126615,28807.87360210459,9343.14784514542],[-9708.57662945017,28720.034113302278,9296.17386272243],[-7544.342652500219,21966.590485970366,7055.538013993416],[-927.1896032432131,2585.9574730800864,848.8272159434714],[-7389.288238419691,21671.30036089645,6977.072530255948],[-28767.99778579122,85522.61806913759,28247.293852883056],[-833.1649889708219,2326.048450303788,718.3229127301008],[-26623.028328042732,79010.14797635123,26110.840614035184],[-947.142110990966,2697.68167496236,898.1502241113411],[-7007.628743924344,20855.15772263718,6823.436493075168],[-23426.69742875854,69219.33642215533,22799.01789344783],[-20133.998447986374,59368.37113112306,19586.30728611205],[-26693.0021769337,79127.7561239372,26164.009357716546],[-11084.675609407892,32034.852297038407,10575.115712872728],[-25723.459193691633,76478.92301049294,25144.26845377343],[-28768.498929910304,85538.04529638497,28246.63861620795],[-20051.717165138092,59065.984592246554,19483.568481789054],[-24623.010528429073,72923.815423309,23973.149644867564],[-29900.907287328493,89167.79048866685,29480.685826468947],[-12626.19917491211,36584.68294852111,12090.498673228012],[-13452.850430968412,39385.569912960374,12997.60503372485],[-18560.248344111627,54901.21402076123,18037.663133795493],[-23389.381815466983,69145.25447110097,22758.869216045543],[-14926.958554908266,43972.39072976899,14434.851395228812],[-9718.1064567363,28753.652433254778,9328.860820151034],[-12621.971308312797,36610.78898352942,12090.241580363761],[-19565.561254540924,57737.84483787172,19094.309944738667],[-18444.835115015532,54528.15292756167,17955.753574218783],[-23978.235071598265,71013.65345416746,23366.6932303439],[-12872.977293551095,37494.26801723907,12380.293684129094],[-15165.994691070277,44573.37697997641,14654.227676817094],[-11415.384864805023,33134.53256349546,10928.727851462538],[-25207.757591808448,74629.66206499816,24545.612378286045],[-14604.35813810686,42863.44279925967,14132.058438395672],[-12348.65502859537,35852.74234848942,11811.831430288097],[-11108.449649307833,32195.856798289067,10622.811006905575],[-22321.676754252243,65975.5593442468,21651.31409059727],[-9252.545483176382,27216.2963184149,8846.439113779954],[-21886.281003320437,64783.747924178955,21269.55036853021],[-15752.237132286971,46561.11207414891,15208.206498499963],[-19599.506542403677,57835.809042120454,19129.936539200353],[-18446.70317817796,54542.397336671675,17962.85583036044],[-7774.744232428475,22788.905181086528,7316.53666432705],[-28831.330146596512,85710.50857837255,28326.851876601515],[-17440.37384099337,51693.15943197096,17012.17018833383],[-13970.209228251104,40920.93326134925,13500.260345944409],[-29909.125664338284,89230.79539041687,29499.8874146072],[-18740.381925833713,55500.33455509062,18247.521998833614],[-15475.95549880156,45515.130101887946,14936.16866793928],[-8049.200365595913,23734.277647431678,7632.704145252617],[-21482.627790692888,63543.14942053544,21016.53336085896],[-8700.974174031357,25589.662584798403,8357.785455894504],[-768.866817393702,2105.734102604335,654.671033878615],[-6988.6746662461865,20835.964656648415,6834.502888081203],[-30556.933106119654,91072.0109501575,30172.75611034633],[-17244.775714429907,51173.823357054935,16834.791215405792],[-14499.459784149392,42468.360503194766,14026.483786027944],[-17009.320643416384,50489.548504369086,16631.25451163298],[-27667.76366844983,82430.12799214074,27337.28120417904],[-11648.159404142118,33757.224769650165,11156.839209691425],[-23275.033397506366,68802.81803717739,22647.504345448975],[-22358.69118478928,66093.67608882839,21694.17729593779],[-704.0359092951447,1964.1325572225553,609.9452055497627],[-21913.846407918685,64852.72374857427,21277.491411318446],[-27721.146533878204,82590.9484893769,27381.940290090344],[-16425.55729596481,48946.97918677496,15983.356918374086],[-16486.51291690389,49155.34394724725,16035.561843154619],[-30614.005211791395,91339.33120279432,30249.385271123025],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1600,30,0.61838175,0.6491913433333334,0.11879046756376417,0.30574687568342396,0.30481280826132445,0.010295895056181757,7.455985354344083E-4,8.008380677953484E-4,1.3150478980790284E-4,99,"[[-23197.03720737918,68571.75278620397,22552.768115834708],[-22166.763343963154,65462.235025275855,21505.39544474288],[-23224.00851963085,68642.7135947373,22605.334613452458],[-6998.797306662181,20824.957819104016,6834.748099775536],[-10993.217391633878,31847.426136237533,10494.930626527048],[-1003.5311502310913,2890.3814350979455,961.8642101134607],[-10962.436628926533,31779.271273263457,10477.974178063205],[-12183.472451963004,35376.25630236279,11657.597367667595],[-11094.533894839746,32053.78180288877,10576.155153254427],[-25090.182749086296,74179.61827581956,24377.457643301674],[-21438.35989730414,63379.52579814176,20938.289059031613],[-8129.089205516528,24051.010200758825,7692.829992353214],[-987.4126750775005,2820.3716998735254,929.0825914663136],[-9068.737429546063,26661.056808265905,8634.915410336256],[-870.8584362959916,2354.773027590967,736.7610812856426],[-30490.767255801667,90838.91792139698,30096.06290256155],[-7277.48262295851,21395.58857816295,6916.001312275154],[-973.9526888759843,2738.641556778648,904.4004583292042],[-9229.944638154568,27150.41551591877,8816.305849216027],[-9749.565047925571,28826.816225983246,9358.83261664513],[-27594.573903438697,82140.31081976429,27247.493147877878],[-9271.14331563623,27250.73256726335,8855.67994524913],[-20131.638532285768,59352.9441476728,19577.567428211274],[-25719.918074051227,76465.32509433925,25134.413765255973],[-19561.166070302865,57723.34572537587,19087.99654673225],[-11871.302715252681,34375.186989376794,11382.939973197215],[-24465.72991876778,72412.63556652392,23765.554683978855],[-962.0129758611184,2672.489046174024,874.6900390427878],[-21476.60853974135,63398.229004117464,20960.31666263859],[-7579.781616277421,22126.617835119614,7102.965960690639],[-7789.81585080315,22797.853018806898,7327.946076074223],[-19970.203185884446,58839.867416635825,19385.51739975438],[-26582.89217754504,78910.9975838976,26062.872152275384],[-969.4146700048052,2780.051986495402,903.0067542608438],[-23865.397986933665,70682.44264939589,23249.10642999307],[-8747.47031752911,25706.97357683821,8374.918581338461],[-21719.091876487782,64228.58077092269,21052.17824940746],[-953.8435585574275,2659.5233983314797,865.3281268688361],[-7024.660904335837,20877.266548122014,6836.034918173907],[-17449.247187430974,51653.61024780998,16963.460656410614],[-6955.380780191842,20756.800216933025,6836.75435962668],[-15472.486939525148,45498.75229565557,14932.714683338208],[-24597.527683748052,72859.09264024203,23942.225471784735],[-13976.33540584435,40942.60001977561,13491.442865625137],[-13421.65304694692,39312.56331859799,12968.270521616018],[-7018.068703223892,20846.825212213622,6825.7203264810205],[-6979.441242504296,20783.850625101026,6822.007255997321],[-9708.57662945017,28720.034113302278,9296.17386272243],[-7544.342652500219,21966.590485970366,7055.538013993416],[-7389.288238419691,21671.30036089645,6977.072530255948],[-28767.99778579122,85522.61806913759,28247.293852883056],[-7007.628743924344,20855.15772263718,6823.436493075168],[-23426.69742875854,69219.33642215533,22799.01789344783],[-26693.0021769337,79127.7561239372,26164.009357716546],[-11084.675609407892,32034.852297038407,10575.115712872728],[-28768.498929910304,85538.04529638497,28246.63861620795],[-20051.717165138092,59065.984592246554,19483.568481789054],[-29900.907287328493,89167.79048866685,29480.685826468947],[-12626.19917491211,36584.68294852111,12090.498673228012],[-13452.850430968412,39385.569912960374,12997.60503372485],[-18560.248344111627,54901.21402076123,18037.663133795493],[-14926.958554908266,43972.39072976899,14434.851395228812],[-19565.561254540924,57737.84483787172,19094.309944738667],[-18444.835115015532,54528.15292756167,17955.753574218783],[-12872.977293551095,37494.26801723907,12380.293684129094],[-15165.994691070277,44573.37697997641,14654.227676817094],[-11415.384864805023,33134.53256349546,10928.727851462538],[-25207.757591808448,74629.66206499816,24545.612378286045],[-14604.35813810686,42863.44279925967,14132.058438395672],[-12348.65502859537,35852.74234848942,11811.831430288097],[-15752.237132286971,46561.11207414891,15208.206498499963],[-18446.70317817796,54542.397336671675,17962.85583036044],[-28831.330146596512,85710.50857837255,28326.851876601515],[-17440.37384099337,51693.15943197096,17012.17018833383],[-13970.209228251104,40920.93326134925,13500.260345944409],[-29909.125664338284,89230.79539041687,29499.8874146072],[-18740.381925833713,55500.33455509062,18247.521998833614],[-15475.95549880156,45515.130101887946,14936.16866793928],[-768.866817393702,2105.734102604335,654.671033878615],[-17244.775714429907,51173.823357054935,16834.791215405792],[-14499.459784149392,42468.360503194766,14026.483786027944],[-17009.320643416384,50489.548504369086,16631.25451163298],[-11648.159404142118,33757.224769650165,11156.839209691425],[-22358.69118478928,66093.67608882839,21694.17729593779],[-21913.846407918685,64852.72374857427,21277.491411318446],[-27721.146533878204,82590.9484893769,27381.940290090344],[-16425.55729596481,48946.97918677496,15983.356918374086],[-16486.51291690389,49155.34394724725,16035.561843154619],[-30614.005211791395,91339.33120279432,30249.385271123025],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-26880.367980686475,79801.44680276219,26415.63679037956],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1700,30,0.64237385,0.6729280200000001,0.11957718723710149,0.3072743962960003,0.3069897882015022,0.0100618646564158,7.33457762216058E-4,7.698776729178252E-4,1.2859054786896747E-4,99,"[[-13506.773707394934,39556.744507448166,13028.143820007268],[-7024.754499720162,20851.004022977417,6826.491541863335],[-1037.2632324016658,2958.2768046954257,962.5811039747977],[-23275.36888762014,68703.57939609078,22615.87040425951],[-1044.8284908879587,2968.960216393508,979.5703102776556],[-8156.1635098112565,24088.3636849882,7714.9747416238715],[-1056.5010116239991,3072.398066294958,1022.05349130696],[-7798.930970952095,22810.06352937359,7337.129954067439],[-9714.550380439228,28733.29498733197,9303.379383344462],[-20144.1151812631,59271.302680467066,19541.366591386115],[-26876.621511450896,79787.97439186793,26402.632971773106],[-28763.77473849428,85489.77010132471,28232.70190609164],[-28611.7035134054,85020.73542398743,28054.36512658921],[-9097.553281905082,26707.867874846608,8647.655734188284],[-6979.747135746761,20754.846996515927,6800.037545202806],[-7555.372757759979,22010.96753543707,7060.800173971699],[-15388.982982102147,45210.76417304378,14820.939076679617],[-15730.366188026775,46415.120834677604,15170.380356010017],[-1030.6761200322865,2962.071077422852,962.0424874284133],[-7418.997018848139,21636.518126812494,6933.656745261576],[-30481.66824467035,90795.72086303879,30082.771248973553],[-7610.954298000938,22167.1374950486,7113.870841583634],[-12635.409360939842,36607.49711042258,12095.622600083561],[-13995.502875998078,40985.86395236636,13505.273217027896],[-12602.162755907371,36513.77041787478,12060.189248786888],[-8490.514147117963,24790.085610830552,8105.696622390996],[-26677.65347035968,79078.83640474669,26144.68460494631],[-14471.957347057209,42300.22840842282,13943.051476482657],[-1045.079366922329,3017.3730031577747,991.530136408657],[-23163.726671970635,68470.8620906268,22522.684845222826],[-9271.63377052094,27257.158756105604,8852.294370518774],[-26545.51390000381,78704.41078748302,26002.588614596927],[-11053.587542292731,31927.66450445502,10545.503515596984],[-992.6836667838801,2769.2262445664933,915.0544820747472],[-13454.205941060236,39354.87621663883,12985.561935572878],[-25822.069772775445,76407.0884307889,25278.285846044033],[-19915.533340345704,58711.60543763798,19328.45166398546],[-25062.05425968403,74062.93665954743,24346.82993812617],[-932.9961294915792,2564.7748707597557,802.3267217219714],[-11077.419490877315,31993.210080994286,10554.956417126908],[-8503.475043634997,24812.846668369304,8108.754033163784],[-22166.763343963154,65462.235025275855,21505.39544474288],[-10962.436628926533,31779.271273263457,10477.974178063205],[-11094.533894839746,32053.78180288877,10576.155153254427],[-25090.182749086296,74179.61827581956,24377.457643301674],[-21438.35989730414,63379.52579814176,20938.289059031613],[-9068.737429546063,26661.056808265905,8634.915410336256],[-870.8584362959916,2354.773027590967,736.7610812856426],[-7277.48262295851,21395.58857816295,6916.001312275154],[-9749.565047925571,28826.816225983246,9358.83261664513],[-27594.573903438697,82140.31081976429,27247.493147877878],[-20131.638532285768,59352.9441476728,19577.567428211274],[-19561.166070302865,57723.34572537587,19087.99654673225],[-11871.302715252681,34375.186989376794,11382.939973197215],[-24465.72991876778,72412.63556652392,23765.554683978855],[-21476.60853974135,63398.229004117464,20960.31666263859],[-19970.203185884446,58839.867416635825,19385.51739975438],[-23865.397986933665,70682.44264939589,23249.10642999307],[-21719.091876487782,64228.58077092269,21052.17824940746],[-17449.247187430974,51653.61024780998,16963.460656410614],[-6955.380780191842,20756.800216933025,6836.75435962668],[-15472.486939525148,45498.75229565557,14932.714683338208],[-24597.527683748052,72859.09264024203,23942.225471784735],[-13976.33540584435,40942.60001977561,13491.442865625137],[-7018.068703223892,20846.825212213622,6825.7203264810205],[-6979.441242504296,20783.850625101026,6822.007255997321],[-7544.342652500219,21966.590485970366,7055.538013993416],[-23426.69742875854,69219.33642215533,22799.01789344783],[-29900.907287328493,89167.79048866685,29480.685826468947],[-18560.248344111627,54901.21402076123,18037.663133795493],[-18444.835115015532,54528.15292756167,17955.753574218783],[-12872.977293551095,37494.26801723907,12380.293684129094],[-15165.994691070277,44573.37697997641,14654.227676817094],[-11415.384864805023,33134.53256349546,10928.727851462538],[-14604.35813810686,42863.44279925967,14132.058438395672],[-12348.65502859537,35852.74234848942,11811.831430288097],[-15752.237132286971,46561.11207414891,15208.206498499963],[-18446.70317817796,54542.397336671675,17962.85583036044],[-28831.330146596512,85710.50857837255,28326.851876601515],[-17440.37384099337,51693.15943197096,17012.17018833383],[-29909.125664338284,89230.79539041687,29499.8874146072],[-18740.381925833713,55500.33455509062,18247.521998833614],[-768.866817393702,2105.734102604335,654.671033878615],[-17009.320643416384,50489.548504369086,16631.25451163298],[-11648.159404142118,33757.224769650165,11156.839209691425],[-22358.69118478928,66093.67608882839,21694.17729593779],[-21913.846407918685,64852.72374857427,21277.491411318446],[-16425.55729596481,48946.97918677496,15983.356918374086],[-16486.51291690389,49155.34394724725,16035.561843154619],[-30614.005211791395,91339.33120279432,30249.385271123025],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1800,30,0.6660210500000001,0.6966094333333334,0.12011848934985801,0.30939893038995586,0.3090921582375459,0.009376018681791845,7.132875428284295E-4,7.410747673246155E-4,1.265546290308923E-4,99,"[[-17400.951701147977,51458.95926472546,16903.569071665053],[-24716.987765991616,72978.1710069001,23988.95295976735],[-1064.8790642748868,3069.636090939401,989.9268855873952],[-6964.578795999891,20732.256124064406,6808.60396571611],[-9292.765711494243,27281.412402166443,8870.045378353056],[-12054.61856265293,34890.74538390454,11488.079737799693],[-7582.138548463944,22060.89457566649,7089.829161875635],[-17199.12054101709,50896.0410886622,16711.075311753895],[-14611.101725367855,42857.983031697004,14133.48302357057],[-12182.293857924355,35210.49547574918,11635.640543892423],[-9046.089115142742,26584.11293071134,8595.9158522142],[-943.5591280363872,2548.870576851639,792.4094869871527],[-12405.179748637518,35857.750302336055,11860.113922532091],[-13781.210599337368,40284.11486279793,13287.196375608082],[-7286.793919002751,21393.95509780024,6903.863231302113],[-8540.219795087201,24961.403500417226,8146.036953364877],[-9737.589958750988,28772.57492639362,9328.710311560717],[-20119.061833526663,59202.497469617,19519.601248218027],[-11934.163597575398,34484.054848528656,11382.375919005744],[-1071.0244769318253,3114.5894809348642,1018.2873544129365],[-11086.57169331164,32024.259220560532,10562.01987590221],[-16925.98410414191,50048.60104750761,16477.524196755796],[-13679.968207728289,39986.245834737114,13205.130644608254],[-10909.484636942745,31567.24263450225,10431.266065121139],[-7541.451490988246,21955.717889125925,7041.318524859869],[-6931.399204617954,20680.56655030461,6775.2829129457195],[-16403.85277680183,48798.42625107,15931.688015282805],[-19582.27244686504,57491.810321565616,18962.067303470187],[-30465.476951747874,90754.71457642328,30069.01698271627],[-18547.07093844421,54789.29244740645,18010.228489990444],[-10977.901980232133,31803.11170449071,10484.740381813177],[-18500.939974944577,54671.49136379273,17969.042770124044],[-19902.235168697476,58635.765490622594,19306.70395259123],[-21558.175416332793,63735.49163121717,20859.78188852115],[-17440.83536435589,51585.37109276426,16934.871038021287],[-19990.803783686304,58790.4169932396,19359.233473143395],[-12894.59270368034,37511.96715446457,12403.05264437664],[-18062.56240049908,53370.743614552084,17574.418629039006],[-11553.137270648132,33486.187548657035,11049.73030261152],[-21394.038994012713,63158.61061629331,20896.229664391438],[-26011.52726779993,76999.91826078895,25470.157697589326],[-6936.585734197334,20698.4521838626,6779.714992888505],[-25758.237401941868,76182.99027499266,25199.99358631601],[-28762.566724561602,85472.07466099726,28226.944919725724],[-28335.663960691745,84086.22254257754,27768.346677007354],[-1037.2632324016658,2958.2768046954257,962.5811039747977],[-23275.36888762014,68703.57939609078,22615.87040425951],[-1044.8284908879587,2968.960216393508,979.5703102776556],[-8156.1635098112565,24088.3636849882,7714.9747416238715],[-1056.5010116239991,3072.398066294958,1022.05349130696],[-7798.930970952095,22810.06352937359,7337.129954067439],[-9714.550380439228,28733.29498733197,9303.379383344462],[-20144.1151812631,59271.302680467066,19541.366591386115],[-26876.621511450896,79787.97439186793,26402.632971773106],[-28611.7035134054,85020.73542398743,28054.36512658921],[-9097.553281905082,26707.867874846608,8647.655734188284],[-6979.747135746761,20754.846996515927,6800.037545202806],[-15388.982982102147,45210.76417304378,14820.939076679617],[-15730.366188026775,46415.120834677604,15170.380356010017],[-7418.997018848139,21636.518126812494,6933.656745261576],[-30481.66824467035,90795.72086303879,30082.771248973553],[-7610.954298000938,22167.1374950486,7113.870841583634],[-12635.409360939842,36607.49711042258,12095.622600083561],[-13995.502875998078,40985.86395236636,13505.273217027896],[-26677.65347035968,79078.83640474669,26144.68460494631],[-14471.957347057209,42300.22840842282,13943.051476482657],[-1045.079366922329,3017.3730031577747,991.530136408657],[-23163.726671970635,68470.8620906268,22522.684845222826],[-26545.51390000381,78704.41078748302,26002.588614596927],[-13454.205941060236,39354.87621663883,12985.561935572878],[-25062.05425968403,74062.93665954743,24346.82993812617],[-11077.419490877315,31993.210080994286,10554.956417126908],[-8503.475043634997,24812.846668369304,8108.754033163784],[-22166.763343963154,65462.235025275855,21505.39544474288],[-25090.182749086296,74179.61827581956,24377.457643301674],[-870.8584362959916,2354.773027590967,736.7610812856426],[-27594.573903438697,82140.31081976429,27247.493147877878],[-24465.72991876778,72412.63556652392,23765.554683978855],[-23865.397986933665,70682.44264939589,23249.10642999307],[-21719.091876487782,64228.58077092269,21052.17824940746],[-15472.486939525148,45498.75229565557,14932.714683338208],[-23426.69742875854,69219.33642215533,22799.01789344783],[-29900.907287328493,89167.79048866685,29480.685826468947],[-15165.994691070277,44573.37697997641,14654.227676817094],[-15752.237132286971,46561.11207414891,15208.206498499963],[-29909.125664338284,89230.79539041687,29499.8874146072],[-18740.381925833713,55500.33455509062,18247.521998833614],[-768.866817393702,2105.734102604335,654.671033878615],[-22358.69118478928,66093.67608882839,21694.17729593779],[-21913.846407918685,64852.72374857427,21277.491411318446],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
1900,30,0.68967245,0.7201137933333334,0.12093798958813831,0.31053298445066857,0.310536508135732,0.00888801978290453,7.080423632053079E-4,7.176713497204788E-4,1.2661945333056722E-4,99,"[[-13457.929653991123,39289.91366989625,12959.117326649268],[-16326.861563193603,48546.82077605324,15849.372199454188],[-28323.695347559467,84042.61276706189,27751.409220388767],[-28674.937546498353,85069.7347358218,28129.968186633785],[-19403.66060612052,57030.47184984223,18794.873333809133],[-9078.758515122045,26653.440704695724,8627.554652526072],[-7609.983306519486,22154.775451042457,7105.555440918373],[-28305.635787120675,84018.62456067746,27731.493258547314],[-17341.757775561542,51248.80263355081,16837.035427712846],[-15364.478239438771,45146.7191707269,14794.805495400842],[-7333.97018692907,21429.871910379803,6916.618212637269],[-14259.188399175468,41626.40652997987,13724.19949399362],[-18071.383712341965,53385.469497010614,17582.997472409126],[-13762.956549859327,40131.74441854561,13241.160262388767],[-11610.597662862145,33662.83384472809,11074.079672965514],[-30600.11681601038,91248.56620833573,30240.03355649229],[-29879.089599046318,89101.06746703511,29460.76136406984],[-16890.59283460521,49900.79724828822,16429.07250632478],[-6946.479645577433,20710.508187545747,6780.433149558115],[-30310.480770454276,90277.67756346284,29861.499615938457],[-7592.6033379234605,22071.94879854432,7095.409877870127],[-12183.566615163441,35158.916160630535,11601.220196687394],[-10907.443683711288,31518.67654973501,10402.172775494435],[-21549.600500644046,63734.48542883428,20864.85489413087],[-10860.183285768151,31342.920583063253,10349.68875526557],[-7401.074032269983,21548.20433235669,6903.999757105553],[-11117.850719804703,32081.47300091867,10593.95541118012],[-15158.949593265635,44517.51162448761,14618.340442256413],[-8151.776741279633,24027.803206980414,7697.943495968553],[-11036.437336795052,31859.834690473806,10511.246564454408],[-19608.546041527963,57455.34297792099,18946.14945464776],[-20143.517567418614,59271.84919514704,19542.92815926429],[-13260.860955166338,38616.1939384086,12745.219880059196],[-16959.45917202705,50133.94704961321,16498.782218289467],[-12406.338156108055,35848.2027104898,11855.731163680137],[-1064.7743353105166,3035.6006911247214,976.2095994001863],[-8531.144529808718,24922.959351773803,8127.688551782693],[-28795.35407998478,85567.4978394482,28283.892071270493],[-13943.383847869125,40754.47208223712,13430.73173291848],[-7000.047120163209,20758.519594987625,6764.6457756831205],[-9322.22543812167,27382.585767259454,8896.057557294564],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-12611.976153891657,36514.96099272416,12047.865451419932],[-1105.1759676164959,3181.661686772384,1048.2859278588192],[-7003.615434343849,20764.405813399222,6781.778863094192],[-24716.987765991616,72978.1710069001,23988.95295976735],[-1064.8790642748868,3069.636090939401,989.9268855873952],[-9046.089115142742,26584.11293071134,8595.9158522142],[-943.5591280363872,2548.870576851639,792.4094869871527],[-9737.589958750988,28772.57492639362,9328.710311560717],[-11934.163597575398,34484.054848528656,11382.375919005744],[-1071.0244769318253,3114.5894809348642,1018.2873544129365],[-11086.57169331164,32024.259220560532,10562.01987590221],[-6931.399204617954,20680.56655030461,6775.2829129457195],[-19582.27244686504,57491.810321565616,18962.067303470187],[-18547.07093844421,54789.29244740645,18010.228489990444],[-18500.939974944577,54671.49136379273,17969.042770124044],[-21558.175416332793,63735.49163121717,20859.78188852115],[-17440.83536435589,51585.37109276426,16934.871038021287],[-19990.803783686304,58790.4169932396,19359.233473143395],[-12894.59270368034,37511.96715446457,12403.05264437664],[-18062.56240049908,53370.743614552084,17574.418629039006],[-26011.52726779993,76999.91826078895,25470.157697589326],[-25758.237401941868,76182.99027499266,25199.99358631601],[-1037.2632324016658,2958.2768046954257,962.5811039747977],[-23275.36888762014,68703.57939609078,22615.87040425951],[-1044.8284908879587,2968.960216393508,979.5703102776556],[-7798.930970952095,22810.06352937359,7337.129954067439],[-9714.550380439228,28733.29498733197,9303.379383344462],[-20144.1151812631,59271.302680467066,19541.366591386115],[-26876.621511450896,79787.97439186793,26402.632971773106],[-15388.982982102147,45210.76417304378,14820.939076679617],[-15730.366188026775,46415.120834677604,15170.380356010017],[-7418.997018848139,21636.518126812494,6933.656745261576],[-30481.66824467035,90795.72086303879,30082.771248973553],[-26677.65347035968,79078.83640474669,26144.68460494631],[-14471.957347057209,42300.22840842282,13943.051476482657],[-23163.726671970635,68470.8620906268,22522.684845222826],[-26545.51390000381,78704.41078748302,26002.588614596927],[-25062.05425968403,74062.93665954743,24346.82993812617],[-8503.475043634997,24812.846668369304,8108.754033163784],[-22166.763343963154,65462.235025275855,21505.39544474288],[-25090.182749086296,74179.61827581956,24377.457643301674],[-24465.72991876778,72412.63556652392,23765.554683978855],[-23865.397986933665,70682.44264939589,23249.10642999307],[-21719.091876487782,64228.58077092269,21052.17824940746],[-23426.69742875854,69219.33642215533,22799.01789344783],[-15752.237132286971,46561.11207414891,15208.206498499963],[-768.866817393702,2105.734102604335,654.671033878615],[-22358.69118478928,66093.67608882839,21694.17729593779],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2000,30,0.7128539,0.7439055600000001,0.12257840153729789,0.3119708254686259,0.31204419979834896,0.008340932474504186,6.893539614527973E-4,6.929885539441432E-4,1.249201720633917E-4,99,"[[-19582.09752171842,57364.51003684253,18917.678697440624],[-16822.05304250761,49638.239081041356,16356.481224056288],[-11665.037546267193,33736.15543986019,11091.646108408328],[-23024.92170563159,67985.58771968144,22388.14993469209],[-15183.89696450699,44593.90537509394,14629.7433370268],[-21425.531507902408,63218.13248606864,20682.687781629593],[-14216.505462354326,41459.51246844767,13658.308596941826],[-7388.970047169598,21547.50809196923,6882.606266025897],[-24997.273969506412,73809.10559440334,24250.5759107859],[-19353.061743933897,56841.277565173696,18733.421715748806],[-8191.310966599545,24109.617605448122,7725.138880393049],[-1127.9349418806612,3230.8894986888113,1056.7487615388532],[-21704.154456670174,64166.62594967424,21038.357403535847],[-10957.535402755806,31639.5669965674,10424.035186827636],[-24618.144015064627,72572.68362734556,23853.026327645228],[-27914.93313636564,82768.1946423625,27357.437169948997],[-12204.983816365117,35214.26354105614,11623.295299370795],[-1142.6504430676343,3301.589931453513,1089.836845334442],[-24902.82895872891,73548.48448352834,24130.144272728303],[-28134.379678381272,83450.01580272759,27517.537102250484],[-21494.418975078588,63485.31889594029,20806.415937782353],[-24133.066812619825,71334.49826528503,23428.802882211967],[-21291.515887064135,62936.04593848557,20609.907520587494],[-23574.25277610172,69779.5766892468,22934.856274123144],[-1121.2103853226631,3195.0286126923556,1059.9910314841927],[-15392.902411650086,45206.22433707871,14819.994240999546],[-12864.38862665147,37397.01748393616,12346.328531278401],[-10777.396035938098,31140.709833759294,10287.214102262968],[-11891.363793454886,34342.754123044775,11313.416570267069],[-8598.144604025249,25128.809152250607,8192.871822536486],[-29820.75420089453,88933.34836732569,29392.459340857822],[-8385.42688278435,24452.574067297413,7972.175424034279],[-7381.380783953832,21478.489484434504,6876.342022465848],[-26573.284329941842,78710.22796629443,25992.872082045516],[-6730.589987118135,20169.24004749556,6608.777526658805],[-28231.923026848293,83674.8519811463,27644.200608797186],[-20112.729232918035,59143.50637594132,19470.750929313002],[-10833.409676973826,31254.881235671706,10337.402338614862],[-6918.411618032839,20571.679773126343,6714.983549498826],[-29438.673297290945,87724.69269030256,28977.546211370594],[-15716.77431190321,46334.05863196853,15137.730959062195],[-30308.753483927092,90245.69403714586,29846.41313626525],[-1118.272892871529,3157.887804956323,1038.4382510155467],[-997.0998471774842,2734.839013136829,861.9203649734809],[-12378.51302510013,35670.544891500285,11761.506752685782],[-30684.76388528525,91623.89346078766,30346.256664218567],[-25915.61166086462,76683.01001332632,25345.67071693833],[-6917.686783388355,20648.158362701273,6765.222274842565],[-13457.929653991123,39289.91366989625,12959.117326649268],[-16326.861563193603,48546.82077605324,15849.372199454188],[-28674.937546498353,85069.7347358218,28129.968186633785],[-9078.758515122045,26653.440704695724,8627.554652526072],[-7609.983306519486,22154.775451042457,7105.555440918373],[-14259.188399175468,41626.40652997987,13724.19949399362],[-18071.383712341965,53385.469497010614,17582.997472409126],[-13762.956549859327,40131.74441854561,13241.160262388767],[-16890.59283460521,49900.79724828822,16429.07250632478],[-7592.6033379234605,22071.94879854432,7095.409877870127],[-10860.183285768151,31342.920583063253,10349.68875526557],[-7401.074032269983,21548.20433235669,6903.999757105553],[-11117.850719804703,32081.47300091867,10593.95541118012],[-15158.949593265635,44517.51162448761,14618.340442256413],[-19608.546041527963,57455.34297792099,18946.14945464776],[-13260.860955166338,38616.1939384086,12745.219880059196],[-7000.047120163209,20758.519594987625,6764.6457756831205],[-9322.22543812167,27382.585767259454,8896.057557294564],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-12611.976153891657,36514.96099272416,12047.865451419932],[-1105.1759676164959,3181.661686772384,1048.2859278588192],[-7003.615434343849,20764.405813399222,6781.778863094192],[-9046.089115142742,26584.11293071134,8595.9158522142],[-943.5591280363872,2548.870576851639,792.4094869871527],[-9737.589958750988,28772.57492639362,9328.710311560717],[-18547.07093844421,54789.29244740645,18010.228489990444],[-18500.939974944577,54671.49136379273,17969.042770124044],[-17440.83536435589,51585.37109276426,16934.871038021287],[-19990.803783686304,58790.4169932396,19359.233473143395],[-18062.56240049908,53370.743614552084,17574.418629039006],[-25758.237401941868,76182.99027499266,25199.99358631601],[-23275.36888762014,68703.57939609078,22615.87040425951],[-7798.930970952095,22810.06352937359,7337.129954067439],[-9714.550380439228,28733.29498733197,9303.379383344462],[-26876.621511450896,79787.97439186793,26402.632971773106],[-15730.366188026775,46415.120834677604,15170.380356010017],[-30481.66824467035,90795.72086303879,30082.771248973553],[-26677.65347035968,79078.83640474669,26144.68460494631],[-14471.957347057209,42300.22840842282,13943.051476482657],[-22166.763343963154,65462.235025275855,21505.39544474288],[-768.866817393702,2105.734102604335,654.671033878615],[-22358.69118478928,66093.67608882839,21694.17729593779],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2100,30,0.7361049,0.7675746600000001,0.12352008678063217,0.3129956100953176,0.31308915826849676,0.008300463337407976,6.623343234896093E-4,6.684699814399235E-4,1.2080074927112188E-4,99,"[[-21623.532349179095,63898.6370148006,20927.157642936265],[-10942.89838727999,31583.04544972668,10402.753425520626],[-13737.40310761071,40022.36595818473,13221.486389121465],[-15044.748931179822,44129.16137753748,14499.7467444817],[-24536.795984358767,72208.25809195296,23738.364285804342],[-16355.689457413544,48594.30342232762,15870.521756526688],[-28133.902454025687,83456.94589429302,27509.18707802086],[-17283.215445632184,51009.13757037374,16750.055172011733],[-1200.1662211736295,3371.5363300677786,1110.211314128164],[-9329.810029588154,27402.118015480544,8899.897357581756],[-23479.310644881283,69268.79928524308,22761.821537335123],[-8923.646461889026,26207.852171004404,8469.120377127032],[-16765.419033384944,49456.840285296516,16292.033182210685],[-6680.380918777121,19966.47677436695,6533.503849873342],[-6715.776077632468,20095.251914203054,6590.611754384091],[-1194.2803088549445,3446.8419006675836,1129.1341557435135],[-12847.873633354058,37336.96200105917,12320.760977590018],[-22673.410017154874,66902.05043796086,22054.654715159166],[-7228.035462888409,21115.953451231035,6769.894370737852],[-27584.580071278564,81719.75212275166,26988.025132755858],[-15333.87082235087,45012.43798155668,14741.898752818237],[-1151.2031742913011,3307.4355112320804,1089.1100544228482],[-23932.97604730441,70538.24234730039,23184.2041733914],[-11099.779545078365,31991.480686874114,10546.527688778402],[-26612.184314434842,78827.52144055734,26066.755989535253],[-23249.637617157354,68606.52103120442,22580.531589340015],[-27421.605244484945,81236.45277763154,26822.714198297454],[-20784.224028928562,61158.26821499877,20037.253890855645],[-10863.023552054548,31331.278997782796,10337.698833159606],[-29351.056852014146,87411.74660781989,28886.96080897207],[-14225.349843764234,41504.07369997824,13678.839834065446],[-30127.277161208076,89677.99958323703,29691.589132244124],[-1001.3072969061624,2726.1533173168327,837.626838917269],[-11650.641375245685,33667.57885813118,11041.518628512153],[-6747.04475521601,20272.7561019758,6646.593631742544],[-1159.2522095965999,3286.068001629013,1074.5938618728494],[-24545.27594960304,72231.63600243384,23764.905137383314],[-28531.02606207987,84549.62133733896,27945.054205877914],[-19343.337869814713,56698.15526408652,18700.501246885375],[-10627.14488301809,30570.81437409305,10113.180339409371],[-21371.753684106763,63033.71657464034,20599.786596985497],[-24837.30019222965,73340.31213891227,24047.053885833986],[-17274.36705260471,51018.7657739361,16755.102561144024],[-19582.09752171842,57364.51003684253,18917.678697440624],[-16822.05304250761,49638.239081041356,16356.481224056288],[-21425.531507902408,63218.13248606864,20682.687781629593],[-14216.505462354326,41459.51246844767,13658.308596941826],[-7388.970047169598,21547.50809196923,6882.606266025897],[-24997.273969506412,73809.10559440334,24250.5759107859],[-8191.310966599545,24109.617605448122,7725.138880393049],[-12204.983816365117,35214.26354105614,11623.295299370795],[-15392.902411650086,45206.22433707871,14819.994240999546],[-10777.396035938098,31140.709833759294,10287.214102262968],[-11891.363793454886,34342.754123044775,11313.416570267069],[-8385.42688278435,24452.574067297413,7972.175424034279],[-7381.380783953832,21478.489484434504,6876.342022465848],[-26573.284329941842,78710.22796629443,25992.872082045516],[-6730.589987118135,20169.24004749556,6608.777526658805],[-20112.729232918035,59143.50637594132,19470.750929313002],[-6918.411618032839,20571.679773126343,6714.983549498826],[-15716.77431190321,46334.05863196853,15137.730959062195],[-30308.753483927092,90245.69403714586,29846.41313626525],[-1118.272892871529,3157.887804956323,1038.4382510155467],[-12378.51302510013,35670.544891500285,11761.506752685782],[-30684.76388528525,91623.89346078766,30346.256664218567],[-25915.61166086462,76683.01001332632,25345.67071693833],[-28674.937546498353,85069.7347358218,28129.968186633785],[-9078.758515122045,26653.440704695724,8627.554652526072],[-7609.983306519486,22154.775451042457,7105.555440918373],[-18071.383712341965,53385.469497010614,17582.997472409126],[-13762.956549859327,40131.74441854561,13241.160262388767],[-7401.074032269983,21548.20433235669,6903.999757105553],[-19608.546041527963,57455.34297792099,18946.14945464776],[-13260.860955166338,38616.1939384086,12745.219880059196],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-12611.976153891657,36514.96099272416,12047.865451419932],[-943.5591280363872,2548.870576851639,792.4094869871527],[-9737.589958750988,28772.57492639362,9328.710311560717],[-18547.07093844421,54789.29244740645,18010.228489990444],[-18500.939974944577,54671.49136379273,17969.042770124044],[-17440.83536435589,51585.37109276426,16934.871038021287],[-19990.803783686304,58790.4169932396,19359.233473143395],[-25758.237401941868,76182.99027499266,25199.99358631601],[-7798.930970952095,22810.06352937359,7337.129954067439],[-9714.550380439228,28733.29498733197,9303.379383344462],[-15730.366188026775,46415.120834677604,15170.380356010017],[-14471.957347057209,42300.22840842282,13943.051476482657],[-22166.763343963154,65462.235025275855,21505.39544474288],[-768.866817393702,2105.734102604335,654.671033878615],[-22358.69118478928,66093.67608882839,21694.17729593779],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2200,30,0.7596711,0.79110013,0.12440928322856626,0.31378867209315264,0.3138807763552003,0.008117341230501632,6.317040671594717E-4,6.442458562598479E-4,1.1882185730363973E-4,99,"[[-15447.707496410761,45452.48980245726,14859.767079531804],[-10616.138822862053,30535.137363215686,10100.36624988527],[-9365.166226562395,27464.975619505913,8917.106686864494],[-21148.34972933804,62384.536073367,20402.598467155833],[-13752.837815928047,40025.84598026908,13239.939931917505],[-12377.689669461184,35675.16662697102,11759.169944133682],[-29338.071666844895,87389.82739761216,28857.76584054741],[-23119.23828398504,68202.20364830665,22388.550833017547],[-27577.27577235984,81692.67686713251,26975.291349409403],[-27328.80547774807,80893.37047668954,26698.12270042118],[-8030.797408690141,23337.92304794822,7607.453572404396],[-11061.740095959287,31806.84071770995,10472.250042083346],[-28430.258220014322,84238.02579464809,27804.906825000162],[-22297.044570192105,65889.95980319734,21602.362752950557],[-14221.407128134731,41460.04617677684,13645.740059552607],[-26429.251408476608,78248.31137310374,25802.427337147215],[-1225.4897779967912,3532.655768618135,1188.4056363288355],[-8611.825571796053,25157.153485202754,8207.119264325038],[-13237.58325088074,38478.64420943661,12704.97662119589],[-6686.399262106191,19993.260837198817,6530.759776503773],[-12847.113000156962,37332.12502580213,12316.994593966532],[-6689.855346245643,20035.94563786431,6551.751085188819],[-7332.396826179864,21360.539077883343,6830.001981155466],[-7816.286300405678,22832.85266963564,7345.097182753343],[-22138.792127494544,65373.51814323733,21465.6838074457],[-6693.02531718009,20018.099683133478,6555.500566222903],[-1186.7421580781474,3352.971396089358,1099.7116744135028],[-6655.032082169994,19841.940561283867,6508.248857392048],[-18351.143768939328,54137.111532595314,17762.703955323508],[-30605.513084779082,91258.72176653142,30241.89125694121],[-23510.241872940285,69238.90464319014,22758.048379599062],[-11135.68102712064,32019.35081282979,10568.019699883891],[-26688.344882335598,79087.30331067769,26059.37233302415],[-7202.130040302336,20973.940672445824,6733.471522901049],[-1211.8062045576798,3464.1950556640845,1131.9869909117642],[-21193.42528894471,62350.232240364996,20406.46068968008],[-29952.519941339353,89147.49602849488,29459.401992838375],[-23323.307774910667,68763.2666853313,22545.399640531323],[-1259.8874845128828,3591.3381790138837,1158.931166171871],[-19142.48280825426,56108.46766446297,18515.39652842311],[-28667.779063904447,85038.27002183425,28116.184360271232],[-8919.09851596577,26174.35978106045,8451.677416559096],[-11765.766087027047,33851.67066988799,11206.523591816105],[-10698.180997000029,30716.857224524054,10135.093594500711],[-13737.40310761071,40022.36595818473,13221.486389121465],[-15044.748931179822,44129.16137753748,14499.7467444817],[-24536.795984358767,72208.25809195296,23738.364285804342],[-16355.689457413544,48594.30342232762,15870.521756526688],[-28133.902454025687,83456.94589429302,27509.18707802086],[-17283.215445632184,51009.13757037374,16750.055172011733],[-1200.1662211736295,3371.5363300677786,1110.211314128164],[-9329.810029588154,27402.118015480544,8899.897357581756],[-16765.419033384944,49456.840285296516,16292.033182210685],[-6680.380918777121,19966.47677436695,6533.503849873342],[-1194.2803088549445,3446.8419006675836,1129.1341557435135],[-7228.035462888409,21115.953451231035,6769.894370737852],[-15333.87082235087,45012.43798155668,14741.898752818237],[-23932.97604730441,70538.24234730039,23184.2041733914],[-20784.224028928562,61158.26821499877,20037.253890855645],[-1001.3072969061624,2726.1533173168327,837.626838917269],[-11650.641375245685,33667.57885813118,11041.518628512153],[-24545.27594960304,72231.63600243384,23764.905137383314],[-19343.337869814713,56698.15526408652,18700.501246885375],[-10627.14488301809,30570.81437409305,10113.180339409371],[-21371.753684106763,63033.71657464034,20599.786596985497],[-19582.09752171842,57364.51003684253,18917.678697440624],[-16822.05304250761,49638.239081041356,16356.481224056288],[-14216.505462354326,41459.51246844767,13658.308596941826],[-24997.273969506412,73809.10559440334,24250.5759107859],[-11891.363793454886,34342.754123044775,11313.416570267069],[-8385.42688278435,24452.574067297413,7972.175424034279],[-7381.380783953832,21478.489484434504,6876.342022465848],[-20112.729232918035,59143.50637594132,19470.750929313002],[-15716.77431190321,46334.05863196853,15137.730959062195],[-30308.753483927092,90245.69403714586,29846.41313626525],[-12378.51302510013,35670.544891500285,11761.506752685782],[-25915.61166086462,76683.01001332632,25345.67071693833],[-9078.758515122045,26653.440704695724,8627.554652526072],[-7609.983306519486,22154.775451042457,7105.555440918373],[-18071.383712341965,53385.469497010614,17582.997472409126],[-19608.546041527963,57455.34297792099,18946.14945464776],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-12611.976153891657,36514.96099272416,12047.865451419932],[-943.5591280363872,2548.870576851639,792.4094869871527],[-9737.589958750988,28772.57492639362,9328.710311560717],[-18500.939974944577,54671.49136379273,17969.042770124044],[-17440.83536435589,51585.37109276426,16934.871038021287],[-25758.237401941868,76182.99027499266,25199.99358631601],[-15730.366188026775,46415.120834677604,15170.380356010017],[-14471.957347057209,42300.22840842282,13943.051476482657],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2300,30,0.7828621,0.81518691,0.12543282668700945,0.3152509710504635,0.3150319225892464,0.007835228122847168,6.238417747948376E-4,6.208438540201174E-4,1.1518251145154187E-4,99,"[[-18779.286610155348,54969.10640343561,18153.06337163349],[-19311.920026899374,56619.02087041101,18664.268862784786],[-18822.09178958166,55055.890338118166,18149.467033798122],[-6727.903920315015,20034.95839808721,6545.236483005505],[-23250.63039043713,68454.12825778105,22459.810453265025],[-27325.213790214682,80865.017550388,26689.0775633747],[-1242.019304108038,3553.321153008178,1194.8361542068428],[-7314.9982334854785,21220.58401988675,6779.217489819523],[-16082.335745578002,47683.5254771,15570.277595817906],[-29975.694590132247,89185.56910761363,29453.903269199447],[-25877.580432884417,76520.98299370802,25247.672137143352],[-12603.265486711703,36467.80191207421,12020.759762848833],[-1199.5538617175391,3404.063828352847,1096.583700649197],[-12371.268355301632,35626.79196743657,11727.65154292116],[-1234.2006828068152,3542.5051424392996,1171.5099123968498],[-7339.544061717349,21272.3010721772,6799.993230100683],[-30273.960833041794,90096.51814447332,29780.353246977127],[-16537.175726873964,48695.71913677857,16073.53909301431],[-16796.89191889463,49497.73811632894,16274.948744862859],[-24517.43947403835,72156.32914507476,23714.432354899844],[-24974.5697250637,73718.1733224804,24213.396643120723],[-23237.647358385257,68410.51893902672,22436.67268805188],[-1271.9671437824422,3619.7465576567765,1174.6257603427712],[-15622.890446000692,46020.870612838225,15038.647680008708],[-26711.626234902207,79152.95096078557,26081.055652132633],[-23463.543912747296,69034.54238722549,22625.626352559197],[-20635.239458059732,60651.192946156974,19892.03602247249],[-27466.431322806628,81251.22551656321,26836.496933503524],[-7083.546935782821,20538.77136080159,6606.709872567692],[-7099.571585568936,20670.069735312616,6643.922944085187],[-29584.98950839999,87952.30041975004,29073.10959122141],[-17304.02178747412,51055.102751491584,16761.62786011071],[-6624.640532060402,19726.30813494382,6456.895330455069],[-28058.72794037819,83185.42009016084,27440.67467352311],[-13781.882978133517,40075.48774335664,13233.563281786024],[-6613.433944296469,19777.954537519316,6486.8224813552915],[-19992.08769898924,58729.504541439586,19298.082094268717],[-7436.574083048313,21589.103213591174,6920.451841483294],[-21441.47681104267,63229.02745434839,20693.22458498827],[-10616.138822862053,30535.137363215686,10100.36624988527],[-9365.166226562395,27464.975619505913,8917.106686864494],[-13752.837815928047,40025.84598026908,13239.939931917505],[-8030.797408690141,23337.92304794822,7607.453572404396],[-11061.740095959287,31806.84071770995,10472.250042083346],[-28430.258220014322,84238.02579464809,27804.906825000162],[-22297.044570192105,65889.95980319734,21602.362752950557],[-14221.407128134731,41460.04617677684,13645.740059552607],[-26429.251408476608,78248.31137310374,25802.427337147215],[-8611.825571796053,25157.153485202754,8207.119264325038],[-13237.58325088074,38478.64420943661,12704.97662119589],[-12847.113000156962,37332.12502580213,12316.994593966532],[-22138.792127494544,65373.51814323733,21465.6838074457],[-6655.032082169994,19841.940561283867,6508.248857392048],[-18351.143768939328,54137.111532595314,17762.703955323508],[-30605.513084779082,91258.72176653142,30241.89125694121],[-11135.68102712064,32019.35081282979,10568.019699883891],[-21193.42528894471,62350.232240364996,20406.46068968008],[-1259.8874845128828,3591.3381790138837,1158.931166171871],[-19142.48280825426,56108.46766446297,18515.39652842311],[-28667.779063904447,85038.27002183425,28116.184360271232],[-8919.09851596577,26174.35978106045,8451.677416559096],[-11765.766087027047,33851.67066988799,11206.523591816105],[-10698.180997000029,30716.857224524054,10135.093594500711],[-15044.748931179822,44129.16137753748,14499.7467444817],[-24536.795984358767,72208.25809195296,23738.364285804342],[-17283.215445632184,51009.13757037374,16750.055172011733],[-1200.1662211736295,3371.5363300677786,1110.211314128164],[-9329.810029588154,27402.118015480544,8899.897357581756],[-6680.380918777121,19966.47677436695,6533.503849873342],[-15333.87082235087,45012.43798155668,14741.898752818237],[-23932.97604730441,70538.24234730039,23184.2041733914],[-20784.224028928562,61158.26821499877,20037.253890855645],[-1001.3072969061624,2726.1533173168327,837.626838917269],[-11650.641375245685,33667.57885813118,11041.518628512153],[-10627.14488301809,30570.81437409305,10113.180339409371],[-21371.753684106763,63033.71657464034,20599.786596985497],[-19582.09752171842,57364.51003684253,18917.678697440624],[-14216.505462354326,41459.51246844767,13658.308596941826],[-24997.273969506412,73809.10559440334,24250.5759107859],[-11891.363793454886,34342.754123044775,11313.416570267069],[-8385.42688278435,24452.574067297413,7972.175424034279],[-15716.77431190321,46334.05863196853,15137.730959062195],[-12378.51302510013,35670.544891500285,11761.506752685782],[-9078.758515122045,26653.440704695724,8627.554652526072],[-7609.983306519486,22154.775451042457,7105.555440918373],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-943.5591280363872,2548.870576851639,792.4094869871527],[-9737.589958750988,28772.57492639362,9328.710311560717],[-25758.237401941868,76182.99027499266,25199.99358631601],[-14471.957347057209,42300.22840842282,13943.051476482657],[-447.66531287386215,1281.0001881714115,408.7673023836362],[-30697.171783716258,91653.4311859266,30367.266326205932],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2400,30,0.8054491500000001,0.83906954,0.12672566949034547,0.3161286048948483,0.31611443042099113,0.00764923945792523,6.036558678452313E-4,5.998088251869438E-4,1.1569634653362204E-4,99,"[[-6602.474920616837,19677.777499216256,6459.747709050529],[-10705.54538888106,30757.996567633945,10149.263803933045],[-8979.166749246415,26282.904201415677,8520.638976373553],[-17296.74903981994,50983.66559579618,16728.38973571863],[-6950.041767709533,20324.463366471347,6549.907531585993],[-8513.983857638825,24762.93697093206,8084.717426276022],[-18868.65129992241,55189.790307161,18174.19960583915],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-15601.432266093636,45926.63713386173,15003.716676695376],[-28456.659749823244,84271.30284232275,27813.693894110063],[-14838.094315136876,43430.02023667174,14242.022782402732],[-1276.0318185454823,3619.342164969551,1178.7329589491494],[-30701.06660040823,91648.2609132594,30377.720567009088],[-9119.580577539511,26725.198986509724,8657.835279883058],[-13525.826795442119,39271.416162699876,13003.05699130815],[-1214.7643501566038,3423.4560563473765,1103.9724089778215],[-18075.60508941638,53285.39201769937,17471.465106675056],[-28271.53633031077,83714.45498971787,27638.44945983521],[-20288.11564182131,59719.703004005336,19549.420342106638],[-1313.2239376301113,3722.0470212071637,1243.3061230271421],[-1301.0952159003102,3669.9122182440806,1191.3990013783541],[-7084.936256073965,20508.72761539553,6589.215135636672],[-11141.238608281092,32041.327240832907,10568.83330601963],[-6609.915583687326,19709.366594726314,6447.548663680897],[-17015.4034936416,50211.567798236814,16444.54152245294],[-6593.083899886496,19589.995460185746,6411.762044531512],[-15319.794118372856,44953.21133436693,14710.78721873018],[-23155.92107025114,68138.12366058941,22321.50915182934],[-7366.124059822027,21337.63832672499,6833.485318395135],[-29116.36466137066,86399.68753485438,28580.349517593375],[-18781.253932495678,54968.14672406666,18106.212208577857],[-18265.93123393379,53384.36760443827,17614.6435533516],[-7222.555462503312,20856.106458177404,6675.370773524667],[-19311.920026899374,56619.02087041101,18664.268862784786],[-27325.213790214682,80865.017550388,26689.0775633747],[-16082.335745578002,47683.5254771,15570.277595817906],[-29975.694590132247,89185.56910761363,29453.903269199447],[-25877.580432884417,76520.98299370802,25247.672137143352],[-12603.265486711703,36467.80191207421,12020.759762848833],[-12371.268355301632,35626.79196743657,11727.65154292116],[-7339.544061717349,21272.3010721772,6799.993230100683],[-30273.960833041794,90096.51814447332,29780.353246977127],[-16537.175726873964,48695.71913677857,16073.53909301431],[-16796.89191889463,49497.73811632894,16274.948744862859],[-24517.43947403835,72156.32914507476,23714.432354899844],[-24974.5697250637,73718.1733224804,24213.396643120723],[-23237.647358385257,68410.51893902672,22436.67268805188],[-1271.9671437824422,3619.7465576567765,1174.6257603427712],[-26711.626234902207,79152.95096078557,26081.055652132633],[-23463.543912747296,69034.54238722549,22625.626352559197],[-20635.239458059732,60651.192946156974,19892.03602247249],[-27466.431322806628,81251.22551656321,26836.496933503524],[-7083.546935782821,20538.77136080159,6606.709872567692],[-29584.98950839999,87952.30041975004,29073.10959122141],[-6624.640532060402,19726.30813494382,6456.895330455069],[-13781.882978133517,40075.48774335664,13233.563281786024],[-19992.08769898924,58729.504541439586,19298.082094268717],[-21441.47681104267,63229.02745434839,20693.22458498827],[-10616.138822862053,30535.137363215686,10100.36624988527],[-9365.166226562395,27464.975619505913,8917.106686864494],[-8030.797408690141,23337.92304794822,7607.453572404396],[-11061.740095959287,31806.84071770995,10472.250042083346],[-22297.044570192105,65889.95980319734,21602.362752950557],[-14221.407128134731,41460.04617677684,13645.740059552607],[-26429.251408476608,78248.31137310374,25802.427337147215],[-8611.825571796053,25157.153485202754,8207.119264325038],[-13237.58325088074,38478.64420943661,12704.97662119589],[-12847.113000156962,37332.12502580213,12316.994593966532],[-22138.792127494544,65373.51814323733,21465.6838074457],[-30605.513084779082,91258.72176653142,30241.89125694121],[-21193.42528894471,62350.232240364996,20406.46068968008],[-1259.8874845128828,3591.3381790138837,1158.931166171871],[-11765.766087027047,33851.67066988799,11206.523591816105],[-10698.180997000029,30716.857224524054,10135.093594500711],[-24536.795984358767,72208.25809195296,23738.364285804342],[-23932.97604730441,70538.24234730039,23184.2041733914],[-20784.224028928562,61158.26821499877,20037.253890855645],[-1001.3072969061624,2726.1533173168327,837.626838917269],[-11650.641375245685,33667.57885813118,11041.518628512153],[-19582.09752171842,57364.51003684253,18917.678697440624],[-14216.505462354326,41459.51246844767,13658.308596941826],[-24997.273969506412,73809.10559440334,24250.5759107859],[-11891.363793454886,34342.754123044775,11313.416570267069],[-8385.42688278435,24452.574067297413,7972.175424034279],[-15716.77431190321,46334.05863196853,15137.730959062195],[-12378.51302510013,35670.544891500285,11761.506752685782],[-7609.983306519486,22154.775451042457,7105.555440918373],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-943.5591280363872,2548.870576851639,792.4094869871527],[-9737.589958750988,28772.57492639362,9328.710311560717],[-25758.237401941868,76182.99027499266,25199.99358631601],[-14471.957347057209,42300.22840842282,13943.051476482657],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2500,30,0.8294974500000001,0.8631396966666667,0.1274317780830644,0.31644942032905754,0.31687582154971183,0.007274437428294152,5.888451352036952E-4,5.80999162212281E-4,1.1558058342887874E-4,99,"[[-10694.349003302434,30697.7725397618,10124.290486463122],[-1374.1597421342553,3867.1169594446555,1276.30491957764],[-29832.732488884212,88717.54479644206,29295.271931659077],[-1389.1934018481204,3917.2659380700957,1266.1159201448932],[-1080.7879938307933,2913.08453154615,899.5874921433633],[-9270.604392094165,27084.586763590454,8786.946832880216],[-23005.72516308981,67647.9085083868,22150.56074830323],[-7641.4364973266465,22253.657995004985,7136.579077099631],[-30535.98006869288,91041.19794249906,30141.407396321454],[-23154.53023355658,68121.31543761089,22313.017827220974],[-18304.74669772907,53489.2581913579,17658.224122319065],[-21399.62189628755,63076.33138149027,20635.034929255482],[-6602.34573995496,19661.619430169867,6443.41984932727],[-15708.56558937188,46267.39214605477,15099.228026230401],[-22065.76633253749,65170.58268235201,21378.95783293607],[-23864.357484925546,70146.79950412807,23059.94589578823],[-1358.3685533419161,3858.311603397462,1260.056122292327],[-16515.415615186295,48608.61769630732,16026.710564994986],[-27762.390168172915,82258.56992419202,27144.921729950987],[-18666.989497412287,54525.459493414055,17922.339977287178],[-22825.75513770399,67207.38302355728,22052.889280062846],[-19312.89779602798,56578.99889182806,18657.796633964255],[-24359.64249016449,71638.4875476846,23502.16342581242],[-14726.678858628642,43092.04069487626,14118.037107196109],[-26684.77602070139,79048.659218048,26054.066735828226],[-18140.679540224726,53002.36633974026,17479.09766471257],[-17250.147134388382,50816.61036650916,16656.007291055026],[-7061.8300702544775,20433.62980962084,6566.819169880309],[-9727.034677476993,28761.758738944012,9304.57739394479],[-6594.316031266072,19641.661693522496,6391.861278946215],[-1363.0212739445387,3845.933166229234,1295.51129115888],[-16107.963807274431,47739.47541210603,15583.686410633502],[-16791.672518463543,49467.39306506543,16271.483881642785],[-11131.00324199345,31983.525274337248,10546.740289715195],[-1317.1211113032161,3751.4575614527116,1218.1756950684385],[-15611.985557667402,45939.24341622597,15005.036730507158],[-6598.704288850518,19622.556093994626,6409.765267050634],[-8979.166749246415,26282.904201415677,8520.638976373553],[-8513.983857638825,24762.93697093206,8084.717426276022],[-18868.65129992241,55189.790307161,18174.19960583915],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-28456.659749823244,84271.30284232275,27813.693894110063],[-30701.06660040823,91648.2609132594,30377.720567009088],[-9119.580577539511,26725.198986509724,8657.835279883058],[-13525.826795442119,39271.416162699876,13003.05699130815],[-28271.53633031077,83714.45498971787,27638.44945983521],[-20288.11564182131,59719.703004005336,19549.420342106638],[-1301.0952159003102,3669.9122182440806,1191.3990013783541],[-7084.936256073965,20508.72761539553,6589.215135636672],[-6609.915583687326,19709.366594726314,6447.548663680897],[-17015.4034936416,50211.567798236814,16444.54152245294],[-6593.083899886496,19589.995460185746,6411.762044531512],[-15319.794118372856,44953.21133436693,14710.78721873018],[-7366.124059822027,21337.63832672499,6833.485318395135],[-29116.36466137066,86399.68753485438,28580.349517593375],[-18265.93123393379,53384.36760443827,17614.6435533516],[-7222.555462503312,20856.106458177404,6675.370773524667],[-27325.213790214682,80865.017550388,26689.0775633747],[-25877.580432884417,76520.98299370802,25247.672137143352],[-12603.265486711703,36467.80191207421,12020.759762848833],[-12371.268355301632,35626.79196743657,11727.65154292116],[-7339.544061717349,21272.3010721772,6799.993230100683],[-30273.960833041794,90096.51814447332,29780.353246977127],[-24974.5697250637,73718.1733224804,24213.396643120723],[-23463.543912747296,69034.54238722549,22625.626352559197],[-20635.239458059732,60651.192946156974,19892.03602247249],[-27466.431322806628,81251.22551656321,26836.496933503524],[-13781.882978133517,40075.48774335664,13233.563281786024],[-19992.08769898924,58729.504541439586,19298.082094268717],[-10616.138822862053,30535.137363215686,10100.36624988527],[-9365.166226562395,27464.975619505913,8917.106686864494],[-8030.797408690141,23337.92304794822,7607.453572404396],[-11061.740095959287,31806.84071770995,10472.250042083346],[-14221.407128134731,41460.04617677684,13645.740059552607],[-26429.251408476608,78248.31137310374,25802.427337147215],[-13237.58325088074,38478.64420943661,12704.97662119589],[-12847.113000156962,37332.12502580213,12316.994593966532],[-30605.513084779082,91258.72176653142,30241.89125694121],[-21193.42528894471,62350.232240364996,20406.46068968008],[-11765.766087027047,33851.67066988799,11206.523591816105],[-10698.180997000029,30716.857224524054,10135.093594500711],[-24536.795984358767,72208.25809195296,23738.364285804342],[-20784.224028928562,61158.26821499877,20037.253890855645],[-1001.3072969061624,2726.1533173168327,837.626838917269],[-11650.641375245685,33667.57885813118,11041.518628512153],[-19582.09752171842,57364.51003684253,18917.678697440624],[-14216.505462354326,41459.51246844767,13658.308596941826],[-24997.273969506412,73809.10559440334,24250.5759107859],[-11891.363793454886,34342.754123044775,11313.416570267069],[-8385.42688278435,24452.574067297413,7972.175424034279],[-12378.51302510013,35670.544891500285,11761.506752685782],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2600,30,0.8540393,0.8866916866666668,0.12783178536518547,0.3176349183567583,0.31779658931010557,0.007134885870283942,5.642806097147231E-4,5.623172079227307E-4,1.1319626114855991E-4,99,"[[-10659.003148114696,30579.308005579303,10084.893476930025],[-22942.6077710046,67448.53553109313,22111.245537971878],[-1369.7021203983522,3835.0811590998633,1276.91213812743],[-8063.511403299493,23366.837683298152,7613.407073208319],[-7086.591600917999,20470.772419145374,6591.0324550776895],[-14781.939644437216,43206.05165808879,14181.365081276994],[-23421.25474876725,68886.33906592162,22538.312827393183],[-22509.374675835257,66233.43623344872,21727.485203554646],[-1366.6487406027888,3827.0882156885477,1268.1037655994628],[-1400.9922020356578,3985.9567053188534,1326.7528277004055],[-24806.70525360104,73121.30864221635,23981.51677368374],[-26436.250098218974,78235.89532051487,25798.252164916696],[-14794.164045479349,43264.006271824626,14198.22096927372],[-9041.06165003562,26386.838920816594,8563.241255389818],[-6510.676351426768,19367.76536942047,6335.677759265048],[-28175.812602201262,83344.97661493527,27502.38405011344],[-28301.890067043616,83748.04249294053,27641.973613674832],[-30272.76965388122,90093.1861799872,29774.82442848168],[-23019.251528569686,67684.17657738869,22163.559557110344],[-21876.86041088877,64431.981647446475,21168.0724775811],[-8388.207933107924,24404.37645907721,7958.746787543447],[-1385.7670234658399,3920.0405966518524,1260.7777223274798],[-6598.696305022888,19609.106692192832,6404.717515809734],[-1165.2769318334117,3212.947362861226,991.6225113251996],[-7049.48172634391,20434.215713584017,6563.558695729456],[-20029.134545326495,58706.78139161802,19270.18929380162],[-18171.711309241637,53043.91761142906,17484.931782984077],[-25796.198434212987,76231.06945240889,25134.465684814895],[-18152.72024448156,52979.64785602057,17492.917531018826],[-14438.51230394003,42249.21982524712,13819.004946073374],[-16985.78871607894,50096.67346532027,16402.858253391107],[-10694.349003302434,30697.7725397618,10124.290486463122],[-1374.1597421342553,3867.1169594446555,1276.30491957764],[-29832.732488884212,88717.54479644206,29295.271931659077],[-1389.1934018481204,3917.2659380700957,1266.1159201448932],[-1080.7879938307933,2913.08453154615,899.5874921433633],[-9270.604392094165,27084.586763590454,8786.946832880216],[-7641.4364973266465,22253.657995004985,7136.579077099631],[-30535.98006869288,91041.19794249906,30141.407396321454],[-21399.62189628755,63076.33138149027,20635.034929255482],[-15708.56558937188,46267.39214605477,15099.228026230401],[-23864.357484925546,70146.79950412807,23059.94589578823],[-16515.415615186295,48608.61769630732,16026.710564994986],[-18666.989497412287,54525.459493414055,17922.339977287178],[-19312.89779602798,56578.99889182806,18657.796633964255],[-24359.64249016449,71638.4875476846,23502.16342581242],[-26684.77602070139,79048.659218048,26054.066735828226],[-18140.679540224726,53002.36633974026,17479.09766471257],[-17250.147134388382,50816.61036650916,16656.007291055026],[-7061.8300702544775,20433.62980962084,6566.819169880309],[-9727.034677476993,28761.758738944012,9304.57739394479],[-6594.316031266072,19641.661693522496,6391.861278946215],[-16107.963807274431,47739.47541210603,15583.686410633502],[-16791.672518463543,49467.39306506543,16271.483881642785],[-11131.00324199345,31983.525274337248,10546.740289715195],[-15611.985557667402,45939.24341622597,15005.036730507158],[-6598.704288850518,19622.556093994626,6409.765267050634],[-8979.166749246415,26282.904201415677,8520.638976373553],[-8513.983857638825,24762.93697093206,8084.717426276022],[-18868.65129992241,55189.790307161,18174.19960583915],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-28456.659749823244,84271.30284232275,27813.693894110063],[-30701.06660040823,91648.2609132594,30377.720567009088],[-13525.826795442119,39271.416162699876,13003.05699130815],[-20288.11564182131,59719.703004005336,19549.420342106638],[-6593.083899886496,19589.995460185746,6411.762044531512],[-15319.794118372856,44953.21133436693,14710.78721873018],[-7366.124059822027,21337.63832672499,6833.485318395135],[-29116.36466137066,86399.68753485438,28580.349517593375],[-7222.555462503312,20856.106458177404,6675.370773524667],[-27325.213790214682,80865.017550388,26689.0775633747],[-25877.580432884417,76520.98299370802,25247.672137143352],[-12603.265486711703,36467.80191207421,12020.759762848833],[-12371.268355301632,35626.79196743657,11727.65154292116],[-24974.5697250637,73718.1733224804,24213.396643120723],[-20635.239458059732,60651.192946156974,19892.03602247249],[-13781.882978133517,40075.48774335664,13233.563281786024],[-9365.166226562395,27464.975619505913,8917.106686864494],[-11061.740095959287,31806.84071770995,10472.250042083346],[-14221.407128134731,41460.04617677684,13645.740059552607],[-13237.58325088074,38478.64420943661,12704.97662119589],[-12847.113000156962,37332.12502580213,12316.994593966532],[-30605.513084779082,91258.72176653142,30241.89125694121],[-21193.42528894471,62350.232240364996,20406.46068968008],[-11765.766087027047,33851.67066988799,11206.523591816105],[-10698.180997000029,30716.857224524054,10135.093594500711],[-24536.795984358767,72208.25809195296,23738.364285804342],[-20784.224028928562,61158.26821499877,20037.253890855645],[-11650.641375245685,33667.57885813118,11041.518628512153],[-19582.09752171842,57364.51003684253,18917.678697440624],[-12378.51302510013,35670.544891500285,11761.506752685782],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-283.9600453742599,965.0060612390981,326.91343867026404],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-315.5521622010439,982.1196850914072,331.8251080551051],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2700,30,0.8808273500000001,0.9104430033333334,0.12815607597896078,0.31931866363935507,0.3191512343242721,0.006902661973064468,5.549627493717413E-4,5.490762269244793E-4,1.1068503839143985E-4,99,"[[-10676.70747150208,30634.24160383927,10083.551879194216],[-16692.18966762126,49115.27869727407,16134.16146367779],[-16979.124774836517,50006.82246724206,16368.663459972362],[-13502.305246955466,39180.97273140763,12954.64953283868],[-24362.374062062736,71601.2338597154,23493.358266094314],[-7979.879965293496,23051.921400508705,7512.7288658885],[-20599.288523625197,60519.4227050579,19831.546716341356],[-22931.249173587512,67409.82096141591,22094.28776513246],[-330.3861457694053,1011.2432624198722,334.5066159529827],[-6492.999158725998,19365.723039893874,6328.523678225701],[-11646.035959359206,33633.11877305957,11029.981696511219],[-14428.162242221433,42155.90843213219,13805.86316272276],[-8002.154768793859,23133.236621898708,7542.627164733123],[-6591.3806419047305,19594.69631283869,6390.416375126329],[-12569.613297749242,36322.833512043646,11976.106214874233],[-13259.76066839772,38490.6622807304,12710.859261974367],[-1415.3051623676977,4026.545254295255,1295.7786489734676],[-27099.841188871127,80079.98559766535,26429.476448738136],[-7204.167821003463,20773.576620545027,6639.7106221866725],[-9362.37588850439,27461.71071742995,8903.95946601946],[-11097.191312128818,31825.94385440502,10491.675592073769],[-1194.7885638179066,3275.8417351238004,1005.6545070590658],[-1453.8875089058931,4107.043729283564,1366.4705929373347],[-7247.1494243309235,20916.372967974705,6706.674550926209],[-11733.269033213382,33714.37608827013,11150.184537106574],[-6527.7035888835135,19426.672272396696,6342.075350334138],[-7063.901972861134,20413.143980412467,6561.9609693682105],[-10680.724384009492,30628.577594652415,10090.764821258947],[-8784.126434566668,25594.08830643162,8305.515155288513],[-18184.4462077884,53030.54872608039,17453.159115473954],[-30144.107233269562,89741.20691169285,29654.782214693918],[-10631.850075305241,30489.185813970267,10043.876481180521],[-25727.236434424118,76014.21811920304,25091.543353686753],[-22296.600216618703,65623.01667801925,21412.688261839696],[-11116.464077620481,31873.538110791662,10513.963302503293],[-1374.7817080999596,3845.892341372551,1275.3179754438204],[-6555.613531658209,19484.639675677026,6367.523939574329],[-7512.405562095083,21796.242265035144,7000.574632108003],[-545.4559681955374,1514.6871529679145,471.8025737279093],[-27477.569351723592,81297.08426465592,26839.226674205787],[-14781.939644437216,43206.05165808879,14181.365081276994],[-23421.25474876725,68886.33906592162,22538.312827393183],[-1400.9922020356578,3985.9567053188534,1326.7528277004055],[-24806.70525360104,73121.30864221635,23981.51677368374],[-26436.250098218974,78235.89532051487,25798.252164916696],[-14794.164045479349,43264.006271824626,14198.22096927372],[-9041.06165003562,26386.838920816594,8563.241255389818],[-6510.676351426768,19367.76536942047,6335.677759265048],[-28175.812602201262,83344.97661493527,27502.38405011344],[-28301.890067043616,83748.04249294053,27641.973613674832],[-30272.76965388122,90093.1861799872,29774.82442848168],[-23019.251528569686,67684.17657738869,22163.559557110344],[-21876.86041088877,64431.981647446475,21168.0724775811],[-1385.7670234658399,3920.0405966518524,1260.7777223274798],[-20029.134545326495,58706.78139161802,19270.18929380162],[-18171.711309241637,53043.91761142906,17484.931782984077],[-25796.198434212987,76231.06945240889,25134.465684814895],[-18152.72024448156,52979.64785602057,17492.917531018826],[-29832.732488884212,88717.54479644206,29295.271931659077],[-1389.1934018481204,3917.2659380700957,1266.1159201448932],[-1080.7879938307933,2913.08453154615,899.5874921433633],[-9270.604392094165,27084.586763590454,8786.946832880216],[-21399.62189628755,63076.33138149027,20635.034929255482],[-15708.56558937188,46267.39214605477,15099.228026230401],[-23864.357484925546,70146.79950412807,23059.94589578823],[-18666.989497412287,54525.459493414055,17922.339977287178],[-19312.89779602798,56578.99889182806,18657.796633964255],[-24359.64249016449,71638.4875476846,23502.16342581242],[-26684.77602070139,79048.659218048,26054.066735828226],[-17250.147134388382,50816.61036650916,16656.007291055026],[-7061.8300702544775,20433.62980962084,6566.819169880309],[-9727.034677476993,28761.758738944012,9304.57739394479],[-16107.963807274431,47739.47541210603,15583.686410633502],[-15611.985557667402,45939.24341622597,15005.036730507158],[-8513.983857638825,24762.93697093206,8084.717426276022],[-18868.65129992241,55189.790307161,18174.19960583915],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-28456.659749823244,84271.30284232275,27813.693894110063],[-30701.06660040823,91648.2609132594,30377.720567009088],[-20288.11564182131,59719.703004005336,19549.420342106638],[-15319.794118372856,44953.21133436693,14710.78721873018],[-29116.36466137066,86399.68753485438,28580.349517593375],[-7222.555462503312,20856.106458177404,6675.370773524667],[-12371.268355301632,35626.79196743657,11727.65154292116],[-24974.5697250637,73718.1733224804,24213.396643120723],[-13781.882978133517,40075.48774335664,13233.563281786024],[-14221.407128134731,41460.04617677684,13645.740059552607],[-12847.113000156962,37332.12502580213,12316.994593966532],[-30605.513084779082,91258.72176653142,30241.89125694121],[-21193.42528894471,62350.232240364996,20406.46068968008],[-20784.224028928562,61158.26821499877,20037.253890855645],[-19582.09752171842,57364.51003684253,18917.678697440624],[-12378.51302510013,35670.544891500285,11761.506752685782],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2800,30,0.907506,0.9341056933333334,0.12830353255673785,0.32000697146147783,0.3199126908235855,0.006847772238618312,5.262163104656403E-4,5.31939645482029E-4,1.0887585428295254E-4,99,"[[-1164.488239177062,3123.43704589515,976.228851639121],[-9252.409295102834,27025.54636566708,8756.929491808914],[-1430.302831091357,4071.394519322501,1298.1823780657758],[-6502.07495153385,19335.075948853813,6330.768141503176],[-16555.376368579393,48586.767468566955,15986.327503556127],[-10620.148038294014,30392.53896657891,10000.044776768294],[-18852.129347439757,55142.45324416879,18142.39632923663],[-6513.700744832834,19378.43088703304,6344.801783538316],[-14833.898086828856,43439.183720531895,14209.269265633036],[-8820.787630466299,25694.17470819326,8337.375463350883],[-1486.6115498779566,4227.04539925084,1404.5272515887862],[-21479.44619993258,63123.26539804791,20714.23906885406],[-15318.882365568214,44917.67139928336,14691.15423967134],[-8012.86201200529,23164.488635982038,7546.826633546344],[-24244.463260885335,71172.9184733958,23357.071770384588],[-22773.76605520276,67017.59552693994,21935.13059953299],[-11099.836291445416,31839.479977126524,10487.492792153524],[-18136.10633456414,52826.224268830025,17388.983935238666],[-26911.46395220114,79499.35185794428,26233.76277326978],[-10406.177592762677,29799.5625603108,9798.60792096366],[-12963.7998312404,37541.83509343669,12421.731579695524],[-11743.051159484485,33748.576350298696,11154.973601400232],[-12387.614790679123,35684.99334088946,11739.114691244264],[-13293.943052904802,38587.54944400417,12712.853727786583],[-1449.11654764057,4188.714954026708,1368.58928051638],[-1378.725271281267,3892.0800162359756,1237.9068052547466],[-12565.775973993233,36289.61154704473,11955.955874144576],[-18154.859106544405,52967.63780994576,17424.726623112456],[-7237.4586225133235,20880.939708416437,6687.087400210538],[-9373.13074096714,27510.918114578697,8912.605340553015],[-6525.974044429608,19385.63649776491,6315.7423022051835],[-16717.004018605163,49246.46961635423,16114.946477213032],[-14230.160659816134,41450.45319290056,13654.077462562202],[-14759.51453199756,43100.99462353844,14130.818567764625],[-9049.205517709439,26418.05061157102,8567.468612076773],[-11124.415874141132,31882.229418404917,10503.60315265791],[-1445.0508674308362,4110.111852380609,1365.0282572788265],[-16979.124774836517,50006.82246724206,16368.663459972362],[-13502.305246955466,39180.97273140763,12954.64953283868],[-24362.374062062736,71601.2338597154,23493.358266094314],[-7979.879965293496,23051.921400508705,7512.7288658885],[-20599.288523625197,60519.4227050579,19831.546716341356],[-330.3861457694053,1011.2432624198722,334.5066159529827],[-6492.999158725998,19365.723039893874,6328.523678225701],[-14428.162242221433,42155.90843213219,13805.86316272276],[-27099.841188871127,80079.98559766535,26429.476448738136],[-7204.167821003463,20773.576620545027,6639.7106221866725],[-1453.8875089058931,4107.043729283564,1366.4705929373347],[-7063.901972861134,20413.143980412467,6561.9609693682105],[-10680.724384009492,30628.577594652415,10090.764821258947],[-18184.4462077884,53030.54872608039,17453.159115473954],[-30144.107233269562,89741.20691169285,29654.782214693918],[-10631.850075305241,30489.185813970267,10043.876481180521],[-25727.236434424118,76014.21811920304,25091.543353686753],[-22296.600216618703,65623.01667801925,21412.688261839696],[-7512.405562095083,21796.242265035144,7000.574632108003],[-545.4559681955374,1514.6871529679145,471.8025737279093],[-27477.569351723592,81297.08426465592,26839.226674205787],[-23421.25474876725,68886.33906592162,22538.312827393183],[-24806.70525360104,73121.30864221635,23981.51677368374],[-26436.250098218974,78235.89532051487,25798.252164916696],[-6510.676351426768,19367.76536942047,6335.677759265048],[-28175.812602201262,83344.97661493527,27502.38405011344],[-28301.890067043616,83748.04249294053,27641.973613674832],[-30272.76965388122,90093.1861799872,29774.82442848168],[-23019.251528569686,67684.17657738869,22163.559557110344],[-21876.86041088877,64431.981647446475,21168.0724775811],[-20029.134545326495,58706.78139161802,19270.18929380162],[-25796.198434212987,76231.06945240889,25134.465684814895],[-29832.732488884212,88717.54479644206,29295.271931659077],[-1080.7879938307933,2913.08453154615,899.5874921433633],[-15708.56558937188,46267.39214605477,15099.228026230401],[-23864.357484925546,70146.79950412807,23059.94589578823],[-18666.989497412287,54525.459493414055,17922.339977287178],[-19312.89779602798,56578.99889182806,18657.796633964255],[-17250.147134388382,50816.61036650916,16656.007291055026],[-7061.8300702544775,20433.62980962084,6566.819169880309],[-15611.985557667402,45939.24341622597,15005.036730507158],[-8513.983857638825,24762.93697093206,8084.717426276022],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-28456.659749823244,84271.30284232275,27813.693894110063],[-30701.06660040823,91648.2609132594,30377.720567009088],[-20288.11564182131,59719.703004005336,19549.420342106638],[-15319.794118372856,44953.21133436693,14710.78721873018],[-29116.36466137066,86399.68753485438,28580.349517593375],[-7222.555462503312,20856.106458177404,6675.370773524667],[-12371.268355301632,35626.79196743657,11727.65154292116],[-24974.5697250637,73718.1733224804,24213.396643120723],[-13781.882978133517,40075.48774335664,13233.563281786024],[-30605.513084779082,91258.72176653142,30241.89125694121],[-21193.42528894471,62350.232240364996,20406.46068968008],[-20784.224028928562,61158.26821499877,20037.253890855645],[-19582.09752171842,57364.51003684253,18917.678697440624],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
2900,30,0.93357615,0.95762232,0.1284764357429191,0.3207017628029586,0.3205680379470509,0.0067209839902154225,4.977312819411121E-4,5.137676760823065E-4,1.0612211592412612E-4,99,"[[-1486.7015175892022,4278.257407725343,1407.5809149426373],[-8839.27667260882,25736.41162600282,8346.340584552656],[-6507.777530088135,19330.95093302059,6319.071732153112],[-8829.379798679067,25709.383124776785,8341.84467146334],[-1464.7375668373957,4201.727170897658,1322.8711327836306],[-20135.142702162622,59253.421132268464,19373.9616834043],[-9959.857511241864,28541.82886024711,9383.059776172659],[-12564.71853292052,36318.45325554319,11939.98814989412],[-17240.820745109584,50785.934328463874,16638.38562220048],[-6514.8646989104955,19377.696600947842,6333.1870157888425],[-18201.78681287671,53009.24450637126,17452.486151086196],[-11130.037262404003,31913.120379013464,10506.572406216103],[-1492.796298210512,4246.9955836770605,1411.28513633482],[-12067.54150996468,34738.262826086655,11413.610275945852],[-22167.43555778801,65221.41174583474,21311.569622189563],[-10804.309738941949,30942.408738985792,10194.845910468764],[-1420.3532092031764,4013.7929668688503,1268.5579590149337],[-6499.173348385064,19302.307482117452,6311.052367918394],[-21653.151432323175,63806.61668219949,20828.759968710747],[-7029.649756868677,20360.277735937092,6538.390041123169],[-13978.893175019526,40620.90286561388,13379.12151423186],[-16564.62849107303,48602.461749929775,15989.624742281983],[-9206.724350344208,26853.908725249737,8692.463356192273],[-14212.044961092439,41350.140697290524,13624.92064629381],[-13300.215987294243,38597.621393683,12718.283866158426],[-1427.3722930416366,4027.4585639389134,1278.1002885518437],[-19572.22170911727,57333.22434836426,18908.098088458537],[-10406.910305555515,29803.25384668804,9788.493531013048],[-1126.7495341622728,3033.256545013368,935.8700598187645],[-24183.7598811344,71017.27745392424,23315.826994662264],[-11608.377123833943,33472.33117357498,10981.443459325643],[-1164.488239177062,3123.43704589515,976.228851639121],[-9252.409295102834,27025.54636566708,8756.929491808914],[-6502.07495153385,19335.075948853813,6330.768141503176],[-16555.376368579393,48586.767468566955,15986.327503556127],[-10620.148038294014,30392.53896657891,10000.044776768294],[-18852.129347439757,55142.45324416879,18142.39632923663],[-1486.6115498779566,4227.04539925084,1404.5272515887862],[-15318.882365568214,44917.67139928336,14691.15423967134],[-8012.86201200529,23164.488635982038,7546.826633546344],[-24244.463260885335,71172.9184733958,23357.071770384588],[-22773.76605520276,67017.59552693994,21935.13059953299],[-18136.10633456414,52826.224268830025,17388.983935238666],[-26911.46395220114,79499.35185794428,26233.76277326978],[-10406.177592762677,29799.5625603108,9798.60792096366],[-12963.7998312404,37541.83509343669,12421.731579695524],[-11743.051159484485,33748.576350298696,11154.973601400232],[-12387.614790679123,35684.99334088946,11739.114691244264],[-7237.4586225133235,20880.939708416437,6687.087400210538],[-6525.974044429608,19385.63649776491,6315.7423022051835],[-14759.51453199756,43100.99462353844,14130.818567764625],[-11124.415874141132,31882.229418404917,10503.60315265791],[-16979.124774836517,50006.82246724206,16368.663459972362],[-13502.305246955466,39180.97273140763,12954.64953283868],[-24362.374062062736,71601.2338597154,23493.358266094314],[-7979.879965293496,23051.921400508705,7512.7288658885],[-20599.288523625197,60519.4227050579,19831.546716341356],[-330.3861457694053,1011.2432624198722,334.5066159529827],[-27099.841188871127,80079.98559766535,26429.476448738136],[-7204.167821003463,20773.576620545027,6639.7106221866725],[-7063.901972861134,20413.143980412467,6561.9609693682105],[-18184.4462077884,53030.54872608039,17453.159115473954],[-25727.236434424118,76014.21811920304,25091.543353686753],[-22296.600216618703,65623.01667801925,21412.688261839696],[-7512.405562095083,21796.242265035144,7000.574632108003],[-545.4559681955374,1514.6871529679145,471.8025737279093],[-27477.569351723592,81297.08426465592,26839.226674205787],[-23421.25474876725,68886.33906592162,22538.312827393183],[-24806.70525360104,73121.30864221635,23981.51677368374],[-26436.250098218974,78235.89532051487,25798.252164916696],[-28175.812602201262,83344.97661493527,27502.38405011344],[-28301.890067043616,83748.04249294053,27641.973613674832],[-30272.76965388122,90093.1861799872,29774.82442848168],[-23019.251528569686,67684.17657738869,22163.559557110344],[-20029.134545326495,58706.78139161802,19270.18929380162],[-25796.198434212987,76231.06945240889,25134.465684814895],[-29832.732488884212,88717.54479644206,29295.271931659077],[-15708.56558937188,46267.39214605477,15099.228026230401],[-18666.989497412287,54525.459493414055,17922.339977287178],[-19312.89779602798,56578.99889182806,18657.796633964255],[-15611.985557667402,45939.24341622597,15005.036730507158],[-8513.983857638825,24762.93697093206,8084.717426276022],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-28456.659749823244,84271.30284232275,27813.693894110063],[-30701.06660040823,91648.2609132594,30377.720567009088],[-15319.794118372856,44953.21133436693,14710.78721873018],[-29116.36466137066,86399.68753485438,28580.349517593375],[-7222.555462503312,20856.106458177404,6675.370773524667],[-24974.5697250637,73718.1733224804,24213.396643120723],[-13781.882978133517,40075.48774335664,13233.563281786024],[-30605.513084779082,91258.72176653142,30241.89125694121],[-21193.42528894471,62350.232240364996,20406.46068968008],[-20784.224028928562,61158.26821499877,20037.253890855645],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844],[-319.455009782776,969.6662654139202,338.84306884294824]]"
3000,30,0.9580384500000001,0.9809699633333334,0.1290639691547714,0.32171380820517664,0.32142565938519013,0.00648839328559576,4.781774071742045E-4,4.960757456575079E-4,1.0117951187700942E-4,99,"[[-23010.698902506156,67646.00402153916,22141.83716493321],[-22553.743357106323,66315.01986643187,21700.859467034497],[-1495.9101072013132,4267.48111843546,1359.5114670307973],[-20560.083554521287,60348.323521029975,19794.710178257712],[-18144.26189784233,52785.37429199019,17385.236629492716],[-9964.929170293355,28571.59930527829,9385.1833311965],[-17556.278238427178,51237.27386472787,16852.15534615035],[-1492.909073945154,4275.912067369213,1356.540581699427],[-311.3474310751359,965.6279313022046,331.350152849063],[-12979.895891159174,37590.66962238613,12435.602563687013],[-18811.41500496441,55011.19449649826,18071.807036258182],[-16946.628695326857,49814.883401685736,16339.908514435821],[-18138.89170609578,52811.68985569283,17390.555053007472],[-1484.7074123672778,4193.710599956491,1391.388506215612],[-11977.919137439667,34436.360260335976,11331.600690282716],[-21153.05599763461,62234.07171196491,20355.586181074606],[-25771.28373340051,76167.00943774258,25100.45280227713],[-16584.150363694353,48627.76665934285,16003.145425605477],[-1520.2269397064606,4286.417102613869,1422.6577862288675],[-21543.89319299497,63399.11327239433,20707.59455094007],[-30270.88306986388,90074.92539662043,29772.00999922583],[-30264.61631053666,90065.5629010383,29762.387710073155],[-30549.37404981316,91010.13818784666,30150.01322754507],[-1246.9629805334446,3366.609326090317,1075.6890984763477],[-7042.735426916729,20385.627711037218,6551.6669339513155],[-6519.333371590985,19412.76184772873,6317.714443136009],[-14399.809276570491,42053.22804760883,13763.277491386365],[-29039.0404132179,86154.1078506391,28489.622860371295],[-18534.83175174822,54117.4434142554,17788.63423716758],[-599.293616900932,1640.3475158414474,518.7956276235153],[-16288.447320869795,47776.041047126535,15720.720067492499],[-14691.87415677025,42896.00882541015,14067.661685955121],[-8839.27667260882,25736.41162600282,8346.340584552656],[-6507.777530088135,19330.95093302059,6319.071732153112],[-8829.379798679067,25709.383124776785,8341.84467146334],[-9959.857511241864,28541.82886024711,9383.059776172659],[-12564.71853292052,36318.45325554319,11939.98814989412],[-18201.78681287671,53009.24450637126,17452.486151086196],[-11130.037262404003,31913.120379013464,10506.572406216103],[-1492.796298210512,4246.9955836770605,1411.28513633482],[-12067.54150996468,34738.262826086655,11413.610275945852],[-22167.43555778801,65221.41174583474,21311.569622189563],[-6499.173348385064,19302.307482117452,6311.052367918394],[-21653.151432323175,63806.61668219949,20828.759968710747],[-7029.649756868677,20360.277735937092,6538.390041123169],[-13978.893175019526,40620.90286561388,13379.12151423186],[-16564.62849107303,48602.461749929775,15989.624742281983],[-9206.724350344208,26853.908725249737,8692.463356192273],[-14212.044961092439,41350.140697290524,13624.92064629381],[-13300.215987294243,38597.621393683,12718.283866158426],[-1427.3722930416366,4027.4585639389134,1278.1002885518437],[-19572.22170911727,57333.22434836426,18908.098088458537],[-10406.910305555515,29803.25384668804,9788.493531013048],[-1126.7495341622728,3033.256545013368,935.8700598187645],[-11608.377123833943,33472.33117357498,10981.443459325643],[-1164.488239177062,3123.43704589515,976.228851639121],[-6502.07495153385,19335.075948853813,6330.768141503176],[-10620.148038294014,30392.53896657891,10000.044776768294],[-15318.882365568214,44917.67139928336,14691.15423967134],[-8012.86201200529,23164.488635982038,7546.826633546344],[-24244.463260885335,71172.9184733958,23357.071770384588],[-26911.46395220114,79499.35185794428,26233.76277326978],[-10406.177592762677,29799.5625603108,9798.60792096366],[-12387.614790679123,35684.99334088946,11739.114691244264],[-7237.4586225133235,20880.939708416437,6687.087400210538],[-6525.974044429608,19385.63649776491,6315.7423022051835],[-14759.51453199756,43100.99462353844,14130.818567764625],[-11124.415874141132,31882.229418404917,10503.60315265791],[-13502.305246955466,39180.97273140763,12954.64953283868],[-24362.374062062736,71601.2338597154,23493.358266094314],[-7979.879965293496,23051.921400508705,7512.7288658885],[-20599.288523625197,60519.4227050579,19831.546716341356],[-330.3861457694053,1011.2432624198722,334.5066159529827],[-27099.841188871127,80079.98559766535,26429.476448738136],[-7204.167821003463,20773.576620545027,6639.7106221866725],[-7063.901972861134,20413.143980412467,6561.9609693682105],[-22296.600216618703,65623.01667801925,21412.688261839696],[-7512.405562095083,21796.242265035144,7000.574632108003],[-27477.569351723592,81297.08426465592,26839.226674205787],[-23421.25474876725,68886.33906592162,22538.312827393183],[-24806.70525360104,73121.30864221635,23981.51677368374],[-26436.250098218974,78235.89532051487,25798.252164916696],[-28175.812602201262,83344.97661493527,27502.38405011344],[-20029.134545326495,58706.78139161802,19270.18929380162],[-25796.198434212987,76231.06945240889,25134.465684814895],[-29832.732488884212,88717.54479644206,29295.271931659077],[-15708.56558937188,46267.39214605477,15099.228026230401],[-19312.89779602798,56578.99889182806,18657.796633964255],[-15611.985557667402,45939.24341622597,15005.036730507158],[-8513.983857638825,24762.93697093206,8084.717426276022],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-28456.659749823244,84271.30284232275,27813.693894110063],[-30701.06660040823,91648.2609132594,30377.720567009088],[-24974.5697250637,73718.1733224804,24213.396643120723],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3100,30,0.9840273500000001,1.0044846866666668,0.12910138793667966,0.32224191404954317,0.32201194130688127,0.006414112779451228,4.4849113092009787E-4,4.7353227328618007E-4,9.982596017047232E-5,99,"[[-11331.315190356698,32564.635271477116,10686.656785588637],[-12065.448094606614,34614.085235328734,11374.321747313445],[-9966.55279995211,28572.194438889797,9382.847405393326],[-6542.864570636539,19429.775365779707,6347.796445720047],[-14695.042506604716,42898.779566359124,14068.853331111453],[-26518.061860384958,78239.04256771594,25809.662906977872],[-12257.142311593128,35211.42957000994,11537.569838270645],[-28417.94326970041,84121.21996438933,27749.338462078435],[-8864.25645931912,25815.356564507052,8376.895746132806],[-16570.255615824204,48579.09263275044,15982.551855991554],[-7885.776654488475,22687.250881277214,7394.4412200518],[-21657.394781889678,63796.03929423092,20831.474346357198],[-8486.269143927611,24628.826177993375,8034.358885410711],[-12013.568462675865,34475.02113919174,11349.048884623373],[-18130.157448375838,52798.94781305832,17372.8525940823],[-15487.170606838257,45540.09730069425,14879.907961517374],[-28994.02336132689,85979.8434185869,28415.188707794285],[-18718.025996567267,54645.74521985682,17964.53869232001],[-29971.655646541603,89126.02186686348,29454.7839737138],[-10810.04002504864,30938.675555157828,10184.598612072563],[-9972.45388602453,28590.225160224374,9386.74114944534],[-13881.872172118978,40370.102633466675,13274.577573069657],[-12364.658954189597,35540.26356086633,11694.08637624966],[-17295.213347051726,50436.10358154245,16598.52610565127],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-24185.533613615837,71000.45572420208,23306.259726994434],[-20047.581280589948,58750.414866813044,19290.978786291846],[-28179.93694156686,83342.00392403701,27506.44934262726],[-16495.82612358531,48307.437714849104,15882.182613902813],[-7234.773432732108,20835.468209956132,6682.626647173163],[-13279.534446429207,38552.008130150905,12699.466446101937],[-10413.618717576035,29797.035692119676,9791.451357236325],[-17542.52267351971,51175.41610096944,16837.83108947931],[-12929.796471369766,37377.283130303,12355.699038804854],[-11145.073174755858,31945.316154808625,10494.544101830761],[-23810.945697897318,69931.56741027268,22962.35517464464],[-23010.698902506156,67646.00402153916,22141.83716493321],[-22553.743357106323,66315.01986643187,21700.859467034497],[-1495.9101072013132,4267.48111843546,1359.5114670307973],[-20560.083554521287,60348.323521029975,19794.710178257712],[-18144.26189784233,52785.37429199019,17385.236629492716],[-17556.278238427178,51237.27386472787,16852.15534615035],[-1492.909073945154,4275.912067369213,1356.540581699427],[-311.3474310751359,965.6279313022046,331.350152849063],[-18811.41500496441,55011.19449649826,18071.807036258182],[-1484.7074123672778,4193.710599956491,1391.388506215612],[-21153.05599763461,62234.07171196491,20355.586181074606],[-25771.28373340051,76167.00943774258,25100.45280227713],[-1520.2269397064606,4286.417102613869,1422.6577862288675],[-21543.89319299497,63399.11327239433,20707.59455094007],[-30270.88306986388,90074.92539662043,29772.00999922583],[-30549.37404981316,91010.13818784666,30150.01322754507],[-1246.9629805334446,3366.609326090317,1075.6890984763477],[-6519.333371590985,19412.76184772873,6317.714443136009],[-18534.83175174822,54117.4434142554,17788.63423716758],[-599.293616900932,1640.3475158414474,518.7956276235153],[-16288.447320869795,47776.041047126535,15720.720067492499],[-8839.27667260882,25736.41162600282,8346.340584552656],[-6507.777530088135,19330.95093302059,6319.071732153112],[-9959.857511241864,28541.82886024711,9383.059776172659],[-1492.796298210512,4246.9955836770605,1411.28513633482],[-6499.173348385064,19302.307482117452,6311.052367918394],[-7029.649756868677,20360.277735937092,6538.390041123169],[-13978.893175019526,40620.90286561388,13379.12151423186],[-9206.724350344208,26853.908725249737,8692.463356192273],[-13300.215987294243,38597.621393683,12718.283866158426],[-1427.3722930416366,4027.4585639389134,1278.1002885518437],[-1126.7495341622728,3033.256545013368,935.8700598187645],[-1164.488239177062,3123.43704589515,976.228851639121],[-6502.07495153385,19335.075948853813,6330.768141503176],[-10620.148038294014,30392.53896657891,10000.044776768294],[-15318.882365568214,44917.67139928336,14691.15423967134],[-8012.86201200529,23164.488635982038,7546.826633546344],[-24244.463260885335,71172.9184733958,23357.071770384588],[-26911.46395220114,79499.35185794428,26233.76277326978],[-6525.974044429608,19385.63649776491,6315.7423022051835],[-14759.51453199756,43100.99462353844,14130.818567764625],[-20599.288523625197,60519.4227050579,19831.546716341356],[-27099.841188871127,80079.98559766535,26429.476448738136],[-7204.167821003463,20773.576620545027,6639.7106221866725],[-7063.901972861134,20413.143980412467,6561.9609693682105],[-22296.600216618703,65623.01667801925,21412.688261839696],[-7512.405562095083,21796.242265035144,7000.574632108003],[-27477.569351723592,81297.08426465592,26839.226674205787],[-23421.25474876725,68886.33906592162,22538.312827393183],[-24806.70525360104,73121.30864221635,23981.51677368374],[-20029.134545326495,58706.78139161802,19270.18929380162],[-25796.198434212987,76231.06945240889,25134.465684814895],[-29832.732488884212,88717.54479644206,29295.271931659077],[-15708.56558937188,46267.39214605477,15099.228026230401],[-19312.89779602798,56578.99889182806,18657.796633964255],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-24974.5697250637,73718.1733224804,24213.396643120723],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3200,30,1.0098156,1.02776562,0.12931795368377205,0.3231265960367454,0.3228127921069488,0.006353880061494439,4.4133569829000693E-4,4.559040736203449E-4,9.93308744897021E-5,99,"[[-28252.888258128467,83564.91100146143,27547.820050446597],[-16209.9156555701,47494.61010169573,15603.692345735404],[-14398.606071931135,41933.23926074918,13769.620021927669],[-10807.704970780222,30910.15447446462,10181.353293035292],[-7241.648266873036,20820.75615864162,6678.986855314668],[-14740.562325807858,43033.166972080595,14098.931703378123],[-12942.21221921492,37402.8607616559,12338.880327130622],[-22867.603312252577,67174.68408169034,22000.335347739405],[-7157.991394803896,20604.115231144395,6607.725211151739],[-25494.964023155255,75310.61488623748,24825.733988993386],[-21263.670773147245,62235.805646880624,20384.56771079686],[-26253.918451584716,77540.95439102135,25609.012653334485],[-17441.84721127941,50854.72312633906,16742.856258059943],[-1523.3618991319997,4299.646799484268,1434.2251166193553],[-7041.994468364361,20385.24173461299,6540.649983991235],[-22059.85833401441,64907.62267651661,21192.940680249936],[-28114.7329897629,83160.32233258447,27430.12540833242],[-18145.47306762966,52798.017940796075,17397.27840597441],[-11337.203299021212,32578.80535586624,10687.192610063406],[-29034.463841223725,86053.96034052053,28437.25409483069],[-6561.172418025539,19488.728764636733,6340.544709783133],[-10603.994126559868,30329.235074693235,9969.870168420102],[-1483.562968543092,4177.046500828488,1383.986366269246],[-9842.069660648745,28229.686284145457,9268.268234366213],[-19297.48029489266,56532.57715911304,18645.026595127038],[-26945.96922333934,79530.91923977538,26254.097564611307],[-15417.935307974509,45282.13254477441,14787.523407011888],[-28970.424706879556,85870.73211817326,28369.273705764077],[-12326.813322692149,35327.37665174032,11623.101345861915],[-7492.355114702758,21698.492743621187,6967.73800578427],[-13290.200977115337,38575.353642220514,12695.500898173472],[-16524.652537853523,48396.44664841293,15920.088530389643],[-8023.577744107667,23198.20579592973,7554.411436958952],[-12049.513837273747,34577.64007690491,11345.083791086927],[-12239.986584706834,35133.28641228043,11515.377613176062],[-25767.794918698848,76104.74055518425,25086.57263389493],[-13886.863806210782,40365.38614887631,13268.947993434094],[-13271.396157670386,38504.13517018696,12676.126289670909],[-29819.459522816425,88641.86246849738,29267.91953887945],[-14163.84229871913,41127.88979427713,13542.173943416758],[-11331.315190356698,32564.635271477116,10686.656785588637],[-9966.55279995211,28572.194438889797,9382.847405393326],[-26518.061860384958,78239.04256771594,25809.662906977872],[-8864.25645931912,25815.356564507052,8376.895746132806],[-7885.776654488475,22687.250881277214,7394.4412200518],[-8486.269143927611,24628.826177993375,8034.358885410711],[-18718.025996567267,54645.74521985682,17964.53869232001],[-9972.45388602453,28590.225160224374,9386.74114944534],[-12364.658954189597,35540.26356086633,11694.08637624966],[-17295.213347051726,50436.10358154245,16598.52610565127],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-24185.533613615837,71000.45572420208,23306.259726994434],[-20047.581280589948,58750.414866813044,19290.978786291846],[-16495.82612358531,48307.437714849104,15882.182613902813],[-10413.618717576035,29797.035692119676,9791.451357236325],[-17542.52267351971,51175.41610096944,16837.83108947931],[-11145.073174755858,31945.316154808625,10494.544101830761],[-23810.945697897318,69931.56741027268,22962.35517464464],[-1495.9101072013132,4267.48111843546,1359.5114670307973],[-20560.083554521287,60348.323521029975,19794.710178257712],[-18144.26189784233,52785.37429199019,17385.236629492716],[-1492.909073945154,4275.912067369213,1356.540581699427],[-311.3474310751359,965.6279313022046,331.350152849063],[-1520.2269397064606,4286.417102613869,1422.6577862288675],[-21543.89319299497,63399.11327239433,20707.59455094007],[-30270.88306986388,90074.92539662043,29772.00999922583],[-30549.37404981316,91010.13818784666,30150.01322754507],[-6519.333371590985,19412.76184772873,6317.714443136009],[-18534.83175174822,54117.4434142554,17788.63423716758],[-599.293616900932,1640.3475158414474,518.7956276235153],[-8839.27667260882,25736.41162600282,8346.340584552656],[-6507.777530088135,19330.95093302059,6319.071732153112],[-6499.173348385064,19302.307482117452,6311.052367918394],[-9206.724350344208,26853.908725249737,8692.463356192273],[-1427.3722930416366,4027.4585639389134,1278.1002885518437],[-1126.7495341622728,3033.256545013368,935.8700598187645],[-1164.488239177062,3123.43704589515,976.228851639121],[-6502.07495153385,19335.075948853813,6330.768141503176],[-15318.882365568214,44917.67139928336,14691.15423967134],[-24244.463260885335,71172.9184733958,23357.071770384588],[-6525.974044429608,19385.63649776491,6315.7423022051835],[-14759.51453199756,43100.99462353844,14130.818567764625],[-20599.288523625197,60519.4227050579,19831.546716341356],[-7204.167821003463,20773.576620545027,6639.7106221866725],[-22296.600216618703,65623.01667801925,21412.688261839696],[-27477.569351723592,81297.08426465592,26839.226674205787],[-23421.25474876725,68886.33906592162,22538.312827393183],[-24806.70525360104,73121.30864221635,23981.51677368374],[-20029.134545326495,58706.78139161802,19270.18929380162],[-15708.56558937188,46267.39214605477,15099.228026230401],[-19312.89779602798,56578.99889182806,18657.796633964255],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-24974.5697250637,73718.1733224804,24213.396643120723],[-862.1068337003857,2324.2724683659217,726.3456855134525],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3300,30,1.0343096,1.05095396,0.12951463123804705,0.3236590134624503,0.3234008784108557,0.006201230107712052,4.2646188314700057E-4,4.4037468215906496E-4,9.589181540455722E-5,99,"[[-22863.162875825583,67153.97596866141,21995.488549633676],[-7850.943306333014,22551.607638911213,7344.487531713371],[-9729.049779984713,27905.421423246662,9193.693603041304],[-13845.148967736679,40162.63109620487,13188.31926047981],[-28873.09302276819,85575.8752639258,28262.211962274105],[-21218.83943800431,62107.52741545633,20317.014844821468],[-11694.378236576289,33557.93792589722,11076.315874510288],[-17172.982864029098,50026.87644353907,16472.93387681138],[-1229.4555772753408,3298.490635571644,1048.0158235524846],[-7870.256579801955,22595.922382931974,7367.096107722008],[-7222.284949530935,20805.038664480075,6646.792685503263],[-983.9542028064309,2608.592563812142,820.2380127265938],[-13286.859259812232,38522.107342730524,12661.284905514267],[-6944.678872397791,20013.189876580695,6425.139695077563],[-24190.832022795144,70986.89232534631,23254.92668940272],[-22142.77966357616,65084.08014980099,21233.566237798754],[-30104.083136014473,89503.13002042264,29565.460678115265],[-22059.160308776467,64911.787505068714,21175.21296155807],[-21090.6609413354,61608.71531708014,20174.211526963674],[-15316.995732258414,44900.73069919517,14687.123038077234],[-19818.58889890444,58160.964224973315,18938.05730019903],[-27989.731172210977,82703.02666018029,27290.91958181432],[-12923.699970273317,37362.562946712875,12316.537031603946],[-12938.073083526499,37392.77257867497,12332.04740649743],[-8436.482697027808,24495.99610339135,7988.495056912019],[-1497.3902149548699,4286.327435459434,1366.1306839857496],[-9216.1888724756,26856.189332477657,8695.99827532648],[-1517.173746356763,4270.45382664336,1413.4856873254785],[-872.0946631275159,2343.1606066038603,728.4797782899269],[-23205.57187675532,68122.30807657434,22286.59352684632],[-29660.019977423268,88089.23520236654,29092.736099480295],[-22554.948026267462,66339.93129977517,21680.886904781273],[-28252.888258128467,83564.91100146143,27547.820050446597],[-16209.9156555701,47494.61010169573,15603.692345735404],[-14398.606071931135,41933.23926074918,13769.620021927669],[-10807.704970780222,30910.15447446462,10181.353293035292],[-7241.648266873036,20820.75615864162,6678.986855314668],[-14740.562325807858,43033.166972080595,14098.931703378123],[-7157.991394803896,20604.115231144395,6607.725211151739],[-25494.964023155255,75310.61488623748,24825.733988993386],[-21263.670773147245,62235.805646880624,20384.56771079686],[-26253.918451584716,77540.95439102135,25609.012653334485],[-17441.84721127941,50854.72312633906,16742.856258059943],[-1523.3618991319997,4299.646799484268,1434.2251166193553],[-7041.994468364361,20385.24173461299,6540.649983991235],[-18145.47306762966,52798.017940796075,17397.27840597441],[-11337.203299021212,32578.80535586624,10687.192610063406],[-29034.463841223725,86053.96034052053,28437.25409483069],[-10603.994126559868,30329.235074693235,9969.870168420102],[-9842.069660648745,28229.686284145457,9268.268234366213],[-26945.96922333934,79530.91923977538,26254.097564611307],[-15417.935307974509,45282.13254477441,14787.523407011888],[-12326.813322692149,35327.37665174032,11623.101345861915],[-12049.513837273747,34577.64007690491,11345.083791086927],[-12239.986584706834,35133.28641228043,11515.377613176062],[-25767.794918698848,76104.74055518425,25086.57263389493],[-13886.863806210782,40365.38614887631,13268.947993434094],[-29819.459522816425,88641.86246849738,29267.91953887945],[-14163.84229871913,41127.88979427713,13542.173943416758],[-26518.061860384958,78239.04256771594,25809.662906977872],[-8486.269143927611,24628.826177993375,8034.358885410711],[-18718.025996567267,54645.74521985682,17964.53869232001],[-9972.45388602453,28590.225160224374,9386.74114944534],[-17295.213347051726,50436.10358154245,16598.52610565127],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-20047.581280589948,58750.414866813044,19290.978786291846],[-16495.82612358531,48307.437714849104,15882.182613902813],[-10413.618717576035,29797.035692119676,9791.451357236325],[-17542.52267351971,51175.41610096944,16837.83108947931],[-11145.073174755858,31945.316154808625,10494.544101830761],[-23810.945697897318,69931.56741027268,22962.35517464464],[-1495.9101072013132,4267.48111843546,1359.5114670307973],[-20560.083554521287,60348.323521029975,19794.710178257712],[-18144.26189784233,52785.37429199019,17385.236629492716],[-311.3474310751359,965.6279313022046,331.350152849063],[-1520.2269397064606,4286.417102613869,1422.6577862288675],[-30549.37404981316,91010.13818784666,30150.01322754507],[-6519.333371590985,19412.76184772873,6317.714443136009],[-18534.83175174822,54117.4434142554,17788.63423716758],[-599.293616900932,1640.3475158414474,518.7956276235153],[-8839.27667260882,25736.41162600282,8346.340584552656],[-6507.777530088135,19330.95093302059,6319.071732153112],[-6499.173348385064,19302.307482117452,6311.052367918394],[-1427.3722930416366,4027.4585639389134,1278.1002885518437],[-6502.07495153385,19335.075948853813,6330.768141503176],[-24244.463260885335,71172.9184733958,23357.071770384588],[-6525.974044429608,19385.63649776491,6315.7423022051835],[-14759.51453199756,43100.99462353844,14130.818567764625],[-27477.569351723592,81297.08426465592,26839.226674205787],[-24806.70525360104,73121.30864221635,23981.51677368374],[-20029.134545326495,58706.78139161802,19270.18929380162],[-15708.56558937188,46267.39214605477,15099.228026230401],[-19312.89779602798,56578.99889182806,18657.796633964255],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3400,30,1.0581687,1.0740486266666667,0.1299171914967428,0.32465093383380556,0.3243029742490574,0.006065968174439572,4.140870240805699E-4,4.2730163114680815E-4,9.496067889781984E-5,99,"[[-17171.72004704154,50002.052120251225,16469.31281773358],[-12206.48724849353,35048.643078803216,11472.113746677791],[-26505.940614871313,78191.09706839576,25794.576865858566],[-8440.522580404133,24497.41732745483,7986.482797580043],[-7893.166865559255,22660.15836700253,7392.825856847426],[-28239.110275448747,83491.86544326173,27517.234663128063],[-8570.438781509034,24814.25568657567,8108.840334403054],[-6976.980535840071,20153.615555445915,6467.357446549807],[-6456.12537575995,19192.743839329818,6282.75922946001],[-14406.928534263501,41943.3488408269,13767.589446031428],[-23542.985627885326,69104.17904784152,22646.588502807153],[-6490.033370274117,19256.05009464375,6303.255182810517],[-6469.080511938278,19237.159895224126,6291.08091912492],[-27940.738600023942,82544.47240967165,27245.266927785542],[-11147.813733921159,31940.553324451834,10486.079010872309],[-11898.41879546262,34154.01357998851,11183.25192394517],[-24179.298150400733,70942.96283885094,23241.47796104425],[-1578.5200863052887,4494.785696765025,1510.7339275233264],[-24447.46054727309,71719.25851501308,23610.67528389622],[-25620.638880353876,75610.53797362221,24942.07139390046],[-1521.91370300855,4312.039966739951,1412.8815380926376],[-25735.810828773567,75970.66976435736,25033.897076591384],[-21894.689074274596,64332.137977612816,20991.35367283541],[-1554.3599511101736,4406.58997593429,1466.1418234788664],[-26482.136492477675,78107.31744640402,25754.87088790141],[-27364.151184132872,80860.31880821861,26700.508398098686],[-9674.952228485936,27696.174694130183,9113.425734707],[-22858.97017190033,67102.33679462883,21973.519963389812],[-30361.671286211225,90344.25925256027,29913.930119581702],[-21109.415150327346,61634.44342778192,20171.038733937556],[-7843.9079746209445,22524.79382213106,7340.386314288721],[-19837.982645910302,58229.202525400535,18986.893500604754],[-10424.910641130884,29825.415828754416,9793.78699097108],[-1148.8094212079363,3081.677147235641,946.859517110073],[-13845.148967736679,40162.63109620487,13188.31926047981],[-28873.09302276819,85575.8752639258,28262.211962274105],[-21218.83943800431,62107.52741545633,20317.014844821468],[-17172.982864029098,50026.87644353907,16472.93387681138],[-1229.4555772753408,3298.490635571644,1048.0158235524846],[-7222.284949530935,20805.038664480075,6646.792685503263],[-983.9542028064309,2608.592563812142,820.2380127265938],[-13286.859259812232,38522.107342730524,12661.284905514267],[-6944.678872397791,20013.189876580695,6425.139695077563],[-24190.832022795144,70986.89232534631,23254.92668940272],[-22142.77966357616,65084.08014980099,21233.566237798754],[-30104.083136014473,89503.13002042264,29565.460678115265],[-21090.6609413354,61608.71531708014,20174.211526963674],[-15316.995732258414,44900.73069919517,14687.123038077234],[-19818.58889890444,58160.964224973315,18938.05730019903],[-12923.699970273317,37362.562946712875,12316.537031603946],[-12938.073083526499,37392.77257867497,12332.04740649743],[-9216.1888724756,26856.189332477657,8695.99827532648],[-1517.173746356763,4270.45382664336,1413.4856873254785],[-872.0946631275159,2343.1606066038603,728.4797782899269],[-23205.57187675532,68122.30807657434,22286.59352684632],[-29660.019977423268,88089.23520236654,29092.736099480295],[-22554.948026267462,66339.93129977517,21680.886904781273],[-16209.9156555701,47494.61010169573,15603.692345735404],[-7241.648266873036,20820.75615864162,6678.986855314668],[-14740.562325807858,43033.166972080595,14098.931703378123],[-7157.991394803896,20604.115231144395,6607.725211151739],[-17441.84721127941,50854.72312633906,16742.856258059943],[-18145.47306762966,52798.017940796075,17397.27840597441],[-11337.203299021212,32578.80535586624,10687.192610063406],[-29034.463841223725,86053.96034052053,28437.25409483069],[-10603.994126559868,30329.235074693235,9969.870168420102],[-9842.069660648745,28229.686284145457,9268.268234366213],[-26945.96922333934,79530.91923977538,26254.097564611307],[-15417.935307974509,45282.13254477441,14787.523407011888],[-12326.813322692149,35327.37665174032,11623.101345861915],[-12239.986584706834,35133.28641228043,11515.377613176062],[-13886.863806210782,40365.38614887631,13268.947993434094],[-14163.84229871913,41127.88979427713,13542.173943416758],[-18718.025996567267,54645.74521985682,17964.53869232001],[-9972.45388602453,28590.225160224374,9386.74114944534],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-20047.581280589948,58750.414866813044,19290.978786291846],[-16495.82612358531,48307.437714849104,15882.182613902813],[-17542.52267351971,51175.41610096944,16837.83108947931],[-18144.26189784233,52785.37429199019,17385.236629492716],[-311.3474310751359,965.6279313022046,331.350152849063],[-1520.2269397064606,4286.417102613869,1422.6577862288675],[-30549.37404981316,91010.13818784666,30150.01322754507],[-18534.83175174822,54117.4434142554,17788.63423716758],[-599.293616900932,1640.3475158414474,518.7956276235153],[-8839.27667260882,25736.41162600282,8346.340584552656],[-6499.173348385064,19302.307482117452,6311.052367918394],[-1427.3722930416366,4027.4585639389134,1278.1002885518437],[-6525.974044429608,19385.63649776491,6315.7423022051835],[-14759.51453199756,43100.99462353844,14130.818567764625],[-24806.70525360104,73121.30864221635,23981.51677368374],[-15708.56558937188,46267.39214605477,15099.228026230401],[-19312.89779602798,56578.99889182806,18657.796633964255],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3500,30,1.08251265,1.0972790266666668,0.13027057422556287,0.32546998078489675,0.3248873530325765,0.0059130471794920526,3.897771404829724E-4,4.097400895219759E-4,8.932409874276863E-5,99,"[[-24144.886420542614,70804.59169381956,23190.826422033555],[-8581.77958130709,24844.0399966513,8118.026973141275],[-14181.568441212632,41165.73473550036,13555.00570579497],[-11148.590704150864,31917.18482045076,10469.161463771463],[-25511.56182261679,75252.11074608569,24859.99806669617],[-9205.15391832506,26791.728641204867,8669.344829257252],[-21871.164117570133,64276.47673511181,20966.664129588233],[-27351.662796429307,80816.83021428117,26670.286216156208],[-19357.39341638238,56924.728973744954,18535.40322055807],[-23538.125113732436,69058.31807629524,22646.36703169064],[-6438.296409603008,19109.91736581591,6282.1991509444115],[-23174.169811936357,68010.41398786048,22237.19069276344],[-11295.244776890862,32384.016145713565,10616.077993663963],[-17197.868806146067,49991.1774126135,16452.230216245225],[-18728.754062512486,54667.33960654553,17969.241387430546],[-6964.351742408097,20073.118917013988,6447.77541614913],[-20966.68220144374,61154.305889130555,20036.426143533736],[-27785.328902071455,81939.0009126736,27082.576488817303],[-6444.975830949058,19134.167380195424,6265.057448766795],[-7146.310146883232,20544.418509388517,6603.40269557424],[-6472.9963219739875,19221.31424966151,6288.712877213094],[-7269.23243838377,20891.3782196053,6706.24752260431],[-8514.271323963963,24631.563717657264,8031.363467422765],[-1521.0446490190466,4259.161372955322,1406.638791960996],[-19864.644289188727,58282.633930059805,18950.18665963612],[-7912.946160940596,22745.789154376696,7417.129765712377],[-1573.0671964527687,4517.303805725941,1492.755339724212],[-12214.945907857234,35022.704675304994,11476.849078796373],[-6607.377014831364,18983.00635193015,6046.792800972052],[-12001.81916688057,34384.93579000078,11304.625441319808],[-1545.2302814723498,4348.9736596263,1440.6821865615243],[-1635.3431797218964,4675.870649567584,1573.3145769768573],[-22396.504495062356,65770.51373182044,21499.90824533701],[-10444.999140138258,29867.43379252093,9803.897327823825],[-26907.27559096595,79362.86947723798,26193.389673158672],[-16318.902078738509,47783.15414722114,15698.926358382507],[-22748.77754413068,66726.95048174939,21840.895778198304],[-10764.009734260244,30689.661182389933,10115.927637547522],[-17171.72004704154,50002.052120251225,16469.31281773358],[-26505.940614871313,78191.09706839576,25794.576865858566],[-7893.166865559255,22660.15836700253,7392.825856847426],[-28239.110275448747,83491.86544326173,27517.234663128063],[-6456.12537575995,19192.743839329818,6282.75922946001],[-14406.928534263501,41943.3488408269,13767.589446031428],[-11898.41879546262,34154.01357998851,11183.25192394517],[-24179.298150400733,70942.96283885094,23241.47796104425],[-1578.5200863052887,4494.785696765025,1510.7339275233264],[-24447.46054727309,71719.25851501308,23610.67528389622],[-25735.810828773567,75970.66976435736,25033.897076591384],[-1554.3599511101736,4406.58997593429,1466.1418234788664],[-26482.136492477675,78107.31744640402,25754.87088790141],[-9674.952228485936,27696.174694130183,9113.425734707],[-30361.671286211225,90344.25925256027,29913.930119581702],[-21109.415150327346,61634.44342778192,20171.038733937556],[-7843.9079746209445,22524.79382213106,7340.386314288721],[-10424.910641130884,29825.415828754416,9793.78699097108],[-1148.8094212079363,3081.677147235641,946.859517110073],[-13845.148967736679,40162.63109620487,13188.31926047981],[-28873.09302276819,85575.8752639258,28262.211962274105],[-1229.4555772753408,3298.490635571644,1048.0158235524846],[-983.9542028064309,2608.592563812142,820.2380127265938],[-13286.859259812232,38522.107342730524,12661.284905514267],[-6944.678872397791,20013.189876580695,6425.139695077563],[-22142.77966357616,65084.08014980099,21233.566237798754],[-30104.083136014473,89503.13002042264,29565.460678115265],[-21090.6609413354,61608.71531708014,20174.211526963674],[-15316.995732258414,44900.73069919517,14687.123038077234],[-19818.58889890444,58160.964224973315,18938.05730019903],[-12938.073083526499,37392.77257867497,12332.04740649743],[-872.0946631275159,2343.1606066038603,728.4797782899269],[-29660.019977423268,88089.23520236654,29092.736099480295],[-16209.9156555701,47494.61010169573,15603.692345735404],[-7241.648266873036,20820.75615864162,6678.986855314668],[-14740.562325807858,43033.166972080595,14098.931703378123],[-18145.47306762966,52798.017940796075,17397.27840597441],[-29034.463841223725,86053.96034052053,28437.25409483069],[-9842.069660648745,28229.686284145457,9268.268234366213],[-15417.935307974509,45282.13254477441,14787.523407011888],[-12326.813322692149,35327.37665174032,11623.101345861915],[-14163.84229871913,41127.88979427713,13542.173943416758],[-9972.45388602453,28590.225160224374,9386.74114944534],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-20047.581280589948,58750.414866813044,19290.978786291846],[-16495.82612358531,48307.437714849104,15882.182613902813],[-17542.52267351971,51175.41610096944,16837.83108947931],[-18144.26189784233,52785.37429199019,17385.236629492716],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-18534.83175174822,54117.4434142554,17788.63423716758],[-599.293616900932,1640.3475158414474,518.7956276235153],[-8839.27667260882,25736.41162600282,8346.340584552656],[-24806.70525360104,73121.30864221635,23981.51677368374],[-15708.56558937188,46267.39214605477,15099.228026230401],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3600,30,1.10514995,1.1205650200000001,0.13078279337884655,0.3259659685746451,0.32548836119443053,0.005853027451352862,3.751946743045233E-4,3.9538780807520357E-4,8.574498732545707E-5,99,"[[-22717.881369463466,66591.6819137408,21732.759579972488],[-13172.314526083373,38127.838637041044,12531.455539986242],[-23496.725220028537,68911.33654008567,22588.712090072404],[-15382.3390542599,45147.92986931012,14731.892565648199],[-28732.05389962237,85073.64448975908,28114.704792598106],[-13828.289283417986,40057.96588748021,13142.59428919586],[-24148.454802129676,70797.46719022199,23203.945219232442],[-24439.2639394526,71661.33667263539,23590.433581570727],[-19385.557470473468,57004.68698233049,18533.57705148524],[-22335.854370798686,65557.63575000803,21429.148329584754],[-29446.15749837209,87186.68546739676,28850.147099398375],[-9691.77241077548,27736.054889407656,9139.056367335379],[-17181.447713585883,50000.54976093946,16477.194178836464],[-21086.70743168559,61536.6565180156,20121.997138278275],[-1616.8689859997273,4576.87211259396,1537.8470933249303],[-1641.7105107737848,4663.442501795514,1586.0486371131813],[-10947.03412151642,31327.370112456625,10282.344594221599],[-26074.337132778248,76931.7165947434,25364.869662862926],[-25024.37475422922,73505.1959251402,24208.154152178122],[-7232.54348842667,20779.79654800967,6674.472395395272],[-14689.516273836989,42839.645313646906,14033.504256109565],[-6637.384433646692,19056.732905280525,6072.9258607534985],[-15681.258114712055,46143.91120984988,15048.779088650312],[-14336.3100296291,41645.84951224876,13648.924547613124],[-498.05093001342556,1392.090223067292,439.1607577174508],[-21990.09559166257,64437.34911167329,21081.31022789477],[-16202.673077168578,47455.1082955501,15587.209434586983],[-11911.840888263814,34120.500812355116,11211.291094808861],[-14177.622069111372,41133.42309851193,13529.554754467554],[-1586.6967515920348,4475.264584900959,1484.3621512027462],[-12191.670030351483,34943.5614419428,11436.597404977141],[-21733.82027346835,63789.811351331366,20822.53820073404],[-20859.607927943536,60744.8699822146,19926.073264263243],[-12301.440906088445,35238.15086240849,11593.993353837002],[-6403.846928963403,18993.7926078135,6226.083100473634],[-13277.77106994659,38476.520006420156,12634.061963100921],[-24144.886420542614,70804.59169381956,23190.826422033555],[-11148.590704150864,31917.18482045076,10469.161463771463],[-9205.15391832506,26791.728641204867,8669.344829257252],[-27351.662796429307,80816.83021428117,26670.286216156208],[-19357.39341638238,56924.728973744954,18535.40322055807],[-23174.169811936357,68010.41398786048,22237.19069276344],[-17197.868806146067,49991.1774126135,16452.230216245225],[-18728.754062512486,54667.33960654553,17969.241387430546],[-6964.351742408097,20073.118917013988,6447.77541614913],[-20966.68220144374,61154.305889130555,20036.426143533736],[-27785.328902071455,81939.0009126736,27082.576488817303],[-7146.310146883232,20544.418509388517,6603.40269557424],[-6472.9963219739875,19221.31424966151,6288.712877213094],[-7269.23243838377,20891.3782196053,6706.24752260431],[-8514.271323963963,24631.563717657264,8031.363467422765],[-1521.0446490190466,4259.161372955322,1406.638791960996],[-19864.644289188727,58282.633930059805,18950.18665963612],[-7912.946160940596,22745.789154376696,7417.129765712377],[-6607.377014831364,18983.00635193015,6046.792800972052],[-1545.2302814723498,4348.9736596263,1440.6821865615243],[-1635.3431797218964,4675.870649567584,1573.3145769768573],[-10444.999140138258,29867.43379252093,9803.897327823825],[-26907.27559096595,79362.86947723798,26193.389673158672],[-16318.902078738509,47783.15414722114,15698.926358382507],[-10764.009734260244,30689.661182389933,10115.927637547522],[-7893.166865559255,22660.15836700253,7392.825856847426],[-28239.110275448747,83491.86544326173,27517.234663128063],[-6456.12537575995,19192.743839329818,6282.75922946001],[-25735.810828773567,75970.66976435736,25033.897076591384],[-26482.136492477675,78107.31744640402,25754.87088790141],[-9674.952228485936,27696.174694130183,9113.425734707],[-7843.9079746209445,22524.79382213106,7340.386314288721],[-10424.910641130884,29825.415828754416,9793.78699097108],[-1148.8094212079363,3081.677147235641,946.859517110073],[-13845.148967736679,40162.63109620487,13188.31926047981],[-1229.4555772753408,3298.490635571644,1048.0158235524846],[-983.9542028064309,2608.592563812142,820.2380127265938],[-6944.678872397791,20013.189876580695,6425.139695077563],[-30104.083136014473,89503.13002042264,29565.460678115265],[-15316.995732258414,44900.73069919517,14687.123038077234],[-19818.58889890444,58160.964224973315,18938.05730019903],[-12938.073083526499,37392.77257867497,12332.04740649743],[-872.0946631275159,2343.1606066038603,728.4797782899269],[-29660.019977423268,88089.23520236654,29092.736099480295],[-18145.47306762966,52798.017940796075,17397.27840597441],[-29034.463841223725,86053.96034052053,28437.25409483069],[-12326.813322692149,35327.37665174032,11623.101345861915],[-9972.45388602453,28590.225160224374,9386.74114944534],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-16495.82612358531,48307.437714849104,15882.182613902813],[-17542.52267351971,51175.41610096944,16837.83108947931],[-18144.26189784233,52785.37429199019,17385.236629492716],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-18534.83175174822,54117.4434142554,17788.63423716758],[-8839.27667260882,25736.41162600282,8346.340584552656],[-24806.70525360104,73121.30864221635,23981.51677368374],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3700,30,1.1278377000000002,1.1437287766666668,0.13094950260880822,0.32701037583917747,0.3261452543820721,0.005757579777039263,3.6620666574702283E-4,3.808273577847401E-4,7.926226344863914E-5,99,"[[-26829.93919578283,79137.99159397729,26121.367148211863],[-27690.78479288875,81699.92665483397,26998.14165909357],[-17219.302737407586,50125.335667578816,16509.598736442393],[-7291.920848274663,20968.952941676485,6722.749300277541],[-17203.900225071386,50001.76640623142,16460.916976780845],[-6613.575640398073,18986.236767870167,6039.491629940615],[-21881.75145292795,64062.55723006909,20950.963161745425],[-9729.682024822048,27846.244957485782,9153.383752507856],[-6654.817295124973,19123.401301427588,6096.961525685326],[-6035.248149788524,17807.101747439305,5853.380271981998],[-20184.287802025745,58992.94793509155,19208.423283917564],[-16195.658345430758,47395.31423277564,15566.0179605895],[-1646.572645677773,4647.6723463859,1554.942240255596],[-11759.255532100658,33545.804842962934,11025.565175193498],[-14305.657337713747,41503.43946238918,13593.327545733042],[-11321.647126251952,32204.4691838859,10646.413333055389],[-23462.661808221535,68751.88820609746,22537.59020246106],[-14702.704070913403,42856.88706178834,14033.013233198],[-10416.644961074971,29796.679559469,9786.21196929862],[-23984.930725229435,70219.33860471412,23012.283935796288],[-1303.73122102832,3553.640416785938,1126.3900988033363],[-21575.81148242618,63066.7173768224,20641.11580363325],[-19779.28770301893,57960.116585187294,18846.983188913735],[-11147.063869716812,31895.71824947817,10455.68697012255],[-19906.324129019486,58005.730920090624,19005.86848994412],[-18522.9327405398,54023.62608629768,17744.963713417226],[-22026.483357205747,64518.49949267167,21101.383902975787],[-6460.13540720488,18515.001113415186,5888.6285462823425],[-20846.955253929937,60692.43255920789,19866.637671753262],[-19561.4171082356,57231.027887293894,18666.855076341722],[-1642.7043339256734,4687.838865681918,1577.0448956480454],[-6910.1128410386655,19900.92153137459,6370.208209433104],[-1570.533562591078,4408.431525461719,1454.1894525463033],[-1647.6336893064758,4648.448140209539,1564.1659277677231],[-9647.177319963801,27543.77322293618,9089.374972511598],[-6612.954458791891,18993.975282629788,6052.732904595272],[-1668.795002341464,4767.354493404196,1604.711538290131],[-7912.062897055462,22715.277934600963,7410.922337274302],[-11780.529464731035,33636.391897951224,11063.262499916267],[-22717.881369463466,66591.6819137408,21732.759579972488],[-13172.314526083373,38127.838637041044,12531.455539986242],[-15382.3390542599,45147.92986931012,14731.892565648199],[-28732.05389962237,85073.64448975908,28114.704792598106],[-13828.289283417986,40057.96588748021,13142.59428919586],[-24439.2639394526,71661.33667263539,23590.433581570727],[-29446.15749837209,87186.68546739676,28850.147099398375],[-21086.70743168559,61536.6565180156,20121.997138278275],[-1641.7105107737848,4663.442501795514,1586.0486371131813],[-26074.337132778248,76931.7165947434,25364.869662862926],[-25024.37475422922,73505.1959251402,24208.154152178122],[-6637.384433646692,19056.732905280525,6072.9258607534985],[-15681.258114712055,46143.91120984988,15048.779088650312],[-14336.3100296291,41645.84951224876,13648.924547613124],[-498.05093001342556,1392.090223067292,439.1607577174508],[-12191.670030351483,34943.5614419428,11436.597404977141],[-20859.607927943536,60744.8699822146,19926.073264263243],[-12301.440906088445,35238.15086240849,11593.993353837002],[-13277.77106994659,38476.520006420156,12634.061963100921],[-24144.886420542614,70804.59169381956,23190.826422033555],[-9205.15391832506,26791.728641204867,8669.344829257252],[-23174.169811936357,68010.41398786048,22237.19069276344],[-17197.868806146067,49991.1774126135,16452.230216245225],[-18728.754062512486,54667.33960654553,17969.241387430546],[-27785.328902071455,81939.0009126736,27082.576488817303],[-7269.23243838377,20891.3782196053,6706.24752260431],[-8514.271323963963,24631.563717657264,8031.363467422765],[-6607.377014831364,18983.00635193015,6046.792800972052],[-10444.999140138258,29867.43379252093,9803.897327823825],[-26907.27559096595,79362.86947723798,26193.389673158672],[-16318.902078738509,47783.15414722114,15698.926358382507],[-10764.009734260244,30689.661182389933,10115.927637547522],[-7893.166865559255,22660.15836700253,7392.825856847426],[-28239.110275448747,83491.86544326173,27517.234663128063],[-25735.810828773567,75970.66976435736,25033.897076591384],[-26482.136492477675,78107.31744640402,25754.87088790141],[-7843.9079746209445,22524.79382213106,7340.386314288721],[-1148.8094212079363,3081.677147235641,946.859517110073],[-13845.148967736679,40162.63109620487,13188.31926047981],[-983.9542028064309,2608.592563812142,820.2380127265938],[-30104.083136014473,89503.13002042264,29565.460678115265],[-12938.073083526499,37392.77257867497,12332.04740649743],[-872.0946631275159,2343.1606066038603,728.4797782899269],[-29660.019977423268,88089.23520236654,29092.736099480295],[-18145.47306762966,52798.017940796075,17397.27840597441],[-12326.813322692149,35327.37665174032,11623.101345861915],[-9972.45388602453,28590.225160224374,9386.74114944534],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-17542.52267351971,51175.41610096944,16837.83108947931],[-18144.26189784233,52785.37429199019,17385.236629492716],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-8839.27667260882,25736.41162600282,8346.340584552656],[-24806.70525360104,73121.30864221635,23981.51677368374],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3800,30,1.15107215,1.1668469366666667,0.13150384169593934,0.3272663578113062,0.3266723047213813,0.00567934481738763,3.525884542900504E-4,3.70643209306174E-4,7.579093897086955E-5,99,"[[-19368.744890647857,56480.954534819524,18436.949474720546],[-6061.123382234291,17860.390390473098,5863.4171299953905],[-6064.702348171024,17846.97710305521,5867.395669460345],[-7926.29182178054,22744.730988912626,7422.912956310752],[-11775.698326297354,33560.75858734023,11041.5197300259],[-9884.6793188479,28154.501575522994,9273.473138986054],[-6584.2673797579955,18919.605630936294,6008.474144922986],[-1114.611268822004,2968.746577660396,930.7945957366745],[-10759.754545882794,30657.755824581433,10102.527803969137],[-28998.332918120137,85757.65528757415,28345.741852093757],[-6628.6544021821655,19030.763670476543,6042.316678737293],[-7872.575424143661,22597.94729997212,7359.346663394917],[-20159.835901606937,58897.148935640806,19183.075471212764],[-9645.261683248093,27518.713687737516,9074.990744292612],[-23314.52337530746,68210.45779154071,22361.4371496675],[-14605.07172838204,42515.80957272132,13934.744112288523],[-8495.075375179646,24531.461734388766,7985.651466624242],[-30033.44629965424,89275.63849528675,29481.642553117104],[-23031.024115346372,67434.92687655569,22094.372312580606],[-9029.116416187206,25855.688084669586,8496.884808893896],[-19421.63704839716,56811.5505295271,18531.65053107903],[-1662.5637465352254,4637.995913668168,1574.9629396246623],[-9661.905549654544,27591.630195367496,9085.887311696066],[-6455.573596088294,18501.527048923475,5884.086799181758],[-24977.926566692564,73373.24500875064,24174.86286371363],[-17165.603297848338,49910.21656663335,16431.64792506789],[-1675.4939131263502,4716.822395637776,1581.7702846331558],[-22568.830319134817,66071.89817544141,21559.791055931208],[-6764.803756784437,19358.33824523308,6159.323568084903],[-23964.21305792556,70106.9507280127,22993.28903782847],[-20829.743834833822,60657.67194831072,19859.1805207976],[-6454.424005482046,18492.31775821501,5884.542730946534],[-22208.896152105204,64883.883037139225,21214.03685621114],[-13720.212853235858,39726.01898390371,13014.50747240547],[-12911.97631647843,37293.84681610596,12292.811255547425],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-9973.108996159037,28587.40051874048,9377.233506594866],[-15319.83591718503,44927.043419311754,14654.775381728768],[-26829.93919578283,79137.99159397729,26121.367148211863],[-27690.78479288875,81699.92665483397,26998.14165909357],[-7291.920848274663,20968.952941676485,6722.749300277541],[-17203.900225071386,50001.76640623142,16460.916976780845],[-21881.75145292795,64062.55723006909,20950.963161745425],[-6035.248149788524,17807.101747439305,5853.380271981998],[-16195.658345430758,47395.31423277564,15566.0179605895],[-1646.572645677773,4647.6723463859,1554.942240255596],[-11759.255532100658,33545.804842962934,11025.565175193498],[-14305.657337713747,41503.43946238918,13593.327545733042],[-11321.647126251952,32204.4691838859,10646.413333055389],[-14702.704070913403,42856.88706178834,14033.013233198],[-23984.930725229435,70219.33860471412,23012.283935796288],[-1303.73122102832,3553.640416785938,1126.3900988033363],[-21575.81148242618,63066.7173768224,20641.11580363325],[-11147.063869716812,31895.71824947817,10455.68697012255],[-19906.324129019486,58005.730920090624,19005.86848994412],[-18522.9327405398,54023.62608629768,17744.963713417226],[-6460.13540720488,18515.001113415186,5888.6285462823425],[-20846.955253929937,60692.43255920789,19866.637671753262],[-1570.533562591078,4408.431525461719,1454.1894525463033],[-1647.6336893064758,4648.448140209539,1564.1659277677231],[-1668.795002341464,4767.354493404196,1604.711538290131],[-13172.314526083373,38127.838637041044,12531.455539986242],[-15382.3390542599,45147.92986931012,14731.892565648199],[-13828.289283417986,40057.96588748021,13142.59428919586],[-24439.2639394526,71661.33667263539,23590.433581570727],[-29446.15749837209,87186.68546739676,28850.147099398375],[-21086.70743168559,61536.6565180156,20121.997138278275],[-26074.337132778248,76931.7165947434,25364.869662862926],[-25024.37475422922,73505.1959251402,24208.154152178122],[-15681.258114712055,46143.91120984988,15048.779088650312],[-14336.3100296291,41645.84951224876,13648.924547613124],[-12191.670030351483,34943.5614419428,11436.597404977141],[-12301.440906088445,35238.15086240849,11593.993353837002],[-17197.868806146067,49991.1774126135,16452.230216245225],[-18728.754062512486,54667.33960654553,17969.241387430546],[-27785.328902071455,81939.0009126736,27082.576488817303],[-7269.23243838377,20891.3782196053,6706.24752260431],[-10444.999140138258,29867.43379252093,9803.897327823825],[-26907.27559096595,79362.86947723798,26193.389673158672],[-16318.902078738509,47783.15414722114,15698.926358382507],[-28239.110275448747,83491.86544326173,27517.234663128063],[-25735.810828773567,75970.66976435736,25033.897076591384],[-26482.136492477675,78107.31744640402,25754.87088790141],[-7843.9079746209445,22524.79382213106,7340.386314288721],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-872.0946631275159,2343.1606066038603,728.4797782899269],[-12326.813322692149,35327.37665174032,11623.101345861915],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-17542.52267351971,51175.41610096944,16837.83108947931],[-18144.26189784233,52785.37429199019,17385.236629492716],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
3900,30,1.1742542500000002,1.18971515,0.13208048284686055,0.3281368073026073,0.3275384154947861,0.005501626869423064,3.409268122008362E-4,3.587858685429768E-4,7.044714137220046E-5,99,"[[-20581.886307881185,59993.577759551285,19594.25335319605],[-18035.690867088266,52506.94893088155,17282.37507368375],[-6763.0852896861015,19340.98420476515,6156.516802033851],[-10384.139042053075,29606.844093491236,9736.081405730314],[-17175.685078806313,49945.587078618606,16425.811764012928],[-8908.334008478512,25434.466362196606,8384.680021901597],[-1652.5463564927368,4544.1041419498315,1541.6695866826049],[-13836.17993962595,40029.89076462922,13137.716071624274],[-6451.969242966095,18486.817542741075,5879.714429138482],[-13737.142335100161,39765.65740722982,13030.438522624576],[-27739.452835559692,81808.77313850074,27019.99679013629],[-19459.966114574465,56848.657266454684,18513.145101735718],[-19884.77448908905,57894.42866890065,18922.45047303695],[-8990.5026281165,25738.66613045066,8451.893050775026],[-29200.059033189307,86412.48445085276,28570.098632933314],[-20145.576157492476,58856.299397006165,19151.789708556553],[-15156.76028290171,44283.85152815754,14489.715203050448],[-9642.164368319356,27482.23827008176,9051.737881484807],[-12829.636243550336,37008.84288561064,12208.564601749737],[-22601.53550077572,66168.84093792802,21576.36187238001],[-6543.746531786245,18706.220788201437,5953.744364358407],[-28236.508546930752,83481.23908594185,27509.36107270324],[-22165.661315782338,64775.626913669556,21144.81107589813],[-9668.849530111462,27568.847939849205,9091.084350678451],[-15592.05887256329,45794.04696731857,14929.366609329974],[-16362.311606023268,47907.486162793044,15747.990168765613],[-12067.842886968649,34452.6386925254,11352.04081106552],[-10431.072552927692,29825.861459337062,9788.188821389558],[-6767.8929556881285,19362.1880006045,6158.787988740557],[-24993.57527312071,73420.81183698641,24162.395508805537],[-11153.740114486001,31893.426005290017,10455.000178410563],[-18706.674272179473,54580.16447342088,17945.09095130778],[-24427.843455005466,71601.38183222587,23569.7005028858],[-15402.20736705184,45112.08584984691,14741.632017536203],[-29448.911218242964,87130.13730496162,28833.503222900705],[-19368.744890647857,56480.954534819524,18436.949474720546],[-6061.123382234291,17860.390390473098,5863.4171299953905],[-6064.702348171024,17846.97710305521,5867.395669460345],[-7926.29182178054,22744.730988912626,7422.912956310752],[-11775.698326297354,33560.75858734023,11041.5197300259],[-9884.6793188479,28154.501575522994,9273.473138986054],[-1114.611268822004,2968.746577660396,930.7945957366745],[-10759.754545882794,30657.755824581433,10102.527803969137],[-28998.332918120137,85757.65528757415,28345.741852093757],[-7872.575424143661,22597.94729997212,7359.346663394917],[-23314.52337530746,68210.45779154071,22361.4371496675],[-14605.07172838204,42515.80957272132,13934.744112288523],[-8495.075375179646,24531.461734388766,7985.651466624242],[-30033.44629965424,89275.63849528675,29481.642553117104],[-23031.024115346372,67434.92687655569,22094.372312580606],[-9029.116416187206,25855.688084669586,8496.884808893896],[-1662.5637465352254,4637.995913668168,1574.9629396246623],[-6455.573596088294,18501.527048923475,5884.086799181758],[-1675.4939131263502,4716.822395637776,1581.7702846331558],[-23964.21305792556,70106.9507280127,22993.28903782847],[-6454.424005482046,18492.31775821501,5884.542730946534],[-22208.896152105204,64883.883037139225,21214.03685621114],[-13720.212853235858,39726.01898390371,13014.50747240547],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-7291.920848274663,20968.952941676485,6722.749300277541],[-17203.900225071386,50001.76640623142,16460.916976780845],[-6035.248149788524,17807.101747439305,5853.380271981998],[-16195.658345430758,47395.31423277564,15566.0179605895],[-1646.572645677773,4647.6723463859,1554.942240255596],[-11759.255532100658,33545.804842962934,11025.565175193498],[-14305.657337713747,41503.43946238918,13593.327545733042],[-11321.647126251952,32204.4691838859,10646.413333055389],[-14702.704070913403,42856.88706178834,14033.013233198],[-1303.73122102832,3553.640416785938,1126.3900988033363],[-21575.81148242618,63066.7173768224,20641.11580363325],[-18522.9327405398,54023.62608629768,17744.963713417226],[-20846.955253929937,60692.43255920789,19866.637671753262],[-1570.533562591078,4408.431525461719,1454.1894525463033],[-1668.795002341464,4767.354493404196,1604.711538290131],[-13172.314526083373,38127.838637041044,12531.455539986242],[-21086.70743168559,61536.6565180156,20121.997138278275],[-26074.337132778248,76931.7165947434,25364.869662862926],[-25024.37475422922,73505.1959251402,24208.154152178122],[-12191.670030351483,34943.5614419428,11436.597404977141],[-17197.868806146067,49991.1774126135,16452.230216245225],[-27785.328902071455,81939.0009126736,27082.576488817303],[-7269.23243838377,20891.3782196053,6706.24752260431],[-26907.27559096595,79362.86947723798,26193.389673158672],[-25735.810828773567,75970.66976435736,25033.897076591384],[-26482.136492477675,78107.31744640402,25754.87088790141],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-872.0946631275159,2343.1606066038603,728.4797782899269],[-12326.813322692149,35327.37665174032,11623.101345861915],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-18144.26189784233,52785.37429199019,17385.236629492716],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4000,30,1.1972530000000001,1.2127907533333333,0.13283039263726049,0.3285661369407444,0.3279375071805907,0.005390427402753673,3.237472197499048E-4,3.442835506565341E-4,6.919982502308223E-5,99,"[[-14211.596924340052,41172.61727957927,13504.471319781682],[-16377.531574768982,47947.40909196665,15735.175849685376],[-19969.69727856216,58100.31314897822,18977.06685452671],[-8941.6386844113,25509.839024739027,8415.30082908893],[-23726.032479288016,69275.93723127777,22744.58188070751],[-6465.271389085032,18482.457510749962,5879.864563325801],[-17064.93482057264,49571.10977073275,16325.233453460087],[-18357.60685396681,53445.89665416675,17560.61958964379],[-20843.303936464246,60687.72581491621,19855.196007002727],[-14566.860517657851,42406.10512746886,13867.501524168048],[-6500.487587810302,18581.367482429367,5915.694553333211],[-19337.78039869363,56400.368303759635,18416.561242415308],[-24406.718314138812,71506.31169167865,23512.92105061097],[-21482.956993609496,62762.81975923626,20537.551140452524],[-9904.741799311947,28229.52298187692,9299.679152517545],[-16197.53334817268,47372.33228685713,15541.28561899325],[-24969.20019267335,73338.75871816867,24136.70249900524],[-22797.52275619205,66601.24971308236,21892.65472090903],[-13203.00950269547,38265.582424240674,12500.065869037266],[-28201.133275812947,83350.5299732323,27469.183198476534],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-12979.620302108777,37534.457118764694,12266.624296383123],[-6463.676127975677,18508.01203957783,5887.839969672391],[-26897.14087591137,79308.84352018352,26171.832188427485],[-1726.7455068656614,4868.199591573251,1629.4706209732901],[-11263.774319585975,32044.50523966594,10567.970971859006],[-26473.49956233146,78013.47681174237,25716.121563372384],[-22209.264114481997,64869.00524007514,21187.29643878867],[-29419.483541722853,86993.18290210215,28799.807423683564],[-18135.640396202885,52748.014091758414,17375.953548824113],[-7345.9606091237065,20946.8293289676,6784.8429831840385],[-11296.997026976427,32133.045540441784,10613.93557856292],[-17905.062859202615,52046.57785550456,17138.345097269485],[-26066.354580762676,76879.65282606069,25349.99166997404],[-6035.876584387581,17808.753999219185,5841.761448955634],[-20581.886307881185,59993.577759551285,19594.25335319605],[-6763.0852896861015,19340.98420476515,6156.516802033851],[-10384.139042053075,29606.844093491236,9736.081405730314],[-17175.685078806313,49945.587078618606,16425.811764012928],[-8908.334008478512,25434.466362196606,8384.680021901597],[-1652.5463564927368,4544.1041419498315,1541.6695866826049],[-13836.17993962595,40029.89076462922,13137.716071624274],[-6451.969242966095,18486.817542741075,5879.714429138482],[-27739.452835559692,81808.77313850074,27019.99679013629],[-19884.77448908905,57894.42866890065,18922.45047303695],[-15156.76028290171,44283.85152815754,14489.715203050448],[-9642.164368319356,27482.23827008176,9051.737881484807],[-22601.53550077572,66168.84093792802,21576.36187238001],[-22165.661315782338,64775.626913669556,21144.81107589813],[-15592.05887256329,45794.04696731857,14929.366609329974],[-12067.842886968649,34452.6386925254,11352.04081106552],[-10431.072552927692,29825.861459337062,9788.188821389558],[-6767.8929556881285,19362.1880006045,6158.787988740557],[-15402.20736705184,45112.08584984691,14741.632017536203],[-29448.911218242964,87130.13730496162,28833.503222900705],[-19368.744890647857,56480.954534819524,18436.949474720546],[-7926.29182178054,22744.730988912626,7422.912956310752],[-11775.698326297354,33560.75858734023,11041.5197300259],[-9884.6793188479,28154.501575522994,9273.473138986054],[-1114.611268822004,2968.746577660396,930.7945957366745],[-10759.754545882794,30657.755824581433,10102.527803969137],[-28998.332918120137,85757.65528757415,28345.741852093757],[-7872.575424143661,22597.94729997212,7359.346663394917],[-23314.52337530746,68210.45779154071,22361.4371496675],[-8495.075375179646,24531.461734388766,7985.651466624242],[-30033.44629965424,89275.63849528675,29481.642553117104],[-9029.116416187206,25855.688084669586,8496.884808893896],[-1662.5637465352254,4637.995913668168,1574.9629396246623],[-1675.4939131263502,4716.822395637776,1581.7702846331558],[-23964.21305792556,70106.9507280127,22993.28903782847],[-13720.212853235858,39726.01898390371,13014.50747240547],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-7291.920848274663,20968.952941676485,6722.749300277541],[-17203.900225071386,50001.76640623142,16460.916976780845],[-6035.248149788524,17807.101747439305,5853.380271981998],[-1646.572645677773,4647.6723463859,1554.942240255596],[-11759.255532100658,33545.804842962934,11025.565175193498],[-14305.657337713747,41503.43946238918,13593.327545733042],[-14702.704070913403,42856.88706178834,14033.013233198],[-18522.9327405398,54023.62608629768,17744.963713417226],[-1668.795002341464,4767.354493404196,1604.711538290131],[-21086.70743168559,61536.6565180156,20121.997138278275],[-25024.37475422922,73505.1959251402,24208.154152178122],[-12191.670030351483,34943.5614419428,11436.597404977141],[-27785.328902071455,81939.0009126736,27082.576488817303],[-25735.810828773567,75970.66976435736,25033.897076591384],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-872.0946631275159,2343.1606066038603,728.4797782899269],[-12326.813322692149,35327.37665174032,11623.101345861915],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4100,30,1.2201830500000002,1.2356949833333335,0.1333375253373082,0.3287241269076455,0.32842575448831557,0.0051692645822114976,3.1775137670039615E-4,3.3206837847480356E-4,6.666539570184034E-5,99,"[[-7971.951354561379,22851.748986366823,7472.707304954214],[-21521.345017286356,62915.07846687782,20524.182728481625],[-20700.342713009337,60186.255507395465,19690.349173637147],[-9927.921495476758,28264.792881553574,9302.021373468098],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-16227.747226946321,47461.55950608592,15560.649396263481],[-20841.03915371183,60666.73090810673,19848.614280139638],[-7295.659740768163,20835.337495128493,6726.273347746869],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-13217.203544912725,38307.156973915815,12499.59549704491],[-22162.501757992504,64750.34326082954,21143.00562184735],[-6496.087114191658,18564.72587558473,5903.3570386774745],[-6436.04397667131,18379.09632094589,5844.689846834462],[-8459.955231688273,24428.770574359616,7955.74741269847],[-13186.734885694988,38194.2186574113,12481.52014727004],[-9872.253304491076,28097.440526790164,9256.36205402836],[-6029.567841442854,17804.91073234826,5838.406334695846],[-5944.068412889621,17536.52701076625,5758.404250007925],[-6451.64808762635,18475.353563835066,5878.386276630427],[-26453.30184210954,77907.40236851726,25660.40265186563],[-17105.151024868774,49693.90285513651,16360.744824216088],[-7331.530744213614,20925.074090085574,6762.330138432181],[-18814.62264715593,54598.81240490305,17857.63729325861],[-23754.358153594803,69317.61978025273,22773.986028055835],[-1691.415089805999,4731.711699778977,1597.1181599243378],[-24390.46322053137,71401.87162998506,23472.582670627624],[-17832.70338749788,51681.29621238913,17071.2205003965],[-27379.86117553577,80622.0028694088,26656.46759309272],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-18363.457415403613,53467.87254801884,17558.873186333727],[-26462.752986331878,77905.33627829273,25700.360406521555],[-23750.021462167962,69294.98258489324,22769.20997164659],[-29793.18657948431,88484.55998744983,29188.574194774268],[-5941.432461197473,17558.106199482245,5782.9385352759045],[-14211.596924340052,41172.61727957927,13504.471319781682],[-19969.69727856216,58100.31314897822,18977.06685452671],[-8941.6386844113,25509.839024739027,8415.30082908893],[-6465.271389085032,18482.457510749962,5879.864563325801],[-17064.93482057264,49571.10977073275,16325.233453460087],[-18357.60685396681,53445.89665416675,17560.61958964379],[-19337.78039869363,56400.368303759635,18416.561242415308],[-16197.53334817268,47372.33228685713,15541.28561899325],[-24969.20019267335,73338.75871816867,24136.70249900524],[-28201.133275812947,83350.5299732323,27469.183198476534],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-12979.620302108777,37534.457118764694,12266.624296383123],[-26897.14087591137,79308.84352018352,26171.832188427485],[-1726.7455068656614,4868.199591573251,1629.4706209732901],[-11263.774319585975,32044.50523966594,10567.970971859006],[-22209.264114481997,64869.00524007514,21187.29643878867],[-29419.483541722853,86993.18290210215,28799.807423683564],[-7345.9606091237065,20946.8293289676,6784.8429831840385],[-11296.997026976427,32133.045540441784,10613.93557856292],[-17905.062859202615,52046.57785550456,17138.345097269485],[-10384.139042053075,29606.844093491236,9736.081405730314],[-8908.334008478512,25434.466362196606,8384.680021901597],[-1652.5463564927368,4544.1041419498315,1541.6695866826049],[-13836.17993962595,40029.89076462922,13137.716071624274],[-27739.452835559692,81808.77313850074,27019.99679013629],[-19884.77448908905,57894.42866890065,18922.45047303695],[-15156.76028290171,44283.85152815754,14489.715203050448],[-9642.164368319356,27482.23827008176,9051.737881484807],[-22601.53550077572,66168.84093792802,21576.36187238001],[-15592.05887256329,45794.04696731857,14929.366609329974],[-10431.072552927692,29825.861459337062,9788.188821389558],[-6767.8929556881285,19362.1880006045,6158.787988740557],[-15402.20736705184,45112.08584984691,14741.632017536203],[-19368.744890647857,56480.954534819524,18436.949474720546],[-11775.698326297354,33560.75858734023,11041.5197300259],[-1114.611268822004,2968.746577660396,930.7945957366745],[-10759.754545882794,30657.755824581433,10102.527803969137],[-28998.332918120137,85757.65528757415,28345.741852093757],[-7872.575424143661,22597.94729997212,7359.346663394917],[-23314.52337530746,68210.45779154071,22361.4371496675],[-9029.116416187206,25855.688084669586,8496.884808893896],[-1662.5637465352254,4637.995913668168,1574.9629396246623],[-1675.4939131263502,4716.822395637776,1581.7702846331558],[-23964.21305792556,70106.9507280127,22993.28903782847],[-13720.212853235858,39726.01898390371,13014.50747240547],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-17203.900225071386,50001.76640623142,16460.916976780845],[-11759.255532100658,33545.804842962934,11025.565175193498],[-14305.657337713747,41503.43946238918,13593.327545733042],[-14702.704070913403,42856.88706178834,14033.013233198],[-25024.37475422922,73505.1959251402,24208.154152178122],[-12191.670030351483,34943.5614419428,11436.597404977141],[-25735.810828773567,75970.66976435736,25033.897076591384],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-12326.813322692149,35327.37665174032,11623.101345861915],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4200,30,1.24300815,1.2586586533333335,0.133943156862662,0.3297748975866064,0.3291201175504965,0.005068426986834855,3.108548070011657E-4,3.2069826921239826E-4,6.418847721884557E-5,99,"[[-23709.735983056376,69176.43086549497,22714.810095905268],[-29369.529647665368,86799.32728704823,28724.363968900136],[-16193.80154493487,47349.70183385798,15536.599387951166],[-8921.83505320758,25444.764404116086,8377.063114956365],[-13214.32448183943,38286.930032168006,12496.695823046834],[-26894.872475254968,79294.95190879075,26162.03951130741],[-5946.702317009656,17555.88869959665,5777.244410612218],[-15432.731923149731,45141.030529541575,14768.511967651364],[-18834.356547050225,54710.0649911931,17862.76901719526],[-29818.872753868654,88544.95919642589,29213.587459327384],[-6465.877420808161,18478.756145741147,5877.896387956985],[-22167.223976913177,64801.25178541634,21133.457171370523],[-12982.321032537277,37555.607814055606,12264.351687792141],[-25939.155514423397,76192.6142522569,25155.202194006215],[-7888.729104111795,22646.178630459333,7358.305674941492],[-9691.52232560752,27618.003344701043,9081.525998192059],[-5956.4315348401715,17589.983085118645,5763.992810109412],[-11755.513813578307,33477.84251855173,11016.682931404877],[-18829.23479434585,54651.15511748492,17862.287590135442],[-19629.294494721078,57077.84836304546,18667.328633065703],[-14302.085219011775,41469.59698368507,13589.473119889246],[-21525.364612150235,62876.69221473891,20528.242121111718],[-26453.123658642035,77870.88004502359,25668.431013498543],[-19880.224783866463,57927.471829371905,18890.695328949296],[-9853.666718716377,28014.556354354496,9232.503805994318],[-28957.815884670803,85590.08794895715,28290.249612129748],[-12116.083843040342,34626.66341280853,11335.263210155534],[-20697.610819548194,60177.42383437247,19693.780617346732],[-12750.278547172586,36846.812498361374,12070.79792444586],[-23298.764319376933,68123.76938707517,22304.594325183803],[-15046.459897852563,43898.36196980296,14386.68785117021],[-21365.871810307657,62200.4091609718,20407.540334699388],[-7971.951354561379,22851.748986366823,7472.707304954214],[-20700.342713009337,60186.255507395465,19690.349173637147],[-9927.921495476758,28264.792881553574,9302.021373468098],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-16227.747226946321,47461.55950608592,15560.649396263481],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-6496.087114191658,18564.72587558473,5903.3570386774745],[-6436.04397667131,18379.09632094589,5844.689846834462],[-8459.955231688273,24428.770574359616,7955.74741269847],[-5944.068412889621,17536.52701076625,5758.404250007925],[-26453.30184210954,77907.40236851726,25660.40265186563],[-17105.151024868774,49693.90285513651,16360.744824216088],[-7331.530744213614,20925.074090085574,6762.330138432181],[-18814.62264715593,54598.81240490305,17857.63729325861],[-1691.415089805999,4731.711699778977,1597.1181599243378],[-24390.46322053137,71401.87162998506,23472.582670627624],[-17832.70338749788,51681.29621238913,17071.2205003965],[-27379.86117553577,80622.0028694088,26656.46759309272],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-23750.021462167962,69294.98258489324,22769.20997164659],[-5941.432461197473,17558.106199482245,5782.9385352759045],[-14211.596924340052,41172.61727957927,13504.471319781682],[-19969.69727856216,58100.31314897822,18977.06685452671],[-8941.6386844113,25509.839024739027,8415.30082908893],[-6465.271389085032,18482.457510749962,5879.864563325801],[-17064.93482057264,49571.10977073275,16325.233453460087],[-28201.133275812947,83350.5299732323,27469.183198476534],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-1726.7455068656614,4868.199591573251,1629.4706209732901],[-11263.774319585975,32044.50523966594,10567.970971859006],[-22209.264114481997,64869.00524007514,21187.29643878867],[-7345.9606091237065,20946.8293289676,6784.8429831840385],[-11296.997026976427,32133.045540441784,10613.93557856292],[-17905.062859202615,52046.57785550456,17138.345097269485],[-10384.139042053075,29606.844093491236,9736.081405730314],[-1652.5463564927368,4544.1041419498315,1541.6695866826049],[-13836.17993962595,40029.89076462922,13137.716071624274],[-27739.452835559692,81808.77313850074,27019.99679013629],[-15156.76028290171,44283.85152815754,14489.715203050448],[-22601.53550077572,66168.84093792802,21576.36187238001],[-15592.05887256329,45794.04696731857,14929.366609329974],[-10431.072552927692,29825.861459337062,9788.188821389558],[-6767.8929556881285,19362.1880006045,6158.787988740557],[-11775.698326297354,33560.75858734023,11041.5197300259],[-1114.611268822004,2968.746577660396,930.7945957366745],[-10759.754545882794,30657.755824581433,10102.527803969137],[-9029.116416187206,25855.688084669586,8496.884808893896],[-1662.5637465352254,4637.995913668168,1574.9629396246623],[-1675.4939131263502,4716.822395637776,1581.7702846331558],[-23964.21305792556,70106.9507280127,22993.28903782847],[-13720.212853235858,39726.01898390371,13014.50747240547],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-17203.900225071386,50001.76640623142,16460.916976780845],[-14702.704070913403,42856.88706178834,14033.013233198],[-25024.37475422922,73505.1959251402,24208.154152178122],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-12326.813322692149,35327.37665174032,11623.101345861915],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4300,30,1.2657181,1.2818213133333334,0.13456911608152616,0.33038275291918995,0.3300108633878199,0.004672539563988997,3.0265023055703864E-4,3.089647754001205E-4,6.310442292571802E-5,99,"[[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-27917.6103268322,82430.37697470374,27137.096397883808],[-23733.1327943794,69230.00612538718,22750.491073381854],[-7930.745643876102,22721.31658802218,7379.582521829472],[-21348.368666724207,62120.041990936756,20385.982266877163],[-20699.4002182696,60210.162239606674,19666.486439928114],[-19928.891596552377,57962.25434440804,18918.462854057176],[-6525.01160108795,18624.060040170254,5931.494599314003],[-10310.114803906183,29319.68517177224,9658.00134932475],[-25934.911061072493,76198.60644966511,25112.101326181255],[-12121.802129567104,34627.45352755131,11340.548844112787],[-18820.483808865847,54655.14609464667,17839.34068678054],[-18802.677893611442,54588.710462292474,17829.130382243977],[-12987.341908093122,37567.12744306962,12256.461053633104],[-12654.649245606179,36506.29509472879,11964.162755091927],[-1673.957099380591,4692.211352872557,1587.425870701987],[-24709.52325118332,72523.66312072649,23868.29860327554],[-11137.089054623413,31705.081672528468,10424.27303145217],[-29057.505585064595,85773.10610768937,28431.832197531956],[-25933.462463305266,76161.334865156,25127.44327372304],[-9048.419062917033,25920.633498221338,8513.768567674819],[-11778.698322532417,33579.49760026021,11040.487895871647],[-27179.977991923744,79890.64522677026,26415.582040106005],[-5905.946831691331,17436.910578648745,5748.055550111378],[-7841.585803746753,22535.912723747886,7297.594196248449],[-22090.82281536407,64563.84057240577,21044.966369753412],[-18861.863165512805,54669.83241762462,17851.914331114393],[-13224.469767126373,38336.894896589474,12497.421323659704],[-7390.611585808533,21027.421504802856,6828.409223280883],[-19329.12994021405,56341.02449375409,18388.23475089058],[-17545.397428790893,50848.67357232268,16791.605855846014],[-24922.515573202487,73148.56792031243,24067.295015637137],[-23709.735983056376,69176.43086549497,22714.810095905268],[-29369.529647665368,86799.32728704823,28724.363968900136],[-16193.80154493487,47349.70183385798,15536.599387951166],[-8921.83505320758,25444.764404116086,8377.063114956365],[-5946.702317009656,17555.88869959665,5777.244410612218],[-15432.731923149731,45141.030529541575,14768.511967651364],[-29818.872753868654,88544.95919642589,29213.587459327384],[-6465.877420808161,18478.756145741147,5877.896387956985],[-9691.52232560752,27618.003344701043,9081.525998192059],[-5956.4315348401715,17589.983085118645,5763.992810109412],[-11755.513813578307,33477.84251855173,11016.682931404877],[-19629.294494721078,57077.84836304546,18667.328633065703],[-14302.085219011775,41469.59698368507,13589.473119889246],[-21525.364612150235,62876.69221473891,20528.242121111718],[-26453.123658642035,77870.88004502359,25668.431013498543],[-9853.666718716377,28014.556354354496,9232.503805994318],[-28957.815884670803,85590.08794895715,28290.249612129748],[-12116.083843040342,34626.66341280853,11335.263210155534],[-23298.764319376933,68123.76938707517,22304.594325183803],[-15046.459897852563,43898.36196980296,14386.68785117021],[-9927.921495476758,28264.792881553574,9302.021373468098],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-16227.747226946321,47461.55950608592,15560.649396263481],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-6436.04397667131,18379.09632094589,5844.689846834462],[-8459.955231688273,24428.770574359616,7955.74741269847],[-5944.068412889621,17536.52701076625,5758.404250007925],[-17105.151024868774,49693.90285513651,16360.744824216088],[-7331.530744213614,20925.074090085574,6762.330138432181],[-1691.415089805999,4731.711699778977,1597.1181599243378],[-24390.46322053137,71401.87162998506,23472.582670627624],[-17832.70338749788,51681.29621238913,17071.2205003965],[-27379.86117553577,80622.0028694088,26656.46759309272],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-14211.596924340052,41172.61727957927,13504.471319781682],[-8941.6386844113,25509.839024739027,8415.30082908893],[-6465.271389085032,18482.457510749962,5879.864563325801],[-17064.93482057264,49571.10977073275,16325.233453460087],[-28201.133275812947,83350.5299732323,27469.183198476534],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-1726.7455068656614,4868.199591573251,1629.4706209732901],[-11263.774319585975,32044.50523966594,10567.970971859006],[-22209.264114481997,64869.00524007514,21187.29643878867],[-17905.062859202615,52046.57785550456,17138.345097269485],[-10384.139042053075,29606.844093491236,9736.081405730314],[-1652.5463564927368,4544.1041419498315,1541.6695866826049],[-13836.17993962595,40029.89076462922,13137.716071624274],[-22601.53550077572,66168.84093792802,21576.36187238001],[-15592.05887256329,45794.04696731857,14929.366609329974],[-6767.8929556881285,19362.1880006045,6158.787988740557],[-10759.754545882794,30657.755824581433,10102.527803969137],[-1675.4939131263502,4716.822395637776,1581.7702846331558],[-23964.21305792556,70106.9507280127,22993.28903782847],[-13720.212853235858,39726.01898390371,13014.50747240547],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-14702.704070913403,42856.88706178834,14033.013233198],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-30701.06660040823,91648.2609132594,30377.720567009088],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4400,30,1.2881869000000001,1.30486216,0.13538774987215513,0.3305468791167018,0.33057842658144354,0.0042649254154339756,2.924416198423871E-4,2.9836954332426697E-4,5.928190459963707E-5,99,"[[-20609.38277166052,59964.49416217554,19581.392079017547],[-7359.1231390743515,20967.84840102699,6761.280908177329],[-13737.598266342218,39751.980190892835,13013.287088852192],[-1666.4089760970655,4621.858583272916,1581.0342801764398],[-27164.48101560456,79895.1755998556,26382.38949655778],[-10174.643751799724,28883.768446199938,9481.716541780343],[-14892.096709083455,43301.96943347429,14191.263480881773],[-16239.801036853289,47443.41114029977,15540.829938313058],[-23380.521401814192,68134.39106063865,22418.526243643442],[-11674.663876828832,33165.45303505384,10925.48259799289],[-16143.530814953501,47173.447975439456,15473.580996644097],[-15445.185579639876,45156.005316492934,14752.336244898053],[-28782.15837215895,84873.26456674766,28103.254960782768],[-26334.068201892766,77413.33247415043,25498.0153337382],[-7875.040393406802,22570.718010560213,7318.47560824939],[-14239.2671856905,41195.301814402424,13507.085871979241],[-5892.322078934401,17383.531223146514,5723.058147987638],[-30712.028410616786,91689.60958997821,30401.288482912576],[-25127.44626583875,73949.43572554445,24309.771035690148],[-20680.36153735487,60106.0793324699,19657.504596241557],[-8498.162221199658,24541.877966727647,7969.201227252207],[-6444.1309585332965,18390.083384964197,5846.045591125983],[-22406.364611284716,65416.59403444408,21350.481425623733],[-8954.789817395742,25547.985031243974,8403.136912457263],[-27147.586711860593,79812.78199160591,26360.395113243725],[-11717.350568941074,33365.826883515125,10972.711968123695],[-19850.443056886495,57734.31462254045,18837.83782138566],[-17137.22059746422,49805.73288174099,16396.47172341905],[-8886.843972631079,25344.977064204744,8340.7520183323],[-23710.59290608241,69161.45762690395,22718.622509038574],[-14201.755904230105,41109.71182845519,13476.38948262148],[-19019.15541502489,55235.5535833706,18041.06875995066],[-9759.281635187794,27694.156213237085,9126.872585369076],[-19487.9600955373,56607.34871918107,18511.01281661429],[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-27917.6103268322,82430.37697470374,27137.096397883808],[-7930.745643876102,22721.31658802218,7379.582521829472],[-21348.368666724207,62120.041990936756,20385.982266877163],[-19928.891596552377,57962.25434440804,18918.462854057176],[-6525.01160108795,18624.060040170254,5931.494599314003],[-10310.114803906183,29319.68517177224,9658.00134932475],[-25934.911061072493,76198.60644966511,25112.101326181255],[-12121.802129567104,34627.45352755131,11340.548844112787],[-18802.677893611442,54588.710462292474,17829.130382243977],[-12987.341908093122,37567.12744306962,12256.461053633104],[-12654.649245606179,36506.29509472879,11964.162755091927],[-11137.089054623413,31705.081672528468,10424.27303145217],[-29057.505585064595,85773.10610768937,28431.832197531956],[-25933.462463305266,76161.334865156,25127.44327372304],[-5905.946831691331,17436.910578648745,5748.055550111378],[-22090.82281536407,64563.84057240577,21044.966369753412],[-18861.863165512805,54669.83241762462,17851.914331114393],[-13224.469767126373,38336.894896589474,12497.421323659704],[-7390.611585808533,21027.421504802856,6828.409223280883],[-17545.397428790893,50848.67357232268,16791.605855846014],[-24922.515573202487,73148.56792031243,24067.295015637137],[-29369.529647665368,86799.32728704823,28724.363968900136],[-8921.83505320758,25444.764404116086,8377.063114956365],[-15432.731923149731,45141.030529541575,14768.511967651364],[-29818.872753868654,88544.95919642589,29213.587459327384],[-6465.877420808161,18478.756145741147,5877.896387956985],[-9691.52232560752,27618.003344701043,9081.525998192059],[-5956.4315348401715,17589.983085118645,5763.992810109412],[-21525.364612150235,62876.69221473891,20528.242121111718],[-12116.083843040342,34626.66341280853,11335.263210155534],[-23298.764319376933,68123.76938707517,22304.594325183803],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-6436.04397667131,18379.09632094589,5844.689846834462],[-5944.068412889621,17536.52701076625,5758.404250007925],[-17105.151024868774,49693.90285513651,16360.744824216088],[-1691.415089805999,4731.711699778977,1597.1181599243378],[-24390.46322053137,71401.87162998506,23472.582670627624],[-17832.70338749788,51681.29621238913,17071.2205003965],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-17064.93482057264,49571.10977073275,16325.233453460087],[-28201.133275812947,83350.5299732323,27469.183198476534],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-1726.7455068656614,4868.199591573251,1629.4706209732901],[-11263.774319585975,32044.50523966594,10567.970971859006],[-1652.5463564927368,4544.1041419498315,1541.6695866826049],[-13836.17993962595,40029.89076462922,13137.716071624274],[-22601.53550077572,66168.84093792802,21576.36187238001],[-6767.8929556881285,19362.1880006045,6158.787988740557],[-10759.754545882794,30657.755824581433,10102.527803969137],[-1675.4939131263502,4716.822395637776,1581.7702846331558],[-23964.21305792556,70106.9507280127,22993.28903782847],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-14702.704070913403,42856.88706178834,14033.013233198],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4500,30,1.31084895,1.3279219966666667,0.1364562904249802,0.3307800640462949,0.33086939955918493,0.004120406888781184,2.803503471000352E-4,2.8717254909861503E-4,5.6991122641747496E-5,99,"[[-27924.267436519483,82463.54543043114,27138.270372536084],[-1732.0094509105527,4894.341711119209,1630.1936377220181],[-13621.547052396598,39347.62234903045,12876.445309827683],[-16100.573239152562,47010.94596837321,15382.382520664727],[-13217.699838131211,38242.300981183995,12461.530553741724],[-10217.119625025112,28962.682102684237,9477.273285461584],[-9773.528415901843,27751.28463421882,9151.633620587498],[-10753.929009303187,30629.504521525832,10099.244776136906],[-5885.836550520886,17373.404842008436,5715.498083934105],[-25931.199229285216,76165.79261101603,25105.877915932648],[-1681.6596767119408,4633.473520222891,1576.8861357163041],[-23417.794423445346,68200.71999272783,22466.401916620693],[-1740.6597958435054,4918.015433397564,1644.3250911551731],[-19473.562522228116,56563.34747344635,18491.60870930214],[-12120.264684984164,34627.02351468056,11319.279208628115],[-11179.502677924116,31814.43131263619,10465.183994781512],[-10214.76658082218,28933.277830678468,9472.21212218769],[-7379.204028526335,21048.546657135324,6789.186295771266],[-18997.382369732954,55137.164215478515,17991.952275065603],[-16128.724362483923,47099.07597370466,15458.713874971188],[-6805.675982569631,19396.419119735776,6178.102893842067],[-26057.283117995816,76468.77531339832,25222.645770829124],[-22061.113094166478,64460.58869812915,21017.64199639091],[-20462.765978431813,59418.411146562445,19446.32993145623],[-11680.851133009828,33142.33272240876,10917.423972614259],[-11947.373090629066,34156.87737111145,11142.656941340254],[-12930.990390822823,37362.30760260763,12192.38338979798],[-21367.064928921238,62123.42888912794,20415.199366515753],[-25494.78631326767,74753.5251250373,24654.02945394818],[-14573.356054371881,42342.21365244812,13889.093581117968],[-23262.899836134104,68002.87854527192,22252.940044602758],[-17873.84436894333,51920.9061831162,17102.93981395272],[-7359.1231390743515,20967.84840102699,6761.280908177329],[-13737.598266342218,39751.980190892835,13013.287088852192],[-27164.48101560456,79895.1755998556,26382.38949655778],[-14892.096709083455,43301.96943347429,14191.263480881773],[-16239.801036853289,47443.41114029977,15540.829938313058],[-15445.185579639876,45156.005316492934,14752.336244898053],[-28782.15837215895,84873.26456674766,28103.254960782768],[-26334.068201892766,77413.33247415043,25498.0153337382],[-7875.040393406802,22570.718010560213,7318.47560824939],[-14239.2671856905,41195.301814402424,13507.085871979241],[-5892.322078934401,17383.531223146514,5723.058147987638],[-30712.028410616786,91689.60958997821,30401.288482912576],[-20680.36153735487,60106.0793324699,19657.504596241557],[-8498.162221199658,24541.877966727647,7969.201227252207],[-6444.1309585332965,18390.083384964197,5846.045591125983],[-22406.364611284716,65416.59403444408,21350.481425623733],[-8954.789817395742,25547.985031243974,8403.136912457263],[-27147.586711860593,79812.78199160591,26360.395113243725],[-19850.443056886495,57734.31462254045,18837.83782138566],[-8886.843972631079,25344.977064204744,8340.7520183323],[-23710.59290608241,69161.45762690395,22718.622509038574],[-14201.755904230105,41109.71182845519,13476.38948262148],[-9759.281635187794,27694.156213237085,9126.872585369076],[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-7930.745643876102,22721.31658802218,7379.582521829472],[-21348.368666724207,62120.041990936756,20385.982266877163],[-19928.891596552377,57962.25434440804,18918.462854057176],[-6525.01160108795,18624.060040170254,5931.494599314003],[-12121.802129567104,34627.45352755131,11340.548844112787],[-18802.677893611442,54588.710462292474,17829.130382243977],[-12654.649245606179,36506.29509472879,11964.162755091927],[-11137.089054623413,31705.081672528468,10424.27303145217],[-29057.505585064595,85773.10610768937,28431.832197531956],[-5905.946831691331,17436.910578648745,5748.055550111378],[-18861.863165512805,54669.83241762462,17851.914331114393],[-17545.397428790893,50848.67357232268,16791.605855846014],[-24922.515573202487,73148.56792031243,24067.295015637137],[-29369.529647665368,86799.32728704823,28724.363968900136],[-8921.83505320758,25444.764404116086,8377.063114956365],[-29818.872753868654,88544.95919642589,29213.587459327384],[-6465.877420808161,18478.756145741147,5877.896387956985],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-6436.04397667131,18379.09632094589,5844.689846834462],[-5944.068412889621,17536.52701076625,5758.404250007925],[-17105.151024868774,49693.90285513651,16360.744824216088],[-24390.46322053137,71401.87162998506,23472.582670627624],[-17832.70338749788,51681.29621238913,17071.2205003965],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-17064.93482057264,49571.10977073275,16325.233453460087],[-28201.133275812947,83350.5299732323,27469.183198476534],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-1726.7455068656614,4868.199591573251,1629.4706209732901],[-1652.5463564927368,4544.1041419498315,1541.6695866826049],[-22601.53550077572,66168.84093792802,21576.36187238001],[-23964.21305792556,70106.9507280127,22993.28903782847],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4600,30,1.33390705,1.35081069,0.13717699346363552,0.33115122208759107,0.331345438563104,0.004081213365403078,2.6691808817903785E-4,2.7734371733455833E-4,5.601529269301932E-5,99,"[[-6433.206154180109,18365.89314233213,5835.548448916638],[-15466.588985180895,45224.18614895388,14771.793965910312],[-20192.992256647045,58544.769723276084,19128.244580449547],[-19404.211473280917,56370.31431374772,18412.447930892595],[-8504.606239826928,24505.13391944481,7958.795033013079],[-20275.441733905136,58884.43141680777,19222.360328580675],[-12960.484685027903,37372.89154404637,12207.432478865385],[-24168.256327416868,70584.9588717761,23265.793629346615],[-28760.93362203061,84818.50660011602,28080.313498844742],[-8903.973989844266,25354.67166485879,8339.07672797083],[-27132.017461734595,79742.34502845428,26342.614856972996],[-18263.550687596024,53028.59547107167,17287.616995853605],[-7868.879154514595,22522.64449293998,7301.2459574500745],[-11152.337928355913,31732.248850293865,10430.61953119407],[-14906.937514711302,43332.56272043734,14180.066827025219],[-22369.738917032093,65305.64790015477,21329.158729204606],[-23321.033506633503,67945.78645335796,22359.783671893805],[-23672.9342262256,69022.24581427153,22680.968675515745],[-18619.597565675776,53947.00226105031,17634.597398448062],[-7423.209363791809,21159.668222635366,6836.817694211335],[-11953.394841731553,34156.55017431418,11136.399648510755],[-10775.601555847108,30668.286850733064,10092.809972403875],[-25365.303711973218,74279.57051076555,24514.455874281502],[-11183.649895972254,31827.74246990589,10464.53209119204],[-20714.764148926693,60192.93566052851,19658.784274093556],[-23230.77164427405,67656.6893305315,22269.252372549636],[-13638.359075172022,39340.18271531247,12890.808335332653],[-13500.61190291409,38964.081111593834,12735.409847225374],[-10228.489798886103,29013.1865289357,9483.971651038864],[-21358.683342951677,62068.8496896678,20394.506535408225],[-24897.41875985866,73068.77908286365,24026.295035762363],[-27700.87065468641,81773.62520141291,26891.301443891105],[-9641.330582607401,27219.279742520794,8970.043437629096],[-12572.327592591655,36183.31591397202,11861.475637045633],[-10107.091543372459,28635.416539751262,9358.939283575453],[-8953.2754147159,25544.41844049501,8387.327766122815],[-9756.80664246116,27626.29423223246,9084.533044868745],[-14923.45868411237,43391.87412858359,14209.501745820415],[-27924.267436519483,82463.54543043114,27138.270372536084],[-1732.0094509105527,4894.341711119209,1630.1936377220181],[-16100.573239152562,47010.94596837321,15382.382520664727],[-13217.699838131211,38242.300981183995,12461.530553741724],[-5885.836550520886,17373.404842008436,5715.498083934105],[-1681.6596767119408,4633.473520222891,1576.8861357163041],[-1740.6597958435054,4918.015433397564,1644.3250911551731],[-12120.264684984164,34627.02351468056,11319.279208628115],[-10214.76658082218,28933.277830678468,9472.21212218769],[-18997.382369732954,55137.164215478515,17991.952275065603],[-6805.675982569631,19396.419119735776,6178.102893842067],[-26057.283117995816,76468.77531339832,25222.645770829124],[-22061.113094166478,64460.58869812915,21017.64199639091],[-11680.851133009828,33142.33272240876,10917.423972614259],[-21367.064928921238,62123.42888912794,20415.199366515753],[-25494.78631326767,74753.5251250373,24654.02945394818],[-14573.356054371881,42342.21365244812,13889.093581117968],[-7359.1231390743515,20967.84840102699,6761.280908177329],[-16239.801036853289,47443.41114029977,15540.829938313058],[-15445.185579639876,45156.005316492934,14752.336244898053],[-26334.068201892766,77413.33247415043,25498.0153337382],[-14239.2671856905,41195.301814402424,13507.085871979241],[-5892.322078934401,17383.531223146514,5723.058147987638],[-30712.028410616786,91689.60958997821,30401.288482912576],[-6444.1309585332965,18390.083384964197,5846.045591125983],[-22406.364611284716,65416.59403444408,21350.481425623733],[-27147.586711860593,79812.78199160591,26360.395113243725],[-19850.443056886495,57734.31462254045,18837.83782138566],[-14201.755904230105,41109.71182845519,13476.38948262148],[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-7930.745643876102,22721.31658802218,7379.582521829472],[-6525.01160108795,18624.060040170254,5931.494599314003],[-12121.802129567104,34627.45352755131,11340.548844112787],[-29057.505585064595,85773.10610768937,28431.832197531956],[-5905.946831691331,17436.910578648745,5748.055550111378],[-18861.863165512805,54669.83241762462,17851.914331114393],[-17545.397428790893,50848.67357232268,16791.605855846014],[-29369.529647665368,86799.32728704823,28724.363968900136],[-29818.872753868654,88544.95919642589,29213.587459327384],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-6436.04397667131,18379.09632094589,5844.689846834462],[-5944.068412889621,17536.52701076625,5758.404250007925],[-17105.151024868774,49693.90285513651,16360.744824216088],[-24390.46322053137,71401.87162998506,23472.582670627624],[-17832.70338749788,51681.29621238913,17071.2205003965],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-17064.93482057264,49571.10977073275,16325.233453460087],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-1726.7455068656614,4868.199591573251,1629.4706209732901],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-308.60341063292884,954.7902204415352,329.6730529452687],[-30712.311290400638,91705.91010770832,30401.76264780126],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4700,30,1.3574067,1.37379103,0.1379785778842852,0.3314555037510549,0.33180106064939396,0.00404211404421573,2.648469022612253E-4,2.6585288357468213E-4,5.486503397649758E-5,99,"[[-22946.675692364595,66729.23992077411,21959.473522831624],[-18233.37631963363,52951.064845684166,17255.011867438287],[-11201.87154531332,31852.3141315534,10474.936370413323],[-11625.911054294733,32960.24633970844,10859.476209760622],[-22387.33938495667,65314.85120409322,21341.516153193847],[-19686.38782448191,57183.22919657815,18651.601517725154],[-8483.416593984657,24440.694649047015,7941.706856846535],[-27734.276602790913,81811.15077355014,26943.844386753706],[-30701.137164083946,91622.574609664,30376.293008024135],[-9615.329119248576,27087.93761410407,8937.161549553728],[-18820.14190447293,54555.84992590025,17805.146704201652],[-28742.20257476477,84769.34643924928,28062.648082201016],[-16558.608748327864,48144.89473689328,15839.893435657677],[-9338.663516885608,26438.0619856929,8637.018979882158],[-10250.363467809137,29091.778300601312,9497.859063460832],[-5884.501003775633,17357.837436122907,5710.653000388663],[-12945.524186752295,37333.42076100949,12176.367967930033],[-10098.050929143008,28584.884793288893,9314.777592659453],[-5840.3249206972505,17212.408930414906,5634.482832277232],[-22065.548241456087,64438.09262664481,21004.9477943067],[-27129.34638606811,79672.38697228901,26325.678857117502],[-6344.034871437504,18064.511460598074,5751.409177843584],[-8943.950322435334,25472.309606153598,8377.546709768785],[-9599.409680202647,27099.24455056945,8910.315447700897],[-16249.611005347246,47438.50441401047,15540.467053171558],[-20051.3971463238,58100.179161563596,18988.15292114077],[-6444.213357919678,18394.116877588403,5849.83867376664],[-20297.60969873903,58871.169535655186,19246.083228639734],[-18642.86207569023,53965.741367654504,17623.722778223502],[-21355.816932861977,62079.89838091093,20393.431563151604],[-7454.393215532981,21234.82303752721,6874.703736288595],[-13996.37859342374,40510.01376453242,13259.884897161963],[-1743.2483852198175,4846.930202770498,1630.9467607652095],[-6433.206154180109,18365.89314233213,5835.548448916638],[-15466.588985180895,45224.18614895388,14771.793965910312],[-19404.211473280917,56370.31431374772,18412.447930892595],[-12960.484685027903,37372.89154404637,12207.432478865385],[-24168.256327416868,70584.9588717761,23265.793629346615],[-28760.93362203061,84818.50660011602,28080.313498844742],[-8903.973989844266,25354.67166485879,8339.07672797083],[-27132.017461734595,79742.34502845428,26342.614856972996],[-7868.879154514595,22522.64449293998,7301.2459574500745],[-14906.937514711302,43332.56272043734,14180.066827025219],[-23321.033506633503,67945.78645335796,22359.783671893805],[-23672.9342262256,69022.24581427153,22680.968675515745],[-11953.394841731553,34156.55017431418,11136.399648510755],[-10775.601555847108,30668.286850733064,10092.809972403875],[-25365.303711973218,74279.57051076555,24514.455874281502],[-20714.764148926693,60192.93566052851,19658.784274093556],[-13638.359075172022,39340.18271531247,12890.808335332653],[-13500.61190291409,38964.081111593834,12735.409847225374],[-21358.683342951677,62068.8496896678,20394.506535408225],[-24897.41875985866,73068.77908286365,24026.295035762363],[-12572.327592591655,36183.31591397202,11861.475637045633],[-14923.45868411237,43391.87412858359,14209.501745820415],[-27924.267436519483,82463.54543043114,27138.270372536084],[-1732.0094509105527,4894.341711119209,1630.1936377220181],[-16100.573239152562,47010.94596837321,15382.382520664727],[-5885.836550520886,17373.404842008436,5715.498083934105],[-1681.6596767119408,4633.473520222891,1576.8861357163041],[-1740.6597958435054,4918.015433397564,1644.3250911551731],[-12120.264684984164,34627.02351468056,11319.279208628115],[-10214.76658082218,28933.277830678468,9472.21212218769],[-6805.675982569631,19396.419119735776,6178.102893842067],[-26057.283117995816,76468.77531339832,25222.645770829124],[-11680.851133009828,33142.33272240876,10917.423972614259],[-25494.78631326767,74753.5251250373,24654.02945394818],[-14573.356054371881,42342.21365244812,13889.093581117968],[-7359.1231390743515,20967.84840102699,6761.280908177329],[-15445.185579639876,45156.005316492934,14752.336244898053],[-26334.068201892766,77413.33247415043,25498.0153337382],[-14239.2671856905,41195.301814402424,13507.085871979241],[-5892.322078934401,17383.531223146514,5723.058147987638],[-30712.028410616786,91689.60958997821,30401.288482912576],[-6444.1309585332965,18390.083384964197,5846.045591125983],[-22406.364611284716,65416.59403444408,21350.481425623733],[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-7930.745643876102,22721.31658802218,7379.582521829472],[-17545.397428790893,50848.67357232268,16791.605855846014],[-29369.529647665368,86799.32728704823,28724.363968900136],[-29818.872753868654,88544.95919642589,29213.587459327384],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-17105.151024868774,49693.90285513651,16360.744824216088],[-24390.46322053137,71401.87162998506,23472.582670627624],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-17064.93482057264,49571.10977073275,16325.233453460087],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-1726.7455068656614,4868.199591573251,1629.4706209732901],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-308.60341063292884,954.7902204415352,329.6730529452687],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4800,30,1.3794479000000002,1.39685513,0.13879919714784983,0.3318569576408796,0.33210616878308385,0.004001548869978766,2.536010444775391E-4,2.5549100283482845E-4,5.238962804055665E-5,99,"[[-22065.88441125054,64428.0067509846,21007.045530272386],[-17344.32606721963,50175.42552815011,16553.58098264556],[-11595.103099338861,32839.00179538932,10822.571090937581],[-28657.735297113595,84457.19926779908,27949.363655665773],[-12949.837634070289,37349.60754997682,12182.438325084571],[-18315.14451711077,52960.28824838194,17292.13071291182],[-11201.223165674854,31800.338502855764,10444.518185645411],[-18813.695746533176,54469.825441841436,17774.599699254064],[-8516.1792347372,24496.26103781489,7977.005227984951],[-26688.87968892757,78416.42608042335,25895.372592473763],[-27712.20072952966,81729.39256094747,26917.258631595254],[-23639.659970494515,68880.03356876007,22624.232540088273],[-7419.054854096624,21123.95246365344,6829.807494800714],[-11196.612836231307,31811.81612580098,10439.50661407929],[-10217.453278489225,28990.87997063531,9449.841907973105],[-7372.601101255163,20976.062628543677,6774.511787799186],[-5907.942978650243,17366.666260427373,5700.377670575679],[-21350.21771430329,62017.566043600644,20373.058801328207],[-12455.645751800177,35824.29192858159,11720.15125882244],[-1702.9479460424552,4662.13461702213,1586.0642350027322],[-9582.731897472277,27053.46528009948,8887.415866922893],[-19759.076075048066,57229.57413328954,18688.477287852864],[-5873.0132220631,17308.205933515386,5674.372944453081],[-20411.308415226915,59188.46483713008,19359.763128604707],[-6325.334616461442,18039.395821139693,5743.934219264791],[-29358.765909978403,86757.83814529104,28715.39167110914],[-1746.214690964433,4948.260936195173,1657.1777674491018],[-19452.402905992716,56512.671865558324,18404.81913813231],[-10102.08254234019,28549.85304035019,9330.890112851375],[-25944.57067081135,76153.20370840719,25099.25085626676],[-14890.968281675596,43131.87970243009,14077.769628623577],[-23644.250902330314,68883.84591798001,22621.100877946315],[-12003.732151618115,34262.61966337235,11183.48909605534],[-7957.101487778637,22751.484018016607,7411.061265713516],[-18352.633059327505,53051.07402966429,17328.80752005768],[-22946.675692364595,66729.23992077411,21959.473522831624],[-11625.911054294733,32960.24633970844,10859.476209760622],[-22387.33938495667,65314.85120409322,21341.516153193847],[-30701.137164083946,91622.574609664,30376.293008024135],[-9615.329119248576,27087.93761410407,8937.161549553728],[-16558.608748327864,48144.89473689328,15839.893435657677],[-9338.663516885608,26438.0619856929,8637.018979882158],[-12945.524186752295,37333.42076100949,12176.367967930033],[-10098.050929143008,28584.884793288893,9314.777592659453],[-5840.3249206972505,17212.408930414906,5634.482832277232],[-27129.34638606811,79672.38697228901,26325.678857117502],[-6344.034871437504,18064.511460598074,5751.409177843584],[-16249.611005347246,47438.50441401047,15540.467053171558],[-20051.3971463238,58100.179161563596,18988.15292114077],[-18642.86207569023,53965.741367654504,17623.722778223502],[-13996.37859342374,40510.01376453242,13259.884897161963],[-1743.2483852198175,4846.930202770498,1630.9467607652095],[-6433.206154180109,18365.89314233213,5835.548448916638],[-15466.588985180895,45224.18614895388,14771.793965910312],[-24168.256327416868,70584.9588717761,23265.793629346615],[-28760.93362203061,84818.50660011602,28080.313498844742],[-8903.973989844266,25354.67166485879,8339.07672797083],[-7868.879154514595,22522.64449293998,7301.2459574500745],[-14906.937514711302,43332.56272043734,14180.066827025219],[-23321.033506633503,67945.78645335796,22359.783671893805],[-10775.601555847108,30668.286850733064,10092.809972403875],[-25365.303711973218,74279.57051076555,24514.455874281502],[-20714.764148926693,60192.93566052851,19658.784274093556],[-13638.359075172022,39340.18271531247,12890.808335332653],[-13500.61190291409,38964.081111593834,12735.409847225374],[-21358.683342951677,62068.8496896678,20394.506535408225],[-24897.41875985866,73068.77908286365,24026.295035762363],[-27924.267436519483,82463.54543043114,27138.270372536084],[-1732.0094509105527,4894.341711119209,1630.1936377220181],[-16100.573239152562,47010.94596837321,15382.382520664727],[-1740.6597958435054,4918.015433397564,1644.3250911551731],[-12120.264684984164,34627.02351468056,11319.279208628115],[-6805.675982569631,19396.419119735776,6178.102893842067],[-14573.356054371881,42342.21365244812,13889.093581117968],[-7359.1231390743515,20967.84840102699,6761.280908177329],[-15445.185579639876,45156.005316492934,14752.336244898053],[-26334.068201892766,77413.33247415043,25498.0153337382],[-14239.2671856905,41195.301814402424,13507.085871979241],[-30712.028410616786,91689.60958997821,30401.288482912576],[-6444.1309585332965,18390.083384964197,5846.045591125983],[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-17545.397428790893,50848.67357232268,16791.605855846014],[-29818.872753868654,88544.95919642589,29213.587459327384],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-24390.46322053137,71401.87162998506,23472.582670627624],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-17064.93482057264,49571.10977073275,16325.233453460087],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-308.60341063292884,954.7902204415352,329.6730529452687],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
4900,30,1.4012149000000003,1.4197737633333334,0.13934689511160936,0.3328307609832124,0.33244537844719996,0.003828207289176321,2.3819277061339279E-4,2.4241950636911896E-4,5.3955372055187116E-5,99,"[[-6345.309492768413,18072.28903159501,5756.045247583851],[-10098.006185561475,28520.814893695944,9321.797019443782],[-9245.47923751815,26172.308197899798,8542.771008818272],[-23526.156957568044,68568.48770887665,22504.00624564876],[-9615.453471564499,27175.598053890557,8907.588005222731],[-22935.738968227346,66678.58657549832,21958.455483362337],[-14846.71109557511,42960.92453639078,14015.491189617427],[-6429.790061317108,18304.56392128145,5786.883468439805],[-5875.206171444638,17259.04661999366,5641.074407413328],[-21732.65083101753,63389.388608207155,20705.578161237583],[-5874.270223151081,17276.5762958762,5665.541147925342],[-5858.203935751049,17227.595666681504,5605.592150222248],[-8514.39343151653,24468.652260841685,7968.850972750562],[-18352.555751400065,53050.75071780147,17322.140284118064],[-19679.65945266703,56957.35738710286,18606.037338365808],[-26631.221157265827,78173.893754205,25772.931051749554],[-25212.348702694202,73829.53692080612,24337.964568410745],[-28754.534215623717,84782.66495987377,28073.7826253954],[-21060.350189555887,61177.96474108368,20082.603576574842],[-6802.803927081514,19367.564736560304,6170.687577785984],[-7401.531854399043,21096.127088742778,6797.1503988582235],[-17049.07305758741,49507.88972324982,16301.02011120046],[-8909.148882778805,25363.37901507158,8338.599177814607],[-16461.859745220583,47887.98391044247,15734.226470992862],[-26321.69284454677,77366.54414846585,25486.117021710037],[-10041.739443454111,28431.39552651338,9246.069412091883],[-1813.3735370353334,5124.514949384561,1708.8495527719722],[-19755.36174649813,57213.37021912196,18678.862991714286],[-12867.323425746887,37039.68197772995,12057.758241616668],[-22065.88441125054,64428.0067509846,21007.045530272386],[-17344.32606721963,50175.42552815011,16553.58098264556],[-11595.103099338861,32839.00179538932,10822.571090937581],[-28657.735297113595,84457.19926779908,27949.363655665773],[-18315.14451711077,52960.28824838194,17292.13071291182],[-11201.223165674854,31800.338502855764,10444.518185645411],[-18813.695746533176,54469.825441841436,17774.599699254064],[-27712.20072952966,81729.39256094747,26917.258631595254],[-11196.612836231307,31811.81612580098,10439.50661407929],[-10217.453278489225,28990.87997063531,9449.841907973105],[-7372.601101255163,20976.062628543677,6774.511787799186],[-21350.21771430329,62017.566043600644,20373.058801328207],[-12455.645751800177,35824.29192858159,11720.15125882244],[-1702.9479460424552,4662.13461702213,1586.0642350027322],[-20411.308415226915,59188.46483713008,19359.763128604707],[-6325.334616461442,18039.395821139693,5743.934219264791],[-29358.765909978403,86757.83814529104,28715.39167110914],[-1746.214690964433,4948.260936195173,1657.1777674491018],[-25944.57067081135,76153.20370840719,25099.25085626676],[-14890.968281675596,43131.87970243009,14077.769628623577],[-23644.250902330314,68883.84591798001,22621.100877946315],[-12003.732151618115,34262.61966337235,11183.48909605534],[-7957.101487778637,22751.484018016607,7411.061265713516],[-22946.675692364595,66729.23992077411,21959.473522831624],[-11625.911054294733,32960.24633970844,10859.476209760622],[-22387.33938495667,65314.85120409322,21341.516153193847],[-30701.137164083946,91622.574609664,30376.293008024135],[-16558.608748327864,48144.89473689328,15839.893435657677],[-9338.663516885608,26438.0619856929,8637.018979882158],[-12945.524186752295,37333.42076100949,12176.367967930033],[-5840.3249206972505,17212.408930414906,5634.482832277232],[-27129.34638606811,79672.38697228901,26325.678857117502],[-6344.034871437504,18064.511460598074,5751.409177843584],[-20051.3971463238,58100.179161563596,18988.15292114077],[-18642.86207569023,53965.741367654504,17623.722778223502],[-13996.37859342374,40510.01376453242,13259.884897161963],[-1743.2483852198175,4846.930202770498,1630.9467607652095],[-15466.588985180895,45224.18614895388,14771.793965910312],[-24168.256327416868,70584.9588717761,23265.793629346615],[-7868.879154514595,22522.64449293998,7301.2459574500745],[-14906.937514711302,43332.56272043734,14180.066827025219],[-10775.601555847108,30668.286850733064,10092.809972403875],[-25365.303711973218,74279.57051076555,24514.455874281502],[-20714.764148926693,60192.93566052851,19658.784274093556],[-13638.359075172022,39340.18271531247,12890.808335332653],[-13500.61190291409,38964.081111593834,12735.409847225374],[-27924.267436519483,82463.54543043114,27138.270372536084],[-1740.6597958435054,4918.015433397564,1644.3250911551731],[-12120.264684984164,34627.02351468056,11319.279208628115],[-15445.185579639876,45156.005316492934,14752.336244898053],[-14239.2671856905,41195.301814402424,13507.085871979241],[-30712.028410616786,91689.60958997821,30401.288482912576],[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-17545.397428790893,50848.67357232268,16791.605855846014],[-29818.872753868654,88544.95919642589,29213.587459327384],[-1677.3569233704106,4603.994153378873,1558.4609015703345],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-24390.46322053137,71401.87162998506,23472.582670627624],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-638.2805417842972,1770.0582006565332,546.2402629066434],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-308.60341063292884,954.7902204415352,329.6730529452687],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
5000,30,1.4232863500000001,1.4424491533333335,0.140397416743095,0.33339484910668693,0.3327758919431427,0.0037863224499526207,2.2480934465787057E-4,2.2840142433253264E-4,5.589862492521024E-5,99,"[[-5747.272385257843,16912.540718440883,5530.149454635037],[-10003.892728615972,28320.104223886246,9194.761967875056],[-6451.493428738252,18374.23442178449,5819.014611208042],[-11994.159321954578,34224.5488933018,11151.545959880681],[-14876.502233627334,43109.5383277587,14065.903573731854],[-17922.852676508905,51740.2234435917,16899.519223432933],[-8823.334206064277,25137.46638510712,8257.302333064768],[-1764.1670849754112,4913.502747863657,1629.053223791937],[-16870.5087000633,48747.97471256193,16100.55454544811],[-6334.28500479394,18008.223099592447,5711.688474196339],[-24369.61954058136,71166.27591928394,23480.029476917658],[-25343.603171749946,74205.92775446948,24483.47029762206],[-26332.726295287284,77257.07214228302,25520.168886741845],[-12821.439516905188,36871.64509029942,12013.680037805954],[-28727.268060390867,84702.5561771768,28024.563030699537],[-1833.822246545582,5207.037478735888,1720.3660234973681],[-7393.408752814901,21067.469877801366,6783.832363350899],[-27655.9341530614,81536.73716492069,26835.79585404751],[-5833.260284358411,17118.383343012007,5582.752711292788],[-9375.174908582721,26519.217931184292,8659.216943585736],[-5863.09788189644,17240.490849011654,5611.499516932555],[-27079.722915451664,79509.98398770165,26253.020772676857],[-24077.556548076034,70243.70899382606,23157.26208528039],[-13980.8663300476,40456.77992432892,13228.965032416814],[-1838.8345209527943,5175.3134697286605,1729.6775693343502],[-616.1850624857791,1718.720641045379,524.8201006024508],[-18664.010622074544,53996.26568922408,17630.429017016988],[-7378.964166848575,20992.168077298993,6774.27911696864],[-19756.474545677815,57258.43241107123,18654.57375624616],[-8522.06601060707,24477.518383057228,7972.3136449926105],[-10092.284220612382,28505.370369279914,9311.737359835275],[-6314.21903492028,17949.421711968433,5686.128376567492],[-17925.353140160394,51763.55265245194,16882.61728676767],[-17342.657995806392,50100.863833767035,16541.541799252514],[-10777.904566521138,30666.297935521725,10098.07831318708],[-16105.244236561588,47021.230860613054,15386.574893735486],[-9245.47923751815,26172.308197899798,8542.771008818272],[-23526.156957568044,68568.48770887665,22504.00624564876],[-9615.453471564499,27175.598053890557,8907.588005222731],[-22935.738968227346,66678.58657549832,21958.455483362337],[-14846.71109557511,42960.92453639078,14015.491189617427],[-6429.790061317108,18304.56392128145,5786.883468439805],[-21732.65083101753,63389.388608207155,20705.578161237583],[-5858.203935751049,17227.595666681504,5605.592150222248],[-19679.65945266703,56957.35738710286,18606.037338365808],[-26631.221157265827,78173.893754205,25772.931051749554],[-25212.348702694202,73829.53692080612,24337.964568410745],[-21060.350189555887,61177.96474108368,20082.603576574842],[-6802.803927081514,19367.564736560304,6170.687577785984],[-16461.859745220583,47887.98391044247,15734.226470992862],[-1813.3735370353334,5124.514949384561,1708.8495527719722],[-12867.323425746887,37039.68197772995,12057.758241616668],[-22065.88441125054,64428.0067509846,21007.045530272386],[-11595.103099338861,32839.00179538932,10822.571090937581],[-28657.735297113595,84457.19926779908,27949.363655665773],[-11201.223165674854,31800.338502855764,10444.518185645411],[-18813.695746533176,54469.825441841436,17774.599699254064],[-11196.612836231307,31811.81612580098,10439.50661407929],[-10217.453278489225,28990.87997063531,9449.841907973105],[-21350.21771430329,62017.566043600644,20373.058801328207],[-1702.9479460424552,4662.13461702213,1586.0642350027322],[-20411.308415226915,59188.46483713008,19359.763128604707],[-29358.765909978403,86757.83814529104,28715.39167110914],[-25944.57067081135,76153.20370840719,25099.25085626676],[-14890.968281675596,43131.87970243009,14077.769628623577],[-23644.250902330314,68883.84591798001,22621.100877946315],[-7957.101487778637,22751.484018016607,7411.061265713516],[-22946.675692364595,66729.23992077411,21959.473522831624],[-11625.911054294733,32960.24633970844,10859.476209760622],[-22387.33938495667,65314.85120409322,21341.516153193847],[-30701.137164083946,91622.574609664,30376.293008024135],[-16558.608748327864,48144.89473689328,15839.893435657677],[-12945.524186752295,37333.42076100949,12176.367967930033],[-20051.3971463238,58100.179161563596,18988.15292114077],[-1743.2483852198175,4846.930202770498,1630.9467607652095],[-15466.588985180895,45224.18614895388,14771.793965910312],[-7868.879154514595,22522.64449293998,7301.2459574500745],[-20714.764148926693,60192.93566052851,19658.784274093556],[-13638.359075172022,39340.18271531247,12890.808335332653],[-13500.61190291409,38964.081111593834,12735.409847225374],[-27924.267436519483,82463.54543043114,27138.270372536084],[-12120.264684984164,34627.02351468056,11319.279208628115],[-15445.185579639876,45156.005316492934,14752.336244898053],[-14239.2671856905,41195.301814402424,13507.085871979241],[-30712.028410616786,91689.60958997821,30401.288482912576],[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-29818.872753868654,88544.95919642589,29213.587459327384],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-6746.2780628588625,19225.746317100235,6117.904466199894],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-308.60341063292884,954.7902204415352,329.6730529452687],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"
5100,30,1.44638795,1.4650349066666668,0.14121292592649345,0.3334551035690976,0.3329894222876477,0.0037254544941932887,2.1089155099845113E-4,2.1188584622231605E-4,5.905667196218663E-5,99,"[[-28023.221016494466,82603.72418123517,27263.439044683284],[-13949.946764610926,40337.24668998483,13203.364978598443],[-5852.333044147216,17199.80182991527,5586.098229666285],[-28679.744298326095,84490.67156662662,27942.528547036276],[-7883.7718401144675,22540.59313011996,7276.723678656666],[-9337.030512644113,26408.99732299838,8610.36615502153],[-23345.87027102216,67934.30831633763,22292.448751665044],[-5775.770066946331,17052.013222514197,5594.503637978769],[-26840.68215702354,78748.45414578011,25972.97766936667],[-16874.024781319393,48738.12691767611,16104.888129291525],[-8818.207688095661,25133.03519609004,8232.326934607985],[-1790.9012671155228,4987.473475850216,1662.893732422373],[-6437.253519243754,18252.036922770563,5813.994438846739],[-18604.804024851153,53761.55146240692,17548.629608339455],[-8430.621991503269,24232.018367589917,7875.122033312517],[-19715.816948330812,57081.11356710379,18617.62935598142],[-26321.86971434352,77195.03741407486,25502.95765598873],[-7401.7908650082245,21045.956410613522,6807.514148453352],[-6813.178453392304,19380.16941864177,6177.064522294488],[-14762.640147272123,42784.62970848789,13948.09861842364],[-27063.74384897473,79461.14036327721,26218.746160885497],[-6326.643288450955,17986.85978323804,5713.1183230206325],[-7931.379191740148,22631.462339436745,7322.762795008625],[-10232.336961919405,28995.42945098845,9458.565223507567],[-22854.727866581514,66467.13288350841,21867.966658884427],[-25083.446816432683,73367.079825938,24204.56863339835],[-11610.045981118912,32858.15244493856,10850.665722058344],[-17892.961230706664,51610.24148932965,16847.315732112285],[-17850.420667582683,51516.92565672593,16815.40920766107],[-1837.7146869342978,5161.604241959386,1733.4891440661966],[-20392.77030428628,59095.7657839825,19348.96054622999],[-5747.272385257843,16912.540718440883,5530.149454635037],[-10003.892728615972,28320.104223886246,9194.761967875056],[-11994.159321954578,34224.5488933018,11151.545959880681],[-1764.1670849754112,4913.502747863657,1629.053223791937],[-16870.5087000633,48747.97471256193,16100.55454544811],[-6334.28500479394,18008.223099592447,5711.688474196339],[-24369.61954058136,71166.27591928394,23480.029476917658],[-25343.603171749946,74205.92775446948,24483.47029762206],[-12821.439516905188,36871.64509029942,12013.680037805954],[-28727.268060390867,84702.5561771768,28024.563030699537],[-1833.822246545582,5207.037478735888,1720.3660234973681],[-27655.9341530614,81536.73716492069,26835.79585404751],[-5833.260284358411,17118.383343012007,5582.752711292788],[-24077.556548076034,70243.70899382606,23157.26208528039],[-1838.8345209527943,5175.3134697286605,1729.6775693343502],[-616.1850624857791,1718.720641045379,524.8201006024508],[-7378.964166848575,20992.168077298993,6774.27911696864],[-10092.284220612382,28505.370369279914,9311.737359835275],[-6314.21903492028,17949.421711968433,5686.128376567492],[-17342.657995806392,50100.863833767035,16541.541799252514],[-10777.904566521138,30666.297935521725,10098.07831318708],[-16105.244236561588,47021.230860613054,15386.574893735486],[-9245.47923751815,26172.308197899798,8542.771008818272],[-9615.453471564499,27175.598053890557,8907.588005222731],[-14846.71109557511,42960.92453639078,14015.491189617427],[-21732.65083101753,63389.388608207155,20705.578161237583],[-19679.65945266703,56957.35738710286,18606.037338365808],[-21060.350189555887,61177.96474108368,20082.603576574842],[-6802.803927081514,19367.564736560304,6170.687577785984],[-16461.859745220583,47887.98391044247,15734.226470992862],[-12867.323425746887,37039.68197772995,12057.758241616668],[-22065.88441125054,64428.0067509846,21007.045530272386],[-11595.103099338861,32839.00179538932,10822.571090937581],[-11201.223165674854,31800.338502855764,10444.518185645411],[-18813.695746533176,54469.825441841436,17774.599699254064],[-11196.612836231307,31811.81612580098,10439.50661407929],[-21350.21771430329,62017.566043600644,20373.058801328207],[-1702.9479460424552,4662.13461702213,1586.0642350027322],[-29358.765909978403,86757.83814529104,28715.39167110914],[-25944.57067081135,76153.20370840719,25099.25085626676],[-14890.968281675596,43131.87970243009,14077.769628623577],[-23644.250902330314,68883.84591798001,22621.100877946315],[-22946.675692364595,66729.23992077411,21959.473522831624],[-22387.33938495667,65314.85120409322,21341.516153193847],[-30701.137164083946,91622.574609664,30376.293008024135],[-12945.524186752295,37333.42076100949,12176.367967930033],[-20051.3971463238,58100.179161563596,18988.15292114077],[-15466.588985180895,45224.18614895388,14771.793965910312],[-20714.764148926693,60192.93566052851,19658.784274093556],[-13638.359075172022,39340.18271531247,12890.808335332653],[-13500.61190291409,38964.081111593834,12735.409847225374],[-12120.264684984164,34627.02351468056,11319.279208628115],[-15445.185579639876,45156.005316492934,14752.336244898053],[-14239.2671856905,41195.301814402424,13507.085871979241],[-30712.028410616786,91689.60958997821,30401.288482912576],[-1254.1505327482364,3434.7397813293887,1065.285280199649],[-29818.872753868654,88544.95919642589,29213.587459327384],[-883.3944764015399,2369.1709442280576,738.0704742527968],[-1369.9409916457587,3744.1604818287738,1188.8237343401706],[-1148.8094212079363,3081.677147235641,946.859517110073],[-30104.083136014473,89503.13002042264,29565.460678115265],[-346.47228182600895,1046.4029906124474,338.2905526222592],[-311.3474310751359,965.6279313022046,331.350152849063],[-30549.37404981316,91010.13818784666,30150.01322754507],[-471.7357014037948,1325.7379272433418,414.90900887396396],[-308.60341063292884,954.7902204415352,329.6730529452687],[-295.3663540425394,945.9023095349567,334.561278153676],[-327.64212532719824,1000.4055515592028,332.82951604918844]]"


==> plotsdata/acapulco_mobile_media2_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0113544,0.014683393333333334,0.017050030980494322,0.28226899876583966,0.27892217720528156,0.020092735627041298,0.009893809257927436,0.009884332047113047,8.743744027735716E-4,99,"[[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-142.11820853123095,418.34073610109925,142.49166854217188],[-69.18066572993263,203.076213495471,72.26495649433056],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-64.05784365325994,198.9891208315708,82.89998220884135],[-186.07629581220965,525.2493315881935,170.2427068621768],[-60.93289508643846,212.8380108329122,89.6273548133423],[-186.07629581220965,525.2493315881935,170.2427068621768],[-180.66851197691102,534.2196538788122,175.42900486505926],[-63.074041432320655,212.02278126159075,81.56808081550562],[-149.51496512540595,462.06106930059394,156.69353440312287],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-71.77410038423845,200.66384493206914,73.07283476861565],[-161.2474961553355,452.04592672067474,153.94894376727518],[-125.311318602706,361.1088447148795,123.01029586063594],[-183.1839567711776,534.171110773983,176.97262706771394],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-172.78117341836355,533.6254163732184,174.52268128513523],[-103.77364099314883,309.418498773575,106.11827124648701],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-64.94675093360293,207.59909106071333,76.02917340126649],[-65.60536913629637,201.09398492957524,72.02619954154517],[-129.86501826462057,383.0715869933127,123.86642270746943],[-163.6883983282483,484.9546887915738,156.02044880692944],[-70.86866818986945,208.71975028700146,71.97454928096468],[-186.07629581220965,525.2493315881935,170.2427068621768],[-69.0382585383582,207.74275554771134,84.46815441391215],[-186.07629581220965,525.2493315881935,170.2427068621768],[-139.1333603298614,416.9012954760472,145.4142008529668],[-74.07152325902038,225.0281103976684,73.33377481539823],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-59.23030799408448,206.43209206613903,83.84969044631774],[-186.07629581220965,525.2493315881935,170.2427068621768],[-167.7690207693274,498.6951246968094,164.3723373938136],[-186.07629581220965,525.2493315881935,170.2427068621768],[-67.35025607842138,202.09921875618087,84.75856162727803],[-61.654338508441484,204.48899313610326,74.17059398282981],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-65.8098832782009,204.94387064594858,70.17276117020916],[-186.07629581220965,525.2493315881935,170.2427068621768],[-183.34045396632942,532.3282422038358,181.63802650747328],[-57.18805704431113,205.82633993686952,73.73409566033968],[-67.65416226703746,235.76690247439967,78.2025680014625],[-68.35508031950192,223.86111140309407,81.15429186044948],[-186.07629581220965,525.2493315881935,170.2427068621768],[-65.02512096017323,202.6213359856257,76.26278930695122],[-186.07629581220965,525.2493315881935,170.2427068621768],[-91.89359479428111,285.46338333900826,100.67692877983993],[-166.2676693638435,468.63409086704934,146.59290178310835],[-186.07629581220965,525.2493315881935,170.2427068621768],[-168.70055097728445,519.8849804679828,166.17079269825106],[-186.07629581220965,525.2493315881935,170.2427068621768],[-172.22452922394913,512.3518519539366,167.90195428263678],[-156.60594788070088,469.14381531792515,154.56672151277075],[-158.11765264964785,477.7217641540184,158.76175911303685],[-186.07629581220965,525.2493315881935,170.2427068621768],[-70.86866818986945,208.71975028700146,71.97454928096468],[-113.32289292975237,349.4704804368099,110.34496470409299],[-186.07629581220965,525.2493315881935,170.2427068621768],[-139.42140313753225,387.1667663102996,139.68294879017506],[-185.0566662724599,529.7474205731055,171.4337196534748],[-186.07629581220965,525.2493315881935,170.2427068621768],[-177.32582490906418,527.3103144973645,175.1927955133101],[-187.4959987360888,532.7831197136811,177.6401936948526],[-186.07629581220965,525.2493315881935,170.2427068621768],[-65.60536913629637,201.09398492957524,72.02619954154517],[-186.07629581220965,525.2493315881935,170.2427068621768],[-127.4560161228602,386.067340390267,128.61333338189038],[-78.44414925880423,248.47454659988313,88.79577234563432],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-132.55178068177767,396.22555696886036,139.04011401848203],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768]]"
300,30,0.0160455,0.019915473333333336,0.020828916188234705,0.331366614926446,0.3298678560916043,0.017584345219648127,0.012511816277974748,0.012562719300959462,9.316959297499646E-4,99,"[[-69.03081160877795,234.90407511675718,80.83736448782237],[-151.6063237838234,431.2757658507979,150.060251839556],[-189.3687082373711,528.3594295128037,172.10128628061346],[-76.83837133101383,215.03424850587948,92.32714492466212],[-136.7073254515371,396.6804344787057,135.04228120586134],[-66.45483255247831,213.35832615225567,82.96003278137789],[-183.13460364752805,512.4852569106168,165.92995316310703],[-161.84520798155745,440.9445070238567,145.6519972290448],[-136.71636911988264,401.2924644190405,144.8480571303676],[-113.88499646856945,348.2299627125192,122.3797548541371],[-153.29715629485062,467.6128054015442,149.46622716442613],[-75.58986152335581,229.85908032207,85.5689199012132],[-90.2131873542848,242.72808966929603,80.8514755378996],[-95.10404488337254,264.6799865714934,81.92029385896728],[-145.2351477394914,428.98221469322436,138.00638273953928],[-99.47667088315637,288.12642277370816,97.38229138920337],[-131.03131271649647,388.04956895616266,128.85209033467578],[-112.15484930916514,320.7473041167022,109.58448856749271],[-83.26464561360146,258.58350535235735,98.09130429424502],[-161.84520798155745,440.9445070238567,145.6519972290448],[-86.84240490255304,244.59574681977358,78.75928021377821],[-70.13130879031735,232.07696339814902,84.30094384656726],[-97.2828262522352,310.4277591867124,108.38258949462667],[-120.82881286526032,346.7999862143392,122.21371260810967],[-137.80616656631972,419.72872716140125,141.82410191503322],[-122.80952153022417,356.03334009249755,118.13103766404355],[-121.7041012457687,360.79928577993707,113.8111820250987],[-176.66295816218337,511.6788601050676,162.28429900436484],[-151.21671642274677,444.1794394702209,146.86106079798398],[-176.5881805596172,512.3143018384949,162.67412356479272],[-134.33198817405847,379.0071549327102,134.72595725484862],[-181.71278920265573,512.6367650416722,163.5106407409439],[-115.71988182897076,363.8396857574948,110.40501527662951],[-125.70947349486117,382.6167094834674,127.86425552009011],[-184.11845400770073,509.76092131772214,169.62549674416928],[-75.13647643559386,241.43279992456988,92.52427291460128],[-172.38859458870834,479.09446442556526,152.69273022248362],[-90.07078016271036,247.39463172153637,93.0546734574812],[-163.15073015558306,457.99261227492434,151.07818758574098],[-160.38530036186344,457.2462120309669,152.57174077131737],[-113.60911977997623,354.7912329620719,122.75290907489534],[-181.25579945741242,515.1403728357194,160.94717491356607],[-183.13460364752805,512.4852569106168,165.92995316310703],[-71.22635491380186,217.24651377554875,78.83685377998032],[-178.29007545503717,485.9157504198045,162.47699557485353],[-147.61559351202234,452.3224715107779,153.74941055197044],[-122.02308919021243,343.61025607080137,107.0172461196472],[-85.9792725579551,247.25096723453834,84.61569244483553],[-157.56747310338346,474.4943152330579,149.92062036755416],[-82.15144135558889,244.3832052276149,79.91644714748503],[-79.16515811699207,231.84130888796577,85.8076768539986],[-161.84520798155745,440.9445070238567,145.6519972290448],[-137.83951197300078,386.32147044635116,139.5157402765672],[-182.41388858647622,511.21795706672646,160.55603997180174],[-183.65930460223086,509.6405005311869,169.6765631395776],[-76.55138272922972,278.42977172302506,96.80825941349741],[-180.68706435425554,500.28495574048935,162.53704614739007],[-99.47667088315637,288.12642277370816,97.38229138920337],[-172.31367226002803,492.3800228209555,165.04245162198848],[-184.71649481205952,513.3305527745653,166.09716167671493],[-78.87201730305719,233.89744341382078,82.12321361394628],[-135.65918193760015,376.17972324735626,138.31605619278218],[-172.22939946932567,493.97322415999844,164.38228255518177],[-70.7115569664405,230.54961234209858,80.06435408116121],[-119.30799427292372,327.2899262764827,120.20628333197686],[-88.23118756854768,271.4320088175412,90.99026188946485],[-167.8610226143952,499.73928540741525,161.1698881614039],[-161.84520798155745,440.9445070238567,145.6519972290448],[-184.71649481205952,513.3305527745653,166.09716167671493],[-115.22354843681441,326.3254008810853,111.91864498094553],[-142.11820853123095,418.34073610109925,142.49166854217188],[-69.18066572993263,203.076213495471,72.26495649433056],[-64.05784365325994,198.9891208315708,82.89998220884135],[-71.77410038423845,200.66384493206914,73.07283476861565],[-125.311318602706,361.1088447148795,123.01029586063594],[-103.77364099314883,309.418498773575,106.11827124648701],[-65.60536913629637,201.09398492957524,72.02619954154517],[-129.86501826462057,383.0715869933127,123.86642270746943],[-163.6883983282483,484.9546887915738,156.02044880692944],[-70.86866818986945,208.71975028700146,71.97454928096468],[-139.1333603298614,416.9012954760472,145.4142008529668],[-74.07152325902038,225.0281103976684,73.33377481539823],[-67.35025607842138,202.09921875618087,84.75856162727803],[-65.8098832782009,204.94387064594858,70.17276117020916],[-68.35508031950192,223.86111140309407,81.15429186044948],[-65.02512096017323,202.6213359856257,76.26278930695122],[-91.89359479428111,285.46338333900826,100.67692877983993],[-166.2676693638435,468.63409086704934,146.59290178310835],[-70.86866818986945,208.71975028700146,71.97454928096468],[-113.32289292975237,349.4704804368099,110.34496470409299],[-139.42140313753225,387.1667663102996,139.68294879017506],[-65.60536913629637,201.09398492957524,72.02619954154517],[-127.4560161228602,386.067340390267,128.61333338189038],[-186.07629581220965,525.2493315881935,170.2427068621768],[-132.55178068177767,396.22555696886036,139.04011401848203],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768],[-186.07629581220965,525.2493315881935,170.2427068621768]]"
400,30,0.020720000000000002,0.025059633333333334,0.023777135063976378,0.37197862920077035,0.3717186595878464,0.01347839356437089,0.009787756493818254,0.009677158271941553,9.117369210415167E-4,99,"[[-139.6864983848169,395.2303387564772,130.71538952023326],[-99.02841821018163,283.5802038915946,92.50079900367476],[-84.66650857155504,269.45305351298146,88.87670059555496],[-75.9484789312684,231.09360186678882,87.39267667284363],[-127.97544608043091,358.74332629012963,131.49715537478346],[-153.46399966554114,429.6157016807295,142.1857799080391],[-182.41388858647622,511.21795706672646,160.55603997180174],[-90.99455388400924,262.5543369887852,98.05972543883773],[-133.02646600003283,361.9590496816428,129.29976689815248],[-115.74707468161918,315.14228363369256,112.47819707227261],[-117.86754442045303,343.1553785609561,111.01507893226788],[-100.19767974134419,271.49318506179077,94.39419589756767],[-86.92077492912335,239.61799174468598,78.99289611946293],[-173.56795143757063,472.06866232856447,153.92117268199024],[-65.60536913629637,201.09398492957524,72.02619954154517],[-108.5788880573605,282.8219904049179,97.86041321857337],[-72.82650999437836,224.20816055747292,72.59175939897217],[-150.39658039865157,387.57955133400066,128.19961905134645],[-105.64635049443109,304.99480857269754,100.57936383224788],[-117.42029007227006,331.06896424479345,110.4253769492568],[-157.72562172906254,447.21237122462753,138.56985300633002],[-129.60986415659195,365.16006684147027,126.17013436198532],[-92.0926591322234,263.19425501485506,81.23506975022235],[-112.92611641863326,325.1152595128333,109.26344782340898],[-93.77389931550388,243.94793625994902,75.0221609102946],[-125.5907374651848,354.424752272778,115.47294901826064],[-145.70108789322634,407.84076787371964,146.2651960148435],[-130.40429750622874,354.9390614139285,110.4834634406529],[-109.24408204019136,293.89995947383346,91.46518140601465],[-107.61238925801153,317.8606558311224,98.24182803915384],[-112.92611641863326,325.1152595128333,109.26344782340898],[-114.05331061782715,308.24245809880125,101.67064464456358],[-134.2124456204077,413.97995503956616,130.13271620528525],[-90.64817877852646,287.0408398745479,91.55640561206404],[-164.86731227973027,449.3730963135143,152.7378728003191],[-154.4267973530681,432.93673262470764,137.0209875221818],[-114.9444876633698,314.67735972996144,113.47421721074394],[-77.05527657996197,218.00088703708548,77.82657327600369],[-157.27949355861043,450.0069058298931,138.31349268666435],[-87.93226451139667,261.4095763495817,96.36435564301841],[-96.168998059946,281.0846760983949,101.11079195817032],[-126.75246717126825,356.0261019696142,123.44619703797063],[-117.18139024132331,341.8138111515567,112.53585509895302],[-97.9448292706173,282.51036163984173,97.61432477719596],[-160.64668358633804,452.48156202107583,139.78224754467317],[-184.71649481205952,513.3305527745653,166.09716167671493],[-137.2160851783941,374.22030755023843,112.70666020136562],[-100.21023271351666,294.1356139840167,89.95844839858331],[-166.76760881120288,462.94193557959176,145.88207598404844],[-189.3687082373711,528.3594295128037,172.10128628061346],[-76.83837133101383,215.03424850587948,92.32714492466212],[-136.7073254515371,396.6804344787057,135.04228120586134],[-183.13460364752805,512.4852569106168,165.92995316310703],[-161.84520798155745,440.9445070238567,145.6519972290448],[-75.58986152335581,229.85908032207,85.5689199012132],[-90.2131873542848,242.72808966929603,80.8514755378996],[-95.10404488337254,264.6799865714934,81.92029385896728],[-145.2351477394914,428.98221469322436,138.00638273953928],[-99.47667088315637,288.12642277370816,97.38229138920337],[-112.15484930916514,320.7473041167022,109.58448856749271],[-161.84520798155745,440.9445070238567,145.6519972290448],[-86.84240490255304,244.59574681977358,78.75928021377821],[-120.82881286526032,346.7999862143392,122.21371260810967],[-122.80952153022417,356.03334009249755,118.13103766404355],[-184.11845400770073,509.76092131772214,169.62549674416928],[-172.38859458870834,479.09446442556526,152.69273022248362],[-163.15073015558306,457.99261227492434,151.07818758574098],[-181.25579945741242,515.1403728357194,160.94717491356607],[-183.13460364752805,512.4852569106168,165.92995316310703],[-71.22635491380186,217.24651377554875,78.83685377998032],[-178.29007545503717,485.9157504198045,162.47699557485353],[-122.02308919021243,343.61025607080137,107.0172461196472],[-79.16515811699207,231.84130888796577,85.8076768539986],[-161.84520798155745,440.9445070238567,145.6519972290448],[-137.83951197300078,386.32147044635116,139.5157402765672],[-182.41388858647622,511.21795706672646,160.55603997180174],[-180.68706435425554,500.28495574048935,162.53704614739007],[-99.47667088315637,288.12642277370816,97.38229138920337],[-184.71649481205952,513.3305527745653,166.09716167671493],[-78.87201730305719,233.89744341382078,82.12321361394628],[-119.30799427292372,327.2899262764827,120.20628333197686],[-161.84520798155745,440.9445070238567,145.6519972290448],[-184.71649481205952,513.3305527745653,166.09716167671493],[-115.22354843681441,326.3254008810853,111.91864498094553],[-142.11820853123095,418.34073610109925,142.49166854217188],[-69.18066572993263,203.076213495471,72.26495649433056],[-64.05784365325994,198.9891208315708,82.89998220884135],[-71.77410038423845,200.66384493206914,73.07283476861565],[-125.311318602706,361.1088447148795,123.01029586063594],[-65.60536913629637,201.09398492957524,72.02619954154517],[-129.86501826462057,383.0715869933127,123.86642270746943],[-70.86866818986945,208.71975028700146,71.97454928096468],[-74.07152325902038,225.0281103976684,73.33377481539823],[-65.8098832782009,204.94387064594858,70.17276117020916],[-166.2676693638435,468.63409086704934,146.59290178310835],[-70.86866818986945,208.71975028700146,71.97454928096468],[-139.42140313753225,387.1667663102996,139.68294879017506],[-65.60536913629637,201.09398492957524,72.02619954154517],[-186.07629581220965,525.2493315881935,170.2427068621768]]"
500,30,0.025376450000000002,0.030118100000000002,0.026375062687802608,0.39443717046111004,0.39529011086866855,0.010355407795503759,0.007459325722204091,0.007366458596538212,6.944059589232205E-4,99,"[[-111.07643244797666,273.20546325993223,94.61025713017007],[-167.213736981655,460.14740097432616,146.13843630371414],[-145.58086020416255,393.78743788654566,130.3861202323703],[-97.9250190324794,277.51317642720005,76.68109174591743],[-131.00485450170137,367.15586498416303,121.15114938700988],[-149.39845496178918,406.1123571732102,130.22377522433044],[-91.36001477811504,254.5929491946403,89.16854147797753],[-113.52096134446043,319.9194821143121,106.140980613921],[-155.50276822879567,417.03517874652397,136.23777359096252],[-140.06179575088862,384.4086044316173,127.57484599554694],[-86.21742876933779,258.03634492351705,75.41926045086123],[-76.14893339872613,231.76108625954726,74.25618860922235],[-159.03018179906752,442.9163010575685,136.73122611189845],[-128.93965072769788,365.42829869720794,109.4079069856616],[-161.84520798155745,440.9445070238567,145.6519972290448],[-91.29560794361102,270.71523307216404,80.1762499600696],[-98.08779820431414,257.6527632109105,86.41309231957273],[-175.66485612837198,474.3348024053941,148.70483407155308],[-121.5839503213046,338.516125773482,109.75140135037732],[-141.26893422397217,393.35574851092383,118.98383378453985],[-99.90453892740936,273.5493195876458,90.70973265751532],[-137.2160851783941,374.22030755023843,112.70666020136562],[-126.31177893086172,323.8823592959941,108.41050543787959],[-103.75839170256329,272.71303165244376,88.56488126996265],[-95.99833769847287,275.65931265580997,85.77687145448007],[-118.95439006256315,338.0321593064183,104.68308970619438],[-109.887205098266,288.09353184110824,92.65969492904],[-142.03658153319134,384.3292663027126,122.00219214997634],[-76.02936506352928,240.51652066813986,73.95098493340572],[-116.14860752244006,321.3204979744388,103.58367664216811],[-121.05440858943601,321.8396362776443,99.48363983636312],[-114.0924806584577,306.9717481050737,100.38553427911707],[-109.61101739137047,285.06365654491674,102.35260375537962],[-164.52688283821914,448.5813946678346,146.88468833169222],[-140.26674656094005,393.7029877004268,126.47879975482722],[-120.05240669553663,341.66212993188,106.31676826461222],[-167.56809823391112,468.9855056730911,143.3971982738729],[-117.52443937653933,320.9127606670383,117.86603687886928],[-133.75705632723572,373.6933619124163,118.13076284657377],[-153.46399966554114,429.6157016807295,142.1857799080391],[-182.41388858647622,511.21795706672646,160.55603997180174],[-133.02646600003283,361.9590496816428,129.29976689815248],[-115.74707468161918,315.14228363369256,112.47819707227261],[-100.19767974134419,271.49318506179077,94.39419589756767],[-86.92077492912335,239.61799174468598,78.99289611946293],[-173.56795143757063,472.06866232856447,153.92117268199024],[-65.60536913629637,201.09398492957524,72.02619954154517],[-108.5788880573605,282.8219904049179,97.86041321857337],[-72.82650999437836,224.20816055747292,72.59175939897217],[-150.39658039865157,387.57955133400066,128.19961905134645],[-157.72562172906254,447.21237122462753,138.56985300633002],[-92.0926591322234,263.19425501485506,81.23506975022235],[-93.77389931550388,243.94793625994902,75.0221609102946],[-125.5907374651848,354.424752272778,115.47294901826064],[-130.40429750622874,354.9390614139285,110.4834634406529],[-109.24408204019136,293.89995947383346,91.46518140601465],[-107.61238925801153,317.8606558311224,98.24182803915384],[-114.05331061782715,308.24245809880125,101.67064464456358],[-154.4267973530681,432.93673262470764,137.0209875221818],[-114.9444876633698,314.67735972996144,113.47421721074394],[-77.05527657996197,218.00088703708548,77.82657327600369],[-157.27949355861043,450.0069058298931,138.31349268666435],[-126.75246717126825,356.0261019696142,123.44619703797063],[-160.64668358633804,452.48156202107583,139.78224754467317],[-184.71649481205952,513.3305527745653,166.09716167671493],[-137.2160851783941,374.22030755023843,112.70666020136562],[-100.21023271351666,294.1356139840167,89.95844839858331],[-166.76760881120288,462.94193557959176,145.88207598404844],[-189.3687082373711,528.3594295128037,172.10128628061346],[-76.83837133101383,215.03424850587948,92.32714492466212],[-161.84520798155745,440.9445070238567,145.6519972290448],[-90.2131873542848,242.72808966929603,80.8514755378996],[-95.10404488337254,264.6799865714934,81.92029385896728],[-161.84520798155745,440.9445070238567,145.6519972290448],[-86.84240490255304,244.59574681977358,78.75928021377821],[-184.11845400770073,509.76092131772214,169.62549674416928],[-172.38859458870834,479.09446442556526,152.69273022248362],[-181.25579945741242,515.1403728357194,160.94717491356607],[-71.22635491380186,217.24651377554875,78.83685377998032],[-178.29007545503717,485.9157504198045,162.47699557485353],[-122.02308919021243,343.61025607080137,107.0172461196472],[-79.16515811699207,231.84130888796577,85.8076768539986],[-161.84520798155745,440.9445070238567,145.6519972290448],[-182.41388858647622,511.21795706672646,160.55603997180174],[-180.68706435425554,500.28495574048935,162.53704614739007],[-184.71649481205952,513.3305527745653,166.09716167671493],[-78.87201730305719,233.89744341382078,82.12321361394628],[-161.84520798155745,440.9445070238567,145.6519972290448],[-184.71649481205952,513.3305527745653,166.09716167671493],[-69.18066572993263,203.076213495471,72.26495649433056],[-64.05784365325994,198.9891208315708,82.89998220884135],[-71.77410038423845,200.66384493206914,73.07283476861565],[-65.60536913629637,201.09398492957524,72.02619954154517],[-70.86866818986945,208.71975028700146,71.97454928096468],[-74.07152325902038,225.0281103976684,73.33377481539823],[-65.8098832782009,204.94387064594858,70.17276117020916],[-70.86866818986945,208.71975028700146,71.97454928096468],[-65.60536913629637,201.09398492957524,72.02619954154517],[-186.07629581220965,525.2493315881935,170.2427068621768]]"
600,30,0.029991700000000003,0.03507756,0.027908058689877648,0.41121810600254216,0.41226991156549775,0.009188984981437663,0.005993314391764622,0.005948989797225112,5.429146024304735E-4,99,"[[-116.72986683026461,316.4878722130355,93.13286988112021],[-69.4489652659903,201.18596216151397,64.57706244828888],[-90.86355430690543,251.6197889366822,88.07676871874057],[-112.44129201318509,285.33300244061826,90.17811716590036],[-151.92201732330514,386.41629520310624,128.68956682272162],[-97.79417459652575,276.9930573663232,85.66480767155613],[-90.2131873542848,242.72808966929603,80.8514755378996],[-118.81457172313472,342.0226510299563,96.46884324710969],[-106.98914903518336,291.9842216418768,89.54892772888789],[-154.96462934816594,409.08055660154,143.0180503056308],[-151.73385250613683,402.1330430849126,129.39051362139475],[-122.37531663714334,322.0386827869668,103.11204254437537],[-119.41929446332838,313.45045602450915,109.36887394135793],[-90.19860272186763,241.9657076940533,74.78340395750921],[-131.52032179832244,358.7032204376923,106.28583052335831],[-137.7937038773527,367.37022243734947,117.36343628737522],[-112.28419399748437,302.4627371617931,92.71974550157653],[-125.31097871582287,345.67644674353323,104.57193318138233],[-81.46545195736302,231.48507485041893,82.93109188823139],[-139.9794382169256,385.80311454457285,118.40321665013613],[-128.0644211333455,352.97869154618365,112.31810125788564],[-124.7077408037551,321.0396382906094,96.38512602117905],[-136.50344313504615,366.8586274663454,121.14622507918345],[-79.74083080378918,228.51154450394125,88.54043029222044],[-142.22214251877986,392.3007009405525,120.6923967078354],[-152.5309036947492,394.61206502760365,130.44933341154749],[-149.23849126958777,391.5019671029936,128.5907539931108],[-104.21538144780658,270.2094238583967,91.12834709734045],[-107.26949594303872,275.02513864753706,87.39443193040287],[-146.17782364236598,391.35841734768763,125.17693438187597],[-91.90118981422161,248.37162646082646,80.56106832453374],[-134.72311468698865,357.2753244333558,123.20204172394064],[-112.72721450143044,287.7954585566245,97.68473300012654],[-121.06092483503608,301.970558652427,108.15297748983814],[-122.8383389639526,343.4911350396116,105.18222336455572],[-144.3154418776475,394.1252686857634,120.75950391453173],[-111.07643244797666,273.20546325993223,94.61025713017007],[-167.213736981655,460.14740097432616,146.13843630371414],[-97.9250190324794,277.51317642720005,76.68109174591743],[-149.39845496178918,406.1123571732102,130.22377522433044],[-155.50276822879567,417.03517874652397,136.23777359096252],[-76.14893339872613,231.76108625954726,74.25618860922235],[-159.03018179906752,442.9163010575685,136.73122611189845],[-128.93965072769788,365.42829869720794,109.4079069856616],[-91.29560794361102,270.71523307216404,80.1762499600696],[-98.08779820431414,257.6527632109105,86.41309231957273],[-175.66485612837198,474.3348024053941,148.70483407155308],[-141.26893422397217,393.35574851092383,118.98383378453985],[-137.2160851783941,374.22030755023843,112.70666020136562],[-126.31177893086172,323.8823592959941,108.41050543787959],[-103.75839170256329,272.71303165244376,88.56488126996265],[-109.887205098266,288.09353184110824,92.65969492904],[-142.03658153319134,384.3292663027126,122.00219214997634],[-76.02936506352928,240.51652066813986,73.95098493340572],[-121.05440858943601,321.8396362776443,99.48363983636312],[-114.0924806584577,306.9717481050737,100.38553427911707],[-109.61101739137047,285.06365654491674,102.35260375537962],[-164.52688283821914,448.5813946678346,146.88468833169222],[-167.56809823391112,468.9855056730911,143.3971982738729],[-182.41388858647622,511.21795706672646,160.55603997180174],[-86.92077492912335,239.61799174468598,78.99289611946293],[-173.56795143757063,472.06866232856447,153.92117268199024],[-65.60536913629637,201.09398492957524,72.02619954154517],[-108.5788880573605,282.8219904049179,97.86041321857337],[-72.82650999437836,224.20816055747292,72.59175939897217],[-150.39658039865157,387.57955133400066,128.19961905134645],[-92.0926591322234,263.19425501485506,81.23506975022235],[-93.77389931550388,243.94793625994902,75.0221609102946],[-130.40429750622874,354.9390614139285,110.4834634406529],[-109.24408204019136,293.89995947383346,91.46518140601465],[-154.4267973530681,432.93673262470764,137.0209875221818],[-77.05527657996197,218.00088703708548,77.82657327600369],[-160.64668358633804,452.48156202107583,139.78224754467317],[-184.71649481205952,513.3305527745653,166.09716167671493],[-137.2160851783941,374.22030755023843,112.70666020136562],[-166.76760881120288,462.94193557959176,145.88207598404844],[-189.3687082373711,528.3594295128037,172.10128628061346],[-76.83837133101383,215.03424850587948,92.32714492466212],[-90.2131873542848,242.72808966929603,80.8514755378996],[-95.10404488337254,264.6799865714934,81.92029385896728],[-161.84520798155745,440.9445070238567,145.6519972290448],[-184.11845400770073,509.76092131772214,169.62549674416928],[-172.38859458870834,479.09446442556526,152.69273022248362],[-178.29007545503717,485.9157504198045,162.47699557485353],[-161.84520798155745,440.9445070238567,145.6519972290448],[-182.41388858647622,511.21795706672646,160.55603997180174],[-180.68706435425554,500.28495574048935,162.53704614739007],[-184.71649481205952,513.3305527745653,166.09716167671493],[-161.84520798155745,440.9445070238567,145.6519972290448],[-184.71649481205952,513.3305527745653,166.09716167671493],[-69.18066572993263,203.076213495471,72.26495649433056],[-71.77410038423845,200.66384493206914,73.07283476861565],[-65.60536913629637,201.09398492957524,72.02619954154517],[-70.86866818986945,208.71975028700146,71.97454928096468],[-74.07152325902038,225.0281103976684,73.33377481539823],[-65.8098832782009,204.94387064594858,70.17276117020916],[-70.86866818986945,208.71975028700146,71.97454928096468],[-65.60536913629637,201.09398492957524,72.02619954154517],[-186.07629581220965,525.2493315881935,170.2427068621768]]"
700,30,0.03466785,0.03999296666666667,0.029424151509804902,0.4232798135901292,0.42360256645163874,0.008497454520508128,0.005082235308823125,0.00497039775917135,5.447169354440452E-4,99,"[[-154.058987624385,401.61092585546777,137.88628594172152],[-127.7773588402599,347.1588350787484,106.58131468414852],[-149.62255508226536,407.1105064242769,128.07308563986354],[-125.69058288924006,319.2398186070681,104.79203058111706],[-131.92932647427133,326.47033999115934,118.76485717664305],[-90.2131873542848,242.72808966929603,80.8514755378996],[-65.88825330477118,199.96611557086095,70.40637707589389],[-99.34472195635857,285.04696455268754,84.07857857859324],[-120.09248136866621,317.16011507624404,101.57096794275691],[-163.20479048902456,422.07975014371965,136.63146468924197],[-79.47226778994076,233.60971809409216,78.39271699860286],[-129.929804268581,329.19457109439185,104.23012311498248],[-162.9122438168233,435.46454748312135,137.68013741918244],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-115.25620372045844,293.8223893750419,94.49616907897554],[-185.00520162781717,515.7468629662823,165.36922015938057],[-158.00445695066733,430.5644917563857,135.75763151834462],[-107.90671814663322,277.6864998041503,88.38920105151583],[-164.9379574742364,462.37164096067914,141.66044304978934],[-113.42534026518064,317.05827518225215,88.76318253232296],[-111.02835136596227,302.6890698615673,88.70313195978643],[-76.89249740812724,237.8613002533751,68.09457270234837],[-68.58583292139232,203.84118257627873,70.43347467934622],[-113.79257939018993,291.54001616678437,102.4676282460381],[-115.15690069914754,304.8527606576363,98.79500775061337],[-128.56436058070486,347.2865362587261,111.60727545882577],[-142.54984954178568,379.4115177859171,113.36291555155114],[-101.43160491658507,255.9059712703575,95.08434934062616],[-182.30933710664584,491.16737030470705,162.6744884066099],[-125.85456822758536,332.90449781595373,104.70219196125697],[-171.60143372723508,473.825301102728,147.24915713329383],[-116.72986683026461,316.4878722130355,93.13286988112021],[-69.4489652659903,201.18596216151397,64.57706244828888],[-112.44129201318509,285.33300244061826,90.17811716590036],[-151.92201732330514,386.41629520310624,128.68956682272162],[-90.2131873542848,242.72808966929603,80.8514755378996],[-118.81457172313472,342.0226510299563,96.46884324710969],[-106.98914903518336,291.9842216418768,89.54892772888789],[-151.73385250613683,402.1330430849126,129.39051362139475],[-90.19860272186763,241.9657076940533,74.78340395750921],[-131.52032179832244,358.7032204376923,106.28583052335831],[-137.7937038773527,367.37022243734947,117.36343628737522],[-112.28419399748437,302.4627371617931,92.71974550157653],[-81.46545195736302,231.48507485041893,82.93109188823139],[-124.7077408037551,321.0396382906094,96.38512602117905],[-152.5309036947492,394.61206502760365,130.44933341154749],[-149.23849126958777,391.5019671029936,128.5907539931108],[-104.21538144780658,270.2094238583967,91.12834709734045],[-107.26949594303872,275.02513864753706,87.39443193040287],[-146.17782364236598,391.35841734768763,125.17693438187597],[-91.90118981422161,248.37162646082646,80.56106832453374],[-134.72311468698865,357.2753244333558,123.20204172394064],[-112.72721450143044,287.7954585566245,97.68473300012654],[-121.06092483503608,301.970558652427,108.15297748983814],[-144.3154418776475,394.1252686857634,120.75950391453173],[-111.07643244797666,273.20546325993223,94.61025713017007],[-167.213736981655,460.14740097432616,146.13843630371414],[-97.9250190324794,277.51317642720005,76.68109174591743],[-155.50276822879567,417.03517874652397,136.23777359096252],[-76.14893339872613,231.76108625954726,74.25618860922235],[-159.03018179906752,442.9163010575685,136.73122611189845],[-98.08779820431414,257.6527632109105,86.41309231957273],[-175.66485612837198,474.3348024053941,148.70483407155308],[-141.26893422397217,393.35574851092383,118.98383378453985],[-137.2160851783941,374.22030755023843,112.70666020136562],[-126.31177893086172,323.8823592959941,108.41050543787959],[-103.75839170256329,272.71303165244376,88.56488126996265],[-109.887205098266,288.09353184110824,92.65969492904],[-142.03658153319134,384.3292663027126,122.00219214997634],[-121.05440858943601,321.8396362776443,99.48363983636312],[-164.52688283821914,448.5813946678346,146.88468833169222],[-167.56809823391112,468.9855056730911,143.3971982738729],[-182.41388858647622,511.21795706672646,160.55603997180174],[-86.92077492912335,239.61799174468598,78.99289611946293],[-173.56795143757063,472.06866232856447,153.92117268199024],[-72.82650999437836,224.20816055747292,72.59175939897217],[-150.39658039865157,387.57955133400066,128.19961905134645],[-92.0926591322234,263.19425501485506,81.23506975022235],[-93.77389931550388,243.94793625994902,75.0221609102946],[-77.05527657996197,218.00088703708548,77.82657327600369],[-137.2160851783941,374.22030755023843,112.70666020136562],[-166.76760881120288,462.94193557959176,145.88207598404844],[-189.3687082373711,528.3594295128037,172.10128628061346],[-76.83837133101383,215.03424850587948,92.32714492466212],[-90.2131873542848,242.72808966929603,80.8514755378996],[-95.10404488337254,264.6799865714934,81.92029385896728],[-178.29007545503717,485.9157504198045,162.47699557485353],[-182.41388858647622,511.21795706672646,160.55603997180174],[-180.68706435425554,500.28495574048935,162.53704614739007],[-184.71649481205952,513.3305527745653,166.09716167671493],[-184.71649481205952,513.3305527745653,166.09716167671493],[-69.18066572993263,203.076213495471,72.26495649433056],[-71.77410038423845,200.66384493206914,73.07283476861565],[-65.60536913629637,201.09398492957524,72.02619954154517],[-70.86866818986945,208.71975028700146,71.97454928096468],[-74.07152325902038,225.0281103976684,73.33377481539823],[-70.86866818986945,208.71975028700146,71.97454928096468],[-65.60536913629637,201.09398492957524,72.02619954154517]]"
800,30,0.03933065,0.04490215666666667,0.0309739430944417,0.43135586719700425,0.43134934364159483,0.007478523188601239,0.004396431613911284,0.004351082181262217,5.103709724833048E-4,99,"[[-173.2678672291536,459.96559708470926,148.64478349901657],[-76.22730342529643,226.78333118445963,74.48980451490708],[-125.4211732171066,332.30541800466233,103.2682597500544],[-122.3867061020076,302.51429314744513,100.91350233516901],[-107.26949594303872,275.02513864753706,87.39443193040287],[-121.77625963664107,303.8812289988319,97.90290911802755],[-147.80877967728267,380.7649769363636,121.89351051868418],[-159.66446103789156,438.77155105064026,136.02222546192485],[-146.6294228284204,387.7907790333644,120.66506805917757],[-107.78402002281524,270.0953653353222,92.7516777117334],[-107.26949594303872,275.02513864753706,87.39443193040287],[-152.79356929786994,401.9487566546855,128.25966962388298],[-178.72922254974662,484.7965454700179,161.91983602938257],[-131.37638022079676,331.8904618713641,111.10687131267608],[-173.8000807953657,474.61737590015997,150.15744802359646],[-77.0277928480047,232.82690127795894,72.00492680473153],[-77.56187404594897,214.4050188385982,75.73117381533626],[-109.94593077663602,274.7019264586993,89.37835753761642],[-107.77750377721516,289.96444296053943,84.08234005825841],[-78.57941874754175,215.88430300335426,74.1552927717521],[-75.06995104349579,217.33849100748748,71.38771668672403],[-115.52604306503052,303.6672628539829,95.40378641034891],[-136.2774648901632,362.3639087827833,113.3827059534974],[-146.81863680003312,377.4352058093464,121.0138573397622],[-118.06700330995295,295.7570201546165,105.42899651595746],[-84.64648415372297,232.83992089282924,74.57036888670882],[-156.45597652360337,415.9801311761526,137.94633651425806],[-138.8432024712479,348.4571978649754,112.89935677185431],[-165.1376204067189,444.05460494846676,147.51057664748146],[-130.54578186014513,332.6278812078396,104.1047769262056],[-116.69741822548215,289.35799210590574,101.42091136860522],[-153.33357732666272,429.53811439621467,127.4606785237674],[-140.456634784122,369.22842768725855,113.84108633702007],[-133.48321129392494,347.0384416814006,104.85091546055132],[-160.31712405192167,433.9456461959926,138.21504469887077],[-154.058987624385,401.61092585546777,137.88628594172152],[-125.69058288924006,319.2398186070681,104.79203058111706],[-131.92932647427133,326.47033999115934,118.76485717664305],[-90.2131873542848,242.72808966929603,80.8514755378996],[-65.88825330477118,199.96611557086095,70.40637707589389],[-163.20479048902456,422.07975014371965,136.63146468924197],[-129.929804268581,329.19457109439185,104.23012311498248],[-162.9122438168233,435.46454748312135,137.68013741918244],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-115.25620372045844,293.8223893750419,94.49616907897554],[-185.00520162781717,515.7468629662823,165.36922015938057],[-158.00445695066733,430.5644917563857,135.75763151834462],[-107.90671814663322,277.6864998041503,88.38920105151583],[-164.9379574742364,462.37164096067914,141.66044304978934],[-113.42534026518064,317.05827518225215,88.76318253232296],[-111.02835136596227,302.6890698615673,88.70313195978643],[-76.89249740812724,237.8613002533751,68.09457270234837],[-68.58583292139232,203.84118257627873,70.43347467934622],[-142.54984954178568,379.4115177859171,113.36291555155114],[-101.43160491658507,255.9059712703575,95.08434934062616],[-182.30933710664584,491.16737030470705,162.6744884066099],[-171.60143372723508,473.825301102728,147.24915713329383],[-116.72986683026461,316.4878722130355,93.13286988112021],[-69.4489652659903,201.18596216151397,64.57706244828888],[-112.44129201318509,285.33300244061826,90.17811716590036],[-151.92201732330514,386.41629520310624,128.68956682272162],[-90.2131873542848,242.72808966929603,80.8514755378996],[-151.73385250613683,402.1330430849126,129.39051362139475],[-90.19860272186763,241.9657076940533,74.78340395750921],[-131.52032179832244,358.7032204376923,106.28583052335831],[-124.7077408037551,321.0396382906094,96.38512602117905],[-152.5309036947492,394.61206502760365,130.44933341154749],[-149.23849126958777,391.5019671029936,128.5907539931108],[-104.21538144780658,270.2094238583967,91.12834709734045],[-107.26949594303872,275.02513864753706,87.39443193040287],[-91.90118981422161,248.37162646082646,80.56106832453374],[-121.06092483503608,301.970558652427,108.15297748983814],[-111.07643244797666,273.20546325993223,94.61025713017007],[-167.213736981655,460.14740097432616,146.13843630371414],[-97.9250190324794,277.51317642720005,76.68109174591743],[-98.08779820431414,257.6527632109105,86.41309231957273],[-175.66485612837198,474.3348024053941,148.70483407155308],[-137.2160851783941,374.22030755023843,112.70666020136562],[-126.31177893086172,323.8823592959941,108.41050543787959],[-103.75839170256329,272.71303165244376,88.56488126996265],[-167.56809823391112,468.9855056730911,143.3971982738729],[-182.41388858647622,511.21795706672646,160.55603997180174],[-86.92077492912335,239.61799174468598,78.99289611946293],[-173.56795143757063,472.06866232856447,153.92117268199024],[-150.39658039865157,387.57955133400066,128.19961905134645],[-93.77389931550388,243.94793625994902,75.0221609102946],[-137.2160851783941,374.22030755023843,112.70666020136562],[-189.3687082373711,528.3594295128037,172.10128628061346],[-90.2131873542848,242.72808966929603,80.8514755378996],[-95.10404488337254,264.6799865714934,81.92029385896728],[-182.41388858647622,511.21795706672646,160.55603997180174],[-184.71649481205952,513.3305527745653,166.09716167671493],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565],[-65.60536913629637,201.09398492957524,72.02619954154517],[-70.86866818986945,208.71975028700146,71.97454928096468],[-70.86866818986945,208.71975028700146,71.97454928096468],[-65.60536913629637,201.09398492957524,72.02619954154517]]"
900,30,0.043976150000000006,0.049855496666666665,0.03266902390326436,0.4371941977021335,0.43745250070215635,0.007105186401086575,0.003997182539418248,0.0038573584818444744,5.589190467150827E-4,99,"[[-184.71649481205952,513.3305527745653,166.09716167671493],[-65.88825330477118,199.96611557086095,70.40637707589389],[-110.63076910766713,294.1937458349361,86.49807902216604],[-165.15283683623014,453.6878148705826,141.49597404526293],[-115.78397183302604,286.29016937592957,97.09800844264296],[-111.06184781555952,272.4430812846895,88.54218554977967],[-148.7116670504908,396.4255016614954,122.1268809646458],[-142.85362368334037,383.59763300794333,113.90113690955661],[-164.53936110967712,409.70143779785826,137.87283398967116],[-155.73754730162378,442.2319900614205,128.33424896144058],[-138.48458506333532,347.2226763202566,111.0756000002239],[-146.51129427365817,383.21757609573035,119.36232925119646],[-115.4366808300472,303.5403226121676,89.72553939038634],[-148.01593765843765,375.4122630364645,129.83688613163613],[-105.67900577807511,272.49179706665427,83.15688793027788],[-124.79021124682603,297.01442084291267,109.64289056118055],[-115.2082991462289,289.61993375995405,94.36525500442117],[-75.06995104349579,217.33849100748748,71.38771668672403],[-143.20670908080183,361.06976441149664,119.63142289308722],[-138.56360453366432,350.2381318351096,112.72806271213643],[-69.16608109751547,202.3138315202283,66.19688491394015],[-168.682996672615,453.5013191624119,153.27890752204453],[-139.45875124299363,362.66790568135036,113.42769912947304],[-86.87683935864455,231.71361966049,82.94987261740081],[-173.2678672291536,459.96559708470926,148.64478349901657],[-125.4211732171066,332.30541800466233,103.2682597500544],[-122.3867061020076,302.51429314744513,100.91350233516901],[-107.26949594303872,275.02513864753706,87.39443193040287],[-121.77625963664107,303.8812289988319,97.90290911802755],[-147.80877967728267,380.7649769363636,121.89351051868418],[-159.66446103789156,438.77155105064026,136.02222546192485],[-107.78402002281524,270.0953653353222,92.7516777117334],[-107.26949594303872,275.02513864753706,87.39443193040287],[-152.79356929786994,401.9487566546855,128.25966962388298],[-178.72922254974662,484.7965454700179,161.91983602938257],[-131.37638022079676,331.8904618713641,111.10687131267608],[-173.8000807953657,474.61737590015997,150.15744802359646],[-77.0277928480047,232.82690127795894,72.00492680473153],[-77.56187404594897,214.4050188385982,75.73117381533626],[-109.94593077663602,274.7019264586993,89.37835753761642],[-107.77750377721516,289.96444296053943,84.08234005825841],[-78.57941874754175,215.88430300335426,74.1552927717521],[-75.06995104349579,217.33849100748748,71.38771668672403],[-146.81863680003312,377.4352058093464,121.0138573397622],[-84.64648415372297,232.83992089282924,74.57036888670882],[-156.45597652360337,415.9801311761526,137.94633651425806],[-138.8432024712479,348.4571978649754,112.89935677185431],[-165.1376204067189,444.05460494846676,147.51057664748146],[-130.54578186014513,332.6278812078396,104.1047769262056],[-116.69741822548215,289.35799210590574,101.42091136860522],[-140.456634784122,369.22842768725855,113.84108633702007],[-133.48321129392494,347.0384416814006,104.85091546055132],[-160.31712405192167,433.9456461959926,138.21504469887077],[-125.69058288924006,319.2398186070681,104.79203058111706],[-131.92932647427133,326.47033999115934,118.76485717664305],[-90.2131873542848,242.72808966929603,80.8514755378996],[-65.88825330477118,199.96611557086095,70.40637707589389],[-163.20479048902456,422.07975014371965,136.63146468924197],[-129.929804268581,329.19457109439185,104.23012311498248],[-162.9122438168233,435.46454748312135,137.68013741918244],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-115.25620372045844,293.8223893750419,94.49616907897554],[-185.00520162781717,515.7468629662823,165.36922015938057],[-107.90671814663322,277.6864998041503,88.38920105151583],[-76.89249740812724,237.8613002533751,68.09457270234837],[-142.54984954178568,379.4115177859171,113.36291555155114],[-101.43160491658507,255.9059712703575,95.08434934062616],[-182.30933710664584,491.16737030470705,162.6744884066099],[-171.60143372723508,473.825301102728,147.24915713329383],[-116.72986683026461,316.4878722130355,93.13286988112021],[-69.4489652659903,201.18596216151397,64.57706244828888],[-112.44129201318509,285.33300244061826,90.17811716590036],[-151.92201732330514,386.41629520310624,128.68956682272162],[-90.2131873542848,242.72808966929603,80.8514755378996],[-90.19860272186763,241.9657076940533,74.78340395750921],[-124.7077408037551,321.0396382906094,96.38512602117905],[-152.5309036947492,394.61206502760365,130.44933341154749],[-107.26949594303872,275.02513864753706,87.39443193040287],[-91.90118981422161,248.37162646082646,80.56106832453374],[-121.06092483503608,301.970558652427,108.15297748983814],[-111.07643244797666,273.20546325993223,94.61025713017007],[-97.9250190324794,277.51317642720005,76.68109174591743],[-98.08779820431414,257.6527632109105,86.41309231957273],[-175.66485612837198,474.3348024053941,148.70483407155308],[-167.56809823391112,468.9855056730911,143.3971982738729],[-182.41388858647622,511.21795706672646,160.55603997180174],[-86.92077492912335,239.61799174468598,78.99289611946293],[-173.56795143757063,472.06866232856447,153.92117268199024],[-150.39658039865157,387.57955133400066,128.19961905134645],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-90.2131873542848,242.72808966929603,80.8514755378996],[-95.10404488337254,264.6799865714934,81.92029385896728],[-182.41388858647622,511.21795706672646,160.55603997180174],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565],[-70.86866818986945,208.71975028700146,71.97454928096468],[-70.86866818986945,208.71975028700146,71.97454928096468]]"
1000,30,0.048627050000000005,0.05468633333333334,0.033580329873647584,0.4423506996041495,0.44241346759090067,0.006406605252988261,0.003481786878406233,0.0034320412837282807,4.985964122878165E-4,99,"[[-124.18623098565915,342.2125668272741,98.74518065395085],[-90.19860272186763,241.9657076940533,74.78340395750921],[-104.04549906475161,273.2418151222484,80.64382826450425],[-95.30198324513967,250.94679708781317,82.45911344046863],[-98.59439567030111,254.0568950124232,84.3176928589053],[-159.48085416337813,425.98858190588857,130.59168682240323],[-108.8830003456018,273.0354948556211,89.40139844611386],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-133.38843409967302,326.00880395352056,112.27700560674616],[-165.60405104700553,433.35443431589255,135.77620690708346],[-80.1849098332887,240.97139817798515,69.95315212078505],[-176.35984758669414,468.39571729998806,162.647171819734],[-163.90575668072245,420.4832839095392,141.94683073595556],[-134.1210784537814,334.61010977373536,104.343533878991],[-157.8461552535976,404.01616924626154,134.11620945529958],[-128.0165092366019,324.120132569673,102.79710064231669],[-143.30508141813254,357.33163507273076,120.3711319488346],[-65.88825330477118,199.96611557086095,70.40637707589389],[-110.63076910766713,294.1937458349361,86.49807902216604],[-165.15283683623014,453.6878148705826,141.49597404526293],[-115.78397183302604,286.29016937592957,97.09800844264296],[-111.06184781555952,272.4430812846895,88.54218554977967],[-142.85362368334037,383.59763300794333,113.90113690955661],[-164.53936110967712,409.70143779785826,137.87283398967116],[-155.73754730162378,442.2319900614205,128.33424896144058],[-138.48458506333532,347.2226763202566,111.0756000002239],[-146.51129427365817,383.21757609573035,119.36232925119646],[-115.4366808300472,303.5403226121676,89.72553939038634],[-105.67900577807511,272.49179706665427,83.15688793027788],[-124.79021124682603,297.01442084291267,109.64289056118055],[-115.2082991462289,289.61993375995405,94.36525500442117],[-75.06995104349579,217.33849100748748,71.38771668672403],[-143.20670908080183,361.06976441149664,119.63142289308722],[-138.56360453366432,350.2381318351096,112.72806271213643],[-69.16608109751547,202.3138315202283,66.19688491394015],[-168.682996672615,453.5013191624119,153.27890752204453],[-139.45875124299363,362.66790568135036,113.42769912947304],[-86.87683935864455,231.71361966049,82.94987261740081],[-173.2678672291536,459.96559708470926,148.64478349901657],[-122.3867061020076,302.51429314744513,100.91350233516901],[-107.26949594303872,275.02513864753706,87.39443193040287],[-121.77625963664107,303.8812289988319,97.90290911802755],[-147.80877967728267,380.7649769363636,121.89351051868418],[-107.26949594303872,275.02513864753706,87.39443193040287],[-152.79356929786994,401.9487566546855,128.25966962388298],[-178.72922254974662,484.7965454700179,161.91983602938257],[-131.37638022079676,331.8904618713641,111.10687131267608],[-173.8000807953657,474.61737590015997,150.15744802359646],[-77.56187404594897,214.4050188385982,75.73117381533626],[-109.94593077663602,274.7019264586993,89.37835753761642],[-107.77750377721516,289.96444296053943,84.08234005825841],[-78.57941874754175,215.88430300335426,74.1552927717521],[-75.06995104349579,217.33849100748748,71.38771668672403],[-146.81863680003312,377.4352058093464,121.0138573397622],[-84.64648415372297,232.83992089282924,74.57036888670882],[-138.8432024712479,348.4571978649754,112.89935677185431],[-130.54578186014513,332.6278812078396,104.1047769262056],[-116.69741822548215,289.35799210590574,101.42091136860522],[-133.48321129392494,347.0384416814006,104.85091546055132],[-125.69058288924006,319.2398186070681,104.79203058111706],[-90.2131873542848,242.72808966929603,80.8514755378996],[-65.88825330477118,199.96611557086095,70.40637707589389],[-163.20479048902456,422.07975014371965,136.63146468924197],[-129.929804268581,329.19457109439185,104.23012311498248],[-162.9122438168233,435.46454748312135,137.68013741918244],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-115.25620372045844,293.8223893750419,94.49616907897554],[-185.00520162781717,515.7468629662823,165.36922015938057],[-76.89249740812724,237.8613002533751,68.09457270234837],[-142.54984954178568,379.4115177859171,113.36291555155114],[-101.43160491658507,255.9059712703575,95.08434934062616],[-182.30933710664584,491.16737030470705,162.6744884066099],[-171.60143372723508,473.825301102728,147.24915713329383],[-116.72986683026461,316.4878722130355,93.13286988112021],[-69.4489652659903,201.18596216151397,64.57706244828888],[-112.44129201318509,285.33300244061826,90.17811716590036],[-151.92201732330514,386.41629520310624,128.68956682272162],[-90.2131873542848,242.72808966929603,80.8514755378996],[-90.19860272186763,241.9657076940533,74.78340395750921],[-124.7077408037551,321.0396382906094,96.38512602117905],[-152.5309036947492,394.61206502760365,130.44933341154749],[-107.26949594303872,275.02513864753706,87.39443193040287],[-111.07643244797666,273.20546325993223,94.61025713017007],[-97.9250190324794,277.51317642720005,76.68109174591743],[-98.08779820431414,257.6527632109105,86.41309231957273],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-86.92077492912335,239.61799174468598,78.99289611946293],[-150.39658039865157,387.57955133400066,128.19961905134645],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-182.41388858647622,511.21795706672646,160.55603997180174],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565],[-70.86866818986945,208.71975028700146,71.97454928096468],[-70.86866818986945,208.71975028700146,71.97454928096468]]"
1100,30,0.053151050000000005,0.05952714666666667,0.034504362947281715,0.44659599763970625,0.4463060415873381,0.005626727528900985,0.0030828071576774734,0.0030437549462573174,4.384051522107817E-4,99,"[[-137.58701344598464,365.02872845840835,106.87195217041148],[-90.02932619120736,232.79120511086444,79.95566650621062],[-147.1015209685079,376.3073364506321,119.3940348741109],[-113.24178143589334,291.3765725341176,87.6932394557248],[-130.54578186014513,332.6278812078396,104.1047769262056],[-152.79356929786994,401.9487566546855,128.25966962388298],[-75.15836890113052,219.90489114313064,67.00178558932473],[-169.54465514516204,459.89728741089056,143.32605737467978],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-160.4767981180595,404.44440042897105,135.53504370796304],[-158.4184243159933,390.0700909166832,136.79265675699426],[-127.55039304328301,314.42056103629034,104.5573547017196],[-96.19089052548266,259.55676731695564,75.58830463289378],[-113.45883671477789,286.81228660537437,88.6022361223162],[-84.5717065511568,233.47536262625658,74.96019344713667],[-130.4111970243315,313.1669496888862,116.4535447996157],[-85.71936906445313,228.2018230214984,79.6729681313581],[-181.0540875863261,499.2991782530983,156.41049478633985],[-81.27929412599535,230.36526470164654,73.10161402870001],[-148.07896708161655,387.73352875386036,116.11946466978927],[-133.59294824157757,329.8586896698939,110.42356723541015],[-174.6875701530328,467.49938521019675,156.04227033169238],[-163.63753333666995,435.1110730900561,129.10419135838708],[-138.03312732854315,373.48867425546916,104.6056049609459],[-159.77822531614342,401.98886973031136,140.93820194245615],[-147.5790276342572,393.42568404131794,116.83029046884916],[-90.19860272186763,241.9657076940533,74.78340395750921],[-104.04549906475161,273.2418151222484,80.64382826450425],[-95.30198324513967,250.94679708781317,82.45911344046863],[-98.59439567030111,254.0568950124232,84.3176928589053],[-159.48085416337813,425.98858190588857,130.59168682240323],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-133.38843409967302,326.00880395352056,112.27700560674616],[-165.60405104700553,433.35443431589255,135.77620690708346],[-80.1849098332887,240.97139817798515,69.95315212078505],[-176.35984758669414,468.39571729998806,162.647171819734],[-163.90575668072245,420.4832839095392,141.94683073595556],[-134.1210784537814,334.61010977373536,104.343533878991],[-157.8461552535976,404.01616924626154,134.11620945529958],[-128.0165092366019,324.120132569673,102.79710064231669],[-143.30508141813254,357.33163507273076,120.3711319488346],[-65.88825330477118,199.96611557086095,70.40637707589389],[-110.63076910766713,294.1937458349361,86.49807902216604],[-115.78397183302604,286.29016937592957,97.09800844264296],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-138.48458506333532,347.2226763202566,111.0756000002239],[-115.4366808300472,303.5403226121676,89.72553939038634],[-105.67900577807511,272.49179706665427,83.15688793027788],[-124.79021124682603,297.01442084291267,109.64289056118055],[-115.2082991462289,289.61993375995405,94.36525500442117],[-143.20670908080183,361.06976441149664,119.63142289308722],[-138.56360453366432,350.2381318351096,112.72806271213643],[-69.16608109751547,202.3138315202283,66.19688491394015],[-173.2678672291536,459.96559708470926,148.64478349901657],[-122.3867061020076,302.51429314744513,100.91350233516901],[-107.26949594303872,275.02513864753706,87.39443193040287],[-121.77625963664107,303.8812289988319,97.90290911802755],[-147.80877967728267,380.7649769363636,121.89351051868418],[-107.26949594303872,275.02513864753706,87.39443193040287],[-173.8000807953657,474.61737590015997,150.15744802359646],[-77.56187404594897,214.4050188385982,75.73117381533626],[-109.94593077663602,274.7019264586993,89.37835753761642],[-107.77750377721516,289.96444296053943,84.08234005825841],[-78.57941874754175,215.88430300335426,74.1552927717521],[-75.06995104349579,217.33849100748748,71.38771668672403],[-146.81863680003312,377.4352058093464,121.0138573397622],[-84.64648415372297,232.83992089282924,74.57036888670882],[-138.8432024712479,348.4571978649754,112.89935677185431],[-130.54578186014513,332.6278812078396,104.1047769262056],[-133.48321129392494,347.0384416814006,104.85091546055132],[-65.88825330477118,199.96611557086095,70.40637707589389],[-163.20479048902456,422.07975014371965,136.63146468924197],[-129.929804268581,329.19457109439185,104.23012311498248],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-76.89249740812724,237.8613002533751,68.09457270234837],[-142.54984954178568,379.4115177859171,113.36291555155114],[-101.43160491658507,255.9059712703575,95.08434934062616],[-182.30933710664584,491.16737030470705,162.6744884066099],[-171.60143372723508,473.825301102728,147.24915713329383],[-69.4489652659903,201.18596216151397,64.57706244828888],[-112.44129201318509,285.33300244061826,90.17811716590036],[-151.92201732330514,386.41629520310624,128.68956682272162],[-90.2131873542848,242.72808966929603,80.8514755378996],[-90.19860272186763,241.9657076940533,74.78340395750921],[-124.7077408037551,321.0396382906094,96.38512602117905],[-111.07643244797666,273.20546325993223,94.61025713017007],[-97.9250190324794,277.51317642720005,76.68109174591743],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
1200,30,0.057807750000000005,0.06434580666666667,0.035446820484134216,0.4492376532690944,0.449177482137737,0.005344278063376535,0.0027505515377997704,0.002752322786788953,4.292930454957803E-4,99,"[[-152.42829617260483,375.10305987436317,133.37322385882356],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-92.80397917222712,246.63672507572943,78.51216320273069],[-138.8432024712479,348.4571978649754,112.89935677185431],[-153.1240312361311,390.1690811550215,125.56038656243628],[-122.3867061020076,302.51429314744513,100.91350233516901],[-125.37045942294918,295.48706978686226,105.40630079577447],[-171.92969218713927,454.9901794933051,155.07377134222048],[-150.3055271048536,386.0220075622581,120.61889418324851],[-172.7292592723408,478.4206260139123,146.55668775733517],[-169.8780421735771,436.8347177961198,142.24563826127746],[-135.28827059766732,363.89442393037837,103.32967925640001],[-161.0014990727623,401.59964404954104,139.28165368443365],[-157.53167669587685,384.0841492681229,141.048933341783],[-106.02334318002092,289.9698511290416,81.7671315325744],[-109.94593077663602,274.7019264586993,89.37835753761642],[-108.70321624771411,303.2111870910121,80.20735963945965],[-137.58701344598464,365.02872845840835,106.87195217041148],[-90.02932619120736,232.79120511086444,79.95566650621062],[-147.1015209685079,376.3073364506321,119.3940348741109],[-113.24178143589334,291.3765725341176,87.6932394557248],[-130.54578186014513,332.6278812078396,104.1047769262056],[-75.15836890113052,219.90489114313064,67.00178558932473],[-169.54465514516204,459.89728741089056,143.32605737467978],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-160.4767981180595,404.44440042897105,135.53504370796304],[-158.4184243159933,390.0700909166832,136.79265675699426],[-127.55039304328301,314.42056103629034,104.5573547017196],[-96.19089052548266,259.55676731695564,75.58830463289378],[-113.45883671477789,286.81228660537437,88.6022361223162],[-84.5717065511568,233.47536262625658,74.96019344713667],[-130.4111970243315,313.1669496888862,116.4535447996157],[-85.71936906445313,228.2018230214984,79.6729681313581],[-181.0540875863261,499.2991782530983,156.41049478633985],[-81.27929412599535,230.36526470164654,73.10161402870001],[-148.07896708161655,387.73352875386036,116.11946466978927],[-133.59294824157757,329.8586896698939,110.42356723541015],[-163.63753333666995,435.1110730900561,129.10419135838708],[-138.03312732854315,373.48867425546916,104.6056049609459],[-147.5790276342572,393.42568404131794,116.83029046884916],[-90.19860272186763,241.9657076940533,74.78340395750921],[-104.04549906475161,273.2418151222484,80.64382826450425],[-95.30198324513967,250.94679708781317,82.45911344046863],[-98.59439567030111,254.0568950124232,84.3176928589053],[-159.48085416337813,425.98858190588857,130.59168682240323],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-133.38843409967302,326.00880395352056,112.27700560674616],[-165.60405104700553,433.35443431589255,135.77620690708346],[-80.1849098332887,240.97139817798515,69.95315212078505],[-176.35984758669414,468.39571729998806,162.647171819734],[-134.1210784537814,334.61010977373536,104.343533878991],[-143.30508141813254,357.33163507273076,120.3711319488346],[-65.88825330477118,199.96611557086095,70.40637707589389],[-115.78397183302604,286.29016937592957,97.09800844264296],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-138.48458506333532,347.2226763202566,111.0756000002239],[-115.4366808300472,303.5403226121676,89.72553939038634],[-105.67900577807511,272.49179706665427,83.15688793027788],[-124.79021124682603,297.01442084291267,109.64289056118055],[-115.2082991462289,289.61993375995405,94.36525500442117],[-143.20670908080183,361.06976441149664,119.63142289308722],[-69.16608109751547,202.3138315202283,66.19688491394015],[-173.2678672291536,459.96559708470926,148.64478349901657],[-122.3867061020076,302.51429314744513,100.91350233516901],[-121.77625963664107,303.8812289988319,97.90290911802755],[-147.80877967728267,380.7649769363636,121.89351051868418],[-77.56187404594897,214.4050188385982,75.73117381533626],[-109.94593077663602,274.7019264586993,89.37835753761642],[-78.57941874754175,215.88430300335426,74.1552927717521],[-75.06995104349579,217.33849100748748,71.38771668672403],[-84.64648415372297,232.83992089282924,74.57036888670882],[-138.8432024712479,348.4571978649754,112.89935677185431],[-130.54578186014513,332.6278812078396,104.1047769262056],[-65.88825330477118,199.96611557086095,70.40637707589389],[-163.20479048902456,422.07975014371965,136.63146468924197],[-129.929804268581,329.19457109439185,104.23012311498248],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-76.89249740812724,237.8613002533751,68.09457270234837],[-101.43160491658507,255.9059712703575,95.08434934062616],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-112.44129201318509,285.33300244061826,90.17811716590036],[-151.92201732330514,386.41629520310624,128.68956682272162],[-90.19860272186763,241.9657076940533,74.78340395750921],[-124.7077408037551,321.0396382906094,96.38512602117905],[-97.9250190324794,277.51317642720005,76.68109174591743],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
1300,30,0.06244670000000001,0.06918129333333334,0.03622421619452298,0.45257982793071594,0.4521701465816129,0.005177463566998895,0.0024591031993796185,0.0025166796534704097,4.629497830304821E-4,99,"[[-112.7644349079135,278.84900005146267,94.3198499168042],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-158.82355322747281,405.1330367123647,128.47799706325137],[-96.00797373975384,247.1804228646963,84.75667371856666],[-117.1089109109803,288.15907343784266,88.45116851467374],[-143.64369651528472,357.3265308811278,121.68879557040236],[-65.88825330477118,199.96611557086095,70.40637707589389],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-139.0227539391342,350.3585526216447,112.67699631672815],[-130.98492895485458,331.5086762580531,103.54761738073464],[-90.02932619120736,232.79120511086444,79.95566650621062],[-98.49338049660695,264.1160283210243,80.43079319370388],[-172.66982642479482,456.39596562786596,152.17311856647095],[-97.26381637127594,246.9540901649221,88.77328726035675],[-121.77625963664107,303.8812289988319,97.90290911802755],[-111.0699162023766,293.07454088514953,85.94091947669507],[-152.42829617260483,375.10305987436317,133.37322385882356],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-153.1240312361311,390.1690811550215,125.56038656243628],[-125.37045942294918,295.48706978686226,105.40630079577447],[-150.3055271048536,386.0220075622581,120.61889418324851],[-172.7292592723408,478.4206260139123,146.55668775733517],[-169.8780421735771,436.8347177961198,142.24563826127746],[-135.28827059766732,363.89442393037837,103.32967925640001],[-161.0014990727623,401.59964404954104,139.28165368443365],[-157.53167669587685,384.0841492681229,141.048933341783],[-108.70321624771411,303.2111870910121,80.20735963945965],[-137.58701344598464,365.02872845840835,106.87195217041148],[-90.02932619120736,232.79120511086444,79.95566650621062],[-147.1015209685079,376.3073364506321,119.3940348741109],[-113.24178143589334,291.3765725341176,87.6932394557248],[-75.15836890113052,219.90489114313064,67.00178558932473],[-169.54465514516204,459.89728741089056,143.32605737467978],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-160.4767981180595,404.44440042897105,135.53504370796304],[-158.4184243159933,390.0700909166832,136.79265675699426],[-127.55039304328301,314.42056103629034,104.5573547017196],[-96.19089052548266,259.55676731695564,75.58830463289378],[-113.45883671477789,286.81228660537437,88.6022361223162],[-130.4111970243315,313.1669496888862,116.4535447996157],[-85.71936906445313,228.2018230214984,79.6729681313581],[-181.0540875863261,499.2991782530983,156.41049478633985],[-148.07896708161655,387.73352875386036,116.11946466978927],[-133.59294824157757,329.8586896698939,110.42356723541015],[-163.63753333666995,435.1110730900561,129.10419135838708],[-138.03312732854315,373.48867425546916,104.6056049609459],[-147.5790276342572,393.42568404131794,116.83029046884916],[-90.19860272186763,241.9657076940533,74.78340395750921],[-104.04549906475161,273.2418151222484,80.64382826450425],[-98.59439567030111,254.0568950124232,84.3176928589053],[-159.48085416337813,425.98858190588857,130.59168682240323],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-133.38843409967302,326.00880395352056,112.27700560674616],[-165.60405104700553,433.35443431589255,135.77620690708346],[-80.1849098332887,240.97139817798515,69.95315212078505],[-176.35984758669414,468.39571729998806,162.647171819734],[-134.1210784537814,334.61010977373536,104.343533878991],[-143.30508141813254,357.33163507273076,120.3711319488346],[-65.88825330477118,199.96611557086095,70.40637707589389],[-115.78397183302604,286.29016937592957,97.09800844264296],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-138.48458506333532,347.2226763202566,111.0756000002239],[-115.4366808300472,303.5403226121676,89.72553939038634],[-105.67900577807511,272.49179706665427,83.15688793027788],[-124.79021124682603,297.01442084291267,109.64289056118055],[-69.16608109751547,202.3138315202283,66.19688491394015],[-173.2678672291536,459.96559708470926,148.64478349901657],[-122.3867061020076,302.51429314744513,100.91350233516901],[-121.77625963664107,303.8812289988319,97.90290911802755],[-147.80877967728267,380.7649769363636,121.89351051868418],[-109.94593077663602,274.7019264586993,89.37835753761642],[-78.57941874754175,215.88430300335426,74.1552927717521],[-75.06995104349579,217.33849100748748,71.38771668672403],[-84.64648415372297,232.83992089282924,74.57036888670882],[-138.8432024712479,348.4571978649754,112.89935677185431],[-65.88825330477118,199.96611557086095,70.40637707589389],[-163.20479048902456,422.07975014371965,136.63146468924197],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-76.89249740812724,237.8613002533751,68.09457270234837],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-90.19860272186763,241.9657076940533,74.78340395750921],[-124.7077408037551,321.0396382906094,96.38512602117905],[-97.9250190324794,277.51317642720005,76.68109174591743],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
1400,30,0.06707265000000001,0.07399558,0.03699465702328677,0.4548101076794214,0.4543506756234301,0.004767189127545541,0.0021712456037665914,0.00233345982066212,4.921047368444403E-4,99,"[[-176.69058097677217,486.686611706577,149.67842866510694],[-156.01491917117485,395.56996322121563,128.06326853098275],[-152.18859130679635,402.145859566157,121.62592886168383],[-171.66074568512457,434.8232100612712,145.57339910037595],[-139.35310796712218,345.631486425768,112.29451991924272],[-143.65237242111135,340.0814818364928,127.74360100109125],[-90.19860272186763,241.9657076940533,74.78340395750921],[-113.76172319401311,286.9240429829818,87.48850680672759],[-124.7077408037551,321.0396382906094,96.38512602117905],[-142.64552039228363,348.74158435037805,114.1530993376794],[-108.00773332032739,267.62736649554915,92.27610071671725],[-165.15591815611054,422.98762970487974,133.68981536841414],[-104.06550137551201,274.4814408585702,81.1499214145669],[-82.15471534117802,217.86653156924996,74.3940497245375],[-112.7644349079135,278.84900005146267,94.3198499168042],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-158.82355322747281,405.1330367123647,128.47799706325137],[-96.00797373975384,247.1804228646963,84.75667371856666],[-117.1089109109803,288.15907343784266,88.45116851467374],[-143.64369651528472,357.3265308811278,121.68879557040236],[-65.88825330477118,199.96611557086095,70.40637707589389],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-130.98492895485458,331.5086762580531,103.54761738073464],[-90.02932619120736,232.79120511086444,79.95566650621062],[-98.49338049660695,264.1160283210243,80.43079319370388],[-172.66982642479482,456.39596562786596,152.17311856647095],[-97.26381637127594,246.9540901649221,88.77328726035675],[-121.77625963664107,303.8812289988319,97.90290911802755],[-152.42829617260483,375.10305987436317,133.37322385882356],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-153.1240312361311,390.1690811550215,125.56038656243628],[-125.37045942294918,295.48706978686226,105.40630079577447],[-150.3055271048536,386.0220075622581,120.61889418324851],[-169.8780421735771,436.8347177961198,142.24563826127746],[-135.28827059766732,363.89442393037837,103.32967925640001],[-157.53167669587685,384.0841492681229,141.048933341783],[-108.70321624771411,303.2111870910121,80.20735963945965],[-137.58701344598464,365.02872845840835,106.87195217041148],[-90.02932619120736,232.79120511086444,79.95566650621062],[-147.1015209685079,376.3073364506321,119.3940348741109],[-113.24178143589334,291.3765725341176,87.6932394557248],[-75.15836890113052,219.90489114313064,67.00178558932473],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-160.4767981180595,404.44440042897105,135.53504370796304],[-158.4184243159933,390.0700909166832,136.79265675699426],[-127.55039304328301,314.42056103629034,104.5573547017196],[-96.19089052548266,259.55676731695564,75.58830463289378],[-113.45883671477789,286.81228660537437,88.6022361223162],[-130.4111970243315,313.1669496888862,116.4535447996157],[-181.0540875863261,499.2991782530983,156.41049478633985],[-148.07896708161655,387.73352875386036,116.11946466978927],[-133.59294824157757,329.8586896698939,110.42356723541015],[-163.63753333666995,435.1110730900561,129.10419135838708],[-138.03312732854315,373.48867425546916,104.6056049609459],[-147.5790276342572,393.42568404131794,116.83029046884916],[-90.19860272186763,241.9657076940533,74.78340395750921],[-104.04549906475161,273.2418151222484,80.64382826450425],[-98.59439567030111,254.0568950124232,84.3176928589053],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-133.38843409967302,326.00880395352056,112.27700560674616],[-165.60405104700553,433.35443431589255,135.77620690708346],[-176.35984758669414,468.39571729998806,162.647171819734],[-134.1210784537814,334.61010977373536,104.343533878991],[-143.30508141813254,357.33163507273076,120.3711319488346],[-65.88825330477118,199.96611557086095,70.40637707589389],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-138.48458506333532,347.2226763202566,111.0756000002239],[-115.4366808300472,303.5403226121676,89.72553939038634],[-105.67900577807511,272.49179706665427,83.15688793027788],[-69.16608109751547,202.3138315202283,66.19688491394015],[-173.2678672291536,459.96559708470926,148.64478349901657],[-122.3867061020076,302.51429314744513,100.91350233516901],[-121.77625963664107,303.8812289988319,97.90290911802755],[-78.57941874754175,215.88430300335426,74.1552927717521],[-75.06995104349579,217.33849100748748,71.38771668672403],[-84.64648415372297,232.83992089282924,74.57036888670882],[-65.88825330477118,199.96611557086095,70.40637707589389],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-76.89249740812724,237.8613002533751,68.09457270234837],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-90.19860272186763,241.9657076940533,74.78340395750921],[-124.7077408037551,321.0396382906094,96.38512602117905],[-97.9250190324794,277.51317642720005,76.68109174591743],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
1500,30,0.0717458,0.07882957666666666,0.037815237061822715,0.45678436047959087,0.4560284001857039,0.004422756445727419,0.0020568518431283295,0.0021631774896285743,4.672477903246029E-4,99,"[[-111.06184781555952,272.4430812846895,88.54218554977967],[-136.52458359859983,329.1102374692029,113.07292210500253],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-142.32512084399158,347.1641210718458,119.6612158883115],[-150.38389713142388,381.0442524871705,120.85251008893324],[-164.7167710614011,424.10683465466633,134.2469749138851],[-141.85945519292164,366.9127779105279,111.04294463024482],[-69.16608109751547,202.3138315202283,66.19688491394015],[-122.65511908591962,304.94704401724357,95.65164731353674],[-154.13544739323623,375.1037978756566,127.67967431865999],[-168.5457432116871,446.1185089934692,140.08896060615325],[-148.07896708161655,387.73352875386036,116.11946466978927],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-105.50972924741485,263.31729448346545,88.3291504789793],[-126.77422928757237,337.3287100830318,96.77151954641617],[-176.69058097677217,486.686611706577,149.67842866510694],[-156.01491917117485,395.56996322121563,128.06326853098275],[-171.66074568512457,434.8232100612712,145.57339910037595],[-139.35310796712218,345.631486425768,112.29451991924272],[-143.65237242111135,340.0814818364928,127.74360100109125],[-90.19860272186763,241.9657076940533,74.78340395750921],[-113.76172319401311,286.9240429829818,87.48850680672759],[-124.7077408037551,321.0396382906094,96.38512602117905],[-142.64552039228363,348.74158435037805,114.1530993376794],[-165.15591815611054,422.98762970487974,133.68981536841414],[-104.06550137551201,274.4814408585702,81.1499214145669],[-82.15471534117802,217.86653156924996,74.3940497245375],[-112.7644349079135,278.84900005146267,94.3198499168042],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-158.82355322747281,405.1330367123647,128.47799706325137],[-117.1089109109803,288.15907343784266,88.45116851467374],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-130.98492895485458,331.5086762580531,103.54761738073464],[-90.02932619120736,232.79120511086444,79.95566650621062],[-121.77625963664107,303.8812289988319,97.90290911802755],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-153.1240312361311,390.1690811550215,125.56038656243628],[-125.37045942294918,295.48706978686226,105.40630079577447],[-150.3055271048536,386.0220075622581,120.61889418324851],[-169.8780421735771,436.8347177961198,142.24563826127746],[-135.28827059766732,363.89442393037837,103.32967925640001],[-108.70321624771411,303.2111870910121,80.20735963945965],[-90.02932619120736,232.79120511086444,79.95566650621062],[-113.24178143589334,291.3765725341176,87.6932394557248],[-75.15836890113052,219.90489114313064,67.00178558932473],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-158.4184243159933,390.0700909166832,136.79265675699426],[-127.55039304328301,314.42056103629034,104.5573547017196],[-96.19089052548266,259.55676731695564,75.58830463289378],[-113.45883671477789,286.81228660537437,88.6022361223162],[-130.4111970243315,313.1669496888862,116.4535447996157],[-181.0540875863261,499.2991782530983,156.41049478633985],[-148.07896708161655,387.73352875386036,116.11946466978927],[-133.59294824157757,329.8586896698939,110.42356723541015],[-163.63753333666995,435.1110730900561,129.10419135838708],[-138.03312732854315,373.48867425546916,104.6056049609459],[-90.19860272186763,241.9657076940533,74.78340395750921],[-104.04549906475161,273.2418151222484,80.64382826450425],[-98.59439567030111,254.0568950124232,84.3176928589053],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-165.60405104700553,433.35443431589255,135.77620690708346],[-176.35984758669414,468.39571729998806,162.647171819734],[-134.1210784537814,334.61010977373536,104.343533878991],[-65.88825330477118,199.96611557086095,70.40637707589389],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-138.48458506333532,347.2226763202566,111.0756000002239],[-105.67900577807511,272.49179706665427,83.15688793027788],[-69.16608109751547,202.3138315202283,66.19688491394015],[-173.2678672291536,459.96559708470926,148.64478349901657],[-121.77625963664107,303.8812289988319,97.90290911802755],[-78.57941874754175,215.88430300335426,74.1552927717521],[-75.06995104349579,217.33849100748748,71.38771668672403],[-84.64648415372297,232.83992089282924,74.57036888670882],[-65.88825330477118,199.96611557086095,70.40637707589389],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-76.89249740812724,237.8613002533751,68.09457270234837],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-90.19860272186763,241.9657076940533,74.78340395750921],[-124.7077408037551,321.0396382906094,96.38512602117905],[-97.9250190324794,277.51317642720005,76.68109174591743],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
1600,30,0.07669720000000001,0.08377832,0.03865524536740219,0.45785595725020356,0.4575123334604053,0.004093553959151261,0.0019499270860725802,0.0020064116073909345,4.7752819761704037E-4,99,"[[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-71.58307230749425,217.92266257723492,66.76302863653933],[-147.9869082322055,366.6750471664857,120.7924595163967],[-139.28886581155743,327.4689152899715,121.01153487985833],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-127.07304651530316,301.8929885536354,111.183965162799],[-124.7077408037551,321.0396382906094,96.38512602117905],[-120.25813018670125,290.57783869655873,95.59159674100022],[-99.68671797446007,254.90073744375186,82.35198725489329],[-69.16608109751547,202.3138315202283,66.19688491394015],[-139.28886581155743,327.4689152899715,121.01153487985833],[-164.42325812034855,409.10542025179035,135.71172342916606],[-122.96695427813073,300.9869420913947,96.67691256976295],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-169.080277670955,436.7194012011876,140.97904103511803],[-111.06184781555952,272.4430812846895,88.54218554977967],[-136.52458359859983,329.1102374692029,113.07292210500253],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-150.38389713142388,381.0442524871705,120.85251008893324],[-164.7167710614011,424.10683465466633,134.2469749138851],[-141.85945519292164,366.9127779105279,111.04294463024482],[-69.16608109751547,202.3138315202283,66.19688491394015],[-122.65511908591962,304.94704401724357,95.65164731353674],[-154.13544739323623,375.1037978756566,127.67967431865999],[-148.07896708161655,387.73352875386036,116.11946466978927],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-105.50972924741485,263.31729448346545,88.3291504789793],[-176.69058097677217,486.686611706577,149.67842866510694],[-156.01491917117485,395.56996322121563,128.06326853098275],[-171.66074568512457,434.8232100612712,145.57339910037595],[-139.35310796712218,345.631486425768,112.29451991924272],[-143.65237242111135,340.0814818364928,127.74360100109125],[-113.76172319401311,286.9240429829818,87.48850680672759],[-124.7077408037551,321.0396382906094,96.38512602117905],[-142.64552039228363,348.74158435037805,114.1530993376794],[-165.15591815611054,422.98762970487974,133.68981536841414],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-158.82355322747281,405.1330367123647,128.47799706325137],[-117.1089109109803,288.15907343784266,88.45116851467374],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-130.98492895485458,331.5086762580531,103.54761738073464],[-90.02932619120736,232.79120511086444,79.95566650621062],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-169.8780421735771,436.8347177961198,142.24563826127746],[-135.28827059766732,363.89442393037837,103.32967925640001],[-108.70321624771411,303.2111870910121,80.20735963945965],[-90.02932619120736,232.79120511086444,79.95566650621062],[-113.24178143589334,291.3765725341176,87.6932394557248],[-75.15836890113052,219.90489114313064,67.00178558932473],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-127.55039304328301,314.42056103629034,104.5573547017196],[-96.19089052548266,259.55676731695564,75.58830463289378],[-113.45883671477789,286.81228660537437,88.6022361223162],[-181.0540875863261,499.2991782530983,156.41049478633985],[-148.07896708161655,387.73352875386036,116.11946466978927],[-163.63753333666995,435.1110730900561,129.10419135838708],[-138.03312732854315,373.48867425546916,104.6056049609459],[-90.19860272186763,241.9657076940533,74.78340395750921],[-104.04549906475161,273.2418151222484,80.64382826450425],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-134.1210784537814,334.61010977373536,104.343533878991],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-138.48458506333532,347.2226763202566,111.0756000002239],[-105.67900577807511,272.49179706665427,83.15688793027788],[-69.16608109751547,202.3138315202283,66.19688491394015],[-173.2678672291536,459.96559708470926,148.64478349901657],[-78.57941874754175,215.88430300335426,74.1552927717521],[-84.64648415372297,232.83992089282924,74.57036888670882],[-65.88825330477118,199.96611557086095,70.40637707589389],[-177.0246571285221,486.25358121902235,152.850379257015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-76.89249740812724,237.8613002533751,68.09457270234837],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-90.19860272186763,241.9657076940533,74.78340395750921],[-124.7077408037551,321.0396382906094,96.38512602117905],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
1700,30,0.08135830000000001,0.08862656666666667,0.039498293162401193,0.4594958839099046,0.4590365563656847,0.0035292715405744173,0.0017848738058483507,0.001848406742367768,4.7920269094831877E-4,99,"[[-169.41464818126968,453.48885348628994,132.71205864851572],[-165.15591815611054,422.98762970487974,133.68981536841414],[-136.52458359859983,329.1102374692029,113.07292210500253],[-174.2834232713585,464.52342923671875,146.2557553950019],[-96.46332694856767,240.91052007142275,91.2581649705323],[-117.05413561917455,290.03414090759185,89.34708622516425],[-179.16549667021985,473.4170172874079,163.76943127069103],[-127.23337869304224,337.449130869567,96.72045315100787],[-118.46442172939781,312.00670357854415,89.38164262928095],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-169.8780421735771,436.8347177961198,142.24563826127746],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-139.87399945224684,353.4559904894015,109.63834814934933],[-123.27840183859496,341.98473995623556,90.00783692441665],[-90.31221035968218,231.66333575215015,78.33584404055935],[-163.18054359142664,437.6146808841032,126.54072553100929],[-174.2834232713585,464.52342923671875,146.2557553950019],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-71.58307230749425,217.92266257723492,66.76302863653933],[-139.28886581155743,327.4689152899715,121.01153487985833],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-127.07304651530316,301.8929885536354,111.183965162799],[-120.25813018670125,290.57783869655873,95.59159674100022],[-99.68671797446007,254.90073744375186,82.35198725489329],[-69.16608109751547,202.3138315202283,66.19688491394015],[-139.28886581155743,327.4689152899715,121.01153487985833],[-164.42325812034855,409.10542025179035,135.71172342916606],[-122.96695427813073,300.9869420913947,96.67691256976295],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-111.06184781555952,272.4430812846895,88.54218554977967],[-136.52458359859983,329.1102374692029,113.07292210500253],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-150.38389713142388,381.0442524871705,120.85251008893324],[-141.85945519292164,366.9127779105279,111.04294463024482],[-69.16608109751547,202.3138315202283,66.19688491394015],[-122.65511908591962,304.94704401724357,95.65164731353674],[-154.13544739323623,375.1037978756566,127.67967431865999],[-148.07896708161655,387.73352875386036,116.11946466978927],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-176.69058097677217,486.686611706577,149.67842866510694],[-171.66074568512457,434.8232100612712,145.57339910037595],[-143.65237242111135,340.0814818364928,127.74360100109125],[-113.76172319401311,286.9240429829818,87.48850680672759],[-124.7077408037551,321.0396382906094,96.38512602117905],[-142.64552039228363,348.74158435037805,114.1530993376794],[-165.15591815611054,422.98762970487974,133.68981536841414],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-158.82355322747281,405.1330367123647,128.47799706325137],[-117.1089109109803,288.15907343784266,88.45116851467374],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-130.98492895485458,331.5086762580531,103.54761738073464],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-108.70321624771411,303.2111870910121,80.20735963945965],[-90.02932619120736,232.79120511086444,79.95566650621062],[-75.15836890113052,219.90489114313064,67.00178558932473],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-96.19089052548266,259.55676731695564,75.58830463289378],[-113.45883671477789,286.81228660537437,88.6022361223162],[-181.0540875863261,499.2991782530983,156.41049478633985],[-148.07896708161655,387.73352875386036,116.11946466978927],[-163.63753333666995,435.1110730900561,129.10419135838708],[-138.03312732854315,373.48867425546916,104.6056049609459],[-104.04549906475161,273.2418151222484,80.64382826450425],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-134.1210784537814,334.61010977373536,104.343533878991],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-105.67900577807511,272.49179706665427,83.15688793027788],[-69.16608109751547,202.3138315202283,66.19688491394015],[-78.57941874754175,215.88430300335426,74.1552927717521],[-84.64648415372297,232.83992089282924,74.57036888670882],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-90.19860272186763,241.9657076940533,74.78340395750921],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
1800,30,0.08607075,0.09347498666666668,0.04040564891026769,0.46041352617496056,0.45996182474035635,0.003210988551364174,0.0016909428801231727,0.001721228525446868,4.6275088117484235E-4,99,"[[-118.46442172939781,312.00670357854415,89.38164262928095],[-130.93343989394006,334.03680833922203,102.652418565856],[-93.60462278484361,234.7734336767602,80.19442345899601],[-90.31221035968218,231.66333575215015,78.33584404055935],[-93.60462278484361,234.7734336767602,80.19442345899601],[-96.19089052548266,259.55676731695564,75.58830463289378],[-169.41464818126968,453.48885348628994,132.71205864851572],[-165.15591815611054,422.98762970487974,133.68981536841414],[-136.52458359859983,329.1102374692029,113.07292210500253],[-174.2834232713585,464.52342923671875,146.2557553950019],[-117.05413561917455,290.03414090759185,89.34708622516425],[-179.16549667021985,473.4170172874079,163.76943127069103],[-127.23337869304224,337.449130869567,96.72045315100787],[-118.46442172939781,312.00670357854415,89.38164262928095],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-169.8780421735771,436.8347177961198,142.24563826127746],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-139.87399945224684,353.4559904894015,109.63834814934933],[-123.27840183859496,341.98473995623556,90.00783692441665],[-90.31221035968218,231.66333575215015,78.33584404055935],[-163.18054359142664,437.6146808841032,126.54072553100929],[-174.2834232713585,464.52342923671875,146.2557553950019],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-71.58307230749425,217.92266257723492,66.76302863653933],[-139.28886581155743,327.4689152899715,121.01153487985833],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-127.07304651530316,301.8929885536354,111.183965162799],[-120.25813018670125,290.57783869655873,95.59159674100022],[-99.68671797446007,254.90073744375186,82.35198725489329],[-69.16608109751547,202.3138315202283,66.19688491394015],[-139.28886581155743,327.4689152899715,121.01153487985833],[-164.42325812034855,409.10542025179035,135.71172342916606],[-122.96695427813073,300.9869420913947,96.67691256976295],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-111.06184781555952,272.4430812846895,88.54218554977967],[-136.52458359859983,329.1102374692029,113.07292210500253],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-150.38389713142388,381.0442524871705,120.85251008893324],[-141.85945519292164,366.9127779105279,111.04294463024482],[-69.16608109751547,202.3138315202283,66.19688491394015],[-122.65511908591962,304.94704401724357,95.65164731353674],[-154.13544739323623,375.1037978756566,127.67967431865999],[-148.07896708161655,387.73352875386036,116.11946466978927],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-171.66074568512457,434.8232100612712,145.57339910037595],[-143.65237242111135,340.0814818364928,127.74360100109125],[-113.76172319401311,286.9240429829818,87.48850680672759],[-124.7077408037551,321.0396382906094,96.38512602117905],[-142.64552039228363,348.74158435037805,114.1530993376794],[-165.15591815611054,422.98762970487974,133.68981536841414],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-158.82355322747281,405.1330367123647,128.47799706325137],[-117.1089109109803,288.15907343784266,88.45116851467374],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-108.70321624771411,303.2111870910121,80.20735963945965],[-75.15836890113052,219.90489114313064,67.00178558932473],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-96.19089052548266,259.55676731695564,75.58830463289378],[-113.45883671477789,286.81228660537437,88.6022361223162],[-181.0540875863261,499.2991782530983,156.41049478633985],[-148.07896708161655,387.73352875386036,116.11946466978927],[-163.63753333666995,435.1110730900561,129.10419135838708],[-138.03312732854315,373.48867425546916,104.6056049609459],[-104.04549906475161,273.2418151222484,80.64382826450425],[-78.36236346865722,220.44858893209752,73.2462961051607],[-156.46058251148438,374.5816806462118,136.17544663898676],[-83.31586391963468,233.70169532603086,70.94357990534658],[-134.1210784537814,334.61010977373536,104.343533878991],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-78.57941874754175,215.88430300335426,74.1552927717521],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-90.19860272186763,241.9657076940533,74.78340395750921],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
1900,30,0.09083605,0.09834644000000001,0.041319389252384514,0.46158066409715237,0.46089054329818746,0.0030436979476444605,0.0014940540339150093,0.0015912886612138046,4.70834803980784E-4,99,"[[-157.0596183665618,427.1543073255873,120.440897091634],[-124.62163679625517,303.19040524308,102.32366286223312],[-148.4303153387421,384.3348101457004,116.25955639982014],[-93.60462278484361,234.7734336767602,80.19442345899601],[-113.81649848581887,285.0489755132326,86.59258909623708],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-96.19089052548266,259.55676731695564,75.58830463289378],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-118.46442172939781,312.00670357854415,89.38164262928095],[-93.60462278484361,234.7734336767602,80.19442345899601],[-90.31221035968218,231.66333575215015,78.33584404055935],[-93.60462278484361,234.7734336767602,80.19442345899601],[-96.19089052548266,259.55676731695564,75.58830463289378],[-169.41464818126968,453.48885348628994,132.71205864851572],[-165.15591815611054,422.98762970487974,133.68981536841414],[-136.52458359859983,329.1102374692029,113.07292210500253],[-174.2834232713585,464.52342923671875,146.2557553950019],[-117.05413561917455,290.03414090759185,89.34708622516425],[-179.16549667021985,473.4170172874079,163.76943127069103],[-118.46442172939781,312.00670357854415,89.38164262928095],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-169.8780421735771,436.8347177961198,142.24563826127746],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-139.87399945224684,353.4559904894015,109.63834814934933],[-123.27840183859496,341.98473995623556,90.00783692441665],[-90.31221035968218,231.66333575215015,78.33584404055935],[-163.18054359142664,437.6146808841032,126.54072553100929],[-174.2834232713585,464.52342923671875,146.2557553950019],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-71.58307230749425,217.92266257723492,66.76302863653933],[-139.28886581155743,327.4689152899715,121.01153487985833],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-127.07304651530316,301.8929885536354,111.183965162799],[-120.25813018670125,290.57783869655873,95.59159674100022],[-69.16608109751547,202.3138315202283,66.19688491394015],[-139.28886581155743,327.4689152899715,121.01153487985833],[-164.42325812034855,409.10542025179035,135.71172342916606],[-122.96695427813073,300.9869420913947,96.67691256976295],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-111.06184781555952,272.4430812846895,88.54218554977967],[-136.52458359859983,329.1102374692029,113.07292210500253],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-150.38389713142388,381.0442524871705,120.85251008893324],[-141.85945519292164,366.9127779105279,111.04294463024482],[-69.16608109751547,202.3138315202283,66.19688491394015],[-122.65511908591962,304.94704401724357,95.65164731353674],[-154.13544739323623,375.1037978756566,127.67967431865999],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-171.66074568512457,434.8232100612712,145.57339910037595],[-143.65237242111135,340.0814818364928,127.74360100109125],[-113.76172319401311,286.9240429829818,87.48850680672759],[-142.64552039228363,348.74158435037805,114.1530993376794],[-165.15591815611054,422.98762970487974,133.68981536841414],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-117.1089109109803,288.15907343784266,88.45116851467374],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-108.70321624771411,303.2111870910121,80.20735963945965],[-75.15836890113052,219.90489114313064,67.00178558932473],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-96.19089052548266,259.55676731695564,75.58830463289378],[-181.0540875863261,499.2991782530983,156.41049478633985],[-148.07896708161655,387.73352875386036,116.11946466978927],[-138.03312732854315,373.48867425546916,104.6056049609459],[-104.04549906475161,273.2418151222484,80.64382826450425],[-78.36236346865722,220.44858893209752,73.2462961051607],[-83.31586391963468,233.70169532603086,70.94357990534658],[-134.1210784537814,334.61010977373536,104.343533878991],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-78.57941874754175,215.88430300335426,74.1552927717521],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
2000,30,0.0955114,0.10322967666666667,0.0422334091876095,0.4621359406915597,0.46143599231097293,0.0027541963342516333,0.0014204761492931568,0.0014945590136833857,4.26602822996427E-4,99,"[[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-103.18723696553016,257.518407743075,82.98056876810655],[-120.54996306815195,285.3781110343881,96.11076884716375],[-132.68041308368748,337.07053665840476,103.51495706285483],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-118.90356882410728,310.8874986287575,88.82448308380998],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-80.61598854118108,219.22073362773847,71.99725864839867],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-148.4303153387421,384.3348101457004,116.25955639982014],[-113.81649848581887,285.0489755132326,86.59258909623708],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-93.60462278484361,234.7734336767602,80.19442345899601],[-90.31221035968218,231.66333575215015,78.33584404055935],[-93.60462278484361,234.7734336767602,80.19442345899601],[-96.19089052548266,259.55676731695564,75.58830463289378],[-169.41464818126968,453.48885348628994,132.71205864851572],[-165.15591815611054,422.98762970487974,133.68981536841414],[-136.52458359859983,329.1102374692029,113.07292210500253],[-174.2834232713585,464.52342923671875,146.2557553950019],[-117.05413561917455,290.03414090759185,89.34708622516425],[-179.16549667021985,473.4170172874079,163.76943127069103],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-139.87399945224684,353.4559904894015,109.63834814934933],[-123.27840183859496,341.98473995623556,90.00783692441665],[-90.31221035968218,231.66333575215015,78.33584404055935],[-163.18054359142664,437.6146808841032,126.54072553100929],[-174.2834232713585,464.52342923671875,146.2557553950019],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-139.28886581155743,327.4689152899715,121.01153487985833],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-120.25813018670125,290.57783869655873,95.59159674100022],[-69.16608109751547,202.3138315202283,66.19688491394015],[-139.28886581155743,327.4689152899715,121.01153487985833],[-164.42325812034855,409.10542025179035,135.71172342916606],[-122.96695427813073,300.9869420913947,96.67691256976295],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-111.06184781555952,272.4430812846895,88.54218554977967],[-136.52458359859983,329.1102374692029,113.07292210500253],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-141.85945519292164,366.9127779105279,111.04294463024482],[-69.16608109751547,202.3138315202283,66.19688491394015],[-122.65511908591962,304.94704401724357,95.65164731353674],[-154.13544739323623,375.1037978756566,127.67967431865999],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-171.66074568512457,434.8232100612712,145.57339910037595],[-113.76172319401311,286.9240429829818,87.48850680672759],[-142.64552039228363,348.74158435037805,114.1530993376794],[-165.15591815611054,422.98762970487974,133.68981536841414],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-117.1089109109803,288.15907343784266,88.45116851467374],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-108.70321624771411,303.2111870910121,80.20735963945965],[-75.15836890113052,219.90489114313064,67.00178558932473],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-96.19089052548266,259.55676731695564,75.58830463289378],[-181.0540875863261,499.2991782530983,156.41049478633985],[-138.03312732854315,373.48867425546916,104.6056049609459],[-83.31586391963468,233.70169532603086,70.94357990534658],[-134.1210784537814,334.61010977373536,104.343533878991],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-78.57941874754175,215.88430300335426,74.1552927717521],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493],[-71.77410038423845,200.66384493206914,73.07283476861565]]"
2100,30,0.10016935,0.10807277666666668,0.043022912060409306,0.46225311499015753,0.4617462646530939,0.0025264959098692686,0.001284169719875882,0.00139179448691322,4.1496157832786844E-4,99,"[[-78.2270680287798,225.4829879075137,69.33594200277756],[-83.29586160887428,232.46206958970907,70.43748675528393],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-103.18723696553016,257.518407743075,82.98056876810655],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-118.90356882410728,310.8874986287575,88.82448308380998],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-80.61598854118108,219.22073362773847,71.99725864839867],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-148.4303153387421,384.3348101457004,116.25955639982014],[-113.81649848581887,285.0489755132326,86.59258909623708],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-93.60462278484361,234.7734336767602,80.19442345899601],[-93.60462278484361,234.7734336767602,80.19442345899601],[-96.19089052548266,259.55676731695564,75.58830463289378],[-169.41464818126968,453.48885348628994,132.71205864851572],[-136.52458359859983,329.1102374692029,113.07292210500253],[-174.2834232713585,464.52342923671875,146.2557553950019],[-117.05413561917455,290.03414090759185,89.34708622516425],[-179.16549667021985,473.4170172874079,163.76943127069103],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-139.87399945224684,353.4559904894015,109.63834814934933],[-123.27840183859496,341.98473995623556,90.00783692441665],[-90.31221035968218,231.66333575215015,78.33584404055935],[-163.18054359142664,437.6146808841032,126.54072553100929],[-174.2834232713585,464.52342923671875,146.2557553950019],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-120.25813018670125,290.57783869655873,95.59159674100022],[-69.16608109751547,202.3138315202283,66.19688491394015],[-139.28886581155743,327.4689152899715,121.01153487985833],[-164.42325812034855,409.10542025179035,135.71172342916606],[-122.96695427813073,300.9869420913947,96.67691256976295],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-111.06184781555952,272.4430812846895,88.54218554977967],[-136.52458359859983,329.1102374692029,113.07292210500253],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-122.65511908591962,304.94704401724357,95.65164731353674],[-154.13544739323623,375.1037978756566,127.67967431865999],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-165.15591815611054,422.98762970487974,133.68981536841414],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-117.1089109109803,288.15907343784266,88.45116851467374],[-122.7498989992462,305.55122802013796,95.76791590317156],[-130.27474827864248,339.9463803823549,97.40010105962942],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-108.70321624771411,303.2111870910121,80.20735963945965],[-75.15836890113052,219.90489114313064,67.00178558932473],[-110.04430311396672,270.9637971199335,90.11806659336382],[-75.0665128093999,203.7739428566792,74.93141418705233],[-96.19089052548266,259.55676731695564,75.58830463289378],[-181.0540875863261,499.2991782530983,156.41049478633985],[-138.03312732854315,373.48867425546916,104.6056049609459],[-83.31586391963468,233.70169532603086,70.94357990534658],[-134.1210784537814,334.61010977373536,104.343533878991],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493]]"
2200,30,0.10478925,0.11279894333333335,0.0431912507551103,0.46252794380489815,0.46246829699701836,0.002214639235591137,0.0012307849339610738,0.0012856001457901892,3.804077401097437E-4,99,"[[-86.58827403403572,235.57216751431912,72.29606617372059],[-109.57863746289676,290.7124539586155,81.49979533529714],[-103.18723696553016,257.518407743075,82.98056876810655],[-142.08799864948307,352.3592929026087,113.46445667734032],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-78.2270680287798,225.4829879075137,69.33594200277756],[-83.29586160887428,232.46206958970907,70.43748675528393],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-103.18723696553016,257.518407743075,82.98056876810655],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-118.90356882410728,310.8874986287575,88.82448308380998],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-80.61598854118108,219.22073362773847,71.99725864839867],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-148.4303153387421,384.3348101457004,116.25955639982014],[-113.81649848581887,285.0489755132326,86.59258909623708],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-93.60462278484361,234.7734336767602,80.19442345899601],[-169.41464818126968,453.48885348628994,132.71205864851572],[-174.2834232713585,464.52342923671875,146.2557553950019],[-117.05413561917455,290.03414090759185,89.34708622516425],[-179.16549667021985,473.4170172874079,163.76943127069103],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-139.87399945224684,353.4559904894015,109.63834814934933],[-123.27840183859496,341.98473995623556,90.00783692441665],[-90.31221035968218,231.66333575215015,78.33584404055935],[-163.18054359142664,437.6146808841032,126.54072553100929],[-174.2834232713585,464.52342923671875,146.2557553950019],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-120.25813018670125,290.57783869655873,95.59159674100022],[-69.16608109751547,202.3138315202283,66.19688491394015],[-139.28886581155743,327.4689152899715,121.01153487985833],[-164.42325812034855,409.10542025179035,135.71172342916606],[-122.96695427813073,300.9869420913947,96.67691256976295],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-111.06184781555952,272.4430812846895,88.54218554977967],[-136.52458359859983,329.1102374692029,113.07292210500253],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-154.13544739323623,375.1037978756566,127.67967431865999],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-117.1089109109803,288.15907343784266,88.45116851467374],[-130.27474827864248,339.9463803823549,97.40010105962942],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-75.15836890113052,219.90489114313064,67.00178558932473],[-75.0665128093999,203.7739428566792,74.93141418705233],[-96.19089052548266,259.55676731695564,75.58830463289378],[-181.0540875863261,499.2991782530983,156.41049478633985],[-138.03312732854315,373.48867425546916,104.6056049609459],[-134.1210784537814,334.61010977373536,104.343533878991],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-175.66485612837198,474.3348024053941,148.70483407155308],[-182.41388858647622,511.21795706672646,160.55603997180174],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493]]"
2300,30,0.10942365000000001,0.11750753666666668,0.0433946832702959,0.46335049713954923,0.4632333327949976,0.001995974155476717,0.0011577815683575837,0.0012043681024671998,3.560036201887439E-4,99,"[[-134.28062761090723,335.27183879408295,103.61508027380216],[-101.64851016553324,258.87260980156356,80.58377769196773],[-80.8988727096559,218.09286426902418,70.3774361827474],[-173.63710373170812,460.0281807819209,145.53592566458084],[-93.77389931550388,243.94793625994902,75.0221609102946],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-113.81649848581887,285.0489755132326,86.59258909623708],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-86.58827403403572,235.57216751431912,72.29606617372059],[-103.18723696553016,257.518407743075,82.98056876810655],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-83.29586160887428,232.46206958970907,70.43748675528393],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-103.18723696553016,257.518407743075,82.98056876810655],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-148.4303153387421,384.3348101457004,116.25955639982014],[-113.81649848581887,285.0489755132326,86.59258909623708],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-169.41464818126968,453.48885348628994,132.71205864851572],[-179.16549667021985,473.4170172874079,163.76943127069103],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-139.87399945224684,353.4559904894015,109.63834814934933],[-123.27840183859496,341.98473995623556,90.00783692441665],[-90.31221035968218,231.66333575215015,78.33584404055935],[-163.18054359142664,437.6146808841032,126.54072553100929],[-174.2834232713585,464.52342923671875,146.2557553950019],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-120.25813018670125,290.57783869655873,95.59159674100022],[-69.16608109751547,202.3138315202283,66.19688491394015],[-139.28886581155743,327.4689152899715,121.01153487985833],[-164.42325812034855,409.10542025179035,135.71172342916606],[-122.96695427813073,300.9869420913947,96.67691256976295],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-154.13544739323623,375.1037978756566,127.67967431865999],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-117.1089109109803,288.15907343784266,88.45116851467374],[-130.27474827864248,339.9463803823549,97.40010105962942],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-75.15836890113052,219.90489114313064,67.00178558932473],[-75.0665128093999,203.7739428566792,74.93141418705233],[-181.0540875863261,499.2991782530983,156.41049478633985],[-138.03312732854315,373.48867425546916,104.6056049609459],[-134.1210784537814,334.61010977373536,104.343533878991],[-111.06184781555952,272.4430812846895,88.54218554977967],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-175.66485612837198,474.3348024053941,148.70483407155308],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493]]"
2400,30,0.11406070000000001,0.12227110333333334,0.043606200744701784,0.46355866286020125,0.46366334975988693,0.001935738730490487,0.0010862253423458796,0.0011049643748236965,3.63887526447767E-4,99,"[[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-114.63714440919577,274.4253098505852,88.78094250256507],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-82.22949294374418,217.23108983582262,74.00422516410964],[-145.58340308738707,372.1749194710181,112.06307129038518],[-72.74137769115174,204.29606008612402,66.43564186672555],[-134.28062761090723,335.27183879408295,103.61508027380216],[-80.8988727096559,218.09286426902418,70.3774361827474],[-173.63710373170812,460.0281807819209,145.53592566458084],[-93.77389931550388,243.94793625994902,75.0221609102946],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-86.58827403403572,235.57216751431912,72.29606617372059],[-103.18723696553016,257.518407743075,82.98056876810655],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-83.29586160887428,232.46206958970907,70.43748675528393],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-103.18723696553016,257.518407743075,82.98056876810655],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-113.81649848581887,285.0489755132326,86.59258909623708],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-169.41464818126968,453.48885348628994,132.71205864851572],[-179.16549667021985,473.4170172874079,163.76943127069103],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-123.27840183859496,341.98473995623556,90.00783692441665],[-90.31221035968218,231.66333575215015,78.33584404055935],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-120.25813018670125,290.57783869655873,95.59159674100022],[-69.16608109751547,202.3138315202283,66.19688491394015],[-164.42325812034855,409.10542025179035,135.71172342916606],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-154.13544739323623,375.1037978756566,127.67967431865999],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-117.1089109109803,288.15907343784266,88.45116851467374],[-130.27474827864248,339.9463803823549,97.40010105962942],[-107.62079565838786,275.2240436881441,80.88258521728964],[-128.87082422411103,316.0116015786539,101.86774434254683],[-125.37045942294918,295.48706978686226,105.40630079577447],[-75.15836890113052,219.90489114313064,67.00178558932473],[-181.0540875863261,499.2991782530983,156.41049478633985],[-138.03312732854315,373.48867425546916,104.6056049609459],[-134.1210784537814,334.61010977373536,104.343533878991],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493]]"
2500,30,0.11868415,0.12698309000000002,0.04380786538527111,0.4637985612261567,0.4639543183999043,0.0018859819442873752,9.809641217079822E-4,0.0010304950137544529,3.4781501227957657E-4,99,"[[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-114.63714440919577,274.4253098505852,88.78094250256507],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-82.22949294374418,217.23108983582262,74.00422516410964],[-145.58340308738707,372.1749194710181,112.06307129038518],[-72.74137769115174,204.29606008612402,66.43564186672555],[-134.28062761090723,335.27183879408295,103.61508027380216],[-80.8988727096559,218.09286426902418,70.3774361827474],[-173.63710373170812,460.0281807819209,145.53592566458084],[-93.77389931550388,243.94793625994902,75.0221609102946],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-86.58827403403572,235.57216751431912,72.29606617372059],[-103.18723696553016,257.518407743075,82.98056876810655],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-83.29586160887428,232.46206958970907,70.43748675528393],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-103.18723696553016,257.518407743075,82.98056876810655],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-169.41464818126968,453.48885348628994,132.71205864851572],[-179.16549667021985,473.4170172874079,163.76943127069103],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-123.27840183859496,341.98473995623556,90.00783692441665],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-69.16608109751547,202.3138315202283,66.19688491394015],[-164.42325812034855,409.10542025179035,135.71172342916606],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-101.64851016553324,258.87260980156356,80.58377769196773],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-154.13544739323623,375.1037978756566,127.67967431865999],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-156.10196510357179,373.347159101493,134.35168986735636],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-110.03778686836664,290.8328747451507,81.44872893988882],[-90.48148689034245,240.83783833533897,73.16358149185793],[-117.1089109109803,288.15907343784266,88.45116851467374],[-130.27474827864248,339.9463803823549,97.40010105962942],[-107.62079565838786,275.2240436881441,80.88258521728964],[-125.37045942294918,295.48706978686226,105.40630079577447],[-75.15836890113052,219.90489114313064,67.00178558932473],[-181.0540875863261,499.2991782530983,156.41049478633985],[-138.03312732854315,373.48867425546916,104.6056049609459],[-134.1210784537814,334.61010977373536,104.343533878991],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346],[-184.71649481205952,513.3305527745653,166.09716167671493]]"
2600,30,0.12333725000000001,0.13168844333333335,0.044010834125941777,0.4643124845932777,0.4643360358776989,0.0017888769050757518,9.47022353380386E-4,9.445473313764386E-4,3.433013852971069E-4,99,"[[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-151.64008615668715,364.4727218937376,126.87991469037605],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-114.63714440919577,274.4253098505852,88.78094250256507],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-82.22949294374418,217.23108983582262,74.00422516410964],[-145.58340308738707,372.1749194710181,112.06307129038518],[-72.74137769115174,204.29606008612402,66.43564186672555],[-134.28062761090723,335.27183879408295,103.61508027380216],[-80.8988727096559,218.09286426902418,70.3774361827474],[-173.63710373170812,460.0281807819209,145.53592566458084],[-93.77389931550388,243.94793625994902,75.0221609102946],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-86.58827403403572,235.57216751431912,72.29606617372059],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-103.18723696553016,257.518407743075,82.98056876810655],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-169.41464818126968,453.48885348628994,132.71205864851572],[-179.16549667021985,473.4170172874079,163.76943127069103],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-123.27840183859496,341.98473995623556,90.00783692441665],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-107.1816485636784,276.3432486379307,81.43974476276061],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-69.16608109751547,202.3138315202283,66.19688491394015],[-164.42325812034855,409.10542025179035,135.71172342916606],[-131.80886110912272,321.5380752068255,103.94485426169348],[-154.4963364599114,373.2437982718634,128.58812273559533],[-139.28886581155743,327.4689152899715,121.01153487985833],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-154.13544739323623,375.1037978756566,127.67967431865999],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-90.48148689034245,240.83783833533897,73.16358149185793],[-117.1089109109803,288.15907343784266,88.45116851467374],[-107.62079565838786,275.2240436881441,80.88258521728964],[-75.15836890113052,219.90489114313064,67.00178558932473],[-181.0540875863261,499.2991782530983,156.41049478633985],[-138.03312732854315,373.48867425546916,104.6056049609459],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-136.51806735299976,348.97931509442026,104.40358445152752],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
2700,30,0.1279554,0.13641289333333334,0.04421038251784017,0.4646736222793366,0.4646220869436035,0.0017697875742198083,8.91570056299122E-4,8.705609197619322E-4,3.175144550922665E-4,99,"[[-152.57974952743456,370.1365598971375,119.45533542559795],[-128.5000926762759,318.45758092776185,97.53287964055583],[-80.8988727096559,218.09286426902418,70.3774361827474],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-104.32838323322643,272.11394576353405,79.02400579885298],[-134.51260930156457,334.282901936972,102.49289482056936],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-151.64008615668715,364.4727218937376,126.87991469037605],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-114.63714440919577,274.4253098505852,88.78094250256507],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-145.58340308738707,372.1749194710181,112.06307129038518],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-173.63710373170812,460.0281807819209,145.53592566458084],[-93.77389931550388,243.94793625994902,75.0221609102946],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-103.18723696553016,257.518407743075,82.98056876810655],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-169.41464818126968,453.48885348628994,132.71205864851572],[-179.16549667021985,473.4170172874079,163.76943127069103],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-123.27840183859496,341.98473995623556,90.00783692441665],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-69.16608109751547,202.3138315202283,66.19688491394015],[-164.42325812034855,409.10542025179035,135.71172342916606],[-154.4963364599114,373.2437982718634,128.58812273559533],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-90.48148689034245,240.83783833533897,73.16358149185793],[-107.62079565838786,275.2240436881441,80.88258521728964],[-75.15836890113052,219.90489114313064,67.00178558932473],[-181.0540875863261,499.2991782530983,156.41049478633985],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
2800,30,0.13257945,0.14114371666666667,0.044428226799893965,0.46478821708925344,0.4648739607997828,0.0015651445062307185,8.34107538981451E-4,8.338991656580179E-4,2.9935742434891624E-4,99,"[[-84.19128513481733,221.20296219363422,72.23601560118406],[-80.8988727096559,218.09286426902418,70.3774361827474],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-117.1089109109803,288.15907343784266,88.45116851467374],[-86.58827403403572,235.57216751431912,72.29606617372059],[-152.57974952743456,370.1365598971375,119.45533542559795],[-128.5000926762759,318.45758092776185,97.53287964055583],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-104.32838323322643,272.11394576353405,79.02400579885298],[-134.51260930156457,334.282901936972,102.49289482056936],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-114.63714440919577,274.4253098505852,88.78094250256507],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-145.58340308738707,372.1749194710181,112.06307129038518],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-173.63710373170812,460.0281807819209,145.53592566458084],[-93.77389931550388,243.94793625994902,75.0221609102946],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-131.27432936892947,310.5117292741214,110.59713256855837],[-148.53446392649116,360.1908947660048,121.37511323028748],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-169.41464818126968,453.48885348628994,132.71205864851572],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-123.27840183859496,341.98473995623556,90.00783692441665],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-69.16608109751547,202.3138315202283,66.19688491394015],[-164.42325812034855,409.10542025179035,135.71172342916606],[-154.4963364599114,373.2437982718634,128.58812273559533],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-90.48148689034245,240.83783833533897,73.16358149185793],[-107.62079565838786,275.2240436881441,80.88258521728964],[-181.0540875863261,499.2991782530983,156.41049478633985],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
2900,30,0.1372028,0.14586377666666667,0.04461833042738566,0.4649624324900357,0.46499744905777785,0.001593713494224493,8.379200951685736E-4,7.955944317728272E-4,3.1693854711075303E-4,99,"[[-129.7462454392937,303.5128684462573,103.16018003838433],[-93.77389931550388,243.94793625994902,75.0221609102946],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-80.8988727096559,218.09286426902418,70.3774361827474],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-86.58827403403572,235.57216751431912,72.29606617372059],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-104.32838323322643,272.11394576353405,79.02400579885298],[-134.51260930156457,334.282901936972,102.49289482056936],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-114.63714440919577,274.4253098505852,88.78094250256507],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-145.58340308738707,372.1749194710181,112.06307129038518],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-173.63710373170812,460.0281807819209,145.53592566458084],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-154.62601816617308,394.15974197078896,121.96956027876759],[-148.53446392649116,360.1908947660048,121.37511323028748],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.0596183665618,427.1543073255873,120.440897091634],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-69.16608109751547,202.3138315202283,66.19688491394015],[-169.41464818126968,453.48885348628994,132.71205864851572],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-123.27840183859496,341.98473995623556,90.00783692441665],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-69.16608109751547,202.3138315202283,66.19688491394015],[-164.42325812034855,409.10542025179035,135.71172342916606],[-154.4963364599114,373.2437982718634,128.58812273559533],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-151.371379506778,390.8436266784704,117.97804408822594],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-90.48148689034245,240.83783833533897,73.16358149185793],[-107.62079565838786,275.2240436881441,80.88258521728964],[-181.0540875863261,499.2991782530983,156.41049478633985],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3000,30,0.1418415,0.15059056,0.04481227494613502,0.464746125329837,0.465111196142623,0.0014981300684298968,8.115947689954438E-4,7.654218493695986E-4,2.9675021664706745E-4,99,"[[-151.68432600149148,381.3956672932123,117.6568065796978],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-71.86595647596907,216.7947932185206,65.14320617088806],[-84.19128513481733,221.20296219363422,72.23601560118406],[-172.209478477521,448.4390014201794,143.47743471648934],[-126.52224856100658,301.72954492096864,96.40957637248569],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-80.8988727096559,218.09286426902418,70.3774361827474],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-104.32838323322643,272.11394576353405,79.02400579885298],[-134.51260930156457,334.282901936972,102.49289482056936],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-114.63714440919577,274.4253098505852,88.78094250256507],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-145.58340308738707,372.1749194710181,112.06307129038518],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-126.542250871767,302.9691706572904,96.91566952254834],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-149.33495334919942,366.23446485950416,118.89023552011193],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-148.53446392649116,360.1908947660048,121.37511323028748],[-169.78194149500894,437.4783259863737,140.59062085083505],[-121.48374392546799,319.2563147653208,89.63452235528041],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-169.41464818126968,453.48885348628994,132.71205864851572],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-123.27840183859496,341.98473995623556,90.00783692441665],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-69.16608109751547,202.3138315202283,66.19688491394015],[-164.42325812034855,409.10542025179035,135.71172342916606],[-154.4963364599114,373.2437982718634,128.58812273559533],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-90.48148689034245,240.83783833533897,73.16358149185793],[-107.62079565838786,275.2240436881441,80.88258521728964],[-181.0540875863261,499.2991782530983,156.41049478633985],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3100,30,0.14647855,0.1553535166666667,0.045019663596332596,0.46504908019637453,0.46512790529916176,0.0013330363587820556,7.100250453634877E-4,6.798685862850412E-4,2.8092194859800494E-4,99,"[[-69.4489652659903,201.18596216151397,64.57706244828888],[-147.98039198660544,386.5441247917029,112.1231218629217],[-152.07282900433253,377.50404484007396,119.35264135952117],[-114.71192201176193,273.7898681171578,88.39111794213721],[-93.77389931550388,243.94793625994902,75.0221609102946],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-172.7455058371576,464.0789198217062,141.67533241233372],[-151.68432600149148,381.3956672932123,117.6568065796978],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-71.86595647596907,216.7947932185206,65.14320617088806],[-84.19128513481733,221.20296219363422,72.23601560118406],[-172.209478477521,448.4390014201794,143.47743471648934],[-126.52224856100658,301.72954492096864,96.40957637248569],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-80.8988727096559,218.09286426902418,70.3774361827474],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-104.32838323322643,272.11394576353405,79.02400579885298],[-134.51260930156457,334.282901936972,102.49289482056936],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-145.58340308738707,372.1749194710181,112.06307129038518],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-166.65677021537616,440.9796477693983,131.74355965904383],[-169.41464818126968,453.48885348628994,132.71205864851572],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-154.4963364599114,373.2437982718634,128.58812273559533],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-142.64552039228363,348.74158435037805,114.1530993376794],[-90.48148689034245,240.83783833533897,73.16358149185793],[-107.62079565838786,275.2240436881441,80.88258521728964],[-181.0540875863261,499.2991782530983,156.41049478633985],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3200,30,0.15118855,0.16008595333333334,0.045201117844475495,0.46538492215297206,0.4652981348356051,0.001364088116407089,5.877851137571514E-4,6.09211109103396E-4,2.5825106785567543E-4,99,"[[-90.48148689034245,240.83783833533897,73.16358149185793],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-107.62079565838786,275.2240436881441,80.88258521728964],[-126.52224856100658,301.72954492096864,96.40957637248569],[-69.4489652659903,201.18596216151397,64.57706244828888],[-147.98039198660544,386.5441247917029,112.1231218629217],[-152.07282900433253,377.50404484007396,119.35264135952117],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-172.7455058371576,464.0789198217062,141.67533241233372],[-151.68432600149148,381.3956672932123,117.6568065796978],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-71.86595647596907,216.7947932185206,65.14320617088806],[-84.19128513481733,221.20296219363422,72.23601560118406],[-172.209478477521,448.4390014201794,143.47743471648934],[-126.52224856100658,301.72954492096864,96.40957637248569],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-80.8988727096559,218.09286426902418,70.3774361827474],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-134.51260930156457,334.282901936972,102.49289482056936],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-178.92580319210495,486.10665738780864,155.11640954640632],[-130.8086752866785,339.43135943546275,96.95921010379327],[-157.38389613206664,406.6689476876806,122.93805926823948],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-128.5000926762759,318.45758092776185,97.53287964055583],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-143.16641187740828,356.5660884140115,111.496927567786],[-156.10196510357179,373.347159101493,134.35168986735636],[-163.18054359142664,437.6146808841032,126.54072553100929],[-149.314951038439,364.99483912318243,118.38414237004928],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-154.4963364599114,373.2437982718634,128.58812273559533],[-103.18723696553016,257.518407743075,82.98056876810655],[-69.16608109751547,202.3138315202283,66.19688491394015],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-107.62079565838786,275.2240436881441,80.88258521728964],[-181.0540875863261,499.2991782530983,156.41049478633985],[-164.53936110967712,409.70143779785826,137.87283398967116],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3300,30,0.15582400000000002,0.16482200000000002,0.04537773347760042,0.46518176560505786,0.4653105494221084,0.001392517959055077,5.586257266296084E-4,5.477016405118099E-4,2.3458383814303988E-4,99,"[[-160.23716146251863,410.89825056207724,125.35379823214713],[-166.47947226218818,420.8557011834959,137.06864260292096],[-93.77389931550388,243.94793625994902,75.0221609102946],[-174.58243553904575,446.34765900252603,149.38005964938307],[-105.22380675916949,260.85483836745925,80.82253464475312],[-162.1094494070342,428.112212262192,121.66723882821304],[-128.5000926762759,318.45758092776185,97.53287964055583],[-146.45184322682707,361.35151599410057,112.54198712108601],[-90.48148689034245,240.83783833533897,73.16358149185793],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-126.52224856100658,301.72954492096864,96.40957637248569],[-69.4489652659903,201.18596216151397,64.57706244828888],[-147.98039198660544,386.5441247917029,112.1231218629217],[-152.07282900433253,377.50404484007396,119.35264135952117],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-172.7455058371576,464.0789198217062,141.67533241233372],[-151.68432600149148,381.3956672932123,117.6568065796978],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-71.86595647596907,216.7947932185206,65.14320617088806],[-84.19128513481733,221.20296219363422,72.23601560118406],[-172.209478477521,448.4390014201794,143.47743471648934],[-126.52224856100658,301.72954492096864,96.40957637248569],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-80.8988727096559,218.09286426902418,70.3774361827474],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-134.51260930156457,334.282901936972,102.49289482056936],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-117.1089109109803,288.15907343784266,88.45116851467374],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-162.73892694613176,407.37879864787317,133.12367164581497],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-149.314951038439,364.99483912318243,118.38414237004928],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-154.4963364599114,373.2437982718634,128.58812273559533],[-69.16608109751547,202.3138315202283,66.19688491394015],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-107.62079565838786,275.2240436881441,80.88258521728964],[-181.0540875863261,499.2991782530983,156.41049478633985],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3400,30,0.1604317,0.16952558,0.04559793690918559,0.46536718593068577,0.46532531880755934,0.0014896277509445575,4.979993074648475E-4,4.942907618002215E-4,2.3044172079534633E-4,99,"[[-154.10131721147027,397.00449835021885,118.222950302297],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-151.28146874877456,363.2382003490188,125.05615791874565],[-178.98781663682715,474.036370443125,153.39017678310753],[-80.8988727096559,218.09286426902418,70.3774361827474],[-75.15836890113052,219.90489114313064,67.00178558932473],[-128.94575601658542,297.46929835275796,105.64505774855986],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-160.23716146251863,410.89825056207724,125.35379823214713],[-166.47947226218818,420.8557011834959,137.06864260292096],[-174.58243553904575,446.34765900252603,149.38005964938307],[-105.22380675916949,260.85483836745925,80.82253464475312],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-90.48148689034245,240.83783833533897,73.16358149185793],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-126.52224856100658,301.72954492096864,96.40957637248569],[-69.4489652659903,201.18596216151397,64.57706244828888],[-147.98039198660544,386.5441247917029,112.1231218629217],[-152.07282900433253,377.50404484007396,119.35264135952117],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-151.68432600149148,381.3956672932123,117.6568065796978],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-71.86595647596907,216.7947932185206,65.14320617088806],[-84.19128513481733,221.20296219363422,72.23601560118406],[-172.209478477521,448.4390014201794,143.47743471648934],[-126.52224856100658,301.72954492096864,96.40957637248569],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-177.37537738900198,476.5996044660557,150.39620497638185],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-69.16608109751547,202.3138315202283,66.19688491394015],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-107.62079565838786,275.2240436881441,80.88258521728964],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3500,30,0.16527055000000002,0.17426797000000002,0.04583687937352261,0.4654898889256204,0.46561320657586147,0.001406753254277159,4.45739295346347E-4,4.645629252654813E-4,2.344948928985233E-4,99,"[[-69.4489652659903,201.18596216151397,64.57706244828888],[-174.62431002727322,461.4238038966037,146.65811066187464],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-105.22380675916949,260.85483836745925,80.82253464475312],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-151.28146874877456,363.2382003490188,125.05615791874565],[-178.98781663682715,474.036370443125,153.39017678310753],[-80.8988727096559,218.09286426902418,70.3774361827474],[-75.15836890113052,219.90489114313064,67.00178558932473],[-128.94575601658542,297.46929835275796,105.64505774855986],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-160.23716146251863,410.89825056207724,125.35379823214713],[-166.47947226218818,420.8557011834959,137.06864260292096],[-174.58243553904575,446.34765900252603,149.38005964938307],[-105.22380675916949,260.85483836745925,80.82253464475312],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-90.48148689034245,240.83783833533897,73.16358149185793],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-126.52224856100658,301.72954492096864,96.40957637248569],[-69.4489652659903,201.18596216151397,64.57706244828888],[-147.98039198660544,386.5441247917029,112.1231218629217],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-151.68432600149148,381.3956672932123,117.6568065796978],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-84.19128513481733,221.20296219363422,72.23601560118406],[-172.209478477521,448.4390014201794,143.47743471648934],[-126.52224856100658,301.72954492096864,96.40957637248569],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-140.40155283577207,345.7322123525989,109.71490871317744],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-120.54996306815195,285.3781110343881,96.11076884716375],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-159.81723709221058,395.8543497066182,129.31701109680782],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-69.16608109751547,202.3138315202283,66.19688491394015],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3600,30,0.16988520000000001,0.17894632666666668,0.046035966864982285,0.4658996976316442,0.4658258352090069,0.001440369992986225,3.5045987022231273E-4,4.2190510957668684E-4,2.2499676273596693E-4,99,"[[-126.52224856100658,301.72954492096864,96.40957637248569],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-174.62431002727322,461.4238038966037,146.65811066187464],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-105.22380675916949,260.85483836745925,80.82253464475312],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-151.28146874877456,363.2382003490188,125.05615791874565],[-178.98781663682715,474.036370443125,153.39017678310753],[-80.8988727096559,218.09286426902418,70.3774361827474],[-128.94575601658542,297.46929835275796,105.64505774855986],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-160.23716146251863,410.89825056207724,125.35379823214713],[-166.47947226218818,420.8557011834959,137.06864260292096],[-174.58243553904575,446.34765900252603,149.38005964938307],[-105.22380675916949,260.85483836745925,80.82253464475312],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-90.48148689034245,240.83783833533897,73.16358149185793],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-147.98039198660544,386.5441247917029,112.1231218629217],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-84.19128513481733,221.20296219363422,72.23601560118406],[-172.209478477521,448.4390014201794,143.47743471648934],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-168.89646347216694,436.4645322405026,137.63478632552014],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3700,30,0.1746026,0.18360510666666668,0.04621674530315291,0.4659172606068232,0.46589266616588343,0.0012107497707733185,3.255310080326644E-4,3.8592062279938145E-4,2.262594479732462E-4,99,"[[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-169.8603115215792,432.5005709112861,140.82423675651975],[-162.6541526724974,426.5070816190838,125.9199419547463],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-174.62431002727322,461.4238038966037,146.65811066187464],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-105.22380675916949,260.85483836745925,80.82253464475312],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-151.28146874877456,363.2382003490188,125.05615791874565],[-178.98781663682715,474.036370443125,153.39017678310753],[-128.94575601658542,297.46929835275796,105.64505774855986],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-166.47947226218818,420.8557011834959,137.06864260292096],[-174.58243553904575,446.34765900252603,149.38005964938307],[-105.22380675916949,260.85483836745925,80.82253464475312],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-147.98039198660544,386.5441247917029,112.1231218629217],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-84.19128513481733,221.20296219363422,72.23601560118406],[-111.4195095866005,270.6797701925478,86.53253852370055],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-80.8988727096559,218.09286426902418,70.3774361827474],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3800,30,0.17925180000000002,0.18828121666666667,0.04641127312292879,0.4659431637298793,0.46592700501734136,0.0012899985235599685,2.6250118752849317E-4,3.3297748927134743E-4,2.557485122103772E-4,99,"[[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-159.71246050781582,413.74300694150713,121.60718825567652],[-164.51295455185263,422.61233995765946,130.39662705422458],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-169.8603115215792,432.5005709112861,140.82423675651975],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-174.62431002727322,461.4238038966037,146.65811066187464],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-105.22380675916949,260.85483836745925,80.82253464475312],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-128.94575601658542,297.46929835275796,105.64505774855986],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-105.22380675916949,260.85483836745925,80.82253464475312],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-84.19128513481733,221.20296219363422,72.23601560118406],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-149.314951038439,364.99483912318243,118.38414237004928],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-126.52224856100658,301.72954492096864,96.40957637248569],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-93.67940038740979,234.13799194333285,79.80459889856817],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-185.00520162781717,515.7468629662823,165.36922015938057],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
3900,30,0.18386855000000002,0.19295110666666668,0.046575223930169905,0.46622883517037095,0.46596839443466953,0.0011573378427215389,2.599010195342953E-4,3.0130951266551164E-4,2.408908298182884E-4,99,"[[-124.1252596617882,287.3603396002838,96.34952579994916],[-69.4489652659903,201.18596216151397,64.57706244828888],[-128.94575601658542,297.46929835275796,105.64505774855986],[-177.10901244671152,476.6914863682275,148.40739853356664],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-159.71246050781582,413.74300694150713,121.60718825567652],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-169.8603115215792,432.5005709112861,140.82423675651975],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-105.22380675916949,260.85483836745925,80.82253464475312],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-105.22380675916949,260.85483836745925,80.82253464475312],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-156.95458254192226,401.2338012246155,120.63868926620462],[-90.48148689034245,240.83783833533897,73.16358149185793],[-84.19128513481733,221.20296219363422,72.23601560118406],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-159.79723478145016,394.6147239702965,128.81091794674518],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-128.94575601658542,297.46929835275796,105.64505774855986],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-138.93024840364484,326.2343937452527,119.18777810822793],[-177.10901244671152,476.6914863682275,148.40739853356664],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-101.93139433400806,257.7447404428492,78.96395522631644],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-182.30933710664584,491.16737030470705,162.6744884066099],[-69.4489652659903,201.18596216151397,64.57706244828888],[-93.77389931550388,243.94793625994902,75.0221609102946],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4000,30,0.18856330000000002,0.19760694666666667,0.04675254358522947,0.4658777522958759,0.4658756981477405,0.001205501695585947,2.2073828867357766E-4,2.6773474234963033E-4,2.259013979193028E-4,99,"[[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-159.79723478145016,394.6147239702965,128.81091794674518],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-172.2208048824548,466.92367620113623,137.92872243586308],[-124.1252596617882,287.3603396002838,96.34952579994916],[-177.2137890311063,458.8028291333386,156.11722137469795],[-124.1252596617882,287.3603396002838,96.34952579994916],[-69.4489652659903,201.18596216151397,64.57706244828888],[-177.10901244671152,476.6914863682275,148.40739853356664],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-169.8603115215792,432.5005709112861,140.82423675651975],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-90.48148689034245,240.83783833533897,73.16358149185793],[-84.19128513481733,221.20296219363422,72.23601560118406],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-134.51260930156457,334.282901936972,102.49289482056936],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-138.93024840364484,326.2343937452527,119.18777810822793],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-117.1089109109803,288.15907343784266,88.45116851467374],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4100,30,0.19319105000000003,0.20225688,0.04695247623299469,0.4659688766605874,0.4659014977449582,0.0012529446707468962,1.7208000825075085E-4,2.3936747478728093E-4,2.2121511287291363E-4,99,"[[-140.22201293670477,353.0018309185887,104.91761796160522],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-177.5681618521814,476.81190715476276,148.35633213815828],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-159.79723478145016,394.6147239702965,128.81091794674518],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-172.2208048824548,466.92367620113623,137.92872243586308],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-69.4489652659903,201.18596216151397,64.57706244828888],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-90.48148689034245,240.83783833533897,73.16358149185793],[-84.19128513481733,221.20296219363422,72.23601560118406],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-138.93024840364484,326.2343937452527,119.18777810822793],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4200,30,0.1977318,0.20689897666666668,0.047136319693239,0.46608754441748,0.4660126973917856,0.0013227999339212862,1.7162613521093145E-4,2.1994352789804093E-4,1.987800221890091E-4,99,"[[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-140.22201293670477,353.0018309185887,104.91761796160522],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-159.79723478145016,394.6147239702965,128.81091794674518],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-69.4489652659903,201.18596216151397,64.57706244828888],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-149.2873371022731,367.02646197252744,117.59675600716128],[-90.48148689034245,240.83783833533897,73.16358149185793],[-84.19128513481733,221.20296219363422,72.23601560118406],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-138.93024840364484,326.2343937452527,119.18777810822793],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-171.66074568512457,434.8232100612712,145.57339910037595],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4300,30,0.20227795,0.21154185,0.04731918721437207,0.46606571799124175,0.4661025476245961,0.001316931893947223,1.525838218916586E-4,1.9446180618901E-4,1.8465131754314578E-4,99,"[[-183.63407422273326,485.34340937169736,166.77238725454492],[-148.87535068240592,357.0912694258899,121.7774684971602],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-159.79723478145016,394.6147239702965,128.81091794674518],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-69.4489652659903,201.18596216151397,64.57706244828888],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-167.29723907557064,422.2106435147499,138.84133297914306],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-183.74845920712875,498.83964472086507,161.7974092722309],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-126.52224856100658,301.72954492096864,96.40957637248569],[-93.67940038740979,234.13799194333285,79.80459889856817],[-130.8086752866785,339.43135943546275,96.95921010379327],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4400,30,0.20682845,0.21617874,0.047517255739352574,0.46602670874666935,0.4660644616558909,0.0011152474931588226,1.0679232806124096E-4,1.5420793547944915E-4,1.6751037888051838E-4,99,"[[-181.92950880150875,486.8004451207017,157.70293048217735],[-124.1252596617882,287.3603396002838,96.34952579994916],[-174.60243784980617,447.58728473884787,149.88615279944574],[-138.0045639365537,331.36300703191404,109.65485814064091],[-183.63407422273326,485.34340937169736,166.77238725454492],[-148.87535068240592,357.0912694258899,121.7774684971602],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-159.79723478145016,394.6147239702965,128.81091794674518],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-69.4489652659903,201.18596216151397,64.57706244828888],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-140.22852918230484,333.13275329337137,113.58695561508021],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-93.67940038740979,234.13799194333285,79.80459889856817],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-156.10196510357179,373.347159101493,134.35168986735636],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4500,30,0.21145460000000002,0.22087518333333336,0.04775968136240734,0.4661343267852603,0.4660593475199338,0.0011761124651380591,7.670234900414036E-5,1.3319544057838211E-4,1.6006553640146066E-4,99,"[[-152.57974952743456,370.1365598971375,119.45533542559795],[-159.70113410288204,395.2583321605503,127.15590053630275],[-169.24375447514578,419.2143790042645,145.00725537777674],[-128.48009036551548,317.21795519144007,97.02678649049318],[-181.92950880150875,486.8004451207017,157.70293048217735],[-124.1252596617882,287.3603396002838,96.34952579994916],[-138.0045639365537,331.36300703191404,109.65485814064091],[-183.63407422273326,485.34340937169736,166.77238725454492],[-148.87535068240592,357.0912694258899,121.7774684971602],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-69.4489652659903,201.18596216151397,64.57706244828888],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-154.99674073741335,385.74539095414406,120.02147914819713],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-93.67940038740979,234.13799194333285,79.80459889856817],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4600,30,0.21599900000000002,0.22552859666666666,0.0479544130636478,0.466291397116285,0.4661231671431715,0.0011954951584458155,7.670234900414036E-5,1.2194859429449898E-4,1.397975898335269E-4,99,"[[-169.3356105668764,435.345327290716,137.07762678004914],[-134.56674179409092,313.62182719873147,112.45571198699504],[-152.57974952743456,370.1365598971375,119.45533542559795],[-159.70113410288204,395.2583321605503,127.15590053630275],[-128.48009036551548,317.21795519144007,97.02678649049318],[-181.92950880150875,486.8004451207017,157.70293048217735],[-124.1252596617882,287.3603396002838,96.34952579994916],[-138.0045639365537,331.36300703191404,109.65485814064091],[-183.63407422273326,485.34340937169736,166.77238725454492],[-148.87535068240592,357.0912694258899,121.7774684971602],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-69.4489652659903,201.18596216151397,64.57706244828888],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-143.71396757169393,350.08193601353065,112.07958128167677],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-105.22380675916949,260.85483836745925,80.82253464475312],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-93.67940038740979,234.13799194333285,79.80459889856817],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-117.1089109109803,288.15907343784266,88.45116851467374],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4700,30,0.2205551,0.23016344000000002,0.04813687847077403,0.466506728875381,0.46612039465384014,0.0011284420693983483,7.670234900414036E-5,1.1444033656250956E-4,1.277689182090561E-4,99,"[[-182.38865820697862,486.92086590723693,157.651864086769],[-144.0548543276087,346.9823106734157,112.48193654854948],[-117.1089109109803,288.15907343784266,88.45116851467374],[-105.22380675916949,260.85483836745925,80.82253464475312],[-72.74137769115174,204.29606008612402,66.43564186672555],[-154.97673842665293,384.50576521782233,119.51538599813448],[-169.3356105668764,435.345327290716,137.07762678004914],[-134.56674179409092,313.62182719873147,112.45571198699504],[-152.57974952743456,370.1365598971375,119.45533542559795],[-159.70113410288204,395.2583321605503,127.15590053630275],[-128.48009036551548,317.21795519144007,97.02678649049318],[-124.1252596617882,287.3603396002838,96.34952579994916],[-138.0045639365537,331.36300703191404,109.65485814064091],[-183.63407422273326,485.34340937169736,166.77238725454492],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-134.51260930156457,334.282901936972,102.49289482056936],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-93.67940038740979,234.13799194333285,79.80459889856817],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4800,30,0.22510695000000003,0.23479080333333335,0.0483316323852087,0.4664214287365648,0.46602421428903623,0.0011773719313406261,5.9996894913459004E-5,8.833771246259702E-5,1.127093775487867E-4,99,"[[-187.41086643286218,512.8710192423322,171.48407616260596],[-117.1089109109803,288.15907343784266,88.45116851467374],[-128.93923977098538,317.3383759779753,96.97572009508487],[-130.89708157549427,332.82678624844675,97.59293021309236],[-182.38865820697862,486.92086590723693,157.651864086769],[-144.0548543276087,346.9823106734157,112.48193654854948],[-105.22380675916949,260.85483836745925,80.82253464475312],[-154.97673842665293,384.50576521782233,119.51538599813448],[-169.3356105668764,435.345327290716,137.07762678004914],[-134.56674179409092,313.62182719873147,112.45571198699504],[-152.57974952743456,370.1365598971375,119.45533542559795],[-159.70113410288204,395.2583321605503,127.15590053630275],[-124.1252596617882,287.3603396002838,96.34952579994916],[-138.0045639365537,331.36300703191404,109.65485814064091],[-183.63407422273326,485.34340937169736,166.77238725454492],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-93.67940038740979,234.13799194333285,79.80459889856817],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
4900,30,0.22965685000000002,0.23943364,0.048491518376790596,0.4665287809227486,0.4661010279392863,0.0012504942263171278,5.9996894913459004E-5,8.599599348275728E-5,1.0931420519814843E-4,99,"[[-180.69238205805166,472.5793346941207,162.45963355547514],[-146.11747271651237,344.5820637089982,120.8089695076883],[-187.41086643286218,512.8710192423322,171.48407616260596],[-117.1089109109803,288.15907343784266,88.45116851467374],[-128.93923977098538,317.3383759779753,96.97572009508487],[-130.89708157549427,332.82678624844675,97.59293021309236],[-182.38865820697862,486.92086590723693,157.651864086769],[-144.0548543276087,346.9823106734157,112.48193654854948],[-105.22380675916949,260.85483836745925,80.82253464475312],[-154.97673842665293,384.50576521782233,119.51538599813448],[-169.3356105668764,435.345327290716,137.07762678004914],[-134.56674179409092,313.62182719873147,112.45571198699504],[-152.57974952743456,370.1365598971375,119.45533542559795],[-159.70113410288204,395.2583321605503,127.15590053630275],[-124.1252596617882,287.3603396002838,96.34952579994916],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-132.14323433851206,317.88207376694214,103.22023061092085],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-80.8988727096559,218.09286426902418,70.3774361827474],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-154.99674073741335,385.74539095414406,120.02147914819713],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-93.67940038740979,234.13799194333285,79.80459889856817],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
5000,30,0.23418110000000003,0.24407500666666668,0.04866266380419341,0.46652651513837295,0.4662288962807891,0.0011059029534919846,4.831246422928874E-5,7.041359890255508E-5,1.079034406891555E-4,99,"[[-135.40803282750764,323.0237945408972,104.29142366646951],[-80.8988727096559,218.09286426902418,70.3774361827474],[-72.74137769115174,204.29606008612402,66.43564186672555],[-137.80502172672598,337.39299986158204,104.35147423900604],[-146.11747271651237,344.5820637089982,120.8089695076883],[-187.41086643286218,512.8710192423322,171.48407616260596],[-117.1089109109803,288.15907343784266,88.45116851467374],[-128.93923977098538,317.3383759779753,96.97572009508487],[-130.89708157549427,332.82678624844675,97.59293021309236],[-182.38865820697862,486.92086590723693,157.651864086769],[-144.0548543276087,346.9823106734157,112.48193654854948],[-105.22380675916949,260.85483836745925,80.82253464475312],[-154.97673842665293,384.50576521782233,119.51538599813448],[-169.3356105668764,435.345327290716,137.07762678004914],[-134.56674179409092,313.62182719873147,112.45571198699504],[-152.57974952743456,370.1365598971375,119.45533542559795],[-159.70113410288204,395.2583321605503,127.15590053630275],[-124.1252596617882,287.3603396002838,96.34952579994916],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-93.77389931550388,243.94793625994902,75.0221609102946],[-157.39372963663172,400.1145962748289,120.08152972073366],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-169.24375447514578,419.2143790042645,145.00725537777674],[-164.8737316199918,426.4708900829606,129.60585160306886],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-93.67940038740979,234.13799194333285,79.80459889856817],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"
5100,30,0.23876165000000002,0.24871969000000002,0.048869761010418435,0.46675149084549705,0.4662273070081426,0.001233769931121759,3.732165832455343E-5,4.142809863833973E-5,4.7108954164667684E-5,99,"[[-157.73461639254649,397.01497093471386,120.48388498760637],[-179.97166699699983,471.31203485023025,157.08572036416984],[-160.15160760252527,412.62380199172054,121.05002871020555],[-135.40803282750764,323.0237945408972,104.29142366646951],[-80.8988727096559,218.09286426902418,70.3774361827474],[-72.74137769115174,204.29606008612402,66.43564186672555],[-137.80502172672598,337.39299986158204,104.35147423900604],[-146.11747271651237,344.5820637089982,120.8089695076883],[-187.41086643286218,512.8710192423322,171.48407616260596],[-117.1089109109803,288.15907343784266,88.45116851467374],[-128.93923977098538,317.3383759779753,96.97572009508487],[-130.89708157549427,332.82678624844675,97.59293021309236],[-182.38865820697862,486.92086590723693,157.651864086769],[-144.0548543276087,346.9823106734157,112.48193654854948],[-105.22380675916949,260.85483836745925,80.82253464475312],[-154.97673842665293,384.50576521782233,119.51538599813448],[-169.3356105668764,435.345327290716,137.07762678004914],[-134.56674179409092,313.62182719873147,112.45571198699504],[-159.70113410288204,395.2583321605503,127.15590053630275],[-124.1252596617882,287.3603396002838,96.34952579994916],[-84.19128513481733,221.20296219363422,72.23601560118406],[-169.24375447514578,419.2143790042645,145.00725537777674],[-175.16249704713638,479.6877508787129,142.2414761349329],[-162.12236989969833,394.0926067408517,137.30669026707196],[-172.277302731558,448.1094019682927,141.39038047911893],[-124.1252596617882,287.3603396002838,96.34952579994916],[-178.98781663682715,474.036370443125,153.39017678310753],[-105.22380675916949,260.85483836745925,80.82253464475312],[-128.94575601658542,297.46929835275796,105.64505774855986],[-101.93139433400806,257.7447404428492,78.96395522631644],[-105.22380675916949,260.85483836745925,80.82253464475312],[-93.77389931550388,243.94793625994902,75.0221609102946],[-152.57974952743456,370.1365598971375,119.45533542559795],[-182.38865820697862,486.92086590723693,157.651864086769],[-124.1252596617882,287.3603396002838,96.34952579994916],[-124.1252596617882,287.3603396002838,96.34952579994916],[-169.24375447514578,419.2143790042645,145.00725537777674],[-69.4489652659903,201.18596216151397,64.57706244828888],[-146.47184553758748,362.5911417304223,113.04808027114866],[-137.8250240374864,338.6326255979039,104.85756738906869],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.15160760252527,412.62380199172054,121.05002871020555],[-90.48148689034245,240.83783833533897,73.16358149185793],[-126.52224856100658,301.72954492096864,96.40957637248569],[-101.93139433400806,257.7447404428492,78.96395522631644],[-72.74137769115174,204.29606008612402,66.43564186672555],[-120.83284723662678,284.25024167567375,94.4909463815125],[-157.7546187033069,398.2545966710357,120.98997813766903],[-151.73845849401786,360.73459255497175,127.61962374612345],[-69.4489652659903,201.18596216151397,64.57706244828888],[-129.7462454392937,303.5128684462573,103.16018003838433],[-103.09273803743606,247.70846342645882,87.76300675638012],[-187.41086643286218,512.8710192423322,171.48407616260596],[-114.71192201176193,273.7898681171578,88.39111794213721],[-178.98781663682715,474.036370443125,153.39017678310753],[-140.22201293670477,353.0018309185887,104.91761796160522],[-144.0548543276087,346.9823106734157,112.48193654854948],[-174.58243553904575,446.34765900252603,149.38005964938307],[-162.1094494070342,428.112212262192,121.66723882821304],[-146.45184322682707,361.35151599410057,112.54198712108601],[-140.22201293670477,353.0018309185887,104.91761796160522],[-93.77389931550388,243.94793625994902,75.0221609102946],[-169.41464818126968,453.48885348628994,132.71205864851572],[-69.4489652659903,201.18596216151397,64.57706244828888],[-114.71192201176193,273.7898681171578,88.39111794213721],[-124.1252596617882,287.3603396002838,96.34952579994916],[-90.48148689034245,240.83783833533897,73.16358149185793],[-142.1798547412137,368.49024118906016,105.53482807961271],[-84.19128513481733,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.82253464475312],[-152.57974952743456,370.1365598971375,119.45533542559795],[-137.80502172672598,337.39299986158204,104.35147423900604],[-114.71192201176193,273.7898681171578,88.39111794213721],[-107.62079565838786,275.2240436881441,80.88258521728964],[-80.8988727096559,218.09286426902418,70.3774361827474],[-101.93139433400806,257.7447404428492,78.96395522631644],[-184.34650001148754,502.40927617770836,158.2690742047765],[-129.7462454392937,303.5128684462573,103.16018003838433],[-111.4195095866005,270.6797701925478,86.53253852370055],[-114.71192201176193,273.7898681171578,88.39111794213721],[-126.52224856100658,301.72954492096864,96.40957637248569],[-72.74137769115174,204.29606008612402,66.43564186672555],[-110.03778686836664,290.8328747451507,81.44872893988882],[-80.8988727096559,218.09286426902418,70.3774361827474],[-114.71192201176193,273.7898681171578,88.39111794213721],[-84.19128513481733,221.20296219363422,72.23601560118406],[-93.67940038740979,234.13799194333285,79.80459889856817],[-141.29697636171514,334.473104956524,111.51343755907759],[-93.77389931550388,243.94793625994902,75.0221609102946],[-84.19128513481733,221.20296219363422,72.23601560118406],[-121.48374392546799,319.2563147653208,89.63452235528041],[-157.4002458822318,380.24551864961165,128.75086737420864],[-169.41464818126968,453.48885348628994,132.71205864851572],[-72.74137769115174,204.29606008612402,66.43564186672555],[-165.05114157171576,440.87628693976865,125.97999252728283],[-164.42325812034855,409.10542025179035,135.71172342916606],[-93.77389931550388,243.94793625994902,75.0221609102946],[-69.4489652659903,201.18596216151397,64.57706244828888],[-189.3687082373711,528.3594295128037,172.10128628061346]]"


==> plotsdata/acapulco_tankwar_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.011102,0.014671560000000002,0.016611590652138252,0.2960725512514988,0.29341609395623275,0.022805016540782482,0.015574688018479194,0.015527628729589314,0.0010606101737733852,99,"[[-143.89216427073578,449.54115801854147,127.04833575430563],[-74.19042866159573,173.63601694405668,65.66863983562848],[-143.89216427073578,449.54115801854147,127.04833575430563],[-150.92524089611996,441.8641788019193,130.59336731822415],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-112.15822283234402,352.6399271169621,94.07426087415529],[-72.15230142963975,181.44705031188832,51.61635247002352],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-76.50590801537489,178.04179148389233,55.77129623692515],[-86.19345811115507,228.40841326168876,66.13717162124985],[-119.78170851064219,373.2094003112359,112.72975582459227],[-143.89216427073578,449.54115801854147,127.04833575430563],[-138.38159219815864,447.50497783596614,118.1217884329327],[-144.25838126632385,447.10334780287144,134.36601829110307],[-88.27936876269086,249.9366852853059,82.23341129542395],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-93.91311677256431,274.892304737117,85.96100643265906],[-143.89216427073578,449.54115801854147,127.04833575430563],[-152.174522558941,438.84337678769293,131.8610215397951],[-58.91241982768416,181.09150785804025,54.91988766104304],[-67.44614931593608,184.7135116730391,63.93675135468464],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-138.47276715602308,455.52657746883744,122.18403006056907],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-115.07085118025127,324.56356962682776,108.37835033438131],[-89.98300444113205,293.31006323254735,81.9185117169877],[-143.89216427073578,449.54115801854147,127.04833575430563],[-120.28245156630622,342.5401898276855,122.38900001138],[-134.34004992398425,404.3965451627959,136.81886790833],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-106.83288489258037,281.7251139977807,83.30403788051837],[-130.24925574398355,373.2346185956705,109.78175296819293],[-143.89216427073578,449.54115801854147,127.04833575430563],[-107.93904883986086,247.13665893206223,80.30253356168593],[-143.89216427073578,449.54115801854147,127.04833575430563],[-94.29053475243639,258.15837368834633,98.17971291741567],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.61972448874602,448.19988449038834,120.45805297301048],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.9531538391494,429.2891958999327,118.14953986249178],[-142.7441775329407,436.59999581396806,123.40468610068557],[-107.6908509614865,323.57049267554146,99.5589532120884],[-105.9882961560485,280.5524707441375,84.24098064461612],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-107.59803276324199,344.16895255309095,113.07015323724991],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-148.33732176035107,436.11713073393054,133.90042813563235],[-144.4471638018768,428.24014122317664,133.79066425721044],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-62.55945545242044,182.3318012114592,47.1061578100084],[-143.89216427073578,449.54115801854147,127.04833575430563],[-115.04690718782861,339.82081211485706,112.4506621685895],[-143.89216427073578,449.54115801854147,127.04833575430563],[-136.3516844888897,411.337327079731,117.05472317010543],[-139.0251874854793,385.6039944316743,126.68062954930467],[-111.3766142544676,338.66023037165246,101.52180845208179],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-106.85967932291997,308.30239932528775,83.86647229582964],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-144.17428751045014,451.015079438632,123.64544787681892],[-110.15365835298908,322.1788047810917,109.54688878690541],[-71.28335011452603,187.43975772680147,61.89734475884736],[-132.35650870794555,394.61021589619673,120.54866963399719],[-123.43792659200314,394.35907404998176,97.10805598390418],[-143.89216427073578,449.54115801854147,127.04833575430563],[-143.89216427073578,449.54115801854147,127.04833575430563],[-59.18485960967391,182.43278138619334,61.51017044233819],[-68.35215076471196,185.841902814125,52.629817253894615],[-143.89216427073578,449.54115801854147,127.04833575430563],[-96.88651745376902,272.87166126022294,79.08599001096107],[-128.15491006150518,390.5547275945342,125.1750045812234],[-99.20300704105819,284.1249017173215,92.42600002739599],[-143.89216427073578,449.54115801854147,127.04833575430563],[-64.4853391445689,179.47767972845062,54.71009867483399],[-143.89216427073578,449.54115801854147,127.04833575430563],[-141.3042451349669,443.7941099505527,130.3553965717138],[-74.11523525545039,185.7140273848788,58.19435152288293]]"
300,30,0.0155238,0.019835976666666668,0.020212735318088242,0.34595131884924496,0.34523010147110345,0.024984404618101665,0.017672471166900773,0.01781843007211382,0.0013124133908419995,99,"[[-114.36231139592951,379.19481976153185,107.86545013085572],[-109.46077028467165,245.45713044598895,88.160470564552],[-134.4218804923185,428.64014585767234,109.9638316299059],[-113.11024807619918,317.5850732252455,104.42325890582497],[-85.24013916127434,199.06342575524926,74.72103063592132],[-122.5979309200854,346.9459643675212,112.49165641267668],[-132.84245377105717,424.1137492073489,117.99594495401276],[-129.1901392550162,377.74137331024036,114.2884220018194],[-69.41126725367934,181.33514809955523,48.12314822026814],[-141.12481205926238,413.4159679765004,122.80863073950222],[-137.10134203789053,430.28584901183666,117.13254945223204],[-134.51305545018297,436.66174549054364,114.02607325754225],[-140.69578691812748,424.10243126005423,114.44471282167397],[-124.65660412188288,413.1120038159426,101.77280853717562],[-144.95128075970314,445.03440330397166,122.54166672067916],[-153.50607882989814,435.67789560127625,133.94463528746377],[-69.72446871919826,197.25245926484388,56.22174003491285],[-114.44984456450089,343.17229944118696,114.08714364750965],[-69.72446871919826,197.25245926484388,56.22174003491285],[-102.3059145684817,266.886241809927,83.95029570469761],[-69.9291570862781,205.10510157924335,71.98817040872068],[-100.75731794200274,271.55782936999594,78.67224024394838],[-137.96607099651192,390.1107491462442,131.18729858293113],[-73.60916595209906,207.75921002265176,56.15854861030126],[-136.6686105823631,426.4327111861834,118.77288846411557],[-152.44696234093075,440.18465031584606,138.45130432109025],[-105.92117301262509,246.77275940764707,83.94053592182016],[-114.92632767039375,292.2562981499806,84.29783315695413],[-73.67402287445056,179.767521825815,59.47428947288958],[-130.38033821814412,385.531713184502,128.6609111053032],[-132.39197278304957,392.4724951014371,108.89676636707861],[-106.4529139492665,326.97974425067866,100.68755369611706],[-128.33617488563047,383.87440148981597,127.7030457348822],[-118.76073012149543,344.21971831375885,114.53106300851394],[-71.09318494067236,185.95380502645807,56.12302150364999],[-99.332513887277,268.906885286821,90.82531212639562],[-82.25391494551947,224.39540740802147,65.93452551107889],[-112.70817052542472,335.4947491852357,103.60542219975046],[-145.4748752839602,427.60966741385937,126.00747686535784],[-73.9426858776721,211.22490011256292,61.416012507051555],[-144.07573380389783,433.4345146275514,125.48829984835425],[-126.72619532297963,363.1973876347082,116.36058452744089],[-120.46371639043151,335.8598637229673,124.91704116503878],[-142.67348674085605,430.7882282525807,122.38358320103418],[-107.54098609830638,299.1128730964202,91.82050240661194],[-73.53002028341386,219.2874508926792,51.14333856223992],[-114.44984456450089,343.17229944118696,114.08714364750965],[-88.46063358681617,243.2563591805877,84.76145244908273],[-109.73924157629973,336.06805722945535,108.51892649109998],[-122.15581296617019,362.7034344434706,108.78795769175717],[-152.26569751680546,446.8649764205642,135.92326316743143],[-130.43052056810885,366.5542924909523,112.30979412185172],[-82.33306061420467,212.86716653799405,70.94973555914021],[-74.19042866159573,173.63601694405668,65.66863983562848],[-111.898760545701,266.0014909103561,88.46049036471274],[-149.3725509538621,423.3037764496367,123.01384555622832],[-151.42486500994016,419.89485485558725,131.7831952576685],[-144.95128075970314,445.03440330397166,122.54166672067916],[-79.4018612643906,211.26931162531756,61.68220805418747],[-117.88965808870809,371.82079726178887,96.59980026630795],[-79.35436483007975,203.48880692127204,59.705992882961795],[-144.95128075970314,445.03440330397166,122.54166672067916],[-142.3394743284779,430.98075566625886,119.4688139923098],[-74.19042866159573,173.63601694405668,65.66863983562848],[-150.92524089611996,441.8641788019193,130.59336731822415],[-112.15822283234402,352.6399271169621,94.07426087415529],[-72.15230142963975,181.44705031188832,51.61635247002352],[-76.50590801537489,178.04179148389233,55.77129623692515],[-86.19345811115507,228.40841326168876,66.13717162124985],[-119.78170851064219,373.2094003112359,112.72975582459227],[-138.38159219815864,447.50497783596614,118.1217884329327],[-152.174522558941,438.84337678769293,131.8610215397951],[-58.91241982768416,181.09150785804025,54.91988766104304],[-115.07085118025127,324.56356962682776,108.37835033438131],[-120.28245156630622,342.5401898276855,122.38900001138],[-134.34004992398425,404.3965451627959,136.81886790833],[-106.83288489258037,281.7251139977807,83.30403788051837],[-130.24925574398355,373.2346185956705,109.78175296819293],[-107.93904883986086,247.13665893206223,80.30253356168593],[-143.61972448874602,448.19988449038834,120.45805297301048],[-143.9531538391494,429.2891958999327,118.14953986249178],[-107.6908509614865,323.57049267554146,99.5589532120884],[-105.9882961560485,280.5524707441375,84.24098064461612],[-148.33732176035107,436.11713073393054,133.90042813563235],[-62.55945545242044,182.3318012114592,47.1061578100084],[-115.04690718782861,339.82081211485706,112.4506621685895],[-136.3516844888897,411.337327079731,117.05472317010543],[-139.0251874854793,385.6039944316743,126.68062954930467],[-111.3766142544676,338.66023037165246,101.52180845208179],[-106.85967932291997,308.30239932528775,83.86647229582964],[-144.17428751045014,451.015079438632,123.64544787681892],[-110.15365835298908,322.1788047810917,109.54688878690541],[-132.35650870794555,394.61021589619673,120.54866963399719],[-123.43792659200314,394.35907404998176,97.10805598390418],[-68.35215076471196,185.841902814125,52.629817253894615],[-96.88651745376902,272.87166126022294,79.08599001096107],[-128.15491006150518,390.5547275945342,125.1750045812234],[-64.4853391445689,179.47767972845062,54.71009867483399],[-74.11523525545039,185.7140273848788,58.19435152288293]]"
400,30,0.019926350000000002,0.024761533333333335,0.0223234518440127,0.39060555168923017,0.3923872922056279,0.019913795279714316,0.014885421852279987,0.014813321163111924,0.0012850890313311262,99,"[[-113.92783596349105,283.85996040056114,81.8920012038914],[-82.142895440351,211.38121383765065,65.17541230394285],[-146.1054828091691,392.05328212976207,109.38911972394531],[-116.2387881434728,321.18181185328564,96.888734792593],[-85.9547514015575,216.67696965118563,51.950539986290615],[-120.6590306983136,333.09823475322617,97.89566531265527],[-62.55945545242044,182.3318012114592,47.1061578100084],[-110.03992604235961,284.72506220077105,86.96072626379193],[-140.35674375643643,382.43851324525764,128.76424329697335],[-75.17435174441776,181.207272670309,53.68768248925647],[-110.63650138753323,354.3194556030354,86.21632387128923],[-117.88754766933118,302.724792378855,90.0499580069182],[-106.2818295809586,288.811615937902,77.88438543910793],[-128.64298308308554,344.9795839658072,104.52547841010085],[-83.90858289031722,202.22890694166594,72.63741688825264],[-137.77590582265825,388.62479644590076,125.41297532773375],[-150.89427239867288,421.62424796356345,130.8717825590944],[-109.09091548523737,245.62345743887312,84.1000764422912],[-107.71155746065746,276.55060920832165,93.74019595884819],[-120.96770334594112,360.8558979967822,95.74126167989316],[-82.35348135683043,241.38832147673165,64.4880301631865],[-115.53633723524926,255.62441507377363,92.79226820112198],[-83.58412872917651,205.75767087154148,70.46015967424805],[-127.1584905630608,333.68814045561794,115.819682344329],[-91.82923576068599,225.70165690436278,72.28284690407112],[-118.413439073531,278.8617826592037,91.12826211119611],[-94.63383922885512,231.18507968273406,79.5125504745409],[-109.72943328789322,276.9145087327368,90.10219359871397],[-128.24791676779043,361.51785914863484,124.21852153030694],[-79.1029396002986,217.67362276308958,50.93354957603086],[-87.70939605575771,202.22382590145833,67.38268613315532],[-125.8449483555854,394.66350367599307,97.68649102493517],[-139.9934421333093,410.4243639216388,109.99158305946497],[-152.44696234093075,440.18465031584606,138.45130432109025],[-125.42746225716722,369.6483450129,107.47843753055591],[-116.91521100731123,280.6755302527106,97.59895703490919],[-127.41019507568635,392.24014688871597,106.44905325705255],[-97.14751100400055,231.9481955707286,78.80969831221132],[-64.4853391445689,179.47767972845062,54.71009867483399],[-79.9314730013023,247.94820158106182,63.00548014925702],[-123.90809461619892,346.8997625116718,100.93072617384618],[-140.87705174225277,417.42210515533606,116.97275397533276],[-146.53399177292758,423.1029126992896,121.50080783173138],[-76.50590801537489,178.04179148389233,55.77129623692515],[-84.09999971142435,238.05142274805834,68.64429249069373],[-125.32555543878247,361.5541324746967,108.94749821222821],[-144.5354890705426,383.05898103780186,123.7102609271302],[-78.8205436977366,196.5570405909744,54.19337878623466],[-111.90996013625528,283.496060876146,85.53000356402562],[-124.49704308097051,389.852319335412,92.60138695027771],[-111.8466221435331,268.07691965487214,79.73056117409611],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.85963326157633,363.88950323364514,113.37517907798399],[-88.06515062516651,219.91684760201866,66.55062417648347],[-86.48898431465851,220.1588354846313,72.43375125839592],[-109.46077028467165,245.45713044598895,88.160470564552],[-134.4218804923185,428.64014585767234,109.9638316299059],[-85.24013916127434,199.06342575524926,74.72103063592132],[-69.41126725367934,181.33514809955523,48.12314822026814],[-141.12481205926238,413.4159679765004,122.80863073950222],[-140.69578691812748,424.10243126005423,114.44471282167397],[-153.50607882989814,435.67789560127625,133.94463528746377],[-102.3059145684817,266.886241809927,83.95029570469761],[-100.75731794200274,271.55782936999594,78.67224024394838],[-73.60916595209906,207.75921002265176,56.15854861030126],[-152.44696234093075,440.18465031584606,138.45130432109025],[-105.92117301262509,246.77275940764707,83.94053592182016],[-114.92632767039375,292.2562981499806,84.29783315695413],[-73.67402287445056,179.767521825815,59.47428947288958],[-132.39197278304957,392.4724951014371,108.89676636707861],[-126.72619532297963,363.1973876347082,116.36058452744089],[-120.46371639043151,335.8598637229673,124.91704116503878],[-73.53002028341386,219.2874508926792,51.14333856223992],[-130.43052056810885,366.5542924909523,112.30979412185172],[-74.19042866159573,173.63601694405668,65.66863983562848],[-111.898760545701,266.0014909103561,88.46049036471274],[-149.3725509538621,423.3037764496367,123.01384555622832],[-151.42486500994016,419.89485485558725,131.7831952576685],[-79.4018612643906,211.26931162531756,61.68220805418747],[-79.35436483007975,203.48880692127204,59.705992882961795],[-142.3394743284779,430.98075566625886,119.4688139923098],[-74.19042866159573,173.63601694405668,65.66863983562848],[-150.92524089611996,441.8641788019193,130.59336731822415],[-72.15230142963975,181.44705031188832,51.61635247002352],[-76.50590801537489,178.04179148389233,55.77129623692515],[-86.19345811115507,228.40841326168876,66.13717162124985],[-152.174522558941,438.84337678769293,131.8610215397951],[-106.83288489258037,281.7251139977807,83.30403788051837],[-130.24925574398355,373.2346185956705,109.78175296819293],[-107.93904883986086,247.13665893206223,80.30253356168593],[-143.9531538391494,429.2891958999327,118.14953986249178],[-62.55945545242044,182.3318012114592,47.1061578100084],[-139.0251874854793,385.6039944316743,126.68062954930467],[-106.85967932291997,308.30239932528775,83.86647229582964],[-123.43792659200314,394.35907404998176,97.10805598390418],[-68.35215076471196,185.841902814125,52.629817253894615],[-96.88651745376902,272.87166126022294,79.08599001096107],[-64.4853391445689,179.47767972845062,54.71009867483399],[-74.11523525545039,185.7140273848788,58.19435152288293]]"
500,30,0.024462450000000004,0.02961337666666667,0.024148689066792205,0.43091924875818766,0.4299388152765276,0.016901847167768234,0.011992450085361964,0.0120982575320618,0.0010353099592378008,99,"[[-124.2926616493609,322.89956707797,102.8839909142931],[-93.48735947979193,208.34923551382255,78.27382500829441],[-108.44464328314278,254.71690504782507,86.75424342099745],[-125.08168134162784,293.9717729382898,93.70528842740724],[-101.09445121543165,257.70088450924436,77.02145890772475],[-113.05062719107751,264.488289417167,92.258033245318],[-99.50926275745152,262.1055802698036,65.19933659109036],[-98.28203104190465,276.86710684523257,73.22374537522812],[-94.53330098532633,245.83259988332878,60.85279643998041],[-117.7747844850986,317.7033135873603,88.23252980299077],[-130.58748749744439,340.2280009400426,100.80039857266216],[-100.78715796223892,252.2371858894558,76.77673406316431],[-105.07930205308988,235.13971191388245,81.68510608047026],[-127.65151014161516,314.9325398475213,96.50394905864256],[-144.66318169902112,385.4904225392372,114.77806247107492],[-83.63927204777835,212.27119511135,61.84788358499395],[-98.99404537586294,223.55060368172963,70.54924236077073],[-96.31588974786447,228.49033411320244,74.58770587156783],[-114.08989029444548,299.86379305858907,81.177676880463],[-74.19042866159573,173.63601694405668,65.66863983562848],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-119.4960489410894,274.48924705206747,100.95022500414879],[-89.09010107129633,218.42665134164676,67.8700052706562],[-107.87380282995456,258.50578260009326,75.22543506432174],[-84.97478058127533,209.65548349572796,61.47241906797842],[-76.50590801537489,178.04179148389233,55.77129623692515],[-118.50618922994013,281.85533588058433,99.43247402542782],[-107.7282765217624,244.57223795308656,89.49897675976693],[-107.60191556643196,260.9936037928138,81.95331489790955],[-128.6683111694163,366.12612582847083,106.5639201995671],[-120.1654572450231,310.0310776863738,85.80947451703298],[-80.22331614519345,197.49609950635886,49.425000594137956],[-127.79375950373363,310.43916109530767,99.3293584617008],[-95.37644033997242,231.15835694840717,63.305359709145215],[-124.49704308097051,389.852319335412,92.60138695027771],[-89.93197203083155,230.05969883541138,70.1254351120061],[-112.35739653153624,298.9789005656867,82.51618307567793],[-96.68993709201155,260.33262066225825,63.89837416411462],[-122.11779967639869,297.29042219357393,92.3269645229686],[-95.6812877231214,258.7737620879021,64.49644609360048],[-83.39217710317205,208.36041182342427,66.44306652551374],[-93.41216607364659,220.42724595464466,70.79953669554885],[-113.92783596349105,283.85996040056114,81.8920012038914],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-140.35674375643643,382.43851324525764,128.76424329697335],[-75.17435174441776,181.207272670309,53.68768248925647],[-117.88754766933118,302.724792378855,90.0499580069182],[-106.2818295809586,288.811615937902,77.88438543910793],[-128.64298308308554,344.9795839658072,104.52547841010085],[-150.89427239867288,421.62424796356345,130.8717825590944],[-109.09091548523737,245.62345743887312,84.1000764422912],[-115.53633723524926,255.62441507377363,92.79226820112198],[-127.1584905630608,333.68814045561794,115.819682344329],[-118.413439073531,278.8617826592037,91.12826211119611],[-79.1029396002986,217.67362276308958,50.93354957603086],[-87.70939605575771,202.22382590145833,67.38268613315532],[-125.8449483555854,394.66350367599307,97.68649102493517],[-139.9934421333093,410.4243639216388,109.99158305946497],[-64.4853391445689,179.47767972845062,54.71009867483399],[-140.87705174225277,417.42210515533606,116.97275397533276],[-146.53399177292758,423.1029126992896,121.50080783173138],[-76.50590801537489,178.04179148389233,55.77129623692515],[-144.5354890705426,383.05898103780186,123.7102609271302],[-78.8205436977366,196.5570405909744,54.19337878623466],[-111.90996013625528,283.496060876146,85.53000356402562],[-124.49704308097051,389.852319335412,92.60138695027771],[-111.8466221435331,268.07691965487214,79.73056117409611],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.85963326157633,363.88950323364514,113.37517907798399],[-88.06515062516651,219.91684760201866,66.55062417648347],[-109.46077028467165,245.45713044598895,88.160470564552],[-85.24013916127434,199.06342575524926,74.72103063592132],[-69.41126725367934,181.33514809955523,48.12314822026814],[-140.69578691812748,424.10243126005423,114.44471282167397],[-153.50607882989814,435.67789560127625,133.94463528746377],[-105.92117301262509,246.77275940764707,83.94053592182016],[-114.92632767039375,292.2562981499806,84.29783315695413],[-132.39197278304957,392.4724951014371,108.89676636707861],[-73.53002028341386,219.2874508926792,51.14333856223992],[-130.43052056810885,366.5542924909523,112.30979412185172],[-74.19042866159573,173.63601694405668,65.66863983562848],[-111.898760545701,266.0014909103561,88.46049036471274],[-149.3725509538621,423.3037764496367,123.01384555622832],[-151.42486500994016,419.89485485558725,131.7831952576685],[-74.19042866159573,173.63601694405668,65.66863983562848],[-150.92524089611996,441.8641788019193,130.59336731822415],[-72.15230142963975,181.44705031188832,51.61635247002352],[-76.50590801537489,178.04179148389233,55.77129623692515],[-86.19345811115507,228.40841326168876,66.13717162124985],[-152.174522558941,438.84337678769293,131.8610215397951],[-130.24925574398355,373.2346185956705,109.78175296819293],[-107.93904883986086,247.13665893206223,80.30253356168593],[-143.9531538391494,429.2891958999327,118.14953986249178],[-62.55945545242044,182.3318012114592,47.1061578100084],[-68.35215076471196,185.841902814125,52.629817253894615],[-64.4853391445689,179.47767972845062,54.71009867483399]]"
600,30,0.02902205,0.034476240000000005,0.025715584060235434,0.45312279910628894,0.4543092339923843,0.015813141358594372,0.010298698048892793,0.01024690868612411,0.0010943639199567454,99,"[[-122.83956462585336,289.81210788842526,90.60451963231192],[-128.8701876714949,333.6854696134821,101.168701611914],[-109.82331273271038,248.47247772808387,84.23328996937157],[-135.31068309721007,342.46011568309194,100.99908334142465],[-117.07369981273847,295.93390634666713,79.1430279589712],[-93.5906780383555,265.94411192282325,62.70013655700583],[-84.10053451632169,199.62616598978315,76.65451003698695],[-91.80974267241315,221.65783288454713,57.718665533912414],[-99.72944107251719,258.8543595324557,68.27733397724027],[-121.36390065733862,287.62417800928733,83.8940206986075],[-114.63465384939471,274.6010336504132,84.59501342726666],[-103.87300987770735,242.91353381537516,74.50455568171834],[-96.76844238192848,258.4986051336055,64.35587686754451],[-133.84515013067272,353.40447852292203,115.12415274016873],[-129.8816993390048,309.0535453536201,97.18095567757273],[-124.9281378162593,294.90917235164136,98.50342542340111],[-92.82695110161006,254.00066946244507,63.748523734905845],[-112.03567159012259,254.20819180011506,78.01303020869862],[-98.65129564827595,238.20202549103792,72.31117805562772],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-106.42615083965103,256.5857657595997,72.35775050943806],[-114.20478096429214,258.7898962601903,90.7086544534533],[-131.31187837401248,311.4753617813712,94.56311404070446],[-134.55461052317378,326.5344121456276,108.69893682464573],[-148.3504536228715,403.0139809893779,116.34573649280657],[-116.57653605408574,286.2724546350896,86.8243231088473],[-151.24360018581487,426.5751809603054,129.25515410400968],[-124.47140776111922,295.6149878486314,88.34732494399262],[-137.5477645466814,362.05258307696926,106.01800200046364],[-115.41561847589294,263.5402751676122,89.05661723537888],[-103.59833412552966,238.97705485802163,70.9094414022328],[-78.65749434041513,212.0388468986289,59.400170474967894],[-122.05101576307926,268.4847068226212,95.46003994760535],[-104.19256573078633,255.89694293552128,69.062394192583],[-148.32768959417825,398.0601338570216,121.1219259311655],[-109.6044451340714,262.09440396020193,77.030095073871],[-139.78799086417922,392.6783890033229,110.76501494522597],[-93.48735947979193,208.34923551382255,78.27382500829441],[-125.08168134162784,293.9717729382898,93.70528842740724],[-99.50926275745152,262.1055802698036,65.19933659109036],[-94.53330098532633,245.83259988332878,60.85279643998041],[-130.58748749744439,340.2280009400426,100.80039857266216],[-105.07930205308988,235.13971191388245,81.68510608047026],[-127.65151014161516,314.9325398475213,96.50394905864256],[-144.66318169902112,385.4904225392372,114.77806247107492],[-83.63927204777835,212.27119511135,61.84788358499395],[-98.99404537586294,223.55060368172963,70.54924236077073],[-114.08989029444548,299.86379305858907,81.177676880463],[-74.19042866159573,173.63601694405668,65.66863983562848],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-89.09010107129633,218.42665134164676,67.8700052706562],[-107.87380282995456,258.50578260009326,75.22543506432174],[-84.97478058127533,209.65548349572796,61.47241906797842],[-76.50590801537489,178.04179148389233,55.77129623692515],[-107.7282765217624,244.57223795308656,89.49897675976693],[-120.1654572450231,310.0310776863738,85.80947451703298],[-80.22331614519345,197.49609950635886,49.425000594137956],[-127.79375950373363,310.43916109530767,99.3293584617008],[-95.37644033997242,231.15835694840717,63.305359709145215],[-96.68993709201155,260.33262066225825,63.89837416411462],[-95.6812877231214,258.7737620879021,64.49644609360048],[-83.39217710317205,208.36041182342427,66.44306652551374],[-93.41216607364659,220.42724595464466,70.79953669554885],[-113.92783596349105,283.85996040056114,81.8920012038914],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-140.35674375643643,382.43851324525764,128.76424329697335],[-75.17435174441776,181.207272670309,53.68768248925647],[-150.89427239867288,421.62424796356345,130.8717825590944],[-109.09091548523737,245.62345743887312,84.1000764422912],[-115.53633723524926,255.62441507377363,92.79226820112198],[-118.413439073531,278.8617826592037,91.12826211119611],[-79.1029396002986,217.67362276308958,50.93354957603086],[-87.70939605575771,202.22382590145833,67.38268613315532],[-139.9934421333093,410.4243639216388,109.99158305946497],[-64.4853391445689,179.47767972845062,54.71009867483399],[-76.50590801537489,178.04179148389233,55.77129623692515],[-144.5354890705426,383.05898103780186,123.7102609271302],[-78.8205436977366,196.5570405909744,54.19337878623466],[-111.8466221435331,268.07691965487214,79.73056117409611],[-148.04099468290497,426.4692576360534,120.93023180855964],[-88.06515062516651,219.91684760201866,66.55062417648347],[-109.46077028467165,245.45713044598895,88.160470564552],[-85.24013916127434,199.06342575524926,74.72103063592132],[-69.41126725367934,181.33514809955523,48.12314822026814],[-153.50607882989814,435.67789560127625,133.94463528746377],[-74.19042866159573,173.63601694405668,65.66863983562848],[-149.3725509538621,423.3037764496367,123.01384555622832],[-151.42486500994016,419.89485485558725,131.7831952576685],[-74.19042866159573,173.63601694405668,65.66863983562848],[-72.15230142963975,181.44705031188832,51.61635247002352],[-76.50590801537489,178.04179148389233,55.77129623692515],[-152.174522558941,438.84337678769293,131.8610215397951],[-107.93904883986086,247.13665893206223,80.30253356168593],[-62.55945545242044,182.3318012114592,47.1061578100084],[-64.4853391445689,179.47767972845062,54.71009867483399]]"
700,30,0.03392655,0.0393468,0.027349328431671746,0.4722719894015455,0.47295014590099416,0.012965726710202187,0.009097004355737293,0.008964528644527703,9.729869423953456E-4,99,"[[-140.3698895861355,370.5643858848005,112.77080241076804],[-97.28875439789007,241.33677555879297,64.25134126385606],[-122.20457950334611,270.7344053528597,95.36929451733312],[-117.46653899031904,272.8753033084905,80.89202019130222],[-73.65263029960697,182.88680115638232,45.82974548639041],[-89.05510371360327,219.01842570682533,67.35650620159772],[-127.017269046282,309.0344245744699,86.82646492729273],[-106.61627447540991,260.193611250411,73.14872451496207],[-104.19256573078633,255.89694293552128,69.062394192583],[-97.15823944194032,240.85900406875163,63.561929882520786],[-79.52711465873544,191.91148840955944,66.16205240417094],[-83.63927204777835,212.27119511135,61.84788358499395],[-136.28759873822435,359.2609478713747,92.31003303910644],[-100.08040834174344,235.53723623373074,73.37656301175998],[-122.16378340373285,311.57115399402045,84.70454051025138],[-113.97983243978132,270.61979287161324,75.92296843649775],[-79.05027581371566,221.45627896719193,50.07671522483098],[-121.14938032784512,317.6023334126262,73.82851717066096],[-81.77600608745132,216.0565018586415,57.00452235613377],[-117.76910547145546,284.291080529408,78.52403147722455],[-115.15597213924161,293.42096944043175,77.44042240139889],[-114.64389254154453,261.4829033812532,88.74462856336669],[-125.17429009297115,294.9570337095236,100.49784047414104],[-118.40086994328838,289.7506403312352,77.39687207531513],[-121.75938989270065,280.9704503364192,82.32295221482883],[-141.30462738809433,373.03905984117273,117.37901943089382],[-133.1690935109415,338.65062975500155,93.11186576874584],[-123.2266766714684,276.9482945208558,84.8464312237581],[-125.74536888892038,297.9415965413938,90.36938518268923],[-76.07950952177619,196.4451383786413,50.70017453647928],[-129.44664653036105,347.0091283249136,93.25303357381485],[-80.46097775335798,206.7625569107478,57.175539020561004],[-144.56206735119991,367.01945717174743,127.06657404338809],[-86.70440895055833,235.6254915832913,52.02836626841722],[-139.39672913169775,368.82081654427645,119.12995021461867],[-109.82331273271038,248.47247772808387,84.23328996937157],[-135.31068309721007,342.46011568309194,100.99908334142465],[-91.80974267241315,221.65783288454713,57.718665533912414],[-121.36390065733862,287.62417800928733,83.8940206986075],[-103.87300987770735,242.91353381537516,74.50455568171834],[-129.8816993390048,309.0535453536201,97.18095567757273],[-112.03567159012259,254.20819180011506,78.01303020869862],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-106.42615083965103,256.5857657595997,72.35775050943806],[-131.31187837401248,311.4753617813712,94.56311404070446],[-134.55461052317378,326.5344121456276,108.69893682464573],[-148.3504536228715,403.0139809893779,116.34573649280657],[-151.24360018581487,426.5751809603054,129.25515410400968],[-124.47140776111922,295.6149878486314,88.34732494399262],[-137.5477645466814,362.05258307696926,106.01800200046364],[-115.41561847589294,263.5402751676122,89.05661723537888],[-103.59833412552966,238.97705485802163,70.9094414022328],[-122.05101576307926,268.4847068226212,95.46003994760535],[-104.19256573078633,255.89694293552128,69.062394192583],[-148.32768959417825,398.0601338570216,121.1219259311655],[-109.6044451340714,262.09440396020193,77.030095073871],[-93.48735947979193,208.34923551382255,78.27382500829441],[-125.08168134162784,293.9717729382898,93.70528842740724],[-99.50926275745152,262.1055802698036,65.19933659109036],[-94.53330098532633,245.83259988332878,60.85279643998041],[-105.07930205308988,235.13971191388245,81.68510608047026],[-144.66318169902112,385.4904225392372,114.77806247107492],[-98.99404537586294,223.55060368172963,70.54924236077073],[-74.19042866159573,173.63601694405668,65.66863983562848],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-89.09010107129633,218.42665134164676,67.8700052706562],[-107.87380282995456,258.50578260009326,75.22543506432174],[-84.97478058127533,209.65548349572796,61.47241906797842],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-95.37644033997242,231.15835694840717,63.305359709145215],[-96.68993709201155,260.33262066225825,63.89837416411462],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-109.09091548523737,245.62345743887312,84.1000764422912],[-115.53633723524926,255.62441507377363,92.79226820112198],[-79.1029396002986,217.67362276308958,50.93354957603086],[-87.70939605575771,202.22382590145833,67.38268613315532],[-139.9934421333093,410.4243639216388,109.99158305946497],[-76.50590801537489,178.04179148389233,55.77129623692515],[-144.5354890705426,383.05898103780186,123.7102609271302],[-78.8205436977366,196.5570405909744,54.19337878623466],[-111.8466221435331,268.07691965487214,79.73056117409611],[-109.46077028467165,245.45713044598895,88.160470564552],[-85.24013916127434,199.06342575524926,74.72103063592132],[-69.41126725367934,181.33514809955523,48.12314822026814],[-153.50607882989814,435.67789560127625,133.94463528746377],[-74.19042866159573,173.63601694405668,65.66863983562848],[-149.3725509538621,423.3037764496367,123.01384555622832],[-151.42486500994016,419.89485485558725,131.7831952576685],[-74.19042866159573,173.63601694405668,65.66863983562848],[-72.15230142963975,181.44705031188832,51.61635247002352],[-76.50590801537489,178.04179148389233,55.77129623692515],[-107.93904883986086,247.13665893206223,80.30253356168593],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
800,30,0.038527200000000004,0.04424429333333334,0.028994714220650555,0.4855696781576919,0.48813209085004106,0.011994397868549379,0.00773768213085182,0.00784399371755057,9.248522482697817E-4,99,"[[-89.79186684517738,221.29393336013197,61.35666789404665],[-91.42680418557627,221.67813392392486,61.03639049036813],[-110.61603515426262,256.9563664656962,76.93740620198002],[-110.38638792990622,273.74337027830734,72.64261247304812],[-116.17908324219773,277.25347188097317,78.16627191693433],[-121.33294986100717,301.49569002163605,72.26848126470958],[-116.30139271943233,276.8175970321441,73.60811595924939],[-120.64583873769023,283.1345777214989,81.4951632545185],[-101.28203140940848,264.8866046424507,66.0030123887524],[-137.4041114601735,351.80550723173246,113.9919278280473],[-91.27302664487206,222.92350831755144,58.47739139443081],[-115.53633723524926,255.62441507377363,92.79226820112198],[-133.63336899561583,358.12014465559446,95.48918821579174],[-129.98032210305536,314.64084296778793,92.47950029303578],[-78.8205436977366,196.5570405909744,54.19337878623466],[-139.8145551776579,355.40984275317294,112.56007730486343],[-148.3504536228715,403.0139809893779,116.34573649280657],[-110.56995746306826,257.6367268873173,71.08257656709674],[-112.40451260262547,310.62103615767967,70.48373880524744],[-135.77224295162048,342.82235570547425,106.92759616938099],[-127.68036104563825,328.18535838198466,87.60130921935064],[-123.14032541493,310.07383278749546,78.09471188202953],[-84.33850372604022,248.18105234525413,53.089507858976965],[-91.90235142375646,222.643093655781,64.51121758064619],[-128.45860065824456,316.32037145386124,84.62156329016972],[-140.3698895861355,370.5643858848005,112.77080241076804],[-97.28875439789007,241.33677555879297,64.25134126385606],[-122.20457950334611,270.7344053528597,95.36929451733312],[-117.46653899031904,272.8753033084905,80.89202019130222],[-73.65263029960697,182.88680115638232,45.82974548639041],[-127.017269046282,309.0344245744699,86.82646492729273],[-104.19256573078633,255.89694293552128,69.062394192583],[-97.15823944194032,240.85900406875163,63.561929882520786],[-136.28759873822435,359.2609478713747,92.31003303910644],[-100.08040834174344,235.53723623373074,73.37656301175998],[-113.97983243978132,270.61979287161324,75.92296843649775],[-79.05027581371566,221.45627896719193,50.07671522483098],[-121.14938032784512,317.6023334126262,73.82851717066096],[-117.76910547145546,284.291080529408,78.52403147722455],[-118.40086994328838,289.7506403312352,77.39687207531513],[-121.75938989270065,280.9704503364192,82.32295221482883],[-133.1690935109415,338.65062975500155,93.11186576874584],[-123.2266766714684,276.9482945208558,84.8464312237581],[-125.74536888892038,297.9415965413938,90.36938518268923],[-76.07950952177619,196.4451383786413,50.70017453647928],[-80.46097775335798,206.7625569107478,57.175539020561004],[-144.56206735119991,367.01945717174743,127.06657404338809],[-86.70440895055833,235.6254915832913,52.02836626841722],[-109.82331273271038,248.47247772808387,84.23328996937157],[-135.31068309721007,342.46011568309194,100.99908334142465],[-91.80974267241315,221.65783288454713,57.718665533912414],[-103.87300987770735,242.91353381537516,74.50455568171834],[-129.8816993390048,309.0535453536201,97.18095567757273],[-112.03567159012259,254.20819180011506,78.01303020869862],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-106.42615083965103,256.5857657595997,72.35775050943806],[-131.31187837401248,311.4753617813712,94.56311404070446],[-134.55461052317378,326.5344121456276,108.69893682464573],[-148.3504536228715,403.0139809893779,116.34573649280657],[-151.24360018581487,426.5751809603054,129.25515410400968],[-124.47140776111922,295.6149878486314,88.34732494399262],[-137.5477645466814,362.05258307696926,106.01800200046364],[-103.59833412552966,238.97705485802163,70.9094414022328],[-122.05101576307926,268.4847068226212,95.46003994760535],[-104.19256573078633,255.89694293552128,69.062394192583],[-148.32768959417825,398.0601338570216,121.1219259311655],[-93.48735947979193,208.34923551382255,78.27382500829441],[-99.50926275745152,262.1055802698036,65.19933659109036],[-94.53330098532633,245.83259988332878,60.85279643998041],[-105.07930205308988,235.13971191388245,81.68510608047026],[-144.66318169902112,385.4904225392372,114.77806247107492],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-84.97478058127533,209.65548349572796,61.47241906797842],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-95.37644033997242,231.15835694840717,63.305359709145215],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-109.09091548523737,245.62345743887312,84.1000764422912],[-115.53633723524926,255.62441507377363,92.79226820112198],[-79.1029396002986,217.67362276308958,50.93354957603086],[-87.70939605575771,202.22382590145833,67.38268613315532],[-76.50590801537489,178.04179148389233,55.77129623692515],[-78.8205436977366,196.5570405909744,54.19337878623466],[-85.24013916127434,199.06342575524926,74.72103063592132],[-69.41126725367934,181.33514809955523,48.12314822026814],[-153.50607882989814,435.67789560127625,133.94463528746377],[-74.19042866159573,173.63601694405668,65.66863983562848],[-151.42486500994016,419.89485485558725,131.7831952576685],[-74.19042866159573,173.63601694405668,65.66863983562848],[-72.15230142963975,181.44705031188832,51.61635247002352],[-76.50590801537489,178.04179148389233,55.77129623692515],[-107.93904883986086,247.13665893206223,80.30253356168593],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
900,30,0.043207800000000005,0.048994343333333336,0.02997428804139887,0.4971791824129915,0.49917258852302526,0.010716115887007098,0.0068053380419003905,0.006885059427690201,8.74036944586184E-4,99,"[[-132.93886947649972,329.70124741964,95.12632757464277],[-115.75307971994114,273.6624998225816,71.66673456591141],[-106.37865440534017,248.80526105555418,70.38153533821239],[-109.55795415271136,259.06453546856255,70.98467840142864],[-125.31229635531153,314.41834934387305,80.08223252178198],[-78.89175987423633,200.66158069277554,47.34138684646927],[-112.66958203685138,285.44870043214326,67.21057775729427],[-134.22820999990887,334.14387504043174,88.60519673511938],[-94.0448840690153,234.32383813482386,61.22174596147653],[-130.85446984487191,311.7606706282322,84.78705833145546],[-146.41494174913564,368.5980054830866,104.80462440819224],[-112.42960773440299,271.59780170180534,71.17172377060771],[-109.22572925341846,268.6144402006676,70.44803804497471],[-135.5577571097157,355.68822632598466,91.54085151636434],[-126.31457104274688,305.9371810288517,78.69337350147286],[-107.7102106762973,245.6397798691375,72.46514908588107],[-99.1598230887753,229.3092154364896,73.96599039106475],[-144.13383353701144,368.9557584338056,97.06141853325849],[-69.41126725367934,181.33514809955523,48.12314822026814],[-89.79186684517738,221.29393336013197,61.35666789404665],[-91.42680418557627,221.67813392392486,61.03639049036813],[-110.61603515426262,256.9563664656962,76.93740620198002],[-121.33294986100717,301.49569002163605,72.26848126470958],[-116.30139271943233,276.8175970321441,73.60811595924939],[-120.64583873769023,283.1345777214989,81.4951632545185],[-101.28203140940848,264.8866046424507,66.0030123887524],[-91.27302664487206,222.92350831755144,58.47739139443081],[-115.53633723524926,255.62441507377363,92.79226820112198],[-78.8205436977366,196.5570405909744,54.19337878623466],[-139.8145551776579,355.40984275317294,112.56007730486343],[-148.3504536228715,403.0139809893779,116.34573649280657],[-110.56995746306826,257.6367268873173,71.08257656709674],[-135.77224295162048,342.82235570547425,106.92759616938099],[-123.14032541493,310.07383278749546,78.09471188202953],[-91.90235142375646,222.643093655781,64.51121758064619],[-128.45860065824456,316.32037145386124,84.62156329016972],[-97.28875439789007,241.33677555879297,64.25134126385606],[-122.20457950334611,270.7344053528597,95.36929451733312],[-117.46653899031904,272.8753033084905,80.89202019130222],[-73.65263029960697,182.88680115638232,45.82974548639041],[-127.017269046282,309.0344245744699,86.82646492729273],[-104.19256573078633,255.89694293552128,69.062394192583],[-97.15823944194032,240.85900406875163,63.561929882520786],[-136.28759873822435,359.2609478713747,92.31003303910644],[-113.97983243978132,270.61979287161324,75.92296843649775],[-79.05027581371566,221.45627896719193,50.07671522483098],[-121.14938032784512,317.6023334126262,73.82851717066096],[-117.76910547145546,284.291080529408,78.52403147722455],[-118.40086994328838,289.7506403312352,77.39687207531513],[-121.75938989270065,280.9704503364192,82.32295221482883],[-123.2266766714684,276.9482945208558,84.8464312237581],[-125.74536888892038,297.9415965413938,90.36938518268923],[-76.07950952177619,196.4451383786413,50.70017453647928],[-144.56206735119991,367.01945717174743,127.06657404338809],[-86.70440895055833,235.6254915832913,52.02836626841722],[-135.31068309721007,342.46011568309194,100.99908334142465],[-91.80974267241315,221.65783288454713,57.718665533912414],[-129.8816993390048,309.0535453536201,97.18095567757273],[-112.03567159012259,254.20819180011506,78.01303020869862],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-131.31187837401248,311.4753617813712,94.56311404070446],[-134.55461052317378,326.5344121456276,108.69893682464573],[-148.3504536228715,403.0139809893779,116.34573649280657],[-124.47140776111922,295.6149878486314,88.34732494399262],[-103.59833412552966,238.97705485802163,70.9094414022328],[-122.05101576307926,268.4847068226212,95.46003994760535],[-104.19256573078633,255.89694293552128,69.062394192583],[-148.32768959417825,398.0601338570216,121.1219259311655],[-93.48735947979193,208.34923551382255,78.27382500829441],[-94.53330098532633,245.83259988332878,60.85279643998041],[-105.07930205308988,235.13971191388245,81.68510608047026],[-144.66318169902112,385.4904225392372,114.77806247107492],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-84.97478058127533,209.65548349572796,61.47241906797842],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-95.37644033997242,231.15835694840717,63.305359709145215],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-109.09091548523737,245.62345743887312,84.1000764422912],[-115.53633723524926,255.62441507377363,92.79226820112198],[-79.1029396002986,217.67362276308958,50.93354957603086],[-87.70939605575771,202.22382590145833,67.38268613315532],[-76.50590801537489,178.04179148389233,55.77129623692515],[-78.8205436977366,196.5570405909744,54.19337878623466],[-85.24013916127434,199.06342575524926,74.72103063592132],[-69.41126725367934,181.33514809955523,48.12314822026814],[-153.50607882989814,435.67789560127625,133.94463528746377],[-74.19042866159573,173.63601694405668,65.66863983562848],[-151.42486500994016,419.89485485558725,131.7831952576685],[-74.19042866159573,173.63601694405668,65.66863983562848],[-72.15230142963975,181.44705031188832,51.61635247002352],[-76.50590801537489,178.04179148389233,55.77129623692515],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
1000,30,0.04780330000000001,0.053779723333333335,0.03095510600913883,0.5080004616325463,0.508641987690591,0.010005745860344098,0.006225553513662132,0.006209474200860718,7.74918661468044E-4,99,"[[-142.0526197170535,353.1727176881166,94.8999785034632],[-95.80283883357109,212.7550100536582,68.37648140959108],[-138.13859504349384,349.5019431253416,94.89211948560394],[-92.54862362585104,213.54964604682908,61.85705060193995],[-133.50587956307447,334.98093617642564,86.32643541402055],[-99.30947464529119,229.64489709714903,71.22662896488487],[-113.47034835744665,249.7127710815028,76.41956011833692],[-124.476436893866,299.91792495901996,82.02866971188513],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.22251244598453,362.58849100942564,97.86343500924328],[-107.7102106762973,245.6397798691375,72.46514908588107],[-119.19773804731135,273.3297164951112,85.51848919707061],[-110.61707064167874,254.5577807539928,66.47800936780219],[-92.70213933833955,220.25871906024426,59.542776350563095],[-135.8548434718178,336.5450107748791,104.40212050183662],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.22406224409637,206.6346814815016,62.74007328954932],[-101.82508684536982,235.93434790705334,75.16567527281914],[-110.70967939302203,255.54304152522667,73.27056141453598],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-141.04211835357412,361.6409858279187,103.52462273357732],[-92.26324156152454,214.07063901531632,64.15654676685925],[-68.07971098272222,184.5006292859719,46.039534472599456],[-132.93886947649972,329.70124741964,95.12632757464277],[-115.75307971994114,273.6624998225816,71.66673456591141],[-106.37865440534017,248.80526105555418,70.38153533821239],[-125.31229635531153,314.41834934387305,80.08223252178198],[-78.89175987423633,200.66158069277554,47.34138684646927],[-112.66958203685138,285.44870043214326,67.21057775729427],[-134.22820999990887,334.14387504043174,88.60519673511938],[-94.0448840690153,234.32383813482386,61.22174596147653],[-130.85446984487191,311.7606706282322,84.78705833145546],[-146.41494174913564,368.5980054830866,104.80462440819224],[-112.42960773440299,271.59780170180534,71.17172377060771],[-135.5577571097157,355.68822632598466,91.54085151636434],[-126.31457104274688,305.9371810288517,78.69337350147286],[-107.7102106762973,245.6397798691375,72.46514908588107],[-144.13383353701144,368.9557584338056,97.06141853325849],[-121.33294986100717,301.49569002163605,72.26848126470958],[-116.30139271943233,276.8175970321441,73.60811595924939],[-120.64583873769023,283.1345777214989,81.4951632545185],[-91.27302664487206,222.92350831755144,58.47739139443081],[-115.53633723524926,255.62441507377363,92.79226820112198],[-78.8205436977366,196.5570405909744,54.19337878623466],[-148.3504536228715,403.0139809893779,116.34573649280657],[-123.14032541493,310.07383278749546,78.09471188202953],[-128.45860065824456,316.32037145386124,84.62156329016972],[-97.28875439789007,241.33677555879297,64.25134126385606],[-122.20457950334611,270.7344053528597,95.36929451733312],[-117.46653899031904,272.8753033084905,80.89202019130222],[-73.65263029960697,182.88680115638232,45.82974548639041],[-127.017269046282,309.0344245744699,86.82646492729273],[-97.15823944194032,240.85900406875163,63.561929882520786],[-136.28759873822435,359.2609478713747,92.31003303910644],[-113.97983243978132,270.61979287161324,75.92296843649775],[-79.05027581371566,221.45627896719193,50.07671522483098],[-121.14938032784512,317.6023334126262,73.82851717066096],[-118.40086994328838,289.7506403312352,77.39687207531513],[-121.75938989270065,280.9704503364192,82.32295221482883],[-123.2266766714684,276.9482945208558,84.8464312237581],[-125.74536888892038,297.9415965413938,90.36938518268923],[-76.07950952177619,196.4451383786413,50.70017453647928],[-144.56206735119991,367.01945717174743,127.06657404338809],[-86.70440895055833,235.6254915832913,52.02836626841722],[-91.80974267241315,221.65783288454713,57.718665533912414],[-129.8816993390048,309.0535453536201,97.18095567757273],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-131.31187837401248,311.4753617813712,94.56311404070446],[-134.55461052317378,326.5344121456276,108.69893682464573],[-148.3504536228715,403.0139809893779,116.34573649280657],[-103.59833412552966,238.97705485802163,70.9094414022328],[-122.05101576307926,268.4847068226212,95.46003994760535],[-93.48735947979193,208.34923551382255,78.27382500829441],[-94.53330098532633,245.83259988332878,60.85279643998041],[-105.07930205308988,235.13971191388245,81.68510608047026],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-95.37644033997242,231.15835694840717,63.305359709145215],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-109.09091548523737,245.62345743887312,84.1000764422912],[-115.53633723524926,255.62441507377363,92.79226820112198],[-87.70939605575771,202.22382590145833,67.38268613315532],[-76.50590801537489,178.04179148389233,55.77129623692515],[-78.8205436977366,196.5570405909744,54.19337878623466],[-69.41126725367934,181.33514809955523,48.12314822026814],[-153.50607882989814,435.67789560127625,133.94463528746377],[-74.19042866159573,173.63601694405668,65.66863983562848],[-151.42486500994016,419.89485485558725,131.7831952576685],[-74.19042866159573,173.63601694405668,65.66863983562848],[-76.50590801537489,178.04179148389233,55.77129623692515],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
1100,30,0.05243250000000001,0.05860569333333334,0.031965037106511295,0.5169936705688412,0.5161956561860043,0.009131955570543832,0.005705068562924942,0.005567145848762885,8.27696417237781E-4,99,"[[-104.19100944304888,243.919760509323,68.85467008187395],[-128.39594138832834,317.51107898004614,76.87763440453094],[-124.52005885712526,275.14017989269536,85.47195091862979],[-105.85135595805758,261.1762532159624,66.25799341923863],[-105.50872390369294,236.41089543057723,73.2170141072541],[-115.1902766988276,265.76753125808153,74.32072247440867],[-134.9423106886275,308.9407323643529,87.56775027752333],[-99.13008606700046,255.21565316662932,61.39174692378657],[-96.04712342133561,229.8089382946891,64.27453639768007],[-127.26709033373118,296.2620680553205,98.22732218555531],[-86.14491657541117,218.162922351529,57.72486324148798],[-102.08193974714142,252.53949018972546,64.39618463848551],[-115.1111310301424,277.29577212810904,69.30551242634732],[-142.0526197170535,353.1727176881166,94.8999785034632],[-95.80283883357109,212.7550100536582,68.37648140959108],[-138.13859504349384,349.5019431253416,94.89211948560394],[-92.54862362585104,213.54964604682908,61.85705060193995],[-133.50587956307447,334.98093617642564,86.32643541402055],[-113.47034835744665,249.7127710815028,76.41956011833692],[-124.476436893866,299.91792495901996,82.02866971188513],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.22251244598453,362.58849100942564,97.86343500924328],[-107.7102106762973,245.6397798691375,72.46514908588107],[-110.61707064167874,254.5577807539928,66.47800936780219],[-92.70213933833955,220.25871906024426,59.542776350563095],[-135.8548434718178,336.5450107748791,104.40212050183662],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.22406224409637,206.6346814815016,62.74007328954932],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-141.04211835357412,361.6409858279187,103.52462273357732],[-92.26324156152454,214.07063901531632,64.15654676685925],[-68.07971098272222,184.5006292859719,46.039534472599456],[-132.93886947649972,329.70124741964,95.12632757464277],[-115.75307971994114,273.6624998225816,71.66673456591141],[-106.37865440534017,248.80526105555418,70.38153533821239],[-125.31229635531153,314.41834934387305,80.08223252178198],[-78.89175987423633,200.66158069277554,47.34138684646927],[-112.66958203685138,285.44870043214326,67.21057775729427],[-134.22820999990887,334.14387504043174,88.60519673511938],[-94.0448840690153,234.32383813482386,61.22174596147653],[-130.85446984487191,311.7606706282322,84.78705833145546],[-146.41494174913564,368.5980054830866,104.80462440819224],[-112.42960773440299,271.59780170180534,71.17172377060771],[-135.5577571097157,355.68822632598466,91.54085151636434],[-126.31457104274688,305.9371810288517,78.69337350147286],[-107.7102106762973,245.6397798691375,72.46514908588107],[-144.13383353701144,368.9557584338056,97.06141853325849],[-121.33294986100717,301.49569002163605,72.26848126470958],[-116.30139271943233,276.8175970321441,73.60811595924939],[-120.64583873769023,283.1345777214989,81.4951632545185],[-91.27302664487206,222.92350831755144,58.47739139443081],[-115.53633723524926,255.62441507377363,92.79226820112198],[-78.8205436977366,196.5570405909744,54.19337878623466],[-148.3504536228715,403.0139809893779,116.34573649280657],[-123.14032541493,310.07383278749546,78.09471188202953],[-128.45860065824456,316.32037145386124,84.62156329016972],[-122.20457950334611,270.7344053528597,95.36929451733312],[-117.46653899031904,272.8753033084905,80.89202019130222],[-73.65263029960697,182.88680115638232,45.82974548639041],[-136.28759873822435,359.2609478713747,92.31003303910644],[-79.05027581371566,221.45627896719193,50.07671522483098],[-121.14938032784512,317.6023334126262,73.82851717066096],[-118.40086994328838,289.7506403312352,77.39687207531513],[-121.75938989270065,280.9704503364192,82.32295221482883],[-123.2266766714684,276.9482945208558,84.8464312237581],[-76.07950952177619,196.4451383786413,50.70017453647928],[-144.56206735119991,367.01945717174743,127.06657404338809],[-86.70440895055833,235.6254915832913,52.02836626841722],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-134.55461052317378,326.5344121456276,108.69893682464573],[-148.3504536228715,403.0139809893779,116.34573649280657],[-103.59833412552966,238.97705485802163,70.9094414022328],[-122.05101576307926,268.4847068226212,95.46003994760535],[-93.48735947979193,208.34923551382255,78.27382500829441],[-105.07930205308988,235.13971191388245,81.68510608047026],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-95.37644033997242,231.15835694840717,63.305359709145215],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-115.53633723524926,255.62441507377363,92.79226820112198],[-87.70939605575771,202.22382590145833,67.38268613315532],[-76.50590801537489,178.04179148389233,55.77129623692515],[-78.8205436977366,196.5570405909744,54.19337878623466],[-69.41126725367934,181.33514809955523,48.12314822026814],[-153.50607882989814,435.67789560127625,133.94463528746377],[-74.19042866159573,173.63601694405668,65.66863983562848],[-151.42486500994016,419.89485485558725,131.7831952576685],[-74.19042866159573,173.63601694405668,65.66863983562848],[-76.50590801537489,178.04179148389233,55.77129623692515],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
1200,30,0.05704625000000001,0.06339305,0.03302387553437925,0.5222339388407943,0.5215079411966868,0.0085593765654408,0.0050389868982541,0.004933239703269381,7.439857815810451E-4,99,"[[-148.92593731979233,383.92279626549697,126.12920372369635],[-78.89175987423633,200.66158069277554,47.34138684646927],[-118.38367832268995,265.71674995605287,89.23511062656377],[-113.02228305192223,276.54050735310676,69.11695245024885],[-136.37966309271792,339.565888877008,92.01486996859543],[-101.13952483071081,231.03048151916096,68.86989397813352],[-119.75202121339595,291.9584774745059,75.53078015327901],[-96.73344297761425,233.33831900552093,58.55292028987714],[-129.9916031169091,306.7130583688905,90.44821466411389],[-80.03974661203138,213.60274289734892,50.98503650008934],[-84.45518084803766,203.0184618946292,60.8632553255042],[-134.27042574745684,326.53576623322334,97.20994132231145],[-86.70440895055833,235.6254915832913,52.02836626841722],[-85.85362953015938,228.9089277678474,53.61308570069426],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-104.19100944304888,243.919760509323,68.85467008187395],[-128.39594138832834,317.51107898004614,76.87763440453094],[-124.52005885712526,275.14017989269536,85.47195091862979],[-105.85135595805758,261.1762532159624,66.25799341923863],[-105.50872390369294,236.41089543057723,73.2170141072541],[-115.1902766988276,265.76753125808153,74.32072247440867],[-134.9423106886275,308.9407323643529,87.56775027752333],[-99.13008606700046,255.21565316662932,61.39174692378657],[-96.04712342133561,229.8089382946891,64.27453639768007],[-115.1111310301424,277.29577212810904,69.30551242634732],[-142.0526197170535,353.1727176881166,94.8999785034632],[-95.80283883357109,212.7550100536582,68.37648140959108],[-138.13859504349384,349.5019431253416,94.89211948560394],[-92.54862362585104,213.54964604682908,61.85705060193995],[-133.50587956307447,334.98093617642564,86.32643541402055],[-113.47034835744665,249.7127710815028,76.41956011833692],[-124.476436893866,299.91792495901996,82.02866971188513],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.22251244598453,362.58849100942564,97.86343500924328],[-107.7102106762973,245.6397798691375,72.46514908588107],[-110.61707064167874,254.5577807539928,66.47800936780219],[-92.70213933833955,220.25871906024426,59.542776350563095],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-141.04211835357412,361.6409858279187,103.52462273357732],[-92.26324156152454,214.07063901531632,64.15654676685925],[-68.07971098272222,184.5006292859719,46.039534472599456],[-115.75307971994114,273.6624998225816,71.66673456591141],[-106.37865440534017,248.80526105555418,70.38153533821239],[-125.31229635531153,314.41834934387305,80.08223252178198],[-78.89175987423633,200.66158069277554,47.34138684646927],[-112.66958203685138,285.44870043214326,67.21057775729427],[-134.22820999990887,334.14387504043174,88.60519673511938],[-130.85446984487191,311.7606706282322,84.78705833145546],[-146.41494174913564,368.5980054830866,104.80462440819224],[-112.42960773440299,271.59780170180534,71.17172377060771],[-126.31457104274688,305.9371810288517,78.69337350147286],[-107.7102106762973,245.6397798691375,72.46514908588107],[-144.13383353701144,368.9557584338056,97.06141853325849],[-121.33294986100717,301.49569002163605,72.26848126470958],[-116.30139271943233,276.8175970321441,73.60811595924939],[-120.64583873769023,283.1345777214989,81.4951632545185],[-91.27302664487206,222.92350831755144,58.47739139443081],[-78.8205436977366,196.5570405909744,54.19337878623466],[-148.3504536228715,403.0139809893779,116.34573649280657],[-123.14032541493,310.07383278749546,78.09471188202953],[-128.45860065824456,316.32037145386124,84.62156329016972],[-122.20457950334611,270.7344053528597,95.36929451733312],[-117.46653899031904,272.8753033084905,80.89202019130222],[-73.65263029960697,182.88680115638232,45.82974548639041],[-121.14938032784512,317.6023334126262,73.82851717066096],[-121.75938989270065,280.9704503364192,82.32295221482883],[-123.2266766714684,276.9482945208558,84.8464312237581],[-76.07950952177619,196.4451383786413,50.70017453647928],[-144.56206735119991,367.01945717174743,127.06657404338809],[-86.70440895055833,235.6254915832913,52.02836626841722],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-148.3504536228715,403.0139809893779,116.34573649280657],[-103.59833412552966,238.97705485802163,70.9094414022328],[-122.05101576307926,268.4847068226212,95.46003994760535],[-93.48735947979193,208.34923551382255,78.27382500829441],[-105.07930205308988,235.13971191388245,81.68510608047026],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-115.53633723524926,255.62441507377363,92.79226820112198],[-87.70939605575771,202.22382590145833,67.38268613315532],[-76.50590801537489,178.04179148389233,55.77129623692515],[-78.8205436977366,196.5570405909744,54.19337878623466],[-69.41126725367934,181.33514809955523,48.12314822026814],[-153.50607882989814,435.67789560127625,133.94463528746377],[-74.19042866159573,173.63601694405668,65.66863983562848],[-76.50590801537489,178.04179148389233,55.77129623692515],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
1300,30,0.061663800000000005,0.06815888666666667,0.03390064356251839,0.5263712911545538,0.526085716183884,0.007679166329370197,0.004357963603652782,0.004419063005140497,6.957154132624715E-4,99,"[[-135.94055151546553,336.8728817559451,93.97889585868205],[-126.31457104274688,305.9371810288517,78.69337350147286],[-119.44279481165732,261.20999524148306,84.72844159293729],[-124.52005885712526,275.14017989269536,85.47195091862979],[-124.36649511685842,272.89048136245685,85.56269634890202],[-115.03671295856076,263.51783272784303,74.4114679046809],[-122.84477367204762,274.57000984853016,77.70475934603596],[-139.90026322130564,355.737713734239,102.13685266170887],[-128.99207673515713,332.0880095914455,82.02955536660315],[-129.63659318893482,310.905191737206,86.79592246811063],[-135.49062368811866,312.09582957391535,89.50913167086131],[-74.80061703740202,195.82796336095566,49.47339514001049],[-146.77499965192038,379.499731504739,113.54240416916969],[-76.50590801537489,178.04179148389233,55.77129623692515],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-119.75202121339595,291.9584774745059,75.53078015327901],[-90.38062997894566,224.32262214185428,56.65328057778014],[-129.97562089598787,292.50722635611277,92.64639169873962],[-148.92593731979233,383.92279626549697,126.12920372369635],[-78.89175987423633,200.66158069277554,47.34138684646927],[-113.02228305192223,276.54050735310676,69.11695245024885],[-136.37966309271792,339.565888877008,92.01486996859543],[-101.13952483071081,231.03048151916096,68.86989397813352],[-119.75202121339595,291.9584774745059,75.53078015327901],[-96.73344297761425,233.33831900552093,58.55292028987714],[-129.9916031169091,306.7130583688905,90.44821466411389],[-80.03974661203138,213.60274289734892,50.98503650008934],[-84.45518084803766,203.0184618946292,60.8632553255042],[-86.70440895055833,235.6254915832913,52.02836626841722],[-85.85362953015938,228.9089277678474,53.61308570069426],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-104.19100944304888,243.919760509323,68.85467008187395],[-128.39594138832834,317.51107898004614,76.87763440453094],[-124.52005885712526,275.14017989269536,85.47195091862979],[-105.85135595805758,261.1762532159624,66.25799341923863],[-105.50872390369294,236.41089543057723,73.2170141072541],[-115.1902766988276,265.76753125808153,74.32072247440867],[-134.9423106886275,308.9407323643529,87.56775027752333],[-99.13008606700046,255.21565316662932,61.39174692378657],[-96.04712342133561,229.8089382946891,64.27453639768007],[-115.1111310301424,277.29577212810904,69.30551242634732],[-142.0526197170535,353.1727176881166,94.8999785034632],[-95.80283883357109,212.7550100536582,68.37648140959108],[-138.13859504349384,349.5019431253416,94.89211948560394],[-92.54862362585104,213.54964604682908,61.85705060193995],[-133.50587956307447,334.98093617642564,86.32643541402055],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.22251244598453,362.58849100942564,97.86343500924328],[-107.7102106762973,245.6397798691375,72.46514908588107],[-110.61707064167874,254.5577807539928,66.47800936780219],[-92.70213933833955,220.25871906024426,59.542776350563095],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-141.04211835357412,361.6409858279187,103.52462273357732],[-92.26324156152454,214.07063901531632,64.15654676685925],[-115.75307971994114,273.6624998225816,71.66673456591141],[-78.89175987423633,200.66158069277554,47.34138684646927],[-112.66958203685138,285.44870043214326,67.21057775729427],[-134.22820999990887,334.14387504043174,88.60519673511938],[-130.85446984487191,311.7606706282322,84.78705833145546],[-146.41494174913564,368.5980054830866,104.80462440819224],[-126.31457104274688,305.9371810288517,78.69337350147286],[-107.7102106762973,245.6397798691375,72.46514908588107],[-144.13383353701144,368.9557584338056,97.06141853325849],[-121.33294986100717,301.49569002163605,72.26848126470958],[-116.30139271943233,276.8175970321441,73.60811595924939],[-91.27302664487206,222.92350831755144,58.47739139443081],[-122.20457950334611,270.7344053528597,95.36929451733312],[-73.65263029960697,182.88680115638232,45.82974548639041],[-121.14938032784512,317.6023334126262,73.82851717066096],[-123.2266766714684,276.9482945208558,84.8464312237581],[-86.70440895055833,235.6254915832913,52.02836626841722],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-148.3504536228715,403.0139809893779,116.34573649280657],[-103.59833412552966,238.97705485802163,70.9094414022328],[-122.05101576307926,268.4847068226212,95.46003994760535],[-93.48735947979193,208.34923551382255,78.27382500829441],[-105.07930205308988,235.13971191388245,81.68510608047026],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-87.70939605575771,202.22382590145833,67.38268613315532],[-76.50590801537489,178.04179148389233,55.77129623692515],[-78.8205436977366,196.5570405909744,54.19337878623466],[-153.50607882989814,435.67789560127625,133.94463528746377],[-76.50590801537489,178.04179148389233,55.77129623692515],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
1400,30,0.06631245000000001,0.07290188,0.034828068018188815,0.5306965106210073,0.5300563931755469,0.006751488093237791,0.0039063438867919615,0.003992853062094158,6.34814858782489E-4,99,"[[-105.28038464453901,236.28230928849004,65.98459679925973],[-134.7185597923087,332.72387999209434,81.72902095012185],[-144.13383353701144,368.9557584338056,97.06141853325849],[-93.27152934725706,262.9674399790391,56.26793829903201],[-128.4276321607975,296.0804406155053,84.89997853103996],[-142.7549597649495,343.90464325486863,92.25472969947128],[-118.1112385407002,264.37547642789974,82.64482784526861],[-137.3803009496568,329.48509282872004,87.86777007768409],[-118.65347061431953,265.7385440167671,77.0037181171516],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-74.19042866159573,173.63601694405668,65.66863983562848],[-147.24134064079206,376.9465682731497,101.51472277864362],[-113.02228305192223,276.54050735310676,69.11695245024885],[-78.89175987423633,200.66158069277554,47.34138684646927],[-105.2516822197537,251.3901882209515,64.55572515895653],[-139.17446217645735,329.14683787079986,102.31598986184528],[-91.37058306738243,223.42420024666094,57.45916260289441],[-81.65242883866094,194.8313102490517,50.49038555027023],[-129.60562469148778,290.6652608988501,87.07433770898088],[-104.39998815082076,244.68540926117944,65.01823491696577],[-126.31457104274688,305.9371810288517,78.69337350147286],[-119.44279481165732,261.20999524148306,84.72844159293729],[-124.52005885712526,275.14017989269536,85.47195091862979],[-124.36649511685842,272.89048136245685,85.56269634890202],[-115.03671295856076,263.51783272784303,74.4114679046809],[-122.84477367204762,274.57000984853016,77.70475934603596],[-135.49062368811866,312.09582957391535,89.50913167086131],[-146.77499965192038,379.499731504739,113.54240416916969],[-76.50590801537489,178.04179148389233,55.77129623692515],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-119.75202121339595,291.9584774745059,75.53078015327901],[-90.38062997894566,224.32262214185428,56.65328057778014],[-129.97562089598787,292.50722635611277,92.64639169873962],[-148.92593731979233,383.92279626549697,126.12920372369635],[-78.89175987423633,200.66158069277554,47.34138684646927],[-113.02228305192223,276.54050735310676,69.11695245024885],[-136.37966309271792,339.565888877008,92.01486996859543],[-101.13952483071081,231.03048151916096,68.86989397813352],[-119.75202121339595,291.9584774745059,75.53078015327901],[-96.73344297761425,233.33831900552093,58.55292028987714],[-84.45518084803766,203.0184618946292,60.8632553255042],[-86.70440895055833,235.6254915832913,52.02836626841722],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-128.39594138832834,317.51107898004614,76.87763440453094],[-124.52005885712526,275.14017989269536,85.47195091862979],[-105.50872390369294,236.41089543057723,73.2170141072541],[-115.1902766988276,265.76753125808153,74.32072247440867],[-134.9423106886275,308.9407323643529,87.56775027752333],[-99.13008606700046,255.21565316662932,61.39174692378657],[-115.1111310301424,277.29577212810904,69.30551242634732],[-142.0526197170535,353.1727176881166,94.8999785034632],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.22251244598453,362.58849100942564,97.86343500924328],[-107.7102106762973,245.6397798691375,72.46514908588107],[-110.61707064167874,254.5577807539928,66.47800936780219],[-92.70213933833955,220.25871906024426,59.542776350563095],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-92.26324156152454,214.07063901531632,64.15654676685925],[-115.75307971994114,273.6624998225816,71.66673456591141],[-78.89175987423633,200.66158069277554,47.34138684646927],[-112.66958203685138,285.44870043214326,67.21057775729427],[-130.85446984487191,311.7606706282322,84.78705833145546],[-146.41494174913564,368.5980054830866,104.80462440819224],[-126.31457104274688,305.9371810288517,78.69337350147286],[-107.7102106762973,245.6397798691375,72.46514908588107],[-144.13383353701144,368.9557584338056,97.06141853325849],[-121.33294986100717,301.49569002163605,72.26848126470958],[-73.65263029960697,182.88680115638232,45.82974548639041],[-121.14938032784512,317.6023334126262,73.82851717066096],[-123.2266766714684,276.9482945208558,84.8464312237581],[-86.70440895055833,235.6254915832913,52.02836626841722],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-122.05101576307926,268.4847068226212,95.46003994760535],[-93.48735947979193,208.34923551382255,78.27382500829441],[-105.07930205308988,235.13971191388245,81.68510608047026],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-146.1054828091691,392.05328212976207,109.38911972394531],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-87.70939605575771,202.22382590145833,67.38268613315532],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377],[-76.50590801537489,178.04179148389233,55.77129623692515],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
1500,30,0.07101860000000002,0.07769344,0.03577897689755237,0.5347308042607426,0.5339070941390088,0.006441787430557824,0.0034966725051273993,0.0036231782905112643,6.698305718136602E-4,99,"[[-81.74503759000424,195.81657102028558,57.28293759700401],[-142.80227726605432,372.1212396202223,94.97780478558981],[-132.43666616099466,303.04900512417385,91.69077062102927],[-123.7024350150952,282.02737085281694,72.74103622203309],[-134.9423106886275,308.9407323643529,87.56775027752333],[-78.89175987423633,200.66158069277554,47.34138684646927],[-118.55591419180915,265.2378520876576,78.02194690868802],[-119.98502688527665,262.5730628303504,79.08733186482029],[-127.65556826498752,316.7084910336843,77.1198678103005],[-122.76562800336241,286.0982507185576,72.68954929797464],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-101.13952483071081,231.03048151916096,68.86989397813352],[-143.2239797458284,343.7090510887238,96.84165597061612],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-134.7185597923087,332.72387999209434,81.72902095012185],[-144.13383353701144,368.9557584338056,97.06141853325849],[-128.4276321607975,296.0804406155053,84.89997853103996],[-142.7549597649495,343.90464325486863,92.25472969947128],[-137.3803009496568,329.48509282872004,87.86777007768409],[-118.65347061431953,265.7385440167671,77.0037181171516],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-78.89175987423633,200.66158069277554,47.34138684646927],[-105.2516822197537,251.3901882209515,64.55572515895653],[-139.17446217645735,329.14683787079986,102.31598986184528],[-91.37058306738243,223.42420024666094,57.45916260289441],[-81.65242883866094,194.8313102490517,50.49038555027023],[-129.60562469148778,290.6652608988501,87.07433770898088],[-104.39998815082076,244.68540926117944,65.01823491696577],[-126.31457104274688,305.9371810288517,78.69337350147286],[-119.44279481165732,261.20999524148306,84.72844159293729],[-124.52005885712526,275.14017989269536,85.47195091862979],[-124.36649511685842,272.89048136245685,85.56269634890202],[-115.03671295856076,263.51783272784303,74.4114679046809],[-122.84477367204762,274.57000984853016,77.70475934603596],[-135.49062368811866,312.09582957391535,89.50913167086131],[-146.77499965192038,379.499731504739,113.54240416916969],[-76.50590801537489,178.04179148389233,55.77129623692515],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-90.38062997894566,224.32262214185428,56.65328057778014],[-129.97562089598787,292.50722635611277,92.64639169873962],[-148.92593731979233,383.92279626549697,126.12920372369635],[-78.89175987423633,200.66158069277554,47.34138684646927],[-101.13952483071081,231.03048151916096,68.86989397813352],[-96.73344297761425,233.33831900552093,58.55292028987714],[-86.70440895055833,235.6254915832913,52.02836626841722],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-128.39594138832834,317.51107898004614,76.87763440453094],[-124.52005885712526,275.14017989269536,85.47195091862979],[-105.50872390369294,236.41089543057723,73.2170141072541],[-134.9423106886275,308.9407323643529,87.56775027752333],[-99.13008606700046,255.21565316662932,61.39174692378657],[-115.1111310301424,277.29577212810904,69.30551242634732],[-142.0526197170535,353.1727176881166,94.8999785034632],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.22251244598453,362.58849100942564,97.86343500924328],[-107.7102106762973,245.6397798691375,72.46514908588107],[-110.61707064167874,254.5577807539928,66.47800936780219],[-92.70213933833955,220.25871906024426,59.542776350563095],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-92.26324156152454,214.07063901531632,64.15654676685925],[-115.75307971994114,273.6624998225816,71.66673456591141],[-78.89175987423633,200.66158069277554,47.34138684646927],[-112.66958203685138,285.44870043214326,67.21057775729427],[-130.85446984487191,311.7606706282322,84.78705833145546],[-146.41494174913564,368.5980054830866,104.80462440819224],[-126.31457104274688,305.9371810288517,78.69337350147286],[-107.7102106762973,245.6397798691375,72.46514908588107],[-144.13383353701144,368.9557584338056,97.06141853325849],[-121.33294986100717,301.49569002163605,72.26848126470958],[-73.65263029960697,182.88680115638232,45.82974548639041],[-86.70440895055833,235.6254915832913,52.02836626841722],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-93.48735947979193,208.34923551382255,78.27382500829441],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-85.9547514015575,216.67696965118563,51.950539986290615],[-62.55945545242044,182.3318012114592,47.1061578100084],[-75.17435174441776,181.207272670309,53.68768248925647],[-87.70939605575771,202.22382590145833,67.38268613315532],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377],[-76.50590801537489,178.04179148389233,55.77129623692515],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
1600,30,0.07570055,0.08249203666666667,0.03670215154715032,0.5385318006057048,0.5370038444219659,0.005779363837014676,0.0032855931542579726,0.0033155460711012485,7.284130953749121E-4,99,"[[-85.9547514015575,216.67696965118563,51.950539986290615],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-126.75234697571985,295.51027057134013,77.13278695844613],[-134.22832419497965,318.12064487427915,81.4010979108452],[-129.70318111399814,291.16595282795964,86.05610891744448],[-122.99833741231447,276.81970837876867,77.61401391576372],[-101.53362674765025,249.38439298016297,62.45480324514754],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-128.001192129104,316.60568030072216,74.84550758092071],[-135.55988046593677,314.95516368786247,83.48471165851387],[-122.76562800336241,286.0982507185576,72.68954929797464],[-147.82378445286906,388.83688794939076,115.24370021666107],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.5398065962108,240.62759610278047,65.73450004210969],[-115.59121419077974,269.8179049374006,70.89860253152504],[-132.43666616099466,303.04900512417385,91.69077062102927],[-123.7024350150952,282.02737085281694,72.74103622203309],[-134.9423106886275,308.9407323643529,87.56775027752333],[-78.89175987423633,200.66158069277554,47.34138684646927],[-118.55591419180915,265.2378520876576,78.02194690868802],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.76562800336241,286.0982507185576,72.68954929797464],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-101.13952483071081,231.03048151916096,68.86989397813352],[-143.2239797458284,343.7090510887238,96.84165597061612],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-134.7185597923087,332.72387999209434,81.72902095012185],[-144.13383353701144,368.9557584338056,97.06141853325849],[-142.7549597649495,343.90464325486863,92.25472969947128],[-137.3803009496568,329.48509282872004,87.86777007768409],[-118.65347061431953,265.7385440167671,77.0037181171516],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-78.89175987423633,200.66158069277554,47.34138684646927],[-105.2516822197537,251.3901882209515,64.55572515895653],[-139.17446217645735,329.14683787079986,102.31598986184528],[-91.37058306738243,223.42420024666094,57.45916260289441],[-81.65242883866094,194.8313102490517,50.49038555027023],[-129.60562469148778,290.6652608988501,87.07433770898088],[-104.39998815082076,244.68540926117944,65.01823491696577],[-119.44279481165732,261.20999524148306,84.72844159293729],[-124.36649511685842,272.89048136245685,85.56269634890202],[-115.03671295856076,263.51783272784303,74.4114679046809],[-122.84477367204762,274.57000984853016,77.70475934603596],[-135.49062368811866,312.09582957391535,89.50913167086131],[-76.50590801537489,178.04179148389233,55.77129623692515],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-90.38062997894566,224.32262214185428,56.65328057778014],[-129.97562089598787,292.50722635611277,92.64639169873962],[-78.89175987423633,200.66158069277554,47.34138684646927],[-101.13952483071081,231.03048151916096,68.86989397813352],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-128.39594138832834,317.51107898004614,76.87763440453094],[-124.52005885712526,275.14017989269536,85.47195091862979],[-105.50872390369294,236.41089543057723,73.2170141072541],[-134.9423106886275,308.9407323643529,87.56775027752333],[-115.1111310301424,277.29577212810904,69.30551242634732],[-142.0526197170535,353.1727176881166,94.8999785034632],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-92.70213933833955,220.25871906024426,59.542776350563095],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-115.75307971994114,273.6624998225816,71.66673456591141],[-78.89175987423633,200.66158069277554,47.34138684646927],[-112.66958203685138,285.44870043214326,67.21057775729427],[-146.41494174913564,368.5980054830866,104.80462440819224],[-107.7102106762973,245.6397798691375,72.46514908588107],[-144.13383353701144,368.9557584338056,97.06141853325849],[-121.33294986100717,301.49569002163605,72.26848126470958],[-73.65263029960697,182.88680115638232,45.82974548639041],[-86.70440895055833,235.6254915832913,52.02836626841722],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-93.48735947979193,208.34923551382255,78.27382500829441],[-98.99404537586294,223.55060368172963,70.54924236077073],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377],[-76.50590801537489,178.04179148389233,55.77129623692515],[-62.55945545242044,182.3318012114592,47.1061578100084]]"
1700,30,0.0803682,0.08726639333333334,0.03768501192771959,0.5410479858740659,0.5397358286651854,0.005075708244361742,0.0029901684961863356,0.002998243035404429,6.406554751830621E-4,99,"[[-98.32442120024315,234.51812463339473,60.38643728039578],[-91.80974267241315,221.65783288454713,57.718665533912414],[-128.08390324667695,292.3447893849234,79.21640070611481],[-117.0449693425613,293.9740893435546,66.10345111992103],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-116.5103714272042,277.5832457840005,69.77168079434121],[-140.48358077113784,326.63564980883626,84.31896641447861],[-107.7102106762973,245.6397798691375,72.46514908588107],[-121.58763547267213,291.5134304352128,70.51519012003371],[-122.84477367204762,274.57000984853016,77.70475934603596],[-97.77961718424486,230.6938307875915,62.93603020246513],[-84.62319513060038,219.8424508376023,49.86692623862193],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-85.9547514015575,216.67696965118563,51.950539986290615],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-85.9547514015575,216.67696965118563,51.950539986290615],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-126.75234697571985,295.51027057134013,77.13278695844613],[-134.22832419497965,318.12064487427915,81.4010979108452],[-129.70318111399814,291.16595282795964,86.05610891744448],[-122.99833741231447,276.81970837876867,77.61401391576372],[-101.53362674765025,249.38439298016297,62.45480324514754],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-128.001192129104,316.60568030072216,74.84550758092071],[-135.55988046593677,314.95516368786247,83.48471165851387],[-122.76562800336241,286.0982507185576,72.68954929797464],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.5398065962108,240.62759610278047,65.73450004210969],[-115.59121419077974,269.8179049374006,70.89860253152504],[-123.7024350150952,282.02737085281694,72.74103622203309],[-134.9423106886275,308.9407323643529,87.56775027752333],[-78.89175987423633,200.66158069277554,47.34138684646927],[-118.55591419180915,265.2378520876576,78.02194690868802],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.76562800336241,286.0982507185576,72.68954929797464],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-143.2239797458284,343.7090510887238,96.84165597061612],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-134.7185597923087,332.72387999209434,81.72902095012185],[-144.13383353701144,368.9557584338056,97.06141853325849],[-142.7549597649495,343.90464325486863,92.25472969947128],[-118.65347061431953,265.7385440167671,77.0037181171516],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-78.89175987423633,200.66158069277554,47.34138684646927],[-105.2516822197537,251.3901882209515,64.55572515895653],[-91.37058306738243,223.42420024666094,57.45916260289441],[-81.65242883866094,194.8313102490517,50.49038555027023],[-129.60562469148778,290.6652608988501,87.07433770898088],[-104.39998815082076,244.68540926117944,65.01823491696577],[-119.44279481165732,261.20999524148306,84.72844159293729],[-124.36649511685842,272.89048136245685,85.56269634890202],[-122.84477367204762,274.57000984853016,77.70475934603596],[-135.49062368811866,312.09582957391535,89.50913167086131],[-76.50590801537489,178.04179148389233,55.77129623692515],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-78.89175987423633,200.66158069277554,47.34138684646927],[-101.13952483071081,231.03048151916096,68.86989397813352],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-105.50872390369294,236.41089543057723,73.2170141072541],[-134.9423106886275,308.9407323643529,87.56775027752333],[-115.1111310301424,277.29577212810904,69.30551242634732],[-142.0526197170535,353.1727176881166,94.8999785034632],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-92.70213933833955,220.25871906024426,59.542776350563095],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-78.89175987423633,200.66158069277554,47.34138684646927],[-146.41494174913564,368.5980054830866,104.80462440819224],[-144.13383353701144,368.9557584338056,97.06141853325849],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377],[-76.50590801537489,178.04179148389233,55.77129623692515]]"
1800,30,0.08509745,0.09206322333333333,0.038673053112271975,0.5426278469911414,0.5419533609981164,0.00432430662069639,0.0027761079831719335,0.0027302556569247798,6.060686280267117E-4,99,"[[-124.58931563494338,277.99951400664247,79.44753090628237],[-97.47232393105214,225.2301321678029,62.69130535790468],[-118.65347061431953,265.7385440167671,77.0037181171516],[-87.99477812008422,201.70283293297106,65.08318996823601],[-113.62601101891843,278.2115547842872,67.31264410895086],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.6898228621695,320.55034678292736,102.074247016048],[-108.04813950282123,261.2803831696989,64.69635928652599],[-100.54684951319159,226.08777586785962,70.92466529849239],[-98.32442120024315,234.51812463339473,60.38643728039578],[-91.80974267241315,221.65783288454713,57.718665533912414],[-128.08390324667695,292.3447893849234,79.21640070611481],[-117.0449693425613,293.9740893435546,66.10345111992103],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-116.5103714272042,277.5832457840005,69.77168079434121],[-140.48358077113784,326.63564980883626,84.31896641447861],[-121.58763547267213,291.5134304352128,70.51519012003371],[-122.84477367204762,274.57000984853016,77.70475934603596],[-84.62319513060038,219.8424508376023,49.86692623862193],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-85.9547514015575,216.67696965118563,51.950539986290615],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-85.9547514015575,216.67696965118563,51.950539986290615],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-126.75234697571985,295.51027057134013,77.13278695844613],[-134.22832419497965,318.12064487427915,81.4010979108452],[-129.70318111399814,291.16595282795964,86.05610891744448],[-101.53362674765025,249.38439298016297,62.45480324514754],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-128.001192129104,316.60568030072216,74.84550758092071],[-135.55988046593677,314.95516368786247,83.48471165851387],[-122.76562800336241,286.0982507185576,72.68954929797464],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.5398065962108,240.62759610278047,65.73450004210969],[-115.59121419077974,269.8179049374006,70.89860253152504],[-123.7024350150952,282.02737085281694,72.74103622203309],[-134.9423106886275,308.9407323643529,87.56775027752333],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.76562800336241,286.0982507185576,72.68954929797464],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-143.2239797458284,343.7090510887238,96.84165597061612],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-134.7185597923087,332.72387999209434,81.72902095012185],[-144.13383353701144,368.9557584338056,97.06141853325849],[-142.7549597649495,343.90464325486863,92.25472969947128],[-118.65347061431953,265.7385440167671,77.0037181171516],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-78.89175987423633,200.66158069277554,47.34138684646927],[-105.2516822197537,251.3901882209515,64.55572515895653],[-91.37058306738243,223.42420024666094,57.45916260289441],[-81.65242883866094,194.8313102490517,50.49038555027023],[-129.60562469148778,290.6652608988501,87.07433770898088],[-104.39998815082076,244.68540926117944,65.01823491696577],[-119.44279481165732,261.20999524148306,84.72844159293729],[-124.36649511685842,272.89048136245685,85.56269634890202],[-122.84477367204762,274.57000984853016,77.70475934603596],[-135.49062368811866,312.09582957391535,89.50913167086131],[-76.50590801537489,178.04179148389233,55.77129623692515],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-78.89175987423633,200.66158069277554,47.34138684646927],[-101.13952483071081,231.03048151916096,68.86989397813352],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-105.50872390369294,236.41089543057723,73.2170141072541],[-134.9423106886275,308.9407323643529,87.56775027752333],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-78.89175987423633,200.66158069277554,47.34138684646927],[-146.41494174913564,368.5980054830866,104.80462440819224],[-144.13383353701144,368.9557584338056,97.06141853325849],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-80.22331614519345,197.49609950635886,49.425000594137956],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
1900,30,0.08974760000000001,0.09687273,0.03973379549174862,0.544346880605334,0.5441868196627053,0.004055266898772566,0.0024511173367669113,0.0025568499487228454,5.95077332122554E-4,99,"[[-138.71185722061392,326.31961164230336,89.95138382535276],[-105.90966139564506,240.4612691098963,69.79489416437049],[-121.58763547267213,291.5134304352128,70.51519012003371],[-105.87305996205824,241.22501493979138,63.92982547890089],[-127.34502229323908,300.4529762226415,75.07801563808728],[-117.1877564872652,269.16707910396934,70.07326447554972],[-115.89437430160835,270.9751937321298,69.44774478067802],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-121.43407173240529,289.2637319049743,70.60593555030594],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-80.32087256770382,197.9967914354684,48.40677180260155],[-142.00530221594866,324.95612132276295,92.17690341734468],[-124.58931563494338,277.99951400664247,79.44753090628237],[-97.47232393105214,225.2301321678029,62.69130535790468],[-118.65347061431953,265.7385440167671,77.0037181171516],[-87.99477812008422,201.70283293297106,65.08318996823601],[-113.62601101891843,278.2115547842872,67.31264410895086],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.6898228621695,320.55034678292736,102.074247016048],[-108.04813950282123,261.2803831696989,64.69635928652599],[-100.54684951319159,226.08777586785962,70.92466529849239],[-98.32442120024315,234.51812463339473,60.38643728039578],[-91.80974267241315,221.65783288454713,57.718665533912414],[-128.08390324667695,292.3447893849234,79.21640070611481],[-117.0449693425613,293.9740893435546,66.10345111992103],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-84.62319513060038,219.8424508376023,49.86692623862193],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-85.9547514015575,216.67696965118563,51.950539986290615],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-85.9547514015575,216.67696965118563,51.950539986290615],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-134.22832419497965,318.12064487427915,81.4010979108452],[-129.70318111399814,291.16595282795964,86.05610891744448],[-101.53362674765025,249.38439298016297,62.45480324514754],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-128.001192129104,316.60568030072216,74.84550758092071],[-135.55988046593677,314.95516368786247,83.48471165851387],[-122.76562800336241,286.0982507185576,72.68954929797464],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.5398065962108,240.62759610278047,65.73450004210969],[-123.7024350150952,282.02737085281694,72.74103622203309],[-134.9423106886275,308.9407323643529,87.56775027752333],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.76562800336241,286.0982507185576,72.68954929797464],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-143.2239797458284,343.7090510887238,96.84165597061612],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-142.7549597649495,343.90464325486863,92.25472969947128],[-118.65347061431953,265.7385440167671,77.0037181171516],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-91.37058306738243,223.42420024666094,57.45916260289441],[-81.65242883866094,194.8313102490517,50.49038555027023],[-119.44279481165732,261.20999524148306,84.72844159293729],[-124.36649511685842,272.89048136245685,85.56269634890202],[-122.84477367204762,274.57000984853016,77.70475934603596],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-78.89175987423633,200.66158069277554,47.34138684646927],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-105.50872390369294,236.41089543057723,73.2170141072541],[-134.9423106886275,308.9407323643529,87.56775027752333],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-78.89175987423633,200.66158069277554,47.34138684646927],[-146.41494174913564,368.5980054830866,104.80462440819224],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-149.68200989382862,399.8484998029612,118.42935024047524],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2000,30,0.09441265000000001,0.10169617666666668,0.04076163154553035,0.5466443104734271,0.545726892017376,0.003750192824054812,0.002340208832158572,0.0023934364663094295,5.191152901928732E-4,99,"[[-78.89175987423633,200.66158069277554,47.34138684646927],[-107.70400780860767,270.2939686867409,62.590101042108664],[-105.87305996205824,241.22501493979138,63.92982547890089],[-78.89175987423633,200.66158069277554,47.34138684646927],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-112.26405618206411,257.48659298299555,69.239009719585],[-133.4205892438167,310.62026085042623,79.70981327465726],[-97.47232393105214,225.2301321678029,62.69130535790468],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-149.15534072382619,385.6714067629741,117.32731396432975],[-141.42340349399237,347.0701244412853,90.1711159518026],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-138.71185722061392,326.31961164230336,89.95138382535276],[-121.58763547267213,291.5134304352128,70.51519012003371],[-105.87305996205824,241.22501493979138,63.92982547890089],[-127.34502229323908,300.4529762226415,75.07801563808728],[-117.1877564872652,269.16707910396934,70.07326447554972],[-115.89437430160835,270.9751937321298,69.44774478067802],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-121.43407173240529,289.2637319049743,70.60593555030594],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-80.32087256770382,197.9967914354684,48.40677180260155],[-142.00530221594866,324.95612132276295,92.17690341734468],[-124.58931563494338,277.99951400664247,79.44753090628237],[-97.47232393105214,225.2301321678029,62.69130535790468],[-87.99477812008422,201.70283293297106,65.08318996823601],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.6898228621695,320.55034678292736,102.074247016048],[-98.32442120024315,234.51812463339473,60.38643728039578],[-91.80974267241315,221.65783288454713,57.718665533912414],[-117.0449693425613,293.9740893435546,66.10345111992103],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-84.62319513060038,219.8424508376023,49.86692623862193],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-85.9547514015575,216.67696965118563,51.950539986290615],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-85.9547514015575,216.67696965118563,51.950539986290615],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-134.22832419497965,318.12064487427915,81.4010979108452],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-135.55988046593677,314.95516368786247,83.48471165851387],[-122.76562800336241,286.0982507185576,72.68954929797464],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.5398065962108,240.62759610278047,65.73450004210969],[-123.7024350150952,282.02737085281694,72.74103622203309],[-134.9423106886275,308.9407323643529,87.56775027752333],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.76562800336241,286.0982507185576,72.68954929797464],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-142.7549597649495,343.90464325486863,92.25472969947128],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-81.65242883866094,194.8313102490517,50.49038555027023],[-119.44279481165732,261.20999524148306,84.72844159293729],[-124.36649511685842,272.89048136245685,85.56269634890202],[-122.84477367204762,274.57000984853016,77.70475934603596],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2100,30,0.09905575,0.10650441000000001,0.041808479380980805,0.5475382147588892,0.5467084927017036,0.0032714234885631408,0.0021760163167953467,0.0021833591368523586,4.5827836224631216E-4,99,"[[-92.62299366965435,231.7869599302717,54.527566302501754],[-80.32087256770382,197.9967914354684,48.40677180260155],[-123.43744898956686,279.5127154998316,75.6499880256771],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-132.63734597235074,316.94083924640535,79.56758092032656],[-115.85620021630808,272.332560290386,67.98965072788104],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-130.95559171627005,299.52871251157046,83.12451261705182],[-107.70400780860767,270.2939686867409,62.590101042108664],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-112.26405618206411,257.48659298299555,69.239009719585],[-133.4205892438167,310.62026085042623,79.70981327465726],[-97.47232393105214,225.2301321678029,62.69130535790468],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-138.71185722061392,326.31961164230336,89.95138382535276],[-121.58763547267213,291.5134304352128,70.51519012003371],[-105.87305996205824,241.22501493979138,63.92982547890089],[-127.34502229323908,300.4529762226415,75.07801563808728],[-117.1877564872652,269.16707910396934,70.07326447554972],[-115.89437430160835,270.9751937321298,69.44774478067802],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-121.43407173240529,289.2637319049743,70.60593555030594],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-80.32087256770382,197.9967914354684,48.40677180260155],[-142.00530221594866,324.95612132276295,92.17690341734468],[-124.58931563494338,277.99951400664247,79.44753090628237],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.6898228621695,320.55034678292736,102.074247016048],[-98.32442120024315,234.51812463339473,60.38643728039578],[-91.80974267241315,221.65783288454713,57.718665533912414],[-117.0449693425613,293.9740893435546,66.10345111992103],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-85.9547514015575,216.67696965118563,51.950539986290615],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.5398065962108,240.62759610278047,65.73450004210969],[-123.7024350150952,282.02737085281694,72.74103622203309],[-134.9423106886275,308.9407323643529,87.56775027752333],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.76562800336241,286.0982507185576,72.68954929797464],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-142.7549597649495,343.90464325486863,92.25472969947128],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-102.65544618792502,241.2559051030672,63.275463356719364],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-149.15534072382619,385.6714067629741,117.32731396432975],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2200,30,0.10366635,0.11120713666666668,0.042100527308938526,0.5480826088842812,0.5476868157685384,0.003016878718299374,0.0019102968456584663,0.0020304653957631267,5.099781462591567E-4,99,"[[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-134.9423106886275,308.9407323643529,87.56775027752333],[-112.20804886430764,255.73758638186655,68.31152635832082],[-105.87305996205824,241.22501493979138,63.92982547890089],[-92.04109494769806,253.90096304879407,52.521778836959676],[-76.50590801537489,178.04179148389233,55.77129623692515],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-80.32087256770382,197.9967914354684,48.40677180260155],[-123.43744898956686,279.5127154998316,75.6499880256771],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-115.85620021630808,272.332560290386,67.98965072788104],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-107.70400780860767,270.2939686867409,62.590101042108664],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-97.47232393105214,225.2301321678029,62.69130535790468],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-138.71185722061392,326.31961164230336,89.95138382535276],[-121.58763547267213,291.5134304352128,70.51519012003371],[-105.87305996205824,241.22501493979138,63.92982547890089],[-127.34502229323908,300.4529762226415,75.07801563808728],[-117.1877564872652,269.16707910396934,70.07326447554972],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-121.43407173240529,289.2637319049743,70.60593555030594],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-80.32087256770382,197.9967914354684,48.40677180260155],[-142.00530221594866,324.95612132276295,92.17690341734468],[-124.58931563494338,277.99951400664247,79.44753090628237],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.6898228621695,320.55034678292736,102.074247016048],[-98.32442120024315,234.51812463339473,60.38643728039578],[-117.0449693425613,293.9740893435546,66.10345111992103],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.5398065962108,240.62759610278047,65.73450004210969],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.76562800336241,286.0982507185576,72.68954929797464],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-142.7549597649495,343.90464325486863,92.25472969947128],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2300,30,0.10820120000000001,0.11585585333333334,0.042297809825542355,0.5489264210241434,0.54836673956492,0.002787553903241766,0.0017946910805593148,0.0018510838982520534,4.7911416709833446E-4,99,"[[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-122.37087874413808,285.1928520392336,70.65742247436441],[-123.7024350150952,282.02737085281694,72.74103622203309],[-129.70318111399814,291.16595282795964,86.05610891744448],[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-134.9423106886275,308.9407323643529,87.56775027752333],[-112.20804886430764,255.73758638186655,68.31152635832082],[-105.87305996205824,241.22501493979138,63.92982547890089],[-92.04109494769806,253.90096304879407,52.521778836959676],[-76.50590801537489,178.04179148389233,55.77129623692515],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-80.32087256770382,197.9967914354684,48.40677180260155],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-115.85620021630808,272.332560290386,67.98965072788104],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-97.47232393105214,225.2301321678029,62.69130535790468],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-138.71185722061392,326.31961164230336,89.95138382535276],[-105.87305996205824,241.22501493979138,63.92982547890089],[-127.34502229323908,300.4529762226415,75.07801563808728],[-117.1877564872652,269.16707910396934,70.07326447554972],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-80.32087256770382,197.9967914354684,48.40677180260155],[-142.00530221594866,324.95612132276295,92.17690341734468],[-124.58931563494338,277.99951400664247,79.44753090628237],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.6898228621695,320.55034678292736,102.074247016048],[-98.32442120024315,234.51812463339473,60.38643728039578],[-117.0449693425613,293.9740893435546,66.10345111992103],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.5398065962108,240.62759610278047,65.73450004210969],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-66.80081849834805,183.88345426828627,44.812755076130664],[-122.84477367204762,274.57000984853016,77.70475934603596],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-142.7549597649495,343.90464325486863,92.25472969947128],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-147.24134064079206,376.9465682731497,101.51472277864362],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-113.47034835744665,249.7127710815028,76.41956011833692],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2400,30,0.11282220000000001,0.12055926333333333,0.04250693189952291,0.5490772814243481,0.5486683959399276,0.0028099080324733624,0.0016785621502257804,0.0016763910250208128,4.758950372345212E-4,99,"[[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-122.37087874413808,285.1928520392336,70.65742247436441],[-129.43387027145926,301.2082409976437,75.26657561418577],[-86.0338970702427,205.14872878115818,56.965750034351956],[-142.7549597649495,343.90464325486863,92.25472969947128],[-73.65263029960697,182.88680115638232,45.82974548639041],[-133.82611509860396,338.58236829957394,77.68138131236655],[-129.51301594014447,289.68000012761627,80.28178566224709],[-108.54664805224556,238.032284960529,75.5853053623722],[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-122.37087874413808,285.1928520392336,70.65742247436441],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-112.20804886430764,255.73758638186655,68.31152635832082],[-105.87305996205824,241.22501493979138,63.92982547890089],[-92.04109494769806,253.90096304879407,52.521778836959676],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-80.32087256770382,197.9967914354684,48.40677180260155],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-97.47232393105214,225.2301321678029,62.69130535790468],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-138.71185722061392,326.31961164230336,89.95138382535276],[-105.87305996205824,241.22501493979138,63.92982547890089],[-117.1877564872652,269.16707910396934,70.07326447554972],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-80.32087256770382,197.9967914354684,48.40677180260155],[-142.00530221594866,324.95612132276295,92.17690341734468],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.6898228621695,320.55034678292736,102.074247016048],[-98.32442120024315,234.51812463339473,60.38643728039578],[-117.0449693425613,293.9740893435546,66.10345111992103],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.84477367204762,274.57000984853016,77.70475934603596],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-142.7549597649495,343.90464325486863,92.25472969947128],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2500,30,0.11752790000000002,0.12522718666666668,0.04269991536742589,0.5498227503392702,0.5491450695885634,0.0028829743573844575,0.0015600293938542323,0.0015385914995538425,4.561256895892579E-4,99,"[[-122.02674704992452,294.2064375562757,68.55116422994708],[-147.24134064079206,376.9465682731497,101.51472277864362],[-99.56292643036954,218.51652014160726,82.9056226448644],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-122.37087874413808,285.1928520392336,70.65742247436441],[-129.43387027145926,301.2082409976437,75.26657561418577],[-86.0338970702427,205.14872878115818,56.965750034351956],[-142.7549597649495,343.90464325486863,92.25472969947128],[-133.82611509860396,338.58236829957394,77.68138131236655],[-129.51301594014447,289.68000012761627,80.28178566224709],[-108.54664805224556,238.032284960529,75.5853053623722],[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-122.37087874413808,285.1928520392336,70.65742247436441],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-112.20804886430764,255.73758638186655,68.31152635832082],[-105.87305996205824,241.22501493979138,63.92982547890089],[-92.04109494769806,253.90096304879407,52.521778836959676],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-80.32087256770382,197.9967914354684,48.40677180260155],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-97.47232393105214,225.2301321678029,62.69130535790468],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-138.71185722061392,326.31961164230336,89.95138382535276],[-105.87305996205824,241.22501493979138,63.92982547890089],[-117.1877564872652,269.16707910396934,70.07326447554972],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-142.00530221594866,324.95612132276295,92.17690341734468],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.6898228621695,320.55034678292736,102.074247016048],[-98.32442120024315,234.51812463339473,60.38643728039578],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-92.54862362585104,213.54964604682908,61.85705060193995],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-122.84477367204762,274.57000984853016,77.70475934603596],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-142.7549597649495,343.90464325486863,92.25472969947128],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-110.61707064167874,254.5577807539928,66.47800936780219],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-150.73471135776052,398.36456348303284,121.70036097219649],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-85.9547514015575,216.67696965118563,51.950539986290615],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2600,30,0.12229885000000001,0.12989137666666667,0.04288141542558793,0.5501022490439,0.5499087008011072,0.002377111611641652,0.0013364384194204022,0.0013365091942540367,4.331524310086386E-4,99,"[[-144.0536928307619,337.45368587667684,101.13687669635625],[-103.94882837358189,239.44779047490672,63.900983051591055],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-80.32087256770382,197.9967914354684,48.40677180260155],[-118.46330544046586,264.2525913164237,71.22939486195423],[-110.46350690141189,252.30808222375433,66.56875479807442],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-99.56292643036954,218.51652014160726,82.9056226448644],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-122.37087874413808,285.1928520392336,70.65742247436441],[-129.43387027145926,301.2082409976437,75.26657561418577],[-86.0338970702427,205.14872878115818,56.965750034351956],[-133.82611509860396,338.58236829957394,77.68138131236655],[-129.51301594014447,289.68000012761627,80.28178566224709],[-108.54664805224556,238.032284960529,75.5853053623722],[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-122.37087874413808,285.1928520392336,70.65742247436441],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-97.47232393105214,225.2301321678029,62.69130535790468],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-138.71185722061392,326.31961164230336,89.95138382535276],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-142.00530221594866,324.95612132276295,92.17690341734468],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-98.32442120024315,234.51812463339473,60.38643728039578],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-83.17415028347173,193.1517817629784,58.34832255313629],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-142.7549597649495,343.90464325486863,92.25472969947128],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-91.80974267241315,221.65783288454713,57.718665533912414],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2700,30,0.1269843,0.13457458,0.04307920907169763,0.5504450953168867,0.5504490022788974,0.0021202116633604585,0.001247006898989588,0.001191437748875246,3.9901593416502703E-4,99,"[[-97.87326142300427,229.280505847122,59.26918541502106],[-117.13174916950874,267.4180725028404,69.14578111428555],[-91.29143739869723,234.9524411166884,52.44395255483307],[-110.46350690141189,252.30808222375433,66.56875479807442],[-130.18352782046009,320.1567629297494,75.34440189631238],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-96.73344297761425,233.33831900552093,58.55292028987714],[-91.29143739869723,234.9524411166884,52.44395255483307],[-144.0536928307619,337.45368587667684,101.13687669635625],[-103.94882837358189,239.44779047490672,63.900983051591055],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-99.56292643036954,218.51652014160726,82.9056226448644],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-86.0338970702427,205.14872878115818,56.965750034351956],[-133.82611509860396,338.58236829957394,77.68138131236655],[-129.51301594014447,289.68000012761627,80.28178566224709],[-108.54664805224556,238.032284960529,75.5853053623722],[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-122.37087874413808,285.1928520392336,70.65742247436441],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-142.00530221594866,324.95612132276295,92.17690341734468],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2800,30,0.13157425,0.13924574333333334,0.04326712322721597,0.5508601131976818,0.5508491134393354,0.0021080668029210903,0.0010578287422698222,0.0010508950966828543,3.817286155054218E-4,99,"[[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-141.7022583010176,345.3885795747971,88.98371896775004],[-97.87326142300427,229.280505847122,59.26918541502106],[-91.29143739869723,234.9524411166884,52.44395255483307],[-110.46350690141189,252.30808222375433,66.56875479807442],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-96.73344297761425,233.33831900552093,58.55292028987714],[-91.29143739869723,234.9524411166884,52.44395255483307],[-144.0536928307619,337.45368587667684,101.13687669635625],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-99.56292643036954,218.51652014160726,82.9056226448644],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-86.0338970702427,205.14872878115818,56.965750034351956],[-133.82611509860396,338.58236829957394,77.68138131236655],[-129.51301594014447,289.68000012761627,80.28178566224709],[-108.54664805224556,238.032284960529,75.5853053623722],[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-122.37087874413808,285.1928520392336,70.65742247436441],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-142.7549597649495,343.90464325486863,92.25472969947128],[-115.06132658007556,250.8925767093766,78.25307710885556],[-128.18145966918735,292.84548131403295,78.19817191457841],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-133.815338503041,311.52565952975016,81.74194009826748],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-142.00530221594866,324.95612132276295,92.17690341734468],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-98.32442120024315,234.51812463339473,60.38643728039578],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-150.73471135776052,398.36456348303284,121.70036097219649],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
2900,30,0.13621885,0.14390672666666668,0.0434556566958893,0.550854262120424,0.5508416149257528,0.0020607344136594403,8.241499428750025E-4,9.267102007623595E-4,3.4439165707813885E-4,99,"[[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-91.29143739869723,234.9524411166884,52.44395255483307],[-110.46350690141189,252.30808222375433,66.56875479807442],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-96.73344297761425,233.33831900552093,58.55292028987714],[-91.29143739869723,234.9524411166884,52.44395255483307],[-144.0536928307619,337.45368587667684,101.13687669635625],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-99.56292643036954,218.51652014160726,82.9056226448644],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-86.0338970702427,205.14872878115818,56.965750034351956],[-133.82611509860396,338.58236829957394,77.68138131236655],[-129.51301594014447,289.68000012761627,80.28178566224709],[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-122.37087874413808,285.1928520392336,70.65742247436441],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-148.01340453660202,356.31851785497076,109.29483349938305],[-103.94882837358189,239.44779047490672,63.900983051591055],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-135.55988046593677,314.95516368786247,83.48471165851387],[-142.00530221594866,324.95612132276295,92.17690341734468],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-143.86139375502168,367.6144849056525,90.47113575196336],[-81.65242883866094,194.8313102490517,50.49038555027023],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-135.06418365642517,332.62106925913224,79.45466072074207],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3000,30,0.1407958,0.14856403333333335,0.043673033374836016,0.5512870698856531,0.5510870222790595,0.002090650754574666,8.010118416442802E-4,8.519509207309065E-4,3.511131760740686E-4,99,"[[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.75214551477382,307.4547796640095,81.79342702232594],[-105.28038464453901,236.28230928849004,65.98459679925973],[-92.62299366965435,231.7869599302717,54.527566302501754],[-134.40801382056026,316.4683651810516,79.68716877790862],[-143.86139375502168,367.6144849056525,90.47113575196336],[-140.67374594499154,328.12160250917964,90.093289669676],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-91.29143739869723,234.9524411166884,52.44395255483307],[-110.46350690141189,252.30808222375433,66.56875479807442],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-144.0536928307619,337.45368587667684,101.13687669635625],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-99.56292643036954,218.51652014160726,82.9056226448644],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-86.0338970702427,205.14872878115818,56.965750034351956],[-129.51301594014447,289.68000012761627,80.28178566224709],[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-133.4205892438167,310.62026085042623,79.70981327465726],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-133.4205892438167,310.62026085042623,79.70981327465726],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-128.18145966918735,292.84548131403295,78.19817191457841],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-97.47232393105214,225.2301321678029,62.69130535790468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-135.55988046593677,314.95516368786247,83.48471165851387],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3100,30,0.1453905,0.15322901333333333,0.04388675488076835,0.5511935231783669,0.5511391424947005,0.001986804534430453,6.553929005342217E-4,7.441956441341707E-4,3.657175205426886E-4,99,"[[-143.11173620602085,348.6659629735468,90.39330946983675],[-134.75214551477382,307.4547796640095,81.79342702232594],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-111.94862691263586,251.39229956757612,68.56162311547087],[-134.40801382056026,316.4683651810516,79.68716877790862],[-102.47108110166793,227.86500033274427,70.95350772580221],[-122.37087874413808,285.1928520392336,70.65742247436441],[-139.15202450018072,329.80113099525295,82.23535266680993],[-105.28038464453901,236.28230928849004,65.98459679925973],[-92.62299366965435,231.7869599302717,54.527566302501754],[-134.40801382056026,316.4683651810516,79.68716877790862],[-143.86139375502168,367.6144849056525,90.47113575196336],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-91.29143739869723,234.9524411166884,52.44395255483307],[-110.46350690141189,252.30808222375433,66.56875479807442],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-144.0536928307619,337.45368587667684,101.13687669635625],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-86.0338970702427,205.14872878115818,56.965750034351956],[-129.51301594014447,289.68000012761627,80.28178566224709],[-117.13174916950874,267.4180725028404,69.14578111428555],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-96.73344297761425,233.33831900552093,58.55292028987714],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3200,30,0.15010445,0.15793241333333335,0.04405538924821276,0.5510658800241095,0.5511818250704448,0.0019119910640199797,5.807001780167744E-4,7.002492493625183E-4,3.716496035298748E-4,99,"[[-144.0536928307619,337.45368587667684,101.13687669635625],[-145.1929500259788,364.4490037192358,92.55474949963204],[-117.6268680645176,271.8600862250322,68.1092385854631],[-128.10231400050213,304.3737221840604,73.18296186651708],[-91.6561789321463,219.40813435430866,57.80941096418464],[-128.10231400050213,304.3737221840604,73.18296186651708],[-143.11173620602085,348.6659629735468,90.39330946983675],[-134.75214551477382,307.4547796640095,81.79342702232594],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-111.94862691263586,251.39229956757612,68.56162311547087],[-134.40801382056026,316.4683651810516,79.68716877790862],[-122.37087874413808,285.1928520392336,70.65742247436441],[-139.15202450018072,329.80113099525295,82.23535266680993],[-105.28038464453901,236.28230928849004,65.98459679925973],[-92.62299366965435,231.7869599302717,54.527566302501754],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-110.46350690141189,252.30808222375433,66.56875479807442],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-96.73344297761425,233.33831900552093,58.55292028987714],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3300,30,0.1547189,0.16260128000000001,0.04422598264254732,0.5515434116401506,0.5513263513474205,0.0017561520354480032,5.185243364671114E-4,6.059787407760231E-4,3.4282998073462335E-4,99,"[[-80.32087256770382,197.9967914354684,48.40677180260155],[-83.17415028347173,193.1517817629784,58.34832255313629],[-111.94862691263586,251.39229956757612,68.56162311547087],[-96.73344297761425,233.33831900552093,58.55292028987714],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-117.6268680645176,271.8600862250322,68.1092385854631],[-128.10231400050213,304.3737221840604,73.18296186651708],[-91.6561789321463,219.40813435430866,57.80941096418464],[-128.10231400050213,304.3737221840604,73.18296186651708],[-143.11173620602085,348.6659629735468,90.39330946983675],[-134.75214551477382,307.4547796640095,81.79342702232594],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-122.37087874413808,285.1928520392336,70.65742247436441],[-139.15202450018072,329.80113099525295,82.23535266680993],[-105.28038464453901,236.28230928849004,65.98459679925973],[-92.62299366965435,231.7869599302717,54.527566302501754],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-110.46350690141189,252.30808222375433,66.56875479807442],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-111.1121895366876,258.9997944761846,65.44146683897975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3400,30,0.15937365,0.16727766666666669,0.0444067084869822,0.5517784112555251,0.551394578605521,0.0018101886714339843,4.522884215890629E-4,5.478673997115892E-4,3.5640277503712516E-4,99,"[[-151.77212406351498,423.79781935371176,123.83707237180914],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-83.17415028347173,193.1517817629784,58.34832255313629],[-111.94862691263586,251.39229956757612,68.56162311547087],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-117.6268680645176,271.8600862250322,68.1092385854631],[-91.6561789321463,219.40813435430866,57.80941096418464],[-128.10231400050213,304.3737221840604,73.18296186651708],[-143.11173620602085,348.6659629735468,90.39330946983675],[-134.75214551477382,307.4547796640095,81.79342702232594],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-122.37087874413808,285.1928520392336,70.65742247436441],[-139.15202450018072,329.80113099525295,82.23535266680993],[-105.28038464453901,236.28230928849004,65.98459679925973],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-110.46350690141189,252.30808222375433,66.56875479807442],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3500,30,0.16397130000000001,0.1719472566666667,0.044577701096830936,0.5513626746593525,0.5514700115699703,0.0017711524929434682,4.5744086054307347E-4,5.040672055524316E-4,3.5885106688389256E-4,99,"[[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-152.2874013000184,416.92496583531545,129.2798827341923],[-133.07645754960313,319.63384636746827,77.60355503023995],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-117.6268680645176,271.8600862250322,68.1092385854631],[-91.6561789321463,219.40813435430866,57.80941096418464],[-128.10231400050213,304.3737221840604,73.18296186651708],[-143.11173620602085,348.6659629735468,90.39330946983675],[-134.75214551477382,307.4547796640095,81.79342702232594],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-122.37087874413808,285.1928520392336,70.65742247436441],[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-110.46350690141189,252.30808222375433,66.56875479807442],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-105.28038464453901,236.28230928849004,65.98459679925973],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3600,30,0.16850760000000004,0.17658211666666668,0.044759841352767164,0.5517952122479817,0.5515862383944741,0.0017533168033107332,3.8888819969122503E-4,4.3418267138481414E-4,3.632968457478275E-4,99,"[[-117.6268680645176,271.8600862250322,68.1092385854631],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.05618221893111,257.25078787505566,64.51398347771557],[-96.73344297761425,233.33831900552093,58.55292028987714],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-152.2874013000184,416.92496583531545,129.2798827341923],[-133.07645754960313,319.63384636746827,77.60355503023995],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-91.6561789321463,219.40813435430866,57.80941096418464],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-122.37087874413808,285.1928520392336,70.65742247436441],[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3700,30,0.17306380000000002,0.18122849333333335,0.044955207549883004,0.5512753457299278,0.551441609913969,0.001564349116162819,3.951385157555644E-4,4.236613316836786E-4,3.478698150253247E-4,99,"[[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.28038464453901,236.28230928849004,65.98459679925973],[-117.6268680645176,271.8600862250322,68.1092385854631],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-152.2874013000184,416.92496583531545,129.2798827341923],[-133.07645754960313,319.63384636746827,77.60355503023995],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-91.6561789321463,219.40813435430866,57.80941096418464],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-122.37087874413808,285.1928520392336,70.65742247436441],[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-149.8037889846344,386.09636765564534,119.0944935364111],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-124.36649511685842,272.89048136245685,85.56269634890202],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-86.0338970702427,205.14872878115818,56.965750034351956],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3800,30,0.17769390000000002,0.18588729666666667,0.04514512604434331,0.5513834753985283,0.5515521972093647,0.0016146171674393083,3.2558268829930144E-4,3.6759305319155217E-4,3.422372470997885E-4,99,"[[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-80.32087256770382,197.9967914354684,48.40677180260155],[-118.46330544046586,264.2525913164237,71.22939486195423],[-73.65263029960697,182.88680115638232,45.82974548639041],[-105.28038464453901,236.28230928849004,65.98459679925973],[-117.6268680645176,271.8600862250322,68.1092385854631],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-152.2874013000184,416.92496583531545,129.2798827341923],[-133.07645754960313,319.63384636746827,77.60355503023995],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-91.6561789321463,219.40813435430866,57.80941096418464],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-110.95862579642075,256.75009594594616,65.53221226925197],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-117.13174916950874,267.4180725028404,69.14578111428555],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
3900,30,0.1822949,0.19054592,0.04534621509008375,0.5514583490529681,0.5516516806705642,0.0016313793401683584,2.9382242836611445E-4,3.202022340015766E-4,3.277294833804784E-4,99,"[[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-92.62299366965435,231.7869599302717,54.527566302501754],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-80.32087256770382,197.9967914354684,48.40677180260155],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.28038464453901,236.28230928849004,65.98459679925973],[-117.6268680645176,271.8600862250322,68.1092385854631],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-152.2874013000184,416.92496583531545,129.2798827341923],[-133.07645754960313,319.63384636746827,77.60355503023995],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-122.02674704992452,294.2064375562757,68.55116422994708],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-143.11173620602085,348.6659629735468,90.39330946983675],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4000,30,0.18687350000000003,0.19516416,0.04552497434939231,0.5513349069952656,0.5514370306395653,0.0020156797314124586,2.0245122174423824E-4,2.668876387342823E-4,2.930284101125865E-4,99,"[[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-97.87326142300427,229.280505847122,59.26918541502106],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-80.32087256770382,197.9967914354684,48.40677180260155],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.28038464453901,236.28230928849004,65.98459679925973],[-117.6268680645176,271.8600862250322,68.1092385854631],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-152.2874013000184,416.92496583531545,129.2798827341923],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-129.43387027145926,301.2082409976437,75.26657561418577],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-113.53960513526476,252.57210519544986,70.3951401059895],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-151.20373133863944,398.16897131688796,126.28728724334132],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-76.50590801537489,178.04179148389233,55.77129623692515],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4100,30,0.191492,0.19984834333333334,0.04570179612228102,0.5511654826664791,0.551518558560825,0.0018988390989385154,1.5251699672821993E-4,2.4314280122532086E-4,2.59810257432341E-4,99,"[[-76.50590801537489,178.04179148389233,55.77129623692515],[-129.43387027145926,301.2082409976437,75.26657561418577],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-142.00530221594866,324.95612132276295,92.17690341734468],[-133.07645754960313,319.63384636746827,77.60355503023995],[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-97.87326142300427,229.280505847122,59.26918541502106],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-80.32087256770382,197.9967914354684,48.40677180260155],[-118.46330544046586,264.2525913164237,71.22939486195423],[-117.6268680645176,271.8600862250322,68.1092385854631],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-74.98418657056409,179.72131996996563,47.913359234059094],[-105.87305996205824,241.22501493979138,63.92982547890089],[-119.98502688527665,262.5730628303504,79.08733186482029],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-113.53960513526476,252.57210519544986,70.3951401059895],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4200,30,0.19596840000000001,0.2045354766666667,0.045869971594449936,0.5511275150572096,0.5513425372829409,0.0018826172526906929,1.3071209057984016E-4,2.4216830727610573E-4,2.602143973999774E-4,99,"[[-112.38773848988824,254.08530668863898,66.59759722538425],[-104.38793995083427,242.1407975959696,61.93695716150443],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-76.50590801537489,178.04179148389233,55.77129623692515],[-129.43387027145926,301.2082409976437,75.26657561418577],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-97.87326142300427,229.280505847122,59.26918541502106],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-80.32087256770382,197.9967914354684,48.40677180260155],[-118.46330544046586,264.2525913164237,71.22939486195423],[-117.6268680645176,271.8600862250322,68.1092385854631],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-145.1929500259788,364.4490037192358,92.55474949963204],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-139.15202450018072,329.80113099525295,82.23535266680993],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4300,30,0.2004476,0.20916873333333336,0.046049029749899474,0.5513617362359536,0.5514870253061641,0.001976012846291958,1.3071209057984016E-4,2.296867639969644E-4,2.603112789235923E-4,99,"[[-76.50590801537489,178.04179148389233,55.77129623692515],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-112.38773848988824,254.08530668863898,66.59759722538425],[-104.38793995083427,242.1407975959696,61.93695716150443],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-129.43387027145926,301.2082409976437,75.26657561418577],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-97.87326142300427,229.280505847122,59.26918541502106],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-80.32087256770382,197.9967914354684,48.40677180260155],[-118.46330544046586,264.2525913164237,71.22939486195423],[-117.6268680645176,271.8600862250322,68.1092385854631],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-142.00530221594866,324.95612132276295,92.17690341734468],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-145.9650139217888,343.8209533010569,100.33486022037148],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-92.54862362585104,213.54964604682908,61.85705060193995],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4400,30,0.20490620000000004,0.21378386000000002,0.04623019728007763,0.5515181431143447,0.5513672096049173,0.0020073695008466616,1.3071209057984016E-4,2.0948870276409727E-4,2.4378648027865106E-4,99,"[[-142.00530221594866,324.95612132276295,92.17690341734468],[-151.53442955774045,412.58037190531985,121.61693409677692],[-145.9650139217888,343.8209533010569,100.33486022037148],[-144.44329247697797,345.5004817871301,92.47692321750543],[-76.50590801537489,178.04179148389233,55.77129623692515],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-112.38773848988824,254.08530668863898,66.59759722538425],[-104.38793995083427,242.1407975959696,61.93695716150443],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-129.43387027145926,301.2082409976437,75.26657561418577],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-97.87326142300427,229.280505847122,59.26918541502106],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-80.32087256770382,197.9967914354684,48.40677180260155],[-118.46330544046586,264.2525913164237,71.22939486195423],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-134.40801382056026,316.4683651810516,79.68716877790862],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-81.65242883866094,194.8313102490517,50.49038555027023],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4500,30,0.2094668,0.21841406666666668,0.046432006925383386,0.5513788096227515,0.5515724615973531,0.0019675698581811184,1.2318230664437194E-17,1.6083831553153954E-4,2.2012100258780954E-4,99,"[[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-95.80283883357109,212.7550100536582,68.37648140959108],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-86.8915584132903,212.60608978544494,52.002026910349095],[-134.75214551477382,307.4547796640095,81.79342702232594],[-111.05618221893111,257.25078787505566,64.51398347771557],[-142.00530221594866,324.95612132276295,92.17690341734468],[-145.9650139217888,343.8209533010569,100.33486022037148],[-144.44329247697797,345.5004817871301,92.47692321750543],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-112.38773848988824,254.08530668863898,66.59759722538425],[-104.38793995083427,242.1407975959696,61.93695716150443],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-129.43387027145926,301.2082409976437,75.26657561418577],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-97.87326142300427,229.280505847122,59.26918541502106],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-118.46330544046586,264.2525913164237,71.22939486195423],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-90.0652007095174,218.22832872643485,55.975893973666004],[-102.31751736140109,225.6153018025058,71.04425315607445],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-136.2738669595846,305.7752511779362,89.65136402519201],[-81.65242883866094,194.8313102490517,50.49038555027023],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-119.98502688527665,262.5730628303504,79.08733186482029],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4600,30,0.2139238,0.22303324333333335,0.046618145064871865,0.5518963043297309,0.5514663232576312,0.0019162679675701233,1.2188708642829787E-17,1.5823791488088043E-4,2.221246934493902E-4,99,"[[-119.98502688527665,262.5730628303504,79.08733186482029],[-81.65242883866094,194.8313102490517,50.49038555027023],[-99.20481769396139,226.1150246607053,61.35279916268975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-95.80283883357109,212.7550100536582,68.37648140959108],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-86.8915584132903,212.60608978544494,52.002026910349095],[-134.75214551477382,307.4547796640095,81.79342702232594],[-111.05618221893111,257.25078787505566,64.51398347771557],[-142.00530221594866,324.95612132276295,92.17690341734468],[-145.9650139217888,343.8209533010569,100.33486022037148],[-144.44329247697797,345.5004817871301,92.47692321750543],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-112.38773848988824,254.08530668863898,66.59759722538425],[-104.38793995083427,242.1407975959696,61.93695716150443],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-129.43387027145926,301.2082409976437,75.26657561418577],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-118.46330544046586,264.2525913164237,71.22939486195423],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-102.31751736140109,225.6153018025058,71.04425315607445],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.10231400050213,304.3737221840604,73.18296186651708],[-134.75214551477382,307.4547796640095,81.79342702232594],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-136.2738669595846,305.7752511779362,89.65136402519201],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-105.87305996205824,241.22501493979138,63.92982547890089],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4700,30,0.21840140000000002,0.22761474,0.04679709062753574,0.5511141586060335,0.551369789454409,0.001850626193416482,1.0918733290835365E-17,1.2535180155434623E-4,2.0520866366969132E-4,99,"[[-85.56000214233318,215.77157097186162,49.91841316268041],[-92.94956111780317,217.60001972614816,58.434930659056334],[-119.98502688527665,262.5730628303504,79.08733186482029],[-81.65242883866094,194.8313102490517,50.49038555027023],[-99.20481769396139,226.1150246607053,61.35279916268975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-95.80283883357109,212.7550100536582,68.37648140959108],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-86.8915584132903,212.60608978544494,52.002026910349095],[-134.75214551477382,307.4547796640095,81.79342702232594],[-111.05618221893111,257.25078787505566,64.51398347771557],[-142.00530221594866,324.95612132276295,92.17690341734468],[-145.9650139217888,343.8209533010569,100.33486022037148],[-144.44329247697797,345.5004817871301,92.47692321750543],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-112.38773848988824,254.08530668863898,66.59759722538425],[-104.38793995083427,242.1407975959696,61.93695716150443],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-129.43387027145926,301.2082409976437,75.26657561418577],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-118.46330544046586,264.2525913164237,71.22939486195423],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-102.31751736140109,225.6153018025058,71.04425315607445],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.10231400050213,304.3737221840604,73.18296186651708],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-140.48358077113784,326.63564980883626,84.31896641447861],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-136.2738669595846,305.7752511779362,89.65136402519201],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4800,30,0.2228831,0.23220682666666667,0.04696010254907834,0.5518629564919704,0.551683990729431,0.0017293054333941465,1.1044095399782025E-17,1.2059429900632203E-4,1.931810196419866E-4,99,"[[-76.50590801537489,178.04179148389233,55.77129623692515],[-134.40801382056026,316.4683651810516,79.68716877790862],[-107.46403818468714,242.40482056766515,65.76334246941953],[-85.56000214233318,215.77157097186162,49.91841316268041],[-92.94956111780317,217.60001972614816,58.434930659056334],[-119.98502688527665,262.5730628303504,79.08733186482029],[-81.65242883866094,194.8313102490517,50.49038555027023],[-99.20481769396139,226.1150246607053,61.35279916268975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-95.80283883357109,212.7550100536582,68.37648140959108],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-134.75214551477382,307.4547796640095,81.79342702232594],[-111.05618221893111,257.25078787505566,64.51398347771557],[-142.00530221594866,324.95612132276295,92.17690341734468],[-145.9650139217888,343.8209533010569,100.33486022037148],[-144.44329247697797,345.5004817871301,92.47692321750543],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-104.38793995083427,242.1407975959696,61.93695716150443],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-129.43387027145926,301.2082409976437,75.26657561418577],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-122.02674704992452,294.2064375562757,68.55116422994708],[-139.15202450018072,329.80113099525295,82.23535266680993],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-86.8915584132903,212.60608978544494,52.002026910349095],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-118.46330544046586,264.2525913164237,71.22939486195423],[-111.05618221893111,257.25078787505566,64.51398347771557],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-102.31751736140109,225.6153018025058,71.04425315607445],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.10231400050213,304.3737221840604,73.18296186651708],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-136.2738669595846,305.7752511779362,89.65136402519201],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-129.51301594014447,289.68000012761627,80.28178566224709],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-73.65263029960697,182.88680115638232,45.82974548639041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
4900,30,0.22743345000000004,0.23679831666666668,0.047121509695387226,0.5515330310890059,0.5515762282960488,0.0015915463519145029,1.0842933506439177E-17,1.1211327457288434E-4,1.820698076014188E-4,99,"[[-129.43387027145926,301.2082409976437,75.26657561418577],[-128.10231400050213,304.3737221840604,73.18296186651708],[-111.05618221893111,257.25078787505566,64.51398347771557],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-129.51301594014447,289.68000012761627,80.28178566224709],[-111.05618221893111,257.25078787505566,64.51398347771557],[-122.02674704992452,294.2064375562757,68.55116422994708],[-104.38793995083427,242.1407975959696,61.93695716150443],[-112.38773848988824,254.08530668863898,66.59759722538425],[-86.8915584132903,212.60608978544494,52.002026910349095],[-107.46403818468714,242.40482056766515,65.76334246941953],[-92.94956111780317,217.60001972614816,58.434930659056334],[-119.98502688527665,262.5730628303504,79.08733186482029],[-81.65242883866094,194.8313102490517,50.49038555027023],[-99.20481769396139,226.1150246607053,61.35279916268975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-95.80283883357109,212.7550100536582,68.37648140959108],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-134.75214551477382,307.4547796640095,81.79342702232594],[-142.00530221594866,324.95612132276295,92.17690341734468],[-145.9650139217888,343.8209533010569,100.33486022037148],[-144.44329247697797,345.5004817871301,92.47692321750543],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-139.15202450018072,329.80113099525295,82.23535266680993],[-149.48603894292722,400.08280735140596,112.65696081776535],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-118.46330544046586,264.2525913164237,71.22939486195423],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-102.31751736140109,225.6153018025058,71.04425315607445],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.10231400050213,304.3737221840604,73.18296186651708],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-136.2738669595846,305.7752511779362,89.65136402519201],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-123.7024350150952,282.02737085281694,72.74103622203309],[-85.56000214233318,215.77157097186162,49.91841316268041],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
5000,30,0.23191185000000003,0.24138929666666667,0.047290908499425376,0.5513835273767411,0.5515168432441858,0.0015838962820246916,1.0680645711180915E-17,1.0584897669413779E-4,1.889429560427168E-4,99,"[[-149.23208206648178,375.07144762093156,113.95958605265449],[-81.65242883866094,194.8313102490517,50.49038555027023],[-129.43387027145926,301.2082409976437,75.26657561418577],[-128.10231400050213,304.3737221840604,73.18296186651708],[-111.05618221893111,257.25078787505566,64.51398347771557],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-129.51301594014447,289.68000012761627,80.28178566224709],[-111.05618221893111,257.25078787505566,64.51398347771557],[-122.02674704992452,294.2064375562757,68.55116422994708],[-104.38793995083427,242.1407975959696,61.93695716150443],[-112.38773848988824,254.08530668863898,66.59759722538425],[-86.8915584132903,212.60608978544494,52.002026910349095],[-107.46403818468714,242.40482056766515,65.76334246941953],[-92.94956111780317,217.60001972614816,58.434930659056334],[-119.98502688527665,262.5730628303504,79.08733186482029],[-81.65242883866094,194.8313102490517,50.49038555027023],[-99.20481769396139,226.1150246607053,61.35279916268975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-95.80283883357109,212.7550100536582,68.37648140959108],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-134.75214551477382,307.4547796640095,81.79342702232594],[-142.00530221594866,324.95612132276295,92.17690341734468],[-145.9650139217888,343.8209533010569,100.33486022037148],[-144.44329247697797,345.5004817871301,92.47692321750543],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-112.38773848988824,254.08530668863898,66.59759722538425],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-139.15202450018072,329.80113099525295,82.23535266680993],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-118.46330544046586,264.2525913164237,71.22939486195423],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-102.31751736140109,225.6153018025058,71.04425315607445],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.10231400050213,304.3737221840604,73.18296186651708],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-136.2738669595846,305.7752511779362,89.65136402519201],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-123.7024350150952,282.02737085281694,72.74103622203309],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"
5100,30,0.2364482,0.24601830000000002,0.04745879656229579,0.5517541689627493,0.5518915713846744,0.0016312412154428997,1.067319349428002E-17,1.0428422537202696E-4,1.8636693261358912E-4,99,"[[-123.7024350150952,282.02737085281694,72.74103622203309],[-74.98418657056409,179.72131996996563,47.913359234059094],[-85.56000214233318,215.77157097186162,49.91841316268041],[-149.23208206648178,375.07144762093156,113.95958605265449],[-81.65242883866094,194.8313102490517,50.49038555027023],[-129.43387027145926,301.2082409976437,75.26657561418577],[-128.10231400050213,304.3737221840604,73.18296186651708],[-111.05618221893111,257.25078787505566,64.51398347771557],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-129.51301594014447,289.68000012761627,80.28178566224709],[-111.05618221893111,257.25078787505566,64.51398347771557],[-122.02674704992452,294.2064375562757,68.55116422994708],[-104.38793995083427,242.1407975959696,61.93695716150443],[-112.38773848988824,254.08530668863898,66.59759722538425],[-86.8915584132903,212.60608978544494,52.002026910349095],[-107.46403818468714,242.40482056766515,65.76334246941953],[-92.94956111780317,217.60001972614816,58.434930659056334],[-119.98502688527665,262.5730628303504,79.08733186482029],[-81.65242883866094,194.8313102490517,50.49038555027023],[-99.20481769396139,226.1150246607053,61.35279916268975],[-80.32087256770382,197.9967914354684,48.40677180260155],[-140.48358077113784,326.63564980883626,84.31896641447861],[-86.8915584132903,212.60608978544494,52.002026910349095],[-95.80283883357109,212.7550100536582,68.37648140959108],[-80.32087256770382,197.9967914354684,48.40677180260155],[-74.98418657056409,179.72131996996563,47.913359234059094],[-134.75214551477382,307.4547796640095,81.79342702232594],[-142.00530221594866,324.95612132276295,92.17690341734468],[-145.9650139217888,343.8209533010569,100.33486022037148],[-144.44329247697797,345.5004817871301,92.47692321750543],[-73.65263029960697,182.88680115638232,45.82974548639041],[-139.15202450018072,329.80113099525295,82.23535266680993],[-73.65263029960697,182.88680115638232,45.82974548639041],[-124.36649511685842,272.89048136245685,85.56269634890202],[-118.46330544046586,264.2525913164237,71.22939486195423],[-99.20481769396139,226.1150246607053,61.35279916268975],[-131.03473738495526,288.00047164154296,88.13972266511315],[-149.9850538087597,379.41604155092716,121.62253469006988],[-133.07645754960313,319.63384636746827,77.60355503023995],[-139.15202450018072,329.80113099525295,82.23535266680993],[-112.38773848988824,254.08530668863898,66.59759722538425],[-116.29531179356047,275.02556741144895,66.02562483779442],[-144.44329247697797,345.5004817871301,92.47692321750543],[-105.71949622179139,238.9753164095529,64.02057090917312],[-129.51301594014447,289.68000012761627,80.28178566224709],[-86.47305667527343,203.38236141904437,57.22525296536996],[-118.46330544046586,264.2525913164237,71.22939486195423],[-111.79506317236901,249.14260103733764,68.6523685457431],[-140.48358077113784,326.63564980883626,84.31896641447861],[-104.38793995083427,242.1407975959696,61.93695716150443],[-104.38793995083427,242.1407975959696,61.93695716150443],[-102.31751736140109,225.6153018025058,71.04425315607445],[-131.03473738495526,288.00047164154296,88.13972266511315],[-97.87326142300427,229.280505847122,59.26918541502106],[-134.75214551477382,307.4547796640095,81.79342702232594],[-129.51301594014447,289.68000012761627,80.28178566224709],[-97.87326142300427,229.280505847122,59.26918541502106],[-113.3167846171798,247.46307255126433,76.51030554860915],[-151.53442955774045,412.58037190531985,121.61693409677692],[-140.48358077113784,326.63564980883626,84.31896641447861],[-118.46330544046586,264.2525913164237,71.22939486195423],[-105.71949622179139,238.9753164095529,64.02057090917312],[-97.87326142300427,229.280505847122,59.26918541502106],[-116.29531179356047,275.02556741144895,66.02562483779442],[-91.29143739869723,234.9524411166884,52.44395255483307],[-150.31575202786073,393.82744213935905,116.95218154350547],[-86.8915584132903,212.60608978544494,52.002026910349095],[-118.46330544046586,264.2525913164237,71.22939486195423],[-112.38773848988824,254.08530668863898,66.59759722538425],[-136.2738669595846,305.7752511779362,89.65136402519201],[-122.02674704992452,294.2064375562757,68.55116422994708],[-129.43387027145926,301.2082409976437,75.26657561418577],[-123.7024350150952,282.02737085281694,72.74103622203309],[-123.7024350150952,282.02737085281694,72.74103622203309],[-148.01340453660202,356.31851785497076,109.29483349938305],[-91.29143739869723,234.9524411166884,52.44395255483307],[-145.1929500259788,364.4490037192358,92.55474949963204],[-92.62299366965435,231.7869599302717,54.527566302501754],[-74.98418657056409,179.72131996996563,47.913359234059094],[-100.94935965685714,229.54452881881755,63.09557072293616],[-117.6268680645176,271.8600862250322,68.1092385854631],[-148.01340453660202,356.31851785497076,109.29483349938305],[-74.98418657056409,179.72131996996563,47.913359234059094],[-142.00530221594866,324.95612132276295,92.17690341734468],[-129.43387027145926,301.2082409976437,75.26657561418577],[-140.48358077113784,326.63564980883626,84.31896641447861],[-145.9650139217888,343.8209533010569,100.33486022037148],[-81.65242883866094,194.8313102490517,50.49038555027023],[-145.9650139217888,343.8209533010569,100.33486022037148],[-134.75214551477382,307.4547796640095,81.79342702232594],[-123.7024350150952,282.02737085281694,72.74103622203309],[-92.94956111780317,217.60001972614816,58.434930659056334],[-81.65242883866094,194.8313102490517,50.49038555027023],[-81.65242883866094,194.8313102490517,50.49038555027023],[-74.98418657056409,179.72131996996563,47.913359234059094],[-73.65263029960697,182.88680115638232,45.82974548639041],[-95.80283883357109,212.7550100536582,68.37648140959108],[-153.50607882989814,435.67789560127625,133.94463528746377]]"


==> plotsdata/acapulco_uclinux-distribution_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0687979,0.07505926,0.038821210470047475,0.2316292478924035,0.23514234758918676,0.012684781673505665,0.0016149404652382121,0.0016225512983640787,1.6452930066575213E-4,99,"[[-2241.0059767829885,6786.662504200729,2348.212656413714],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-3564.0951943166247,11206.784295837242,3764.0197729908195],[-7574.189355660305,23285.481297147286,7769.258525770673],[-55.32885827747006,142.66128044640539,35.1666219769346],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-3765.8674599197507,11732.627734303513,3872.5646109545196],[-2112.31579419419,6723.144587360524,2246.392784844015],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-4396.865529505151,13620.103712765258,4521.191093191626],[-41.39849541372619,134.47996223048224,39.804374518989874],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7562.641702987243,23286.76082286716,7772.7763828024545],[-43.30829382068618,141.03616974368347,42.992218376141984],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-4475.275890996973,13646.768069954689,4622.090116981651],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7563.159200631548,23303.33776236472,7782.974188507787],[-7574.189355660305,23285.481297147286,7769.258525770673],[-2384.8300191705453,7406.642632497496,2537.4766930589194],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-4512.3241829116405,13691.54007962797,4625.892580324],[-2295.737786072775,7419.3896519615655,2521.261584273933],[-3643.0991666681293,11319.859034518495,3776.636646493647],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-47.279172368236466,136.9708834427919,45.51590896245062],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-2122.0282758066414,6455.409934486622,2178.5056788423026],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-2348.5441630711257,7329.384158956255,2591.3476667169743],[-43.996331361091784,133.78362922917492,43.276675686410165],[-4464.101615627131,13982.135347486557,4713.180452194688],[-4510.825859654508,13865.121354175744,4638.199406765428],[-4525.971716796862,14016.443781601902,4711.804981099701],[-7555.030272221828,23276.410244028084,7753.138367068478],[-3907.1050256979515,12176.330103802218,4058.3156864440175],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-45.121449039813164,138.71559829388286,43.586775799186],[-7574.189355660305,23285.481297147286,7769.258525770673],[-46.048156811322826,139.10503431845234,43.00138540707252],[-42.75011226407969,131.7528844635293,42.11546628780516],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7551.862812325024,23261.548351115693,7775.85871593566],[-2360.9716703097456,7344.226664757199,2326.5545093990927],[-4358.837257614002,13522.834231830253,4501.006519180799],[-50.77825586495394,138.2313858668089,44.145016865181105],[-7574.189355660305,23285.481297147286,7769.258525770673],[-54.93553509947897,141.4949061182161,42.64930986420695],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-2299.3369210557344,7262.260118644144,2414.3351893256936],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-43.46444390190352,135.50535179865392,47.07375492525056],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7565.8361097563575,23305.21887877209,7771.036622805035],[-2255.9460576097063,6776.687148829639,2277.739711566115],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7574.189355660305,23285.481297147286,7769.258525770673],[-7570.573037277107,23295.850574279313,7766.911501315202],[-4097.092733711994,11893.221656759282,4044.334252988595],[-7574.189355660305,23285.481297147286,7769.258525770673],[-2216.095706066655,6949.587730021903,2350.106306414252],[-7556.291313767684,23301.22331465044,7773.639226787325],[-4509.439891032443,13857.103495499994,4612.618167525592]]"
300,30,0.07752375,0.08443587666666667,0.042700140362320255,0.23824221326151415,0.2426839785220053,0.012612315177905774,0.0022877654575320407,0.002305762349557979,1.5147632441794333E-4,99,"[[-4498.742128827312,13832.348630303955,4629.371548743937],[-7556.947147299604,23255.233349855862,7757.612824205019],[-7569.515791021766,23272.990641973556,7759.470645024434],[-55.18103795143047,154.939480290167,52.24946580412071],[-4473.837423796702,13627.72658371879,4619.12952979271],[-4508.805991094776,13886.509025919424,4649.700805333222],[-7573.584702955577,23268.59489414678,7765.385860567029],[-4354.659522591594,13510.27031632773,4496.532573495108],[-2347.4194909717294,7402.93132098128,2623.246767485744],[-4475.857439133086,13658.995600269276,4626.353651575114],[-131.0706241614518,404.79947676741574,129.9134190643716],[-2218.2418612361366,6951.9034478696385,2344.5965709453653],[-7573.810913440019,23269.33718673131,7767.212103179662],[-7573.414583162734,23265.651231921845,7767.84647050554],[-4101.976538557745,11908.24920873745,4047.7057476804343],[-7179.322792479858,22110.793488008876,7350.774088913855],[-7550.458127320616,23265.626276065264,7752.526417270908],[-54.593747681182826,174.92644262451012,51.31367619614602],[-2372.411341306486,7434.814196954857,2551.1547849742783],[-7548.767681352545,23259.850544392753,7747.247558208737],[-2206.497413368781,6968.9325894913645,2357.831465729968],[-4521.068543700993,14001.759180277688,4704.75608407563],[-2254.101858667617,6764.402290534469,2271.382172921605],[-7565.620283517838,23266.38038301059,7760.526577559087],[-3638.8868827933693,11307.877560864288,3771.494892750255],[-54.864988638365496,167.6458493835931,51.72567624753345],[-64.52950798495155,158.45382624897817,36.21170971855589],[-2379.5130302906045,7421.768320074019,2552.590577949722],[-64.26356505473825,177.0925920298324,52.00119452320929],[-128.93685524248548,396.1354831917893,137.99538870415242],[-2207.5426185425113,6972.295626684246,2361.7093298530967],[-7570.658324590917,23271.102075428156,7759.919547484463],[-4508.36624409591,13852.687459868206,4634.240416674387],[-7541.798220089971,23186.088386185536,7737.482946604506],[-2260.043756813516,6790.494559961252,2282.499270478144],[-53.90530992299565,150.28778094216136,46.256820313181564],[-7572.655129918095,23268.39144778355,7760.531290648],[-3571.958027008327,11220.8226168097,3764.191133647505],[-2254.505225240382,6762.771256043507,2268.753009262784],[-2384.4685741153494,7404.235882073929,2531.714179172353],[-133.86226069138604,409.09266104475984,128.59869819236698],[-4096.0981669211915,11874.13969480264,4039.575528512945],[-47.742324429868404,138.17594515876868,45.3746161377136],[-60.23628669118841,160.96198540370236,53.43331755276622],[-3914.0419595404937,12194.824768218488,4061.470002288074],[-2368.2586503775133,7360.926765015251,2333.3198023283626],[-2244.1123031242396,6806.586081067183,2284.8415060363436],[-7571.964234137844,23265.6353517439,7763.411147459282],[-4503.00889910759,13673.423441243796,4618.936466954898],[-3643.102053794883,11330.406778188093,3777.511098417203],[-7573.275152549386,23273.556856411873,7763.140082751586],[-4357.303031871791,13505.744382466517,4492.279284058126],[-7552.762267806192,23264.511720085095,7743.4706017147555],[-7489.54422739876,23061.46589360821,7689.9814259978275],[-7559.261307885194,23222.74805122062,7748.854607240777],[-7559.988795549473,23253.32191000545,7758.89294880395],[-2124.273620884933,6751.262816976592,2252.035324526537],[-53.080419159183116,146.9748559960594,40.40385047900345],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-2297.8086175978888,7287.238159705172,2425.035924669189],[-4522.670869576787,14005.520946243149,4708.753037858151],[-3602.7432623374857,11212.658307047745,3740.18425232855],[-3630.2892976072817,11277.825012903128,3759.7286882082476],[-2366.2799676687887,7360.209244152629,2329.4120645155235],[-4513.778067981569,13877.153332834683,4644.482951816079],[-2241.0059767829885,6786.662504200729,2348.212656413714],[-3564.0951943166247,11206.784295837242,3764.0197729908195],[-55.32885827747006,142.66128044640539,35.1666219769346],[-3765.8674599197507,11732.627734303513,3872.5646109545196],[-2112.31579419419,6723.144587360524,2246.392784844015],[-4396.865529505151,13620.103712765258,4521.191093191626],[-41.39849541372619,134.47996223048224,39.804374518989874],[-4475.275890996973,13646.768069954689,4622.090116981651],[-2384.8300191705453,7406.642632497496,2537.4766930589194],[-4512.3241829116405,13691.54007962797,4625.892580324],[-3643.0991666681293,11319.859034518495,3776.636646493647],[-47.279172368236466,136.9708834427919,45.51590896245062],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-2122.0282758066414,6455.409934486622,2178.5056788423026],[-2348.5441630711257,7329.384158956255,2591.3476667169743],[-43.996331361091784,133.78362922917492,43.276675686410165],[-4510.825859654508,13865.121354175744,4638.199406765428],[-4525.971716796862,14016.443781601902,4711.804981099701],[-7555.030272221828,23276.410244028084,7753.138367068478],[-3907.1050256979515,12176.330103802218,4058.3156864440175],[-45.121449039813164,138.71559829388286,43.586775799186],[-46.048156811322826,139.10503431845234,43.00138540707252],[-42.75011226407969,131.7528844635293,42.11546628780516],[-2360.9716703097456,7344.226664757199,2326.5545093990927],[-4358.837257614002,13522.834231830253,4501.006519180799],[-50.77825586495394,138.2313858668089,44.145016865181105],[-54.93553509947897,141.4949061182161,42.64930986420695],[-2299.3369210557344,7262.260118644144,2414.3351893256936],[-2255.9460576097063,6776.687148829639,2277.739711566115],[-4097.092733711994,11893.221656759282,4044.334252988595],[-2216.095706066655,6949.587730021903,2350.106306414252],[-4509.439891032443,13857.103495499994,4612.618167525592]]"
400,30,0.0862037,0.09363373666666668,0.04533866715075808,0.24296985998157578,0.24830901865570215,0.013618804898566268,0.002179669442655917,0.0021670848375609096,2.0285452123481917E-4,99,"[[-136.6860887741927,419.2504091395759,130.57242934100185],[-163.7479406190753,461.5946952603006,143.38235641173642],[-7547.502296683392,23235.41971207877,7732.039912564652],[-7516.498306593617,23120.020739360294,7703.802410771674],[-3764.336013348769,11714.13773384908,3864.41261879223],[-147.65279829953462,480.30265744976936,146.87607544144367],[-3594.8087476538562,11191.204997634153,3733.1758318704638],[-7166.204992382843,22072.249423383862,7336.08596459209],[-2249.7464790426543,6822.198296928069,2283.1616655029097],[-3595.728695793523,11215.399684319038,3742.336836454114],[-7568.898245266233,23240.055568198793,7759.283372571262],[-4088.8961669358982,11861.319782542496,4033.98252285013],[-2099.4645941944964,6702.1625101014915,2236.408128787323],[-4510.80226006277,13857.524875701509,4630.562962248721],[-2262.1460649014757,6779.835302138689,2279.8508873675014],[-2365.477370242642,7380.021127553259,2330.8113748027135],[-4524.901173783218,13903.759753856766,4648.335985638709],[-2259.8328749444345,6771.856882801606,2272.57707730367],[-7552.347574461402,23191.82243152129,7737.016813023342],[-4111.883442202254,11927.305343838254,4051.0066466453777],[-2254.1039836417212,6832.547437158349,2289.4831650488945],[-4092.3188680214034,11945.654371901017,4058.2221874869274],[-4488.103724808531,13689.806247331964,4636.250790737403],[-7172.137580676232,22091.509559665006,7346.365172032417],[-4108.762753706724,11910.198129065984,4046.0680765739876],[-2116.092674073634,6434.397080742959,2160.2080363183377],[-2259.4920791865043,6844.366851536827,2301.290631508996],[-4354.4146339334175,13505.549986922317,4496.5695646319555],[-3641.8488373311,11309.919778323334,3769.9384020914845],[-2389.0100790860643,7450.173733449761,2567.3080311652343],[-4469.1416116753535,13608.573929589931,4609.968557879376],[-7548.356839524352,23245.051049102072,7744.196682732518],[-2360.358375231802,7330.132186325822,2320.9376676763395],[-3632.599454452454,11294.816795289034,3763.0653122944773],[-2376.419868992659,7385.282532140903,2342.1355492057455],[-143.59278841113044,413.4470975690621,135.59556364656598],[-3595.131189617529,11202.202199202626,3735.4263243875816],[-3557.5233549299664,11182.685297964272,3751.387913350367],[-7566.88344651997,23236.87393379778,7749.264533733763],[-3533.0589472205684,11134.353809162645,3736.152924158151],[-3555.013067906385,11172.256374251254,3750.851063927762],[-4098.443069249846,11896.04563738865,4043.8156312067217],[-7568.164635581007,23256.69278275312,7754.60222491666],[-153.39626342960372,436.8215199871723,146.10390477915863],[-4473.837423796702,13627.72658371879,4619.12952979271],[-7573.584702955577,23268.59489414678,7765.385860567029],[-131.0706241614518,404.79947676741574,129.9134190643716],[-7573.414583162734,23265.651231921845,7767.84647050554],[-4101.976538557745,11908.24920873745,4047.7057476804343],[-7179.322792479858,22110.793488008876,7350.774088913855],[-2254.101858667617,6764.402290534469,2271.382172921605],[-3638.8868827933693,11307.877560864288,3771.494892750255],[-64.52950798495155,158.45382624897817,36.21170971855589],[-64.26356505473825,177.0925920298324,52.00119452320929],[-128.93685524248548,396.1354831917893,137.99538870415242],[-7541.798220089971,23186.088386185536,7737.482946604506],[-2260.043756813516,6790.494559961252,2282.499270478144],[-53.90530992299565,150.28778094216136,46.256820313181564],[-7572.655129918095,23268.39144778355,7760.531290648],[-2254.505225240382,6762.771256043507,2268.753009262784],[-2384.4685741153494,7404.235882073929,2531.714179172353],[-133.86226069138604,409.09266104475984,128.59869819236698],[-4096.0981669211915,11874.13969480264,4039.575528512945],[-60.23628669118841,160.96198540370236,53.43331755276622],[-2368.2586503775133,7360.926765015251,2333.3198023283626],[-2244.1123031242396,6806.586081067183,2284.8415060363436],[-4503.00889910759,13673.423441243796,4618.936466954898],[-3643.102053794883,11330.406778188093,3777.511098417203],[-4357.303031871791,13505.744382466517,4492.279284058126],[-7552.762267806192,23264.511720085095,7743.4706017147555],[-7489.54422739876,23061.46589360821,7689.9814259978275],[-7559.261307885194,23222.74805122062,7748.854607240777],[-2124.273620884933,6751.262816976592,2252.035324526537],[-53.080419159183116,146.9748559960594,40.40385047900345],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-3602.7432623374857,11212.658307047745,3740.18425232855],[-3630.2892976072817,11277.825012903128,3759.7286882082476],[-2366.2799676687887,7360.209244152629,2329.4120645155235],[-4513.778067981569,13877.153332834683,4644.482951816079],[-55.32885827747006,142.66128044640539,35.1666219769346],[-2112.31579419419,6723.144587360524,2246.392784844015],[-41.39849541372619,134.47996223048224,39.804374518989874],[-2384.8300191705453,7406.642632497496,2537.4766930589194],[-4512.3241829116405,13691.54007962797,4625.892580324],[-3643.0991666681293,11319.859034518495,3776.636646493647],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-2122.0282758066414,6455.409934486622,2178.5056788423026],[-43.996331361091784,133.78362922917492,43.276675686410165],[-4525.971716796862,14016.443781601902,4711.804981099701],[-46.048156811322826,139.10503431845234,43.00138540707252],[-42.75011226407969,131.7528844635293,42.11546628780516],[-2360.9716703097456,7344.226664757199,2326.5545093990927],[-50.77825586495394,138.2313858668089,44.145016865181105],[-54.93553509947897,141.4949061182161,42.64930986420695],[-2255.9460576097063,6776.687148829639,2277.739711566115],[-4097.092733711994,11893.221656759282,4044.334252988595],[-4509.439891032443,13857.103495499994,4612.618167525592]]"
500,30,0.09507335,0.10294133333333334,0.047512512224780167,0.26111497100863934,0.25810100014113063,0.014965148896183712,0.002080215138621873,0.0020740794022031583,2.1177758789915795E-4,99,"[[-152.13268682193035,469.1063109409639,141.64709312496146],[-2114.063167772818,6470.123706966846,2179.4954573298373],[-2370.8383730199193,7396.571741722249,2328.3278329767127],[-4500.557336756171,13668.1467869362,4612.850011415859],[-7145.637312737301,22023.04786503901,7321.862923812203],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-7521.960153941225,23070.757349746415,7703.333569912002],[-4486.97978092065,13802.280259761485,4590.510692462542],[-2246.8692548405484,6735.287733568148,2251.929747576986],[-7479.544454226577,23045.051097007676,7681.776304288953],[-167.75442151709026,519.6512733972974,169.19965533306313],[-174.86843027115222,561.7625816031172,171.24954248923285],[-2139.5942935676762,6495.126053457418,2180.629436057747],[-208.12815447013918,606.1156613002404,195.04039012597104],[-3587.139895919085,11174.86174014395,3730.5029325715404],[-2112.7518711562598,6484.75529203154,2180.945992860913],[-2118.94364419827,6441.73037788659,2170.5598386808742],[-141.83224907868475,406.42641632843794,124.35245264505983],[-154.4453833173483,440.7684805039244,136.6388223929031],[-3890.1550007815385,11367.317918114359,3844.4482830931925],[-7071.727620384397,21801.837846906426,7241.8554006819995],[-159.93480561691072,548.2991574921142,163.1536671670776],[-3588.722075440137,11198.373000639496,3731.342852392349],[-3844.267057652189,11639.747887142059,3863.4059995267717],[-4072.009345121001,11839.957582321085,4013.5310231495673],[-7527.10647692062,23098.281564509245,7707.570171625114],[-2376.318216281588,7412.9931927682655,2355.2121357904816],[-2119.742971860334,6461.421306012543,2163.314481015668],[-3590.010222524747,11163.475490579995,3719.730064725224],[-7145.242402582631,21995.959659329164,7311.805260422356],[-4473.71420839677,13610.279184022484,4607.8339020141475],[-7162.594779624085,22075.896454264373,7338.07586055732],[-7094.629436701423,21870.68492772466,7265.889178769083],[-174.3766267508353,503.59266602621483,173.52926047590503],[-7515.768669473843,23084.472973271666,7696.49522698423],[-7165.042665225147,22074.111584427792,7344.033635522237],[-142.84639192853652,416.7118826246692,128.7994414856842],[-7160.874509389592,22035.496388501233,7325.573012519579],[-4110.573169390209,11991.759659257774,4071.6222559489433],[-7564.584626196696,23220.916619956955,7743.018637799478],[-7163.976815837884,22071.363122407533,7339.231031612995],[-7178.1492962448265,22083.602093232723,7345.245110817373],[-3594.9699075440276,11191.034224598809,3729.1294121319256],[-2392.8704483142583,7428.286363594235,2345.4301250326175],[-2379.075140730349,7395.184674074789,2340.2071385025],[-2254.871125755923,6764.711113559854,2272.13160498054],[-7543.9264319157655,23123.574123260467,7711.064077069836],[-2394.3056274299274,7486.781270591774,2585.469198562066],[-163.7479406190753,461.5946952603006,143.38235641173642],[-3594.8087476538562,11191.204997634153,3733.1758318704638],[-7166.204992382843,22072.249423383862,7336.08596459209],[-4088.8961669358982,11861.319782542496,4033.98252285013],[-4510.80226006277,13857.524875701509,4630.562962248721],[-2262.1460649014757,6779.835302138689,2279.8508873675014],[-4524.901173783218,13903.759753856766,4648.335985638709],[-2259.8328749444345,6771.856882801606,2272.57707730367],[-4111.883442202254,11927.305343838254,4051.0066466453777],[-7172.137580676232,22091.509559665006,7346.365172032417],[-4108.762753706724,11910.198129065984,4046.0680765739876],[-2116.092674073634,6434.397080742959,2160.2080363183377],[-3641.8488373311,11309.919778323334,3769.9384020914845],[-4469.1416116753535,13608.573929589931,4609.968557879376],[-2360.358375231802,7330.132186325822,2320.9376676763395],[-2376.419868992659,7385.282532140903,2342.1355492057455],[-3595.131189617529,11202.202199202626,3735.4263243875816],[-7566.88344651997,23236.87393379778,7749.264533733763],[-3533.0589472205684,11134.353809162645,3736.152924158151],[-4098.443069249846,11896.04563738865,4043.8156312067217],[-153.39626342960372,436.8215199871723,146.10390477915863],[-4101.976538557745,11908.24920873745,4047.7057476804343],[-7179.322792479858,22110.793488008876,7350.774088913855],[-2254.101858667617,6764.402290534469,2271.382172921605],[-64.52950798495155,158.45382624897817,36.21170971855589],[-64.26356505473825,177.0925920298324,52.00119452320929],[-2260.043756813516,6790.494559961252,2282.499270478144],[-2254.505225240382,6762.771256043507,2268.753009262784],[-4096.0981669211915,11874.13969480264,4039.575528512945],[-2368.2586503775133,7360.926765015251,2333.3198023283626],[-4503.00889910759,13673.423441243796,4618.936466954898],[-7489.54422739876,23061.46589360821,7689.9814259978275],[-53.080419159183116,146.9748559960594,40.40385047900345],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-3602.7432623374857,11212.658307047745,3740.18425232855],[-3630.2892976072817,11277.825012903128,3759.7286882082476],[-55.32885827747006,142.66128044640539,35.1666219769346],[-41.39849541372619,134.47996223048224,39.804374518989874],[-4512.3241829116405,13691.54007962797,4625.892580324],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-2122.0282758066414,6455.409934486622,2178.5056788423026],[-43.996331361091784,133.78362922917492,43.276675686410165],[-4525.971716796862,14016.443781601902,4711.804981099701],[-42.75011226407969,131.7528844635293,42.11546628780516],[-50.77825586495394,138.2313858668089,44.145016865181105],[-54.93553509947897,141.4949061182161,42.64930986420695],[-2255.9460576097063,6776.687148829639,2277.739711566115],[-4097.092733711994,11893.221656759282,4044.334252988595],[-4509.439891032443,13857.103495499994,4612.618167525592]]"
600,30,0.10433745,0.11244099333333334,0.049693909740904825,0.2736971169882554,0.2684222308399677,0.015298274847152264,0.0019745584463224273,0.0020123487326768634,2.087088585344707E-4,99,"[[-7134.587641619164,21958.446093766674,7289.8663216628765],[-7142.225063393682,21994.94477605437,7309.565759906437],[-4536.643556082003,14046.22974814917,4720.23416576759],[-3596.3307400477343,11183.470955251547,3720.3439029530014],[-3896.5905917139485,11415.42484760688,3857.643588171773],[-7328.547992136359,22545.262178295066,7515.5524297971315],[-7077.110036747871,21774.095250778133,7229.865966862002],[-7064.287274873978,21771.691772898394,7234.581240116915],[-2355.963911616685,7300.859197424519,2317.9586540133746],[-214.48140788309496,653.6064723415678,212.55713718560952],[-174.31784773960845,495.8307405564525,158.13337179460413],[-4504.186642963828,13671.548068505743,4617.376843533043],[-2391.885483699618,7426.9612914650415,2351.071930987124],[-1983.9720836444017,6106.831340953626,2036.7103017011673],[-4501.412187618981,13686.900374612489,4626.59218280317],[-2407.981686906474,7461.206798254011,2357.9184583262927],[-3565.6255805442215,11136.237777326549,3725.383478682448],[-7063.34502742139,21786.030187572273,7235.029101919261],[-2380.704127892654,7362.056031249445,2335.2079491979694],[-182.6725228342283,502.87600526978025,169.58227044573644],[-4496.231301145018,13668.102511743915,4617.351277502738],[-7144.598152605795,21964.024850193553,7312.342171457461],[-2001.2876271401044,6106.752979540108,2043.3391561092183],[-239.8307400533551,741.293442288233,237.80445995741638],[-3902.332854161162,11390.797853965623,3854.5810555416574],[-2261.1835450780886,6774.1630638010665,2268.3551085511626],[-2110.376020381559,6447.4248469535605,2166.5875054907046],[-2396.3417788655997,7425.279131641453,2342.2185771982245],[-7088.795686874166,21868.285287224728,7269.312751765591],[-3585.506577329609,11178.6028292408,3719.960035838031],[-3315.1658310909734,10517.879336850421,3531.8432580629114],[-7060.12838609444,21782.936123652456,7245.986548874682],[-70.40363815704328,196.6066192780975,51.49497720673139],[-1986.295161512599,6099.664468302773,2042.980938949304],[-7164.485782583789,22029.771654152646,7318.858809389708],[-7144.617363327449,21985.340302995173,7311.314124133638],[-193.51761102220382,578.4005714694495,184.44652375356924],[-3572.7699999551874,11145.127328257351,3715.559129324987],[-199.5832820644641,576.4395656000532,194.54624032502386],[-2104.142601670207,6442.816916995657,2158.390754807926],[-2084.6439917534644,6391.2307327024255,2148.022463072194],[-4506.484098418829,13664.45948852473,4619.448632129614],[-7134.757141286997,21939.67285500482,7301.098186161038],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-187.93153808848325,512.5115944969276,160.66420895161772],[-7175.696245769233,22069.52882632241,7341.756924732892],[-4104.835684079558,11919.255770561003,4051.213759026503],[-4500.557336756171,13668.1467869362,4612.850011415859],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-2246.8692548405484,6735.287733568148,2251.929747576986],[-2139.5942935676762,6495.126053457418,2180.629436057747],[-208.12815447013918,606.1156613002404,195.04039012597104],[-3587.139895919085,11174.86174014395,3730.5029325715404],[-2118.94364419827,6441.73037788659,2170.5598386808742],[-141.83224907868475,406.42641632843794,124.35245264505983],[-3890.1550007815385,11367.317918114359,3844.4482830931925],[-7071.727620384397,21801.837846906426,7241.8554006819995],[-3844.267057652189,11639.747887142059,3863.4059995267717],[-4072.009345121001,11839.957582321085,4013.5310231495673],[-2119.742971860334,6461.421306012543,2163.314481015668],[-3590.010222524747,11163.475490579995,3719.730064725224],[-7145.242402582631,21995.959659329164,7311.805260422356],[-7094.629436701423,21870.68492772466,7265.889178769083],[-7160.874509389592,22035.496388501233,7325.573012519579],[-7564.584626196696,23220.916619956955,7743.018637799478],[-3594.9699075440276,11191.034224598809,3729.1294121319256],[-2392.8704483142583,7428.286363594235,2345.4301250326175],[-2379.075140730349,7395.184674074789,2340.2071385025],[-7543.9264319157655,23123.574123260467,7711.064077069836],[-163.7479406190753,461.5946952603006,143.38235641173642],[-3594.8087476538562,11191.204997634153,3733.1758318704638],[-4088.8961669358982,11861.319782542496,4033.98252285013],[-2262.1460649014757,6779.835302138689,2279.8508873675014],[-4524.901173783218,13903.759753856766,4648.335985638709],[-2259.8328749444345,6771.856882801606,2272.57707730367],[-4111.883442202254,11927.305343838254,4051.0066466453777],[-4108.762753706724,11910.198129065984,4046.0680765739876],[-2116.092674073634,6434.397080742959,2160.2080363183377],[-2376.419868992659,7385.282532140903,2342.1355492057455],[-7566.88344651997,23236.87393379778,7749.264533733763],[-4098.443069249846,11896.04563738865,4043.8156312067217],[-4101.976538557745,11908.24920873745,4047.7057476804343],[-64.52950798495155,158.45382624897817,36.21170971855589],[-2254.505225240382,6762.771256043507,2268.753009262784],[-4096.0981669211915,11874.13969480264,4039.575528512945],[-4503.00889910759,13673.423441243796,4618.936466954898],[-53.080419159183116,146.9748559960594,40.40385047900345],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-41.39849541372619,134.47996223048224,39.804374518989874],[-4512.3241829116405,13691.54007962797,4625.892580324],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-2122.0282758066414,6455.409934486622,2178.5056788423026],[-42.75011226407969,131.7528844635293,42.11546628780516],[-54.93553509947897,141.4949061182161,42.64930986420695],[-4509.439891032443,13857.103495499994,4612.618167525592]]"
700,30,0.11349245000000001,0.12204059,0.051325962751494765,0.2794520758333956,0.27353958951418234,0.014668934187532151,0.0019660108770147037,0.001967340956505386,1.9109869097793774E-4,99,"[[-7066.321270965341,21769.308616976556,7226.196384514658],[-3516.1448309757816,11024.683250885597,3665.6775392958593],[-7062.876050702888,21755.688896571566,7227.962337105725],[-1994.916484676902,6150.044158632415,2052.5395680897873],[-7534.260068442625,23089.75056306274,7707.2901933320745],[-115.43393035013368,333.0060388547315,81.01754441257107],[-4499.27973515351,13655.349240701556,4611.430766244222],[-2096.8111070518153,6396.948675898021,2145.199503398332],[-3306.355610774902,10474.559344648855,3518.05630498997],[-247.25938660869798,796.8254045134689,251.3512594383054],[-2394.477296710127,7406.136558629394,2350.8560737011944],[-4118.224312757177,11929.633631781411,4055.3851788300194],[-155.3836846278823,441.3764260414025,132.97295323508658],[-227.85127745814214,676.0201116790489,212.9835782312498],[-7064.725122831094,21757.53459772556,7227.41920768491],[-7052.018617191791,21736.00318145539,7227.385705704221],[-4105.225823470191,11917.329211497292,4038.3561650924626],[-3887.128424913432,11390.610372074416,3847.0973636959866],[-4129.393625240211,12013.914954512858,4079.0625734095247],[-7069.589370040547,21787.848059432803,7239.274554863967],[-7045.972776616989,21754.380724197184,7228.402237741232],[-237.03669879876983,658.1558312883601,214.91703759523944],[-3321.381677024739,10552.703571775743,3547.6373309148926],[-228.72727859275176,657.1113729506133,215.44843826401285],[-3911.298787170509,11419.495630933447,3863.206120022857],[-1989.8677060367768,6105.66374371171,2040.8462782096035],[-3881.4110178160468,11355.132058378435,3843.7246643350145],[-226.34235961786763,681.3328130457895,227.0055136781951],[-2360.8859250084756,7292.76167041517,2312.0724366813643],[-215.46659151236514,607.4711707158606,203.08614163935295],[-7002.674714463846,21622.940973502824,7203.121178817817],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-2391.347586404744,7407.682034601376,2338.827163734157],[-3311.955433771804,10492.942025540944,3524.1379385496866],[-180.2842690794387,526.7884797393493,150.0038253175368],[-60.87202099051256,145.7616853649598,48.14467996072451],[-3896.0868843473104,11412.378282354319,3857.2174371580295],[-7015.396585217195,21630.68075384226,7184.103389314257],[-3889.5871858597043,11404.51256999951,3848.0822797812316],[-7055.772743860585,21754.320287579678,7232.887304247194],[-4278.6773306297355,12909.063539476381,4319.637041455087],[-7047.9017188654925,21754.191511967227,7221.198535543711],[-207.70844177293944,568.3529263591926,195.83732038661],[-3310.7261533786073,10513.955395742034,3539.7127375520317],[-7134.587641619164,21958.446093766674,7289.8663216628765],[-4536.643556082003,14046.22974814917,4720.23416576759],[-7328.547992136359,22545.262178295066,7515.5524297971315],[-7077.110036747871,21774.095250778133,7229.865966862002],[-7064.287274873978,21771.691772898394,7234.581240116915],[-4504.186642963828,13671.548068505743,4617.376843533043],[-2391.885483699618,7426.9612914650415,2351.071930987124],[-1983.9720836444017,6106.831340953626,2036.7103017011673],[-2407.981686906474,7461.206798254011,2357.9184583262927],[-2380.704127892654,7362.056031249445,2335.2079491979694],[-2001.2876271401044,6106.752979540108,2043.3391561092183],[-239.8307400533551,741.293442288233,237.80445995741638],[-3902.332854161162,11390.797853965623,3854.5810555416574],[-2261.1835450780886,6774.1630638010665,2268.3551085511626],[-2396.3417788655997,7425.279131641453,2342.2185771982245],[-3315.1658310909734,10517.879336850421,3531.8432580629114],[-1986.295161512599,6099.664468302773,2042.980938949304],[-7164.485782583789,22029.771654152646,7318.858809389708],[-3572.7699999551874,11145.127328257351,3715.559129324987],[-2084.6439917534644,6391.2307327024255,2148.022463072194],[-4506.484098418829,13664.45948852473,4619.448632129614],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-187.93153808848325,512.5115944969276,160.66420895161772],[-4500.557336756171,13668.1467869362,4612.850011415859],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-2246.8692548405484,6735.287733568148,2251.929747576986],[-2139.5942935676762,6495.126053457418,2180.629436057747],[-2118.94364419827,6441.73037788659,2170.5598386808742],[-3890.1550007815385,11367.317918114359,3844.4482830931925],[-7071.727620384397,21801.837846906426,7241.8554006819995],[-4072.009345121001,11839.957582321085,4013.5310231495673],[-2119.742971860334,6461.421306012543,2163.314481015668],[-3590.010222524747,11163.475490579995,3719.730064725224],[-7564.584626196696,23220.916619956955,7743.018637799478],[-2392.8704483142583,7428.286363594235,2345.4301250326175],[-7543.9264319157655,23123.574123260467,7711.064077069836],[-4524.901173783218,13903.759753856766,4648.335985638709],[-2259.8328749444345,6771.856882801606,2272.57707730367],[-4111.883442202254,11927.305343838254,4051.0066466453777],[-4108.762753706724,11910.198129065984,4046.0680765739876],[-2116.092674073634,6434.397080742959,2160.2080363183377],[-64.52950798495155,158.45382624897817,36.21170971855589],[-2254.505225240382,6762.771256043507,2268.753009262784],[-4503.00889910759,13673.423441243796,4618.936466954898],[-53.080419159183116,146.9748559960594,40.40385047900345],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-41.39849541372619,134.47996223048224,39.804374518989874],[-4512.3241829116405,13691.54007962797,4625.892580324],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695],[-4509.439891032443,13857.103495499994,4612.618167525592]]"
800,30,0.12262025000000001,0.13163315,0.05253758083934645,0.2834155378280924,0.2790228800656755,0.013600863016359514,0.0019208777233696915,0.0019073933513625828,1.8438731566397312E-4,99,"[[-7315.016935908188,22483.945372376358,7486.166456783923],[-7019.068121820968,21576.557349857223,7169.785345816783],[-3853.096293073214,11303.676551381968,3824.833414268023],[-262.96582068885857,857.7210392787739,284.9566885351831],[-4346.952729426544,13141.746482023316,4401.023000889185],[-7037.817094793592,21704.51554170305,7195.850876637261],[-3512.0889987632227,10991.635363473992,3655.94524898387],[-101.53651523431165,257.9329555867942,70.52776903767422],[-275.8345721874273,883.1170679930044,274.353885773706],[-2008.634420438968,6160.631669179203,2052.9858389476826],[-2012.4255898851716,6166.145227390283,2058.3958817326866],[-287.1308558702599,854.6264474279138,265.58960945289346],[-7046.226077329049,21669.473383460085,7201.072180882956],[-4041.4588390626254,11757.094495664593,3995.739764359486],[-7052.872046008427,21691.563107836486,7203.808032315453],[-1993.9497271410212,6161.8536315449965,2040.3666093283512],[-7513.074726647221,23000.664487656373,7671.864999962495],[-1987.3984057093471,6088.325181373059,2033.5854355958088],[-251.80599961663506,735.6386471156369,235.46410203397318],[-1993.8370164216149,6127.562205292437,2044.1738062905767],[-3324.7467310543616,10535.421694924811,3543.3900217318387],[-3338.072490365588,10580.412166544345,3554.2857605990603],[-273.4557629248547,752.1483068274895,237.75525953356748],[-7423.177004584701,22744.26327280487,7581.929219785223],[-4136.627208632958,12022.074450103233,4081.1195676397856],[-245.93012787560477,710.5259075574673,236.9225297564975],[-3306.167504823472,10463.984384501848,3513.410129533506],[-6993.707132099418,21586.829365880352,7188.143000855632],[-7054.242264109852,21707.309675936438,7208.188338529471],[-2399.537193682347,7444.076975257994,2351.9476739213187],[-6998.52749466296,21590.216942346033,7188.595726177304],[-4142.968846932029,12068.813532998878,4101.119438464431],[-2251.795860062223,6758.609866397869,2263.529837950304],[-3890.682136536515,11358.26144157422,3844.9575332065515],[-6988.6866043654145,21570.221839311933,7181.807027582709],[-249.6748398081002,743.7858796002712,231.76100957779886],[-6985.015546487897,21522.030955293063,7152.89658299498],[-2389.240664696368,7322.407805132428,2341.0412926246204],[-1981.3864969680558,6119.66726356491,2032.9182513481621],[-6998.140440724033,21534.051341398696,7147.053289851183],[-1253.8266539294423,3728.14311813782,1154.2365485363737],[-3898.1739567130853,11393.9608687151,3854.7449934542797],[-115.43393035013368,333.0060388547315,81.01754441257107],[-4499.27973515351,13655.349240701556,4611.430766244222],[-3306.355610774902,10474.559344648855,3518.05630498997],[-2394.477296710127,7406.136558629394,2350.8560737011944],[-4118.224312757177,11929.633631781411,4055.3851788300194],[-4105.225823470191,11917.329211497292,4038.3561650924626],[-237.03669879876983,658.1558312883601,214.91703759523944],[-3321.381677024739,10552.703571775743,3547.6373309148926],[-228.72727859275176,657.1113729506133,215.44843826401285],[-3911.298787170509,11419.495630933447,3863.206120022857],[-1989.8677060367768,6105.66374371171,2040.8462782096035],[-3881.4110178160468,11355.132058378435,3843.7246643350145],[-2360.8859250084756,7292.76167041517,2312.0724366813643],[-7002.674714463846,21622.940973502824,7203.121178817817],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-2391.347586404744,7407.682034601376,2338.827163734157],[-3311.955433771804,10492.942025540944,3524.1379385496866],[-60.87202099051256,145.7616853649598,48.14467996072451],[-7015.396585217195,21630.68075384226,7184.103389314257],[-4278.6773306297355,12909.063539476381,4319.637041455087],[-207.70844177293944,568.3529263591926,195.83732038661],[-3310.7261533786073,10513.955395742034,3539.7127375520317],[-4536.643556082003,14046.22974814917,4720.23416576759],[-7077.110036747871,21774.095250778133,7229.865966862002],[-4504.186642963828,13671.548068505743,4617.376843533043],[-1983.9720836444017,6106.831340953626,2036.7103017011673],[-2407.981686906474,7461.206798254011,2357.9184583262927],[-2380.704127892654,7362.056031249445,2335.2079491979694],[-2001.2876271401044,6106.752979540108,2043.3391561092183],[-3902.332854161162,11390.797853965623,3854.5810555416574],[-2261.1835450780886,6774.1630638010665,2268.3551085511626],[-2396.3417788655997,7425.279131641453,2342.2185771982245],[-3315.1658310909734,10517.879336850421,3531.8432580629114],[-1986.295161512599,6099.664468302773,2042.980938949304],[-7164.485782583789,22029.771654152646,7318.858809389708],[-4506.484098418829,13664.45948852473,4619.448632129614],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-187.93153808848325,512.5115944969276,160.66420895161772],[-4500.557336756171,13668.1467869362,4612.850011415859],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-2246.8692548405484,6735.287733568148,2251.929747576986],[-3890.1550007815385,11367.317918114359,3844.4482830931925],[-7564.584626196696,23220.916619956955,7743.018637799478],[-4524.901173783218,13903.759753856766,4648.335985638709],[-2259.8328749444345,6771.856882801606,2272.57707730367],[-4108.762753706724,11910.198129065984,4046.0680765739876],[-2116.092674073634,6434.397080742959,2160.2080363183377],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-41.39849541372619,134.47996223048224,39.804374518989874],[-4512.3241829116405,13691.54007962797,4625.892580324],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
900,30,0.13185470000000002,0.14147656,0.05441275806989412,0.28711318918009054,0.28256592482480836,0.013275448294518509,0.0018550371114152532,0.0018656264139218744,1.7419139879875766E-4,99,"[[-3268.3151750429824,10374.355596109513,3476.473321437868],[-4502.074260602111,13661.61679436324,4609.123788163879],[-281.3624488167605,781.0850988686694,262.57060757185445],[-7303.956669340878,22446.607207970028,7472.519999796794],[-315.99583259442494,970.9305030156995,302.5821332253429],[-287.55735538585014,828.3468213077605,271.91337100925335],[-3307.588719475727,10461.936175220882,3514.7744418567872],[-285.77580175554164,800.3199511186052,255.42325679259994],[-6967.967640905173,21485.042459883374,7148.442704115364],[-224.197561687592,594.8759896631973,183.92403002905823],[-284.2585334573576,810.8560986172148,262.5120395426207],[-7487.740070031887,22921.17988725689,7639.154858535245],[-1986.4018818433133,6081.704823511289,2027.4413852550235],[-3294.4210653070877,10429.771103430317,3496.3194842112325],[-2424.2372749804877,7528.428240451779,2388.1384935106967],[-3297.774262875465,10437.52587454427,3503.958328432094],[-1282.8335776543531,3850.4270369568103,1213.4788066649746],[-3881.042220009211,11313.049949415263,3826.330131792361],[-6968.083259111749,21495.46751973415,7160.8843648512675],[-2409.785375913912,7504.052190608531,2367.5498018737217],[-1253.9199536167762,3738.896093196138,1160.7138884899841],[-308.69835034192323,964.6165471007876,302.5722870587317],[-3901.367391753727,11383.274205149055,3853.210724100369],[-7011.426588604051,21600.227715827124,7183.52192506925],[-4277.307334785113,12881.583185875515,4309.326196804911],[-2178.298024935514,6461.054801643817,2134.7896333401604],[-4514.092117220582,13703.445904291768,4614.999408656947],[-3916.192658403769,11424.87861950181,3865.5614473703404],[-4146.740460110319,12055.690356240886,4090.7174035313324],[-7020.969447318479,21641.47629996328,7185.011369728105],[-3301.6214621637223,10456.562231915379,3518.7169427297863],[-3865.1508065756843,11276.370371402912,3823.8082963328206],[-7065.704485858038,21736.766624743796,7203.0264199791445],[-7019.068121820968,21576.557349857223,7169.785345816783],[-3853.096293073214,11303.676551381968,3824.833414268023],[-4346.952729426544,13141.746482023316,4401.023000889185],[-3512.0889987632227,10991.635363473992,3655.94524898387],[-101.53651523431165,257.9329555867942,70.52776903767422],[-2008.634420438968,6160.631669179203,2052.9858389476826],[-2012.4255898851716,6166.145227390283,2058.3958817326866],[-287.1308558702599,854.6264474279138,265.58960945289346],[-7046.226077329049,21669.473383460085,7201.072180882956],[-7052.872046008427,21691.563107836486,7203.808032315453],[-1987.3984057093471,6088.325181373059,2033.5854355958088],[-273.4557629248547,752.1483068274895,237.75525953356748],[-7423.177004584701,22744.26327280487,7581.929219785223],[-4136.627208632958,12022.074450103233,4081.1195676397856],[-3306.167504823472,10463.984384501848,3513.410129533506],[-2399.537193682347,7444.076975257994,2351.9476739213187],[-6998.52749466296,21590.216942346033,7188.595726177304],[-3890.682136536515,11358.26144157422,3844.9575332065515],[-6988.6866043654145,21570.221839311933,7181.807027582709],[-6985.015546487897,21522.030955293063,7152.89658299498],[-2389.240664696368,7322.407805132428,2341.0412926246204],[-1981.3864969680558,6119.66726356491,2032.9182513481621],[-6998.140440724033,21534.051341398696,7147.053289851183],[-1253.8266539294423,3728.14311813782,1154.2365485363737],[-115.43393035013368,333.0060388547315,81.01754441257107],[-4499.27973515351,13655.349240701556,4611.430766244222],[-3306.355610774902,10474.559344648855,3518.05630498997],[-4118.224312757177,11929.633631781411,4055.3851788300194],[-4105.225823470191,11917.329211497292,4038.3561650924626],[-237.03669879876983,658.1558312883601,214.91703759523944],[-1989.8677060367768,6105.66374371171,2040.8462782096035],[-2360.8859250084756,7292.76167041517,2312.0724366813643],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-2391.347586404744,7407.682034601376,2338.827163734157],[-3311.955433771804,10492.942025540944,3524.1379385496866],[-60.87202099051256,145.7616853649598,48.14467996072451],[-7015.396585217195,21630.68075384226,7184.103389314257],[-4536.643556082003,14046.22974814917,4720.23416576759],[-1983.9720836444017,6106.831340953626,2036.7103017011673],[-2407.981686906474,7461.206798254011,2357.9184583262927],[-2001.2876271401044,6106.752979540108,2043.3391561092183],[-3902.332854161162,11390.797853965623,3854.5810555416574],[-2261.1835450780886,6774.1630638010665,2268.3551085511626],[-2396.3417788655997,7425.279131641453,2342.2185771982245],[-7164.485782583789,22029.771654152646,7318.858809389708],[-4506.484098418829,13664.45948852473,4619.448632129614],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-187.93153808848325,512.5115944969276,160.66420895161772],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-2246.8692548405484,6735.287733568148,2251.929747576986],[-3890.1550007815385,11367.317918114359,3844.4482830931925],[-7564.584626196696,23220.916619956955,7743.018637799478],[-4524.901173783218,13903.759753856766,4648.335985638709],[-2259.8328749444345,6771.856882801606,2272.57707730367],[-4108.762753706724,11910.198129065984,4046.0680765739876],[-2116.092674073634,6434.397080742959,2160.2080363183377],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-41.39849541372619,134.47996223048224,39.804374518989874],[-4512.3241829116405,13691.54007962797,4625.892580324],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1000,30,0.1408949,0.15137033333333333,0.05586119998120547,0.2904501929328881,0.2865299201566903,0.012087800411195957,0.0018382395662159892,0.0018265501021113928,1.5984269958794624E-4,99,"[[-145.16669381742827,381.4938115222952,109.30334631572786],[-333.8012201230864,1099.910725732283,326.68764195988575],[-3276.1913448286614,10338.882894885615,3471.377364476973],[-7476.5902087985005,22865.851855658973,7620.250094376794],[-1306.4211569948432,3896.261632735226,1231.9286983570148],[-6946.437851318268,21446.763835386064,7147.104946937156],[-1355.1169403906886,4008.6626073479383,1254.8440560149336],[-4499.399513109317,13638.638967960274,4587.157202575646],[-7028.915113625797,21596.525663616045,7165.147895594378],[-306.01331337571327,824.2831713760348,263.6162881294536],[-222.2832991462805,603.0179176518903,186.47256919642953],[-1337.8381006215855,3986.6688859172127,1247.5738375743551],[-6947.973546940963,21414.281472628692,7125.5382030742085],[-2416.7499597283913,6864.727724963988,2297.8936785487504],[-2191.33557240172,6509.308493891022,2159.343000277474],[-4494.270868573788,13604.192362932305,4598.252921561462],[-7020.138060463374,21567.63053049708,7132.2892694520515],[-1299.6503989784271,3930.314247892371,1250.754220178413],[-1361.3264339522868,4045.870430638536,1258.451283237404],[-4524.5088138490855,13736.312506789922,4648.450504379363],[-3261.3719240243527,10292.172294811375,3451.3304048783752],[-7002.378062818845,21525.36110599996,7141.697539429585],[-4158.723183963396,12083.498706600296,4101.318888249941],[-6958.208902279653,21378.39140143279,7109.495303676185],[-3877.723201875906,11329.989236235093,3829.651079418129],[-1285.0091466541076,3856.133580245416,1220.989110441466],[-348.45675069541437,1106.2461810152713,338.5021078857443],[-6946.675330636032,21429.32348916291,7145.219444752425],[-4498.436775935274,13624.563621938616,4602.181318754892],[-1993.8977905693594,6097.0216541708305,2030.2240586357416],[-348.0094391042714,1089.2915201795672,334.488534909745],[-2433.881827142862,7522.483078211233,2378.7713696835685],[-2433.165224095079,7515.560734353618,2380.8086334272475],[-2487.7096146653953,7436.385894805442,2556.914995559611],[-2369.1742090047205,7277.991920091395,2309.586189416699],[-6942.427047980628,21420.258304652576,7151.939411364258],[-329.9139719844005,1007.599117062306,312.08339764784995],[-6961.722326376756,21436.50199816797,7125.862286286343],[-3284.627125409745,10395.82961889726,3480.303668499937],[-2005.7297352836547,6142.4047357721465,2039.3512616064245],[-293.10332075219713,831.3837501526009,264.08109035935496],[-1972.493293160074,6072.124532220229,2026.5947900855595],[-2401.63143787867,7171.607204257819,2471.637393397929],[-6974.375778415971,21457.845133846244,7120.5096052119525],[-3274.5890309154975,10378.997011788022,3470.0213661403764],[-1308.5185267708807,3898.2308444593127,1232.3273436460988],[-6897.445094954419,21233.82071019208,7033.798259263956],[-1295.3636500725147,3871.4948357185294,1209.6724079285902],[-3268.3151750429824,10374.355596109513,3476.473321437868],[-7303.956669340878,22446.607207970028,7472.519999796794],[-285.77580175554164,800.3199511186052,255.42325679259994],[-224.197561687592,594.8759896631973,183.92403002905823],[-7487.740070031887,22921.17988725689,7639.154858535245],[-1986.4018818433133,6081.704823511289,2027.4413852550235],[-3294.4210653070877,10429.771103430317,3496.3194842112325],[-2424.2372749804877,7528.428240451779,2388.1384935106967],[-3297.774262875465,10437.52587454427,3503.958328432094],[-1282.8335776543531,3850.4270369568103,1213.4788066649746],[-3881.042220009211,11313.049949415263,3826.330131792361],[-1253.9199536167762,3738.896093196138,1160.7138884899841],[-3901.367391753727,11383.274205149055,3853.210724100369],[-4277.307334785113,12881.583185875515,4309.326196804911],[-2178.298024935514,6461.054801643817,2134.7896333401604],[-4514.092117220582,13703.445904291768,4614.999408656947],[-3916.192658403769,11424.87861950181,3865.5614473703404],[-4146.740460110319,12055.690356240886,4090.7174035313324],[-3865.1508065756843,11276.370371402912,3823.8082963328206],[-7065.704485858038,21736.766624743796,7203.0264199791445],[-3853.096293073214,11303.676551381968,3824.833414268023],[-4346.952729426544,13141.746482023316,4401.023000889185],[-3512.0889987632227,10991.635363473992,3655.94524898387],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1987.3984057093471,6088.325181373059,2033.5854355958088],[-273.4557629248547,752.1483068274895,237.75525953356748],[-3890.682136536515,11358.26144157422,3844.9575332065515],[-2389.240664696368,7322.407805132428,2341.0412926246204],[-6998.140440724033,21534.051341398696,7147.053289851183],[-1253.8266539294423,3728.14311813782,1154.2365485363737],[-4118.224312757177,11929.633631781411,4055.3851788300194],[-4105.225823470191,11917.329211497292,4038.3561650924626],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-60.87202099051256,145.7616853649598,48.14467996072451],[-4536.643556082003,14046.22974814917,4720.23416576759],[-2001.2876271401044,6106.752979540108,2043.3391561092183],[-2261.1835450780886,6774.1630638010665,2268.3551085511626],[-7164.485782583789,22029.771654152646,7318.858809389708],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-2246.8692548405484,6735.287733568148,2251.929747576986],[-4108.762753706724,11910.198129065984,4046.0680765739876],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-4512.3241829116405,13691.54007962797,4625.892580324],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1100,30,0.15029435000000002,0.16134045333333336,0.05764897425604041,0.29352115424216974,0.2924180606315845,0.006602475005656067,0.0018265432800746641,0.0017977816627837402,1.634371208602781E-4,99,"[[-2530.248855520874,7206.2954174570805,2417.1937048619034],[-1258.0889675113015,3733.9647749661704,1167.559445323114],[-2497.027142511777,7446.846430155985,2565.0160531758984],[-3244.098514412558,10297.31014089302,3444.033875452477],[-6878.875552037837,21190.653217270108,7013.759122776645],[-1278.1154752714376,3749.169047868273,1204.132248138911],[-2194.3293943219987,6506.0255668700465,2139.6210014214275],[-1750.3975438772256,5562.955813722944,1893.9307950123239],[-1305.4503891535248,3888.018913194992,1216.0579802428294],[-3271.3924237476594,10307.761370120674,3464.0044655441097],[-375.659527938372,1274.3291277644232,378.5239643229511],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-311.60310709400113,887.6950401173915,286.6051359442819],[-6953.444157828888,21368.975213198384,7101.3529945197015],[-1294.531905711627,3862.9318267450844,1210.1280197234819],[-2177.8178189002138,6480.858691593961,2149.6040104717154],[-2201.994455814284,6560.323229663287,2174.8104691666845],[-3256.982688089268,10278.32753484758,3441.7435218919572],[-1406.3979082954406,4128.972702458189,1305.9949020019196],[-251.81407401393727,679.8597098626838,201.73109334530884],[-1687.3875674383441,5444.8952201962,1850.144339134707],[-322.1261824686807,951.2786025503883,302.1273674799664],[-6879.627434382547,21201.46120898053,7017.084645083653],[-1404.1387281526816,4144.660109560806,1307.2037352208342],[-3240.0962169114314,10213.983434433194,3423.543550009833],[-6938.920751174993,21303.829132145485,7055.128157872528],[-3268.184868996582,10336.002629770615,3457.3119527089566],[-2505.244793616794,7138.042332806419,2391.395550692567],[-2504.8427593727165,7525.817387859596,2576.183918482714],[-1376.7958760975234,4070.285594327511,1270.7179437520044],[-6937.064986404865,21339.26596112427,7095.187158091774],[-1324.3492903380584,3909.376528411529,1220.870610972703],[-6891.6595654481125,21274.232573750316,7050.137988552273],[-370.8984508304605,990.2553386164077,319.7618884990652],[-6932.529087531226,21276.05927235153,7078.682590564447],[-145.16669381742827,381.4938115222952,109.30334631572786],[-3276.1913448286614,10338.882894885615,3471.377364476973],[-7476.5902087985005,22865.851855658973,7620.250094376794],[-1355.1169403906886,4008.6626073479383,1254.8440560149336],[-4499.399513109317,13638.638967960274,4587.157202575646],[-7028.915113625797,21596.525663616045,7165.147895594378],[-306.01331337571327,824.2831713760348,263.6162881294536],[-2416.7499597283913,6864.727724963988,2297.8936785487504],[-2191.33557240172,6509.308493891022,2159.343000277474],[-4494.270868573788,13604.192362932305,4598.252921561462],[-7020.138060463374,21567.63053049708,7132.2892694520515],[-1361.3264339522868,4045.870430638536,1258.451283237404],[-4524.5088138490855,13736.312506789922,4648.450504379363],[-3261.3719240243527,10292.172294811375,3451.3304048783752],[-7002.378062818845,21525.36110599996,7141.697539429585],[-4158.723183963396,12083.498706600296,4101.318888249941],[-6958.208902279653,21378.39140143279,7109.495303676185],[-3877.723201875906,11329.989236235093,3829.651079418129],[-348.45675069541437,1106.2461810152713,338.5021078857443],[-1993.8977905693594,6097.0216541708305,2030.2240586357416],[-348.0094391042714,1089.2915201795672,334.488534909745],[-2433.881827142862,7522.483078211233,2378.7713696835685],[-2433.165224095079,7515.560734353618,2380.8086334272475],[-2487.7096146653953,7436.385894805442,2556.914995559611],[-2369.1742090047205,7277.991920091395,2309.586189416699],[-6974.375778415971,21457.845133846244,7120.5096052119525],[-6897.445094954419,21233.82071019208,7033.798259263956],[-7303.956669340878,22446.607207970028,7472.519999796794],[-224.197561687592,594.8759896631973,183.92403002905823],[-7487.740070031887,22921.17988725689,7639.154858535245],[-1986.4018818433133,6081.704823511289,2027.4413852550235],[-3881.042220009211,11313.049949415263,3826.330131792361],[-1253.9199536167762,3738.896093196138,1160.7138884899841],[-3901.367391753727,11383.274205149055,3853.210724100369],[-4277.307334785113,12881.583185875515,4309.326196804911],[-2178.298024935514,6461.054801643817,2134.7896333401604],[-4514.092117220582,13703.445904291768,4614.999408656947],[-3916.192658403769,11424.87861950181,3865.5614473703404],[-4146.740460110319,12055.690356240886,4090.7174035313324],[-3865.1508065756843,11276.370371402912,3823.8082963328206],[-3853.096293073214,11303.676551381968,3824.833414268023],[-4346.952729426544,13141.746482023316,4401.023000889185],[-3512.0889987632227,10991.635363473992,3655.94524898387],[-101.53651523431165,257.9329555867942,70.52776903767422],[-273.4557629248547,752.1483068274895,237.75525953356748],[-3890.682136536515,11358.26144157422,3844.9575332065515],[-1253.8266539294423,3728.14311813782,1154.2365485363737],[-4118.224312757177,11929.633631781411,4055.3851788300194],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-60.87202099051256,145.7616853649598,48.14467996072451],[-4536.643556082003,14046.22974814917,4720.23416576759],[-7164.485782583789,22029.771654152646,7318.858809389708],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-4108.762753706724,11910.198129065984,4046.0680765739876],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-4512.3241829116405,13691.54007962797,4625.892580324],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1200,30,0.16029905,0.17105579,0.05801256253197026,0.2963767140584855,0.29541797148045174,0.00646872358222259,0.0017485082452817588,0.0017609066780535907,1.511101690143502E-4,99,"[[-4124.375342423722,11955.394501256998,4058.647451263706],[-6839.653006990218,21096.166131052454,6980.5486223890075],[-4115.723438646315,11918.4431989635,4050.512211505884],[-4157.715230104852,12071.292873647259,4095.4018433739184],[-403.264885763932,1085.9450819271071,346.04795077135356],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-6805.864868229683,20971.686824335033,6930.106089237556],[-2421.1836238553697,6876.110616322423,2303.767761590219],[-6897.25417782179,21186.67773337208,7035.0638544258045],[-7365.478623718446,22532.02829730071,7498.321197276745],[-2524.2651692836043,7217.939339849117,2423.6368688916145],[-405.55814326166364,1401.4604984460586,433.35599694078866],[-4533.925359848613,13762.135224387772,4652.995404237639],[-6831.5141304492945,20967.59413097792,6927.000142279567],[-1442.0946528897343,4299.782251587549,1356.3667320683567],[-6876.0607927327865,21178.864462420664,7011.181399630077],[-3851.1091376147015,11253.376235171823,3823.143909602151],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-6866.083420773712,21179.840857075782,7003.652633390854],[-1280.6733427031015,3794.429269174008,1173.7069643956386],[-1257.8258112155775,3728.309696743339,1155.6733847468076],[-6895.668709652813,21219.045773781712,7028.202496929306],[-1376.9084435066925,4070.2168630611486,1270.4567603754265],[-4347.221392222112,13102.782901372057,4393.397112885721],[-6922.507012043438,21246.37212618399,7064.549700501674],[-3273.6602739077334,10274.812972851072,3460.2487902160847],[-374.182158224053,1031.5606400609656,335.6859200193418],[-4551.243416112799,14110.471737602296,4743.97460659378],[-3231.0815162186523,10181.832027001286,3405.6992094217185],[-2447.637877095045,6946.8166728005735,2316.526096037376],[-1297.1090104678497,3802.270688154185,1193.8585114746033],[-4354.609741063086,13131.858083563407,4396.54775083999],[-1394.8321095417484,4136.09985595147,1296.8410332787998],[-2479.4748813760284,7144.198437305622,2384.157399419308],[-398.7776885360917,1342.5844661072397,396.6433764300746],[-401.87466363846846,1078.2453703833773,348.547845578734],[-6899.564933240314,21161.677692097004,7019.526108368233],[-3280.659670798769,10348.541227036123,3468.469511557707],[-2530.248855520874,7206.2954174570805,2417.1937048619034],[-1258.0889675113015,3733.9647749661704,1167.559445323114],[-2497.027142511777,7446.846430155985,2565.0160531758984],[-6878.875552037837,21190.653217270108,7013.759122776645],[-2194.3293943219987,6506.0255668700465,2139.6210014214275],[-1750.3975438772256,5562.955813722944,1893.9307950123239],[-3271.3924237476594,10307.761370120674,3464.0044655441097],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-3256.982688089268,10278.32753484758,3441.7435218919572],[-1406.3979082954406,4128.972702458189,1305.9949020019196],[-251.81407401393727,679.8597098626838,201.73109334530884],[-1687.3875674383441,5444.8952201962,1850.144339134707],[-6879.627434382547,21201.46120898053,7017.084645083653],[-1404.1387281526816,4144.660109560806,1307.2037352208342],[-3240.0962169114314,10213.983434433194,3423.543550009833],[-6938.920751174993,21303.829132145485,7055.128157872528],[-2505.244793616794,7138.042332806419,2391.395550692567],[-2504.8427593727165,7525.817387859596,2576.183918482714],[-1376.7958760975234,4070.285594327511,1270.7179437520044],[-1324.3492903380584,3909.376528411529,1220.870610972703],[-370.8984508304605,990.2553386164077,319.7618884990652],[-145.16669381742827,381.4938115222952,109.30334631572786],[-7476.5902087985005,22865.851855658973,7620.250094376794],[-4499.399513109317,13638.638967960274,4587.157202575646],[-306.01331337571327,824.2831713760348,263.6162881294536],[-2416.7499597283913,6864.727724963988,2297.8936785487504],[-4494.270868573788,13604.192362932305,4598.252921561462],[-7020.138060463374,21567.63053049708,7132.2892694520515],[-4524.5088138490855,13736.312506789922,4648.450504379363],[-3261.3719240243527,10292.172294811375,3451.3304048783752],[-4158.723183963396,12083.498706600296,4101.318888249941],[-3877.723201875906,11329.989236235093,3829.651079418129],[-1993.8977905693594,6097.0216541708305,2030.2240586357416],[-224.197561687592,594.8759896631973,183.92403002905823],[-7487.740070031887,22921.17988725689,7639.154858535245],[-1986.4018818433133,6081.704823511289,2027.4413852550235],[-3881.042220009211,11313.049949415263,3826.330131792361],[-1253.9199536167762,3738.896093196138,1160.7138884899841],[-3901.367391753727,11383.274205149055,3853.210724100369],[-2178.298024935514,6461.054801643817,2134.7896333401604],[-4514.092117220582,13703.445904291768,4614.999408656947],[-3916.192658403769,11424.87861950181,3865.5614473703404],[-3865.1508065756843,11276.370371402912,3823.8082963328206],[-3512.0889987632227,10991.635363473992,3655.94524898387],[-101.53651523431165,257.9329555867942,70.52776903767422],[-273.4557629248547,752.1483068274895,237.75525953356748],[-3890.682136536515,11358.26144157422,3844.9575332065515],[-1253.8266539294423,3728.14311813782,1154.2365485363737],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-60.87202099051256,145.7616853649598,48.14467996072451],[-7164.485782583789,22029.771654152646,7318.858809389708],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1300,30,0.17043505000000003,0.18078419,0.05810599715794878,0.29937271701411483,0.2982377870117614,0.005980043156500419,0.0017252281278168535,0.001728044444357779,1.4377051577355227E-4,99,"[[-4082.3200576993268,11827.755876438716,4006.4284560566057],[-7295.769633222317,22298.549721004318,7417.38685819284],[-4472.021744621126,13478.68404302589,4562.930662406253],[-2531.121044516518,7194.11154478074,2395.1216363539766],[-4343.019770986096,13077.369075847537,4368.2677886458405],[-3277.1970647612366,10274.604719203182,3458.7413236419047],[-4344.8480521191805,13063.880207105894,4373.042080352605],[-6782.543935807874,20897.03126900588,6912.420464989131],[-1244.7281994487644,3659.580042577499,1135.8100319701966],[-2516.7163528288897,7157.688628664528,2387.9696059211915],[-402.4057617105249,1072.9708105320385,357.05893922582834],[-7157.504958264782,21981.16606660171,7298.5179296085935],[-4142.928174060328,11995.787123151522,4076.3883456031563],[-4507.563428862941,13666.844062303457,4604.626724107588],[-1213.647271933234,3601.834506889869,1122.1118991991127],[-426.5864814737411,1209.5967613385506,403.6818437754617],[-3274.23269042993,10260.706216548966,3453.4501650045718],[-364.68451950673006,973.1715122985636,305.81092443371773],[-1462.706695447068,4344.585176178179,1370.9951597572237],[-1235.2078508226682,3654.0057111877654,1128.1304599909529],[-2524.133455681708,7151.637366101957,2395.116140227322],[-2285.203860697931,6560.360611282086,2191.2973336796913],[-3237.813884998426,10226.074202285614,3415.011211374828],[-3295.879438039757,10360.591131143641,3466.583439570155],[-1380.0310385229668,4096.044309374061,1269.7786601077535],[-454.1118268907081,1485.2232581402081,451.86435514152237],[-6815.013011997071,20922.488430498288,6911.671844013237],[-6791.940645124239,20819.679041029638,6868.650828640697],[-429.7516422684377,1205.6953122075745,392.3774469041496],[-3722.528898134816,11281.376482593618,3735.4289275450474],[-6773.626774328775,20805.668921596876,6881.615962918311],[-3851.9216026569184,11256.096790676229,3818.652907818794],[-1237.674805339825,3652.7641454009,1133.3484223862445],[-2435.243128586402,6907.519032024169,2312.8525883113552],[-3232.988114764944,10192.302093250652,3412.425145612887],[-6901.005710573252,21214.08345982504,7015.962958151907],[-2575.6969594981515,7341.749644730113,2467.5468312368007],[-6757.359718519893,20792.71015812311,6872.279430674475],[-7471.855438886697,22861.355723682325,7611.8169344287835],[-3229.9242025078115,10168.214504609025,3399.678941256181],[-2287.6422049730363,6582.0644341758025,2208.259007085595],[-6839.653006990218,21096.166131052454,6980.5486223890075],[-4115.723438646315,11918.4431989635,4050.512211505884],[-4157.715230104852,12071.292873647259,4095.4018433739184],[-403.264885763932,1085.9450819271071,346.04795077135356],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-6805.864868229683,20971.686824335033,6930.106089237556],[-2421.1836238553697,6876.110616322423,2303.767761590219],[-7365.478623718446,22532.02829730071,7498.321197276745],[-2524.2651692836043,7217.939339849117,2423.6368688916145],[-4533.925359848613,13762.135224387772,4652.995404237639],[-6831.5141304492945,20967.59413097792,6927.000142279567],[-1442.0946528897343,4299.782251587549,1356.3667320683567],[-3851.1091376147015,11253.376235171823,3823.143909602151],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-1280.6733427031015,3794.429269174008,1173.7069643956386],[-1257.8258112155775,3728.309696743339,1155.6733847468076],[-1376.9084435066925,4070.2168630611486,1270.4567603754265],[-4551.243416112799,14110.471737602296,4743.97460659378],[-3231.0815162186523,10181.832027001286,3405.6992094217185],[-2447.637877095045,6946.8166728005735,2316.526096037376],[-1297.1090104678497,3802.270688154185,1193.8585114746033],[-401.87466363846846,1078.2453703833773,348.547845578734],[-6899.564933240314,21161.677692097004,7019.526108368233],[-2530.248855520874,7206.2954174570805,2417.1937048619034],[-1750.3975438772256,5562.955813722944,1893.9307950123239],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-1406.3979082954406,4128.972702458189,1305.9949020019196],[-251.81407401393727,679.8597098626838,201.73109334530884],[-1687.3875674383441,5444.8952201962,1850.144339134707],[-1404.1387281526816,4144.660109560806,1307.2037352208342],[-6938.920751174993,21303.829132145485,7055.128157872528],[-370.8984508304605,990.2553386164077,319.7618884990652],[-145.16669381742827,381.4938115222952,109.30334631572786],[-4499.399513109317,13638.638967960274,4587.157202575646],[-2416.7499597283913,6864.727724963988,2297.8936785487504],[-7020.138060463374,21567.63053049708,7132.2892694520515],[-4524.5088138490855,13736.312506789922,4648.450504379363],[-4158.723183963396,12083.498706600296,4101.318888249941],[-3877.723201875906,11329.989236235093,3829.651079418129],[-1993.8977905693594,6097.0216541708305,2030.2240586357416],[-224.197561687592,594.8759896631973,183.92403002905823],[-3881.042220009211,11313.049949415263,3826.330131792361],[-2178.298024935514,6461.054801643817,2134.7896333401604],[-3916.192658403769,11424.87861950181,3865.5614473703404],[-3865.1508065756843,11276.370371402912,3823.8082963328206],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-60.87202099051256,145.7616853649598,48.14467996072451],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-4091.93963144495,11859.723853171376,4028.7188209371907],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1400,30,0.18024965,0.19053216333333334,0.05830741815269681,0.3019868827603477,0.30058867941007583,0.005955696749515998,0.0016890552539417488,0.0016899617541423764,1.3951325271284524E-4,99,"[[-2580.9303578393915,7355.0505195653495,2472.547564388465],[-2283.3888473026495,6551.033903320297,2176.867000748903],[-6813.582023381251,20901.60905852849,6906.11683530266],[-6733.581077878339,20678.415971299975,6849.182223743422],[-464.9252452067669,1285.7148332692382,430.23101598124634],[-464.3825887818654,1306.086123339929,448.4946255868781],[-6998.3529496486835,21486.999370754285,7095.067527744563],[-6753.447559918836,20763.44723150654,6869.302184865399],[-2272.127169861697,6532.099423665421,2167.238709180862],[-463.554167812706,1323.287090758844,436.230960051586],[-6712.4462833726675,20585.709012906907,6806.311772621589],[-2253.5983192534195,6471.170409867117,2154.9448164720034],[-3246.548672931765,10179.608935786735,3412.0255368101634],[-2275.3545657367786,6516.29528157839,2180.3891796605067],[-494.3911363880786,1612.4304948635556,490.3630611687789],[-6769.699542937755,20794.219188715273,6876.827568497658],[-6759.043265291821,20735.011834075074,6840.070130824991],[-3239.902804468842,10167.07173499182,3407.7216795158533],[-3309.291163375158,10349.981998725734,3477.735585845293],[-1493.452686811242,4474.5467932113215,1405.485679755601],[-4105.750754066937,11888.442314584614,4023.9278707702697],[-3837.670067378568,11240.398320320079,3816.147474714052],[-6974.571828522587,21323.60066030012,7065.036691985794],[-496.2410357165916,1606.8634038859655,492.47220143400574],[-6788.460126697981,20818.080328453772,6879.496825902811],[-1271.5081733847528,3746.0861777263704,1155.0582219260846],[-3879.6016146237484,11301.771148586986,3822.1586119124486],[-3843.3845811220444,11236.441654295371,3810.009510357341],[-4569.005866880749,14134.849831244715,4751.073782289271],[-6732.053999225712,20722.180172054483,6868.049569562271],[-1211.719771547775,3594.459692558735,1120.3806127544783],[-4082.3200576993268,11827.755876438716,4006.4284560566057],[-7295.769633222317,22298.549721004318,7417.38685819284],[-4472.021744621126,13478.68404302589,4562.930662406253],[-2531.121044516518,7194.11154478074,2395.1216363539766],[-4343.019770986096,13077.369075847537,4368.2677886458405],[-4344.8480521191805,13063.880207105894,4373.042080352605],[-1244.7281994487644,3659.580042577499,1135.8100319701966],[-2516.7163528288897,7157.688628664528,2387.9696059211915],[-7157.504958264782,21981.16606660171,7298.5179296085935],[-4142.928174060328,11995.787123151522,4076.3883456031563],[-4507.563428862941,13666.844062303457,4604.626724107588],[-1213.647271933234,3601.834506889869,1122.1118991991127],[-364.68451950673006,973.1715122985636,305.81092443371773],[-1462.706695447068,4344.585176178179,1370.9951597572237],[-1235.2078508226682,3654.0057111877654,1128.1304599909529],[-2524.133455681708,7151.637366101957,2395.116140227322],[-6791.940645124239,20819.679041029638,6868.650828640697],[-6773.626774328775,20805.668921596876,6881.615962918311],[-3851.9216026569184,11256.096790676229,3818.652907818794],[-1237.674805339825,3652.7641454009,1133.3484223862445],[-2435.243128586402,6907.519032024169,2312.8525883113552],[-3232.988114764944,10192.302093250652,3412.425145612887],[-2575.6969594981515,7341.749644730113,2467.5468312368007],[-6757.359718519893,20792.71015812311,6872.279430674475],[-7471.855438886697,22861.355723682325,7611.8169344287835],[-3229.9242025078115,10168.214504609025,3399.678941256181],[-4115.723438646315,11918.4431989635,4050.512211505884],[-4157.715230104852,12071.292873647259,4095.4018433739184],[-403.264885763932,1085.9450819271071,346.04795077135356],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-7365.478623718446,22532.02829730071,7498.321197276745],[-4533.925359848613,13762.135224387772,4652.995404237639],[-1442.0946528897343,4299.782251587549,1356.3667320683567],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-1376.9084435066925,4070.2168630611486,1270.4567603754265],[-3231.0815162186523,10181.832027001286,3405.6992094217185],[-2447.637877095045,6946.8166728005735,2316.526096037376],[-1297.1090104678497,3802.270688154185,1193.8585114746033],[-401.87466363846846,1078.2453703833773,348.547845578734],[-2530.248855520874,7206.2954174570805,2417.1937048619034],[-1750.3975438772256,5562.955813722944,1893.9307950123239],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-1406.3979082954406,4128.972702458189,1305.9949020019196],[-251.81407401393727,679.8597098626838,201.73109334530884],[-1404.1387281526816,4144.660109560806,1307.2037352208342],[-370.8984508304605,990.2553386164077,319.7618884990652],[-145.16669381742827,381.4938115222952,109.30334631572786],[-4499.399513109317,13638.638967960274,4587.157202575646],[-2416.7499597283913,6864.727724963988,2297.8936785487504],[-4524.5088138490855,13736.312506789922,4648.450504379363],[-4158.723183963396,12083.498706600296,4101.318888249941],[-1993.8977905693594,6097.0216541708305,2030.2240586357416],[-224.197561687592,594.8759896631973,183.92403002905823],[-3881.042220009211,11313.049949415263,3826.330131792361],[-3916.192658403769,11424.87861950181,3865.5614473703404],[-3865.1508065756843,11276.370371402912,3823.8082963328206],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-60.87202099051256,145.7616853649598,48.14467996072451],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1500,30,0.1896659,0.20025068000000001,0.05871419497382565,0.3038985032855226,0.3032843358398654,0.005741198569620294,0.001655141266886855,0.0016523485089126226,1.290777209277776E-4,99,"[[-4346.10002235217,13073.975994480663,4364.781013185087],[-1364.124689013686,4032.84845030035,1250.017950397417],[-2602.045934238199,7454.94134923738,2505.6485582313107],[-3319.1897606607763,10326.692121337393,3458.089627933192],[-2304.0003702604463,6572.352645977635,2194.27648420705],[-3262.2051925303313,10203.294666274645,3437.2040404814056],[-6689.148531080185,20538.43700058851,6797.410098795447],[-1422.0377802648586,4171.303144384035,1312.4069623576142],[-1512.8535283792407,4498.993877286042,1425.9395964387088],[-1485.888329347435,4461.884507016735,1402.0613023444655],[-6703.152101191868,20563.630536293567,6799.420852279079],[-1219.6338870223199,3604.770166817186,1128.4698181653882],[-491.67914011969015,1405.5107456778824,480.00468130041725],[-6948.789530244837,21231.216189082563,7024.044969911109],[-2538.978820078067,7183.882194430976,2410.6003940574237],[-421.3268267146888,1114.7191038805142,347.8621451961983],[-6736.716589123107,20609.59299377302,6806.117971922355],[-6688.89789720841,20536.055983224207,6816.482174318948],[-1774.4983505630314,5617.677245258689,1912.6063804251776],[-3239.7572948629977,10130.402819246341,3395.6381533144554],[-6706.726539050023,20545.910964730472,6777.460656017315],[-409.36841962411694,1138.8548170286028,339.50987125008356],[-6689.591997056167,20534.256953917473,6799.55928176591],[-1454.2906325890667,4243.476442173214,1334.6923200796077],[-2355.5437086419643,6755.272965390229,2204.2466500667315],[-3236.017564002346,10095.152962143933,3387.6978781097355],[-4592.9830002386325,14217.539848790737,4767.801919878225],[-7268.618074065351,22195.21584056693,7388.225111515472],[-6733.40095791155,20638.137427432055,6830.333533178685],[-2501.7572540684714,7106.877877883787,2373.916057742967],[-541.0046135598387,1714.0733420780389,536.2245707926768],[-2244.24040527983,6465.676525759472,2147.5892754191423],[-4372.586424107381,13178.464684313452,4404.67444773592],[-1420.857165002218,4150.376055126821,1320.2999902457218],[-2580.9303578393915,7355.0505195653495,2472.547564388465],[-464.9252452067669,1285.7148332692382,430.23101598124634],[-2272.127169861697,6532.099423665421,2167.238709180862],[-463.554167812706,1323.287090758844,436.230960051586],[-6712.4462833726675,20585.709012906907,6806.311772621589],[-2253.5983192534195,6471.170409867117,2154.9448164720034],[-3246.548672931765,10179.608935786735,3412.0255368101634],[-6759.043265291821,20735.011834075074,6840.070130824991],[-3239.902804468842,10167.07173499182,3407.7216795158533],[-1493.452686811242,4474.5467932113215,1405.485679755601],[-4105.750754066937,11888.442314584614,4023.9278707702697],[-3837.670067378568,11240.398320320079,3816.147474714052],[-6974.571828522587,21323.60066030012,7065.036691985794],[-496.2410357165916,1606.8634038859655,492.47220143400574],[-1271.5081733847528,3746.0861777263704,1155.0582219260846],[-3879.6016146237484,11301.771148586986,3822.1586119124486],[-3843.3845811220444,11236.441654295371,3810.009510357341],[-4569.005866880749,14134.849831244715,4751.073782289271],[-1211.719771547775,3594.459692558735,1120.3806127544783],[-4082.3200576993268,11827.755876438716,4006.4284560566057],[-7295.769633222317,22298.549721004318,7417.38685819284],[-4472.021744621126,13478.68404302589,4562.930662406253],[-2531.121044516518,7194.11154478074,2395.1216363539766],[-1244.7281994487644,3659.580042577499,1135.8100319701966],[-4142.928174060328,11995.787123151522,4076.3883456031563],[-1213.647271933234,3601.834506889869,1122.1118991991127],[-364.68451950673006,973.1715122985636,305.81092443371773],[-1235.2078508226682,3654.0057111877654,1128.1304599909529],[-2524.133455681708,7151.637366101957,2395.116140227322],[-6791.940645124239,20819.679041029638,6868.650828640697],[-3851.9216026569184,11256.096790676229,3818.652907818794],[-2435.243128586402,6907.519032024169,2312.8525883113552],[-2575.6969594981515,7341.749644730113,2467.5468312368007],[-7471.855438886697,22861.355723682325,7611.8169344287835],[-3229.9242025078115,10168.214504609025,3399.678941256181],[-4157.715230104852,12071.292873647259,4095.4018433739184],[-403.264885763932,1085.9450819271071,346.04795077135356],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-7365.478623718446,22532.02829730071,7498.321197276745],[-4533.925359848613,13762.135224387772,4652.995404237639],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-2447.637877095045,6946.8166728005735,2316.526096037376],[-1297.1090104678497,3802.270688154185,1193.8585114746033],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-251.81407401393727,679.8597098626838,201.73109334530884],[-145.16669381742827,381.4938115222952,109.30334631572786],[-4499.399513109317,13638.638967960274,4587.157202575646],[-4524.5088138490855,13736.312506789922,4648.450504379363],[-4158.723183963396,12083.498706600296,4101.318888249941],[-224.197561687592,594.8759896631973,183.92403002905823],[-3881.042220009211,11313.049949415263,3826.330131792361],[-3916.192658403769,11424.87861950181,3865.5614473703404],[-3865.1508065756843,11276.370371402912,3823.8082963328206],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-60.87202099051256,145.7616853649598,48.14467996072451],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1600,30,0.19950990000000002,0.20997346,0.05891162383634988,0.3067235271266373,0.3056844794863029,0.005219292924922389,0.0016197564518827129,0.0016157536008073142,1.2624138838537047E-4,99,"[[-4591.170335750406,14184.964161295204,4759.013272827093],[-1435.7167028764793,4221.1354002932385,1311.0841156810138],[-7198.328305994039,21890.76982682112,7291.370592991373],[-6925.811628994564,21137.303396911342,6991.66627836568],[-3826.7806008688112,11173.796609225565,3798.667384047432],[-4375.2100623425995,13197.051837767418,4399.101644503354],[-6673.171573533299,20448.4051394181,6769.701877620673],[-6675.761269098543,20486.914223139127,6756.098384300848],[-3248.961662428399,10178.161521972286,3397.5833868429118],[-4088.2283832536086,11814.40378499972,4003.445824687143],[-3883.9601090672813,11326.991311677475,3827.420628663382],[-7287.809970821037,22239.3904944165,7396.723251737649],[-6658.947121097166,20444.046562864973,6772.497520485974],[-527.4273893579544,1695.7012048121671,514.7975830897174],[-3828.137886913606,11188.660919763091,3788.3422432998823],[-6702.873453600727,20506.98984434325,6790.031688803156],[-4164.52531822837,12024.005283354802,4083.1242554691325],[-4476.855945089215,13508.766715405667,4555.0225965647],[-6687.797306734274,20442.338553553593,6756.227304031852],[-3836.6188733386916,11215.198753856714,3771.023688674555],[-430.40018209443355,1144.461870796084,356.1292940438475],[-3832.2505338317724,11202.271591791663,3796.6657120217087],[-512.5651484027792,1458.1684914750476,496.3880834090924],[-4480.7191323989255,13479.661091866752,4567.15224763963],[-2574.1084171464813,7323.603197272047,2460.744134915919],[-1502.72405062489,4486.190141007794,1407.6386748198154],[-6682.586213856192,20486.041838365185,6770.028208179656],[-2235.487659252588,6414.085367628312,2147.290983488911],[-3294.995672701593,10254.293036160752,3419.755722991963],[-4586.987704395466,14134.909523251154,4739.134741485734],[-6683.3461264462685,20471.995574513567,6782.000482682801],[-1520.8962948158633,4509.2881008429,1423.7827545316568],[-4133.799538314328,11951.958065888963,4058.160823290058],[-6699.734219658284,20507.977421421092,6782.921869915166],[-1522.176808705402,4543.749218592276,1435.334636963476],[-2613.3204214829834,7489.631698675233,2516.122937239453],[-376.26770746572464,1014.7049339660243,312.02372776595007],[-6750.915802985407,20656.86216435185,6814.556250292459],[-3244.539633058291,10150.399628453426,3403.1262806298514],[-7460.657195276832,22771.455471884652,7597.870079510933],[-4346.10002235217,13073.975994480663,4364.781013185087],[-1364.124689013686,4032.84845030035,1250.017950397417],[-2602.045934238199,7454.94134923738,2505.6485582313107],[-3319.1897606607763,10326.692121337393,3458.089627933192],[-2304.0003702604463,6572.352645977635,2194.27648420705],[-1422.0377802648586,4171.303144384035,1312.4069623576142],[-1512.8535283792407,4498.993877286042,1425.9395964387088],[-1219.6338870223199,3604.770166817186,1128.4698181653882],[-491.67914011969015,1405.5107456778824,480.00468130041725],[-6948.789530244837,21231.216189082563,7024.044969911109],[-2538.978820078067,7183.882194430976,2410.6003940574237],[-421.3268267146888,1114.7191038805142,347.8621451961983],[-6736.716589123107,20609.59299377302,6806.117971922355],[-1774.4983505630314,5617.677245258689,1912.6063804251776],[-3239.7572948629977,10130.402819246341,3395.6381533144554],[-6706.726539050023,20545.910964730472,6777.460656017315],[-1454.2906325890667,4243.476442173214,1334.6923200796077],[-2355.5437086419643,6755.272965390229,2204.2466500667315],[-3236.017564002346,10095.152962143933,3387.6978781097355],[-4592.9830002386325,14217.539848790737,4767.801919878225],[-541.0046135598387,1714.0733420780389,536.2245707926768],[-2244.24040527983,6465.676525759472,2147.5892754191423],[-2580.9303578393915,7355.0505195653495,2472.547564388465],[-464.9252452067669,1285.7148332692382,430.23101598124634],[-2253.5983192534195,6471.170409867117,2154.9448164720034],[-3239.902804468842,10167.07173499182,3407.7216795158533],[-4105.750754066937,11888.442314584614,4023.9278707702697],[-1271.5081733847528,3746.0861777263704,1155.0582219260846],[-3879.6016146237484,11301.771148586986,3822.1586119124486],[-1211.719771547775,3594.459692558735,1120.3806127544783],[-4082.3200576993268,11827.755876438716,4006.4284560566057],[-2531.121044516518,7194.11154478074,2395.1216363539766],[-1244.7281994487644,3659.580042577499,1135.8100319701966],[-1213.647271933234,3601.834506889869,1122.1118991991127],[-364.68451950673006,973.1715122985636,305.81092443371773],[-1235.2078508226682,3654.0057111877654,1128.1304599909529],[-2524.133455681708,7151.637366101957,2395.116140227322],[-2435.243128586402,6907.519032024169,2312.8525883113552],[-7471.855438886697,22861.355723682325,7611.8169344287835],[-4157.715230104852,12071.292873647259,4095.4018433739184],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-4533.925359848613,13762.135224387772,4652.995404237639],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-2447.637877095045,6946.8166728005735,2316.526096037376],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-251.81407401393727,679.8597098626838,201.73109334530884],[-145.16669381742827,381.4938115222952,109.30334631572786],[-224.197561687592,594.8759896631973,183.92403002905823],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1700,30,0.20918985,0.219622,0.05903731563547549,0.307984024696228,0.30759519069103614,0.0047684727730533715,0.0015760509023985266,0.0015765798010097328,1.2268815645737066E-4,99,"[[-3266.1392704953596,10144.514586325728,3398.949485240238],[-7446.340578424299,22722.672805643026,7571.5856083647495],[-2644.777235933111,7554.777469129917,2534.9897580065017],[-4593.825268728022,14197.77137640242,4768.356521565883],[-4095.143781775058,11781.226938780428,4006.4844167743227],[-1545.9360303649003,4601.18363205359,1454.1723952155764],[-4101.843434512559,11835.434960189361,4006.566444746289],[-4536.542176867875,13780.834105301818,4654.891109583669],[-2611.4908238636795,7459.744451541356,2507.2886423062873],[-444.68325694908805,1186.095615490742,381.323670795103],[-531.6628672135121,1539.6778216754237,530.6665523807595],[-268.4638092412896,710.4871785017165,206.73217063180377],[-3254.761207316193,10163.962554054917,3401.7951934630064],[-4486.061042817485,13497.372671696738,4565.877388826921],[-4172.497421274424,12036.38624902153,4091.98232074284],[-6674.578194161115,20475.188162521412,6751.112027667559],[-4072.116766698951,11739.24692822409,3964.3181308871244],[-3247.6802816623053,10117.221886215995,3382.6939953830324],[-352.61636161764903,946.0081068481833,286.6366355348381],[-2627.9793192747015,7537.030908767407,2539.173306439509],[-6667.865613817541,20428.588900479215,6775.449473653352],[-452.58757638904905,1203.8078562059989,360.17356948264444],[-4596.679988993588,14146.07446539652,4745.792681330273],[-4583.459814473284,14090.800189639089,4725.21713720519],[-599.6496267144315,1895.6770679255585,613.9909053230007],[-7143.360142560153,21764.769542131144,7238.291304353471],[-6885.93623669127,21009.07890674785,6952.414587795464],[-3973.8860132043737,11490.743724294904,3890.891098425196],[-4161.939897310689,12023.399421812917,4075.5180892618873],[-1465.3459702439916,4247.14484778854,1335.4756607298884],[-4490.903359483314,13499.827323542338,4565.82419476886],[-6646.227927738852,20431.151099060335,6769.246176670377],[-3818.2223676399467,11169.578650307149,3774.9391100736934],[-563.6342783235453,1763.557948103981,533.2756023849032],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-1219.2801201498323,3611.566427739198,1121.5878798526503],[-6670.292256700004,20467.89799900223,6754.180009435365],[-3851.6315194835806,11203.195205530874,3810.373359220419],[-1363.378496460638,4030.2619131424362,1245.2110367426967],[-491.54985652134445,1358.6545591822319,427.05995711747073],[-7305.879803421303,22265.203984736836,7423.394566747206],[-1435.7167028764793,4221.1354002932385,1311.0841156810138],[-7198.328305994039,21890.76982682112,7291.370592991373],[-6925.811628994564,21137.303396911342,6991.66627836568],[-4375.2100623425995,13197.051837767418,4399.101644503354],[-6673.171573533299,20448.4051394181,6769.701877620673],[-6675.761269098543,20486.914223139127,6756.098384300848],[-3828.137886913606,11188.660919763091,3788.3422432998823],[-4164.52531822837,12024.005283354802,4083.1242554691325],[-6687.797306734274,20442.338553553593,6756.227304031852],[-3836.6188733386916,11215.198753856714,3771.023688674555],[-430.40018209443355,1144.461870796084,356.1292940438475],[-512.5651484027792,1458.1684914750476,496.3880834090924],[-2574.1084171464813,7323.603197272047,2460.744134915919],[-2235.487659252588,6414.085367628312,2147.290983488911],[-3294.995672701593,10254.293036160752,3419.755722991963],[-1520.8962948158633,4509.2881008429,1423.7827545316568],[-6699.734219658284,20507.977421421092,6782.921869915166],[-1522.176808705402,4543.749218592276,1435.334636963476],[-2613.3204214829834,7489.631698675233,2516.122937239453],[-6750.915802985407,20656.86216435185,6814.556250292459],[-7460.657195276832,22771.455471884652,7597.870079510933],[-4346.10002235217,13073.975994480663,4364.781013185087],[-3319.1897606607763,10326.692121337393,3458.089627933192],[-2304.0003702604463,6572.352645977635,2194.27648420705],[-2538.978820078067,7183.882194430976,2410.6003940574237],[-421.3268267146888,1114.7191038805142,347.8621451961983],[-1774.4983505630314,5617.677245258689,1912.6063804251776],[-3239.7572948629977,10130.402819246341,3395.6381533144554],[-6706.726539050023,20545.910964730472,6777.460656017315],[-1454.2906325890667,4243.476442173214,1334.6923200796077],[-2355.5437086419643,6755.272965390229,2204.2466500667315],[-3236.017564002346,10095.152962143933,3387.6978781097355],[-2244.24040527983,6465.676525759472,2147.5892754191423],[-2253.5983192534195,6471.170409867117,2154.9448164720034],[-1271.5081733847528,3746.0861777263704,1155.0582219260846],[-3879.6016146237484,11301.771148586986,3822.1586119124486],[-1211.719771547775,3594.459692558735,1120.3806127544783],[-1244.7281994487644,3659.580042577499,1135.8100319701966],[-1235.2078508226682,3654.0057111877654,1128.1304599909529],[-2524.133455681708,7151.637366101957,2395.116140227322],[-2435.243128586402,6907.519032024169,2312.8525883113552],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-2447.637877095045,6946.8166728005735,2316.526096037376],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-145.16669381742827,381.4938115222952,109.30334631572786],[-224.197561687592,594.8759896631973,183.92403002905823],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222],[-54.93553509947897,141.4949061182161,42.64930986420695]]"
1800,30,0.21908860000000002,0.22936470000000003,0.05946714003971235,0.3095912915961439,0.309563704209811,0.004826602749822366,0.001542440410413444,0.0015438470195837273,1.1395132743604424E-4,99,"[[-529.1775845335978,1468.0608651849996,452.2176850843428],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-2687.5049403177636,7696.107337022647,2566.98006692609],[-3806.5174739458994,11157.919937830664,3743.5630849056392],[-4620.1354983151205,14186.111984453735,4761.166515206213],[-1547.388559336501,4519.5053654729,1439.561270369646],[-6625.341790586057,20290.45984560176,6694.627510252109],[-6666.37909401258,20347.20633170028,6726.202566014934],[-6643.448347212,20381.31601579747,6733.8820105147315],[-67.24175930305209,173.51174100831633,42.40026335166587],[-1546.9498401875935,4546.993278647423,1430.5964059251444],[-3859.749491849544,11198.208514455875,3798.1499676186295],[-2637.7065007805827,7491.493235624101,2517.974395549202],[-2634.4886058603106,7498.8499384464385,2507.353611777754],[-2397.5046919391607,6809.271137010669,2279.911915096849],[-6620.80661381465,20348.839146699247,6736.874944450637],[-3872.1293289803857,11222.420431276156,3801.8625654708967],[-617.8214768528985,1928.8481742395782,624.1396787801858],[-3271.217667231456,10164.709611810491,3408.5764429882297],[-1500.2199859830541,4377.606783862848,1378.8552782514046],[-4542.853195367709,13780.438486328285,4659.155968715508],[-2588.1787650849033,7323.779597540318,2466.8183567777623],[-3852.6509861511813,11192.712896228173,3796.6961896727607],[-1444.2441544423289,4265.472691259518,1305.128389867249],[-2655.0399081382616,7582.214132351579,2550.704542712274],[-409.475283741436,1074.9466063265115,309.1263510584557],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-6638.630123688863,20330.167342536442,6720.007422672867],[-571.79762160169,1767.1920849266949,534.1070371978675],[-1475.439366301798,4257.416679812611,1338.2412450398879],[-4138.644337944996,11937.267390617477,4040.7634367163173],[-617.0177968110952,1976.5525597630324,633.9613127188783],[-4020.1323201635014,11612.099236091619,3920.2473734234122],[-6663.7734784779395,20433.77142564446,6735.946099244713],[-1292.4227324498847,3776.3646961687664,1187.875145568191],[-3841.01512655281,11191.619654606233,3766.9219455102702],[-6669.231456137516,20365.108549219465,6732.512450468651],[-6660.585531846818,20419.07424952897,6740.956763344814],[-3266.1392704953596,10144.514586325728,3398.949485240238],[-7446.340578424299,22722.672805643026,7571.5856083647495],[-2644.777235933111,7554.777469129917,2534.9897580065017],[-1545.9360303649003,4601.18363205359,1454.1723952155764],[-268.4638092412896,710.4871785017165,206.73217063180377],[-4486.061042817485,13497.372671696738,4565.877388826921],[-4172.497421274424,12036.38624902153,4091.98232074284],[-6674.578194161115,20475.188162521412,6751.112027667559],[-4072.116766698951,11739.24692822409,3964.3181308871244],[-3247.6802816623053,10117.221886215995,3382.6939953830324],[-352.61636161764903,946.0081068481833,286.6366355348381],[-452.58757638904905,1203.8078562059989,360.17356948264444],[-4596.679988993588,14146.07446539652,4745.792681330273],[-4583.459814473284,14090.800189639089,4725.21713720519],[-7143.360142560153,21764.769542131144,7238.291304353471],[-6885.93623669127,21009.07890674785,6952.414587795464],[-4161.939897310689,12023.399421812917,4075.5180892618873],[-1465.3459702439916,4247.14484778854,1335.4756607298884],[-4490.903359483314,13499.827323542338,4565.82419476886],[-563.6342783235453,1763.557948103981,533.2756023849032],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-1219.2801201498323,3611.566427739198,1121.5878798526503],[-491.54985652134445,1358.6545591822319,427.05995711747073],[-7305.879803421303,22265.203984736836,7423.394566747206],[-7198.328305994039,21890.76982682112,7291.370592991373],[-6925.811628994564,21137.303396911342,6991.66627836568],[-4375.2100623425995,13197.051837767418,4399.101644503354],[-6687.797306734274,20442.338553553593,6756.227304031852],[-3836.6188733386916,11215.198753856714,3771.023688674555],[-430.40018209443355,1144.461870796084,356.1292940438475],[-2235.487659252588,6414.085367628312,2147.290983488911],[-3294.995672701593,10254.293036160752,3419.755722991963],[-6750.915802985407,20656.86216435185,6814.556250292459],[-7460.657195276832,22771.455471884652,7597.870079510933],[-4346.10002235217,13073.975994480663,4364.781013185087],[-3319.1897606607763,10326.692121337393,3458.089627933192],[-2304.0003702604463,6572.352645977635,2194.27648420705],[-2538.978820078067,7183.882194430976,2410.6003940574237],[-2355.5437086419643,6755.272965390229,2204.2466500667315],[-3236.017564002346,10095.152962143933,3387.6978781097355],[-2244.24040527983,6465.676525759472,2147.5892754191423],[-2253.5983192534195,6471.170409867117,2154.9448164720034],[-1211.719771547775,3594.459692558735,1120.3806127544783],[-1244.7281994487644,3659.580042577499,1135.8100319701966],[-2524.133455681708,7151.637366101957,2395.116140227322],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-2447.637877095045,6946.8166728005735,2316.526096037376],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-145.16669381742827,381.4938115222952,109.30334631572786],[-224.197561687592,594.8759896631973,183.92403002905823],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
1900,30,0.22865235,0.23908591333333334,0.06007213806384117,0.31163464436136235,0.3112140762053295,0.004829251043300112,0.0015046514502008055,0.0015052364049824838,1.10762386605703E-4,99,"[[-86.18904626690914,216.6854496190754,57.49754532289431],[-7414.210854121985,22622.231238421897,7534.449052725649],[-589.1469548649789,1647.9142976244316,519.9920293397751],[-6621.037492253338,20300.04355275294,6732.429103549248],[-3256.1392752230045,10127.7426570298,3383.0795566845363],[-4589.794386230644,14139.748969316166,4731.615088573101],[-2725.9382593752016,7716.918089477364,2582.45444213024],[-6623.982682536233,20266.520785182023,6699.874628367423],[-1242.0959934534574,3660.8719486004866,1131.0045590067327],[-6707.81462395818,20500.081544769302,6765.261736013404],[-6678.0805595554275,20368.556277414566,6716.633535216475],[-3290.5441619221747,10145.430723995136,3388.3345809756647],[-569.6564865671209,1557.839339923844,480.30786020401104],[-610.1385479851878,1689.0707349042636,522.0773218127912],[-1553.827065637086,4585.607712512822,1444.6184934649152],[-6630.111952447523,20205.39895487471,6691.8220635412235],[-7158.399257827933,21772.351683968885,7247.819972349165],[-2663.684905604836,7629.141485556213,2553.8172327311972],[-434.38696754996727,1121.6122621871205,320.23992267199714],[-1483.3074901815492,4285.169603775463,1325.772686254741],[-6648.541069101585,20385.7838087023,6723.7856441663935],[-6627.7451700587735,20293.295356908406,6705.028191813],[-1461.6480341556055,4236.727025532681,1323.9555351209096],[-1300.8880313912757,3817.437340896923,1187.6630707310828],[-400.60176588448263,1052.801936509374,296.0960746417099],[-1554.1844274597695,4537.9515346772105,1444.6900944925096],[-432.58803547474105,1104.198172131725,312.5619612746059],[-1489.6982125820948,4285.570191568505,1336.2098447591627],[-3688.448943935509,11120.075031811304,3669.385421674902],[-4070.250857958801,11711.08373482252,3949.560074595542],[-529.1775845335978,1468.0608651849996,452.2176850843428],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-2687.5049403177636,7696.107337022647,2566.98006692609],[-3806.5174739458994,11157.919937830664,3743.5630849056392],[-4620.1354983151205,14186.111984453735,4761.166515206213],[-1547.388559336501,4519.5053654729,1439.561270369646],[-6625.341790586057,20290.45984560176,6694.627510252109],[-6666.37909401258,20347.20633170028,6726.202566014934],[-67.24175930305209,173.51174100831633,42.40026335166587],[-1546.9498401875935,4546.993278647423,1430.5964059251444],[-3859.749491849544,11198.208514455875,3798.1499676186295],[-2634.4886058603106,7498.8499384464385,2507.353611777754],[-2397.5046919391607,6809.271137010669,2279.911915096849],[-3872.1293289803857,11222.420431276156,3801.8625654708967],[-617.8214768528985,1928.8481742395782,624.1396787801858],[-4542.853195367709,13780.438486328285,4659.155968715508],[-2588.1787650849033,7323.779597540318,2466.8183567777623],[-409.475283741436,1074.9466063265115,309.1263510584557],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-6638.630123688863,20330.167342536442,6720.007422672867],[-1475.439366301798,4257.416679812611,1338.2412450398879],[-4138.644337944996,11937.267390617477,4040.7634367163173],[-4020.1323201635014,11612.099236091619,3920.2473734234122],[-3841.01512655281,11191.619654606233,3766.9219455102702],[-6669.231456137516,20365.108549219465,6732.512450468651],[-3266.1392704953596,10144.514586325728,3398.949485240238],[-7446.340578424299,22722.672805643026,7571.5856083647495],[-268.4638092412896,710.4871785017165,206.73217063180377],[-4486.061042817485,13497.372671696738,4565.877388826921],[-4172.497421274424,12036.38624902153,4091.98232074284],[-4072.116766698951,11739.24692822409,3964.3181308871244],[-3247.6802816623053,10117.221886215995,3382.6939953830324],[-452.58757638904905,1203.8078562059989,360.17356948264444],[-4596.679988993588,14146.07446539652,4745.792681330273],[-6885.93623669127,21009.07890674785,6952.414587795464],[-4161.939897310689,12023.399421812917,4075.5180892618873],[-4490.903359483314,13499.827323542338,4565.82419476886],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-7305.879803421303,22265.203984736836,7423.394566747206],[-7198.328305994039,21890.76982682112,7291.370592991373],[-6925.811628994564,21137.303396911342,6991.66627836568],[-4375.2100623425995,13197.051837767418,4399.101644503354],[-3836.6188733386916,11215.198753856714,3771.023688674555],[-2235.487659252588,6414.085367628312,2147.290983488911],[-3294.995672701593,10254.293036160752,3419.755722991963],[-4346.10002235217,13073.975994480663,4364.781013185087],[-2304.0003702604463,6572.352645977635,2194.27648420705],[-2538.978820078067,7183.882194430976,2410.6003940574237],[-2355.5437086419643,6755.272965390229,2204.2466500667315],[-3236.017564002346,10095.152962143933,3387.6978781097355],[-2253.5983192534195,6471.170409867117,2154.9448164720034],[-1211.719771547775,3594.459692558735,1120.3806127544783],[-1244.7281994487644,3659.580042577499,1135.8100319701966],[-2524.133455681708,7151.637366101957,2395.116140227322],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-2447.637877095045,6946.8166728005735,2316.526096037376],[-1997.1278964462324,6076.583508567275,2039.995081270789],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2000,30,0.23820705000000003,0.24876128,0.060285741949528196,0.31340131557583956,0.31319939703752037,0.004905650566749067,0.0014797409431532857,0.001476451253260009,1.1656998267001403E-4,99,"[[-1973.1404211515926,6038.845470547857,2015.1498417844662],[-3244.9699598407797,10110.878897021668,3371.7591450815353],[-3803.00867833529,11112.914894981643,3716.762417786633],[-315.2976718972897,826.2853650542999,238.89856513192777],[-492.57322524585624,1309.7579339804702,377.2993550289571],[-631.7662357408657,1747.0880712646758,535.2000521234663],[-2632.7558067336336,7491.576195433855,2489.8948268978324],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-4604.846955858875,14163.136234577341,4750.871851510567],[-2542.1287765546954,7204.272454100623,2400.283928905128],[-1345.4781804600148,3937.72426176821,1203.059338030645],[-2522.418381512588,7148.324409704211,2383.3350174490574],[-6577.761686930584,20120.50990861258,6667.601272881017],[-665.779297961904,1897.8438197658902,584.6573846962854],[-2242.7329679672657,6426.227971663678,2148.6903566538504],[-592.8873464350772,1656.110615386675,518.6198483072003],[-6620.905478515279,20202.572038406386,6674.623335617239],[-6623.210062254744,20224.884292628434,6715.430375443419],[-2466.1551085265737,7013.085761032404,2324.065147707],[-2215.1184292420485,6372.656486297724,2128.50128257869],[-6618.903910588904,20235.222037000032,6679.223372815493],[-6645.104637318762,20269.20684177432,6674.330139773986],[-7191.858240693316,21861.36017022514,7277.130560443445],[-4603.253125561696,14194.992928242144,4746.3189914687155],[-3271.5387106927474,10144.982934817908,3400.588263430191],[-3888.4425431894324,11281.800014160513,3759.2542563492802],[-3263.13165898797,10110.099637767167,3375.5125880596115],[-6759.505786241503,20574.293135686396,6828.026957306986],[-2378.0605464525966,6802.66690195805,2223.683581390492],[-2709.7438477812007,7676.147045872059,2572.5569884684264],[-6623.679770472206,20192.488229139373,6682.155193721928],[-6654.554885726654,20325.972353459238,6707.2085362960925],[-437.1254791833958,1127.4833003130395,319.9954856298728],[-3871.783241409655,11181.559292869157,3787.0874484084857],[-6645.2316735064815,20270.21903440689,6694.949649509997],[-2688.359381096814,7592.53778047732,2547.2100818007],[-7414.210854121985,22622.231238421897,7534.449052725649],[-3256.1392752230045,10127.7426570298,3383.0795566845363],[-2725.9382593752016,7716.918089477364,2582.45444213024],[-1242.0959934534574,3660.8719486004866,1131.0045590067327],[-6678.0805595554275,20368.556277414566,6716.633535216475],[-3290.5441619221747,10145.430723995136,3388.3345809756647],[-569.6564865671209,1557.839339923844,480.30786020401104],[-610.1385479851878,1689.0707349042636,522.0773218127912],[-1553.827065637086,4585.607712512822,1444.6184934649152],[-6630.111952447523,20205.39895487471,6691.8220635412235],[-7158.399257827933,21772.351683968885,7247.819972349165],[-1483.3074901815492,4285.169603775463,1325.772686254741],[-400.60176588448263,1052.801936509374,296.0960746417099],[-1554.1844274597695,4537.9515346772105,1444.6900944925096],[-432.58803547474105,1104.198172131725,312.5619612746059],[-1489.6982125820948,4285.570191568505,1336.2098447591627],[-4070.250857958801,11711.08373482252,3949.560074595542],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-2687.5049403177636,7696.107337022647,2566.98006692609],[-3806.5174739458994,11157.919937830664,3743.5630849056392],[-4620.1354983151205,14186.111984453735,4761.166515206213],[-1547.388559336501,4519.5053654729,1439.561270369646],[-67.24175930305209,173.51174100831633,42.40026335166587],[-1546.9498401875935,4546.993278647423,1430.5964059251444],[-2634.4886058603106,7498.8499384464385,2507.353611777754],[-3872.1293289803857,11222.420431276156,3801.8625654708967],[-4542.853195367709,13780.438486328285,4659.155968715508],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-1475.439366301798,4257.416679812611,1338.2412450398879],[-4138.644337944996,11937.267390617477,4040.7634367163173],[-4020.1323201635014,11612.099236091619,3920.2473734234122],[-3841.01512655281,11191.619654606233,3766.9219455102702],[-7446.340578424299,22722.672805643026,7571.5856083647495],[-268.4638092412896,710.4871785017165,206.73217063180377],[-4486.061042817485,13497.372671696738,4565.877388826921],[-4172.497421274424,12036.38624902153,4091.98232074284],[-4072.116766698951,11739.24692822409,3964.3181308871244],[-6885.93623669127,21009.07890674785,6952.414587795464],[-4161.939897310689,12023.399421812917,4075.5180892618873],[-4490.903359483314,13499.827323542338,4565.82419476886],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-7305.879803421303,22265.203984736836,7423.394566747206],[-6925.811628994564,21137.303396911342,6991.66627836568],[-2235.487659252588,6414.085367628312,2147.290983488911],[-3294.995672701593,10254.293036160752,3419.755722991963],[-4346.10002235217,13073.975994480663,4364.781013185087],[-2304.0003702604463,6572.352645977635,2194.27648420705],[-2355.5437086419643,6755.272965390229,2204.2466500667315],[-1211.719771547775,3594.459692558735,1120.3806127544783],[-1244.7281994487644,3659.580042577499,1135.8100319701966],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-2262.458762612072,6474.224295408747,2164.7597751968883],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-1982.6188269208772,6063.922521516931,2023.996480711002],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2100,30,0.24770355000000002,0.2585719766666667,0.060459041759939644,0.31473188365263916,0.3148824147761198,0.0049669414129827685,0.001461427188382004,0.0014416145772033532,1.2023065263886817E-4,99,"[[-2222.2249039825306,6373.466011944241,2128.505711336095],[-3887.230792850588,11267.957058605409,3760.488946286084],[-1581.557431569453,4586.753268406066,1454.9668189526578],[-6603.9971687459465,20147.002187750644,6672.824944926703],[-6634.932514788692,20219.650268616315,6669.466070978211],[-3271.796311060053,10142.119071414134,3386.179202649658],[-1220.9714045365852,3559.8721394897,1122.5817929363889],[-1510.2210626889841,4348.282535768362,1339.9489243208525],[-2573.108299600369,7266.727615629967,2421.2475249307176],[-6606.085533395727,20166.75680646119,6661.6188632357635],[-2225.8470188244264,6381.791061195195,2136.6686198300745],[-6593.619512890533,20153.96199593763,6657.9625697551755],[-685.1483464094031,1877.190301922317,568.9437973114641],[-671.1624167331232,1899.5338824343933,588.342263077737],[-6624.908089407774,20180.30530234961,6660.022402310852],[-1365.454759873954,3966.9720812181044,1221.0507949480734],[-1567.5292227968027,4578.511792054041,1453.8437838037523],[-6591.378612582853,20130.14418107189,6669.385852917806],[-496.9843243134278,1277.1022801172319,379.6752436525021],[-1561.5565583463604,4584.833876757895,1438.6095417215836],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-2727.6865396753446,7715.081727329622,2582.972337370767],[-1229.6095989081095,3587.0800795741316,1126.0506383348843],[-6901.146038912966,21050.74514160809,6959.2153142070465],[-6575.827519207758,20088.08395364921,6650.423350978974],[-695.2819675790465,2009.425495845773,621.7045238938363],[-663.6186647138887,1854.930128983311,589.5163246123216],[-1559.8497748220188,4552.2687660342235,1449.8208842823817],[-2267.673071297425,6490.59088255247,2160.3899599486144],[-2716.723881061223,7672.2540732580865,2573.026374679855],[-4548.401250779953,13698.125299851681,4628.27335465594],[-1973.1404211515926,6038.845470547857,2015.1498417844662],[-3244.9699598407797,10110.878897021668,3371.7591450815353],[-3803.00867833529,11112.914894981643,3716.762417786633],[-315.2976718972897,826.2853650542999,238.89856513192777],[-631.7662357408657,1747.0880712646758,535.2000521234663],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-4604.846955858875,14163.136234577341,4750.871851510567],[-2542.1287765546954,7204.272454100623,2400.283928905128],[-1345.4781804600148,3937.72426176821,1203.059338030645],[-2522.418381512588,7148.324409704211,2383.3350174490574],[-6577.761686930584,20120.50990861258,6667.601272881017],[-2242.7329679672657,6426.227971663678,2148.6903566538504],[-2466.1551085265737,7013.085761032404,2324.065147707],[-2215.1184292420485,6372.656486297724,2128.50128257869],[-6645.104637318762,20269.20684177432,6674.330139773986],[-7191.858240693316,21861.36017022514,7277.130560443445],[-4603.253125561696,14194.992928242144,4746.3189914687155],[-3271.5387106927474,10144.982934817908,3400.588263430191],[-3888.4425431894324,11281.800014160513,3759.2542563492802],[-3263.13165898797,10110.099637767167,3375.5125880596115],[-6759.505786241503,20574.293135686396,6828.026957306986],[-2378.0605464525966,6802.66690195805,2223.683581390492],[-2709.7438477812007,7676.147045872059,2572.5569884684264],[-437.1254791833958,1127.4833003130395,319.9954856298728],[-3871.783241409655,11181.559292869157,3787.0874484084857],[-2688.359381096814,7592.53778047732,2547.2100818007],[-7414.210854121985,22622.231238421897,7534.449052725649],[-2725.9382593752016,7716.918089477364,2582.45444213024],[-3290.5441619221747,10145.430723995136,3388.3345809756647],[-610.1385479851878,1689.0707349042636,522.0773218127912],[-7158.399257827933,21772.351683968885,7247.819972349165],[-1483.3074901815492,4285.169603775463,1325.772686254741],[-400.60176588448263,1052.801936509374,296.0960746417099],[-432.58803547474105,1104.198172131725,312.5619612746059],[-1489.6982125820948,4285.570191568505,1336.2098447591627],[-4070.250857958801,11711.08373482252,3949.560074595542],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-3806.5174739458994,11157.919937830664,3743.5630849056392],[-4620.1354983151205,14186.111984453735,4761.166515206213],[-67.24175930305209,173.51174100831633,42.40026335166587],[-4542.853195367709,13780.438486328285,4659.155968715508],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-4138.644337944996,11937.267390617477,4040.7634367163173],[-4020.1323201635014,11612.099236091619,3920.2473734234122],[-3841.01512655281,11191.619654606233,3766.9219455102702],[-7446.340578424299,22722.672805643026,7571.5856083647495],[-268.4638092412896,710.4871785017165,206.73217063180377],[-4486.061042817485,13497.372671696738,4565.877388826921],[-4172.497421274424,12036.38624902153,4091.98232074284],[-4072.116766698951,11739.24692822409,3964.3181308871244],[-4161.939897310689,12023.399421812917,4075.5180892618873],[-4490.903359483314,13499.827323542338,4565.82419476886],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-7305.879803421303,22265.203984736836,7423.394566747206],[-6925.811628994564,21137.303396911342,6991.66627836568],[-4346.10002235217,13073.975994480663,4364.781013185087],[-2355.5437086419643,6755.272965390229,2204.2466500667315],[-1209.1924089398938,3575.1533008593515,1114.3275099169832],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2200,30,0.257008,0.2683181,0.060516645411900154,0.31621357815154527,0.3164616760586396,0.005050000894499813,0.0014390741073916507,0.0014032934266106814,1.2213449235074826E-4,99,"[[-1378.511072335099,4003.0180667800437,1231.3598339278496],[-7307.864788371567,22191.992338567015,7404.195146793474],[-3900.5407765703826,11308.327554083828,3771.704278436461],[-1502.6979897250098,4335.238887313256,1347.0036355304799],[-1482.6643436642062,4268.397859345196,1318.8135829236874],[-6543.8510741883665,19976.743690778225,6618.482057605651],[-641.202217868934,1789.8043985825961,542.2160233841249],[-6556.175118972632,20030.372649878736,6629.370859720815],[-3277.59081196776,10079.497874561743,3357.5024580882587],[-4526.416415071511,13626.84186278434,4603.258734283409],[-2695.0324870081813,7590.575144009414,2536.6601565089336],[-2001.1546039846048,6072.31289378215,2017.584632393997],[-483.8586435328049,1263.7307068376313,363.2161569834394],[-668.4100383980449,1872.4452536315598,598.480084197768],[-3832.3740573906066,11111.226188434628,3736.567792870741],[-3821.4873951190425,11122.319816174198,3734.9559333692678],[-3252.2381302165527,10064.29746941058,3366.0036036425586],[-1572.2629230434297,4601.651184211252,1445.1182404221302],[-3324.349301999942,10187.427998349309,3396.999113639432],[-2741.015697662196,7788.051577664148,2595.5575615786156],[-6652.059611254782,20234.878160263783,6654.070201505169],[-6557.554578919045,20039.90454216016,6636.612707231537],[-2264.321170597267,6456.192293286029,2147.4327206777157],[-6571.6254425549,20080.795754783114,6643.308894475205],[-2202.1365589419333,6310.307741063434,2119.2001683262188],[-1529.5979144539567,4445.351415783744,1374.3868607799582],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-6588.445539689599,20070.45382850597,6613.698739081915],[-6535.386097804334,19974.0164113106,6614.130132073107],[-3931.9647639232307,11383.477276244672,3789.3284807777386],[-4533.69675023221,13655.182832031222,4616.139220491795],[-686.5507889347089,1929.5138561737517,573.8360661364736],[-619.7937401838713,1686.7875309723154,524.0587258690853],[-1590.6550694862833,4595.628186596073,1460.2784919331175],[-2735.8255971621206,7748.739821323728,2611.281225942569],[-6673.837269060362,20279.484771497922,6687.561685163228],[-2222.2249039825306,6373.466011944241,2128.505711336095],[-3887.230792850588,11267.957058605409,3760.488946286084],[-1581.557431569453,4586.753268406066,1454.9668189526578],[-6634.932514788692,20219.650268616315,6669.466070978211],[-1220.9714045365852,3559.8721394897,1122.5817929363889],[-1510.2210626889841,4348.282535768362,1339.9489243208525],[-2573.108299600369,7266.727615629967,2421.2475249307176],[-2225.8470188244264,6381.791061195195,2136.6686198300745],[-685.1483464094031,1877.190301922317,568.9437973114641],[-6624.908089407774,20180.30530234961,6660.022402310852],[-1365.454759873954,3966.9720812181044,1221.0507949480734],[-496.9843243134278,1277.1022801172319,379.6752436525021],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-2727.6865396753446,7715.081727329622,2582.972337370767],[-6901.146038912966,21050.74514160809,6959.2153142070465],[-6575.827519207758,20088.08395364921,6650.423350978974],[-695.2819675790465,2009.425495845773,621.7045238938363],[-2267.673071297425,6490.59088255247,2160.3899599486144],[-2716.723881061223,7672.2540732580865,2573.026374679855],[-4548.401250779953,13698.125299851681,4628.27335465594],[-3803.00867833529,11112.914894981643,3716.762417786633],[-315.2976718972897,826.2853650542999,238.89856513192777],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-4604.846955858875,14163.136234577341,4750.871851510567],[-2522.418381512588,7148.324409704211,2383.3350174490574],[-2466.1551085265737,7013.085761032404,2324.065147707],[-7191.858240693316,21861.36017022514,7277.130560443445],[-4603.253125561696,14194.992928242144,4746.3189914687155],[-3888.4425431894324,11281.800014160513,3759.2542563492802],[-3263.13165898797,10110.099637767167,3375.5125880596115],[-6759.505786241503,20574.293135686396,6828.026957306986],[-2378.0605464525966,6802.66690195805,2223.683581390492],[-437.1254791833958,1127.4833003130395,319.9954856298728],[-7414.210854121985,22622.231238421897,7534.449052725649],[-2725.9382593752016,7716.918089477364,2582.45444213024],[-3290.5441619221747,10145.430723995136,3388.3345809756647],[-7158.399257827933,21772.351683968885,7247.819972349165],[-432.58803547474105,1104.198172131725,312.5619612746059],[-4070.250857958801,11711.08373482252,3949.560074595542],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-4620.1354983151205,14186.111984453735,4761.166515206213],[-67.24175930305209,173.51174100831633,42.40026335166587],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-4138.644337944996,11937.267390617477,4040.7634367163173],[-7446.340578424299,22722.672805643026,7571.5856083647495],[-268.4638092412896,710.4871785017165,206.73217063180377],[-4172.497421274424,12036.38624902153,4091.98232074284],[-4072.116766698951,11739.24692822409,3964.3181308871244],[-4161.939897310689,12023.399421812917,4075.5180892618873],[-4490.903359483314,13499.827323542338,4565.82419476886],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-4346.10002235217,13073.975994480663,4364.781013185087],[-2355.5437086419643,6755.272965390229,2204.2466500667315],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2300,30,0.26626945,0.27796531,0.06063517650771392,0.31830585469711536,0.31793796762373855,0.0051435715478051446,0.0013835115969979385,0.0013716574826064922,1.2178030796235552E-4,99,"[[-2244.802218724318,6409.796222684813,2139.049184420075],[-2769.456601721006,7898.893762223746,2642.8736873937028],[-7418.588487097871,22598.16049969715,7531.919613994828],[-1619.2210132589603,4652.325826727273,1467.681859939297],[-3329.7612343876012,10192.847098030927,3406.826484382151],[-1516.5691742743568,4342.868471563769,1334.5610507099113],[-6489.214501508493,19848.201834685296,6561.192750052391],[-6618.542405955088,20102.74567236345,6623.306372257831],[-2394.4699783404917,6852.706550474077,2236.332795144888],[-6752.599128465342,20537.044526448903,6816.613892143669],[-3302.522696930375,10149.528566765553,3390.2547061435566],[-699.8868341257465,1960.2174486005374,587.9485187761784],[-6619.152519615889,20090.694776321565,6612.823504352223],[-6530.308394880024,19948.088222213744,6606.441262693604],[-6495.016502827563,19853.933088854035,6590.291655180919],[-3268.393469440145,10098.379413367906,3372.0776329846626],[-1385.8862203980664,4020.2861293883348,1238.8137966031782],[-707.3103134465902,2054.0437073811786,630.4270590770861],[-6619.606047545491,20141.028181660826,6614.585806540657],[-2483.0440723899433,6998.267831702589,2317.2420412621045],[-1986.0103300884953,6060.53223339829,2000.8522160848324],[-6530.256233771806,19941.99334518532,6598.331694463291],[-2341.4545799649,6695.738112055935,2185.629934623241],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-1597.5217838986537,4650.300444581188,1487.1641956334788],[-4619.838277643726,14137.316911652397,4734.110240969526],[-668.9043803010809,1868.9187888346714,540.4873716866874],[-4556.149602095108,13696.387571693309,4626.13671168689],[-7150.94411689121,21737.185206015398,7223.558352134837],[-2223.370071291489,6367.880698969423,2133.968536328112],[-4508.581426391054,13537.446217281506,4569.913816736241],[-3806.3304402465105,11072.90975488457,3713.4261915821894],[-7435.935607389756,22661.736288278214,7548.973236663215],[-4611.986458668047,14245.069160868195,4772.375705673707],[-3925.893136729153,11347.870663953488,3777.319817210655],[-6588.150643762538,19996.053240895122,6577.158643963923],[-3875.4367867850287,11193.907411545542,3750.6181897668325],[-1544.7116607143334,4443.457237968195,1373.868771480847],[-1205.020993878641,3532.911993066524,1116.303337642548],[-7307.864788371567,22191.992338567015,7404.195146793474],[-1482.6643436642062,4268.397859345196,1318.8135829236874],[-6543.8510741883665,19976.743690778225,6618.482057605651],[-3277.59081196776,10079.497874561743,3357.5024580882587],[-4526.416415071511,13626.84186278434,4603.258734283409],[-2695.0324870081813,7590.575144009414,2536.6601565089336],[-483.8586435328049,1263.7307068376313,363.2161569834394],[-3832.3740573906066,11111.226188434628,3736.567792870741],[-3324.349301999942,10187.427998349309,3396.999113639432],[-2741.015697662196,7788.051577664148,2595.5575615786156],[-2264.321170597267,6456.192293286029,2147.4327206777157],[-2202.1365589419333,6310.307741063434,2119.2001683262188],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-6588.445539689599,20070.45382850597,6613.698739081915],[-3931.9647639232307,11383.477276244672,3789.3284807777386],[-686.5507889347089,1929.5138561737517,573.8360661364736],[-619.7937401838713,1686.7875309723154,524.0587258690853],[-1590.6550694862833,4595.628186596073,1460.2784919331175],[-2735.8255971621206,7748.739821323728,2611.281225942569],[-6673.837269060362,20279.484771497922,6687.561685163228],[-2222.2249039825306,6373.466011944241,2128.505711336095],[-3887.230792850588,11267.957058605409,3760.488946286084],[-1220.9714045365852,3559.8721394897,1122.5817929363889],[-1510.2210626889841,4348.282535768362,1339.9489243208525],[-2573.108299600369,7266.727615629967,2421.2475249307176],[-685.1483464094031,1877.190301922317,568.9437973114641],[-1365.454759873954,3966.9720812181044,1221.0507949480734],[-496.9843243134278,1277.1022801172319,379.6752436525021],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-2727.6865396753446,7715.081727329622,2582.972337370767],[-6901.146038912966,21050.74514160809,6959.2153142070465],[-4548.401250779953,13698.125299851681,4628.27335465594],[-3803.00867833529,11112.914894981643,3716.762417786633],[-315.2976718972897,826.2853650542999,238.89856513192777],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-7191.858240693316,21861.36017022514,7277.130560443445],[-2378.0605464525966,6802.66690195805,2223.683581390492],[-437.1254791833958,1127.4833003130395,319.9954856298728],[-432.58803547474105,1104.198172131725,312.5619612746059],[-4070.250857958801,11711.08373482252,3949.560074595542],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-4620.1354983151205,14186.111984453735,4761.166515206213],[-67.24175930305209,173.51174100831633,42.40026335166587],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-4138.644337944996,11937.267390617477,4040.7634367163173],[-268.4638092412896,710.4871785017165,206.73217063180377],[-4172.497421274424,12036.38624902153,4091.98232074284],[-4072.116766698951,11739.24692822409,3964.3181308871244],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-4346.10002235217,13073.975994480663,4364.781013185087],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7573.880803537329,23271.564850910963,7761.714847338606],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2400,30,0.27608350000000004,0.28764347,0.06080358070144672,0.31910286899393003,0.31931274819467986,0.00475894281901209,0.0013912735173375822,0.0013482403325311553,1.260127710496681E-4,99,"[[-2774.2121419861123,7917.595131164208,2646.6859303103324],[-7151.737286538569,21663.728494273506,7191.903977295953],[-7147.791901380913,21708.209212467387,7210.543095590669],[-4523.634212769321,13597.193906095954,4583.142232597814],[-384.549444499874,977.418388922663,282.34938482147993],[-6492.239230657685,19851.561394823882,6559.451009099003],[-7566.572552236979,23216.769223708867,7744.996547973269],[-4128.619272375042,11892.724800743197,4014.6104072096546],[-1636.464233252388,4792.592826458643,1528.5337673847835],[-6905.137238200101,20981.980299570798,6974.715985580542],[-7078.0462808900165,21434.299093685808,7116.349527837576],[-711.8438402102205,2031.9614421176211,620.4059820941127],[-4177.314567024011,12036.9171730215,4084.005544419917],[-6602.847998102175,20033.080611581405,6599.210316564685],[-2576.773538763104,7318.44081156242,2428.1516770540647],[-4550.417856583151,13697.914523100631,4623.758753747356],[-2771.4569802702977,7897.232825018929,2639.7289147401143],[-4066.046390228876,11649.430244662612,3915.4842334059463],[-748.4834518040705,2189.9455724632257,680.0365977662527],[-7405.92882545187,22556.532373912367,7517.248818220721],[-6557.9728251698225,19895.81304576792,6540.395436589564],[-3254.6274226928795,10052.232590329771,3343.3801646332045],[-3823.348379210106,11098.56922376032,3727.234991069361],[-6579.593574922343,19981.721292292706,6573.0859976387965],[-4385.639641062387,13184.577419334653,4403.033002526601],[-4190.881580067848,12006.505339501926,4066.360530750147],[-1554.4529724449744,4493.632562657764,1384.6753590029602],[-2777.2164092176845,7936.287207150058,2651.0177592342593],[-6489.400338753087,19832.488359063136,6557.185025308495],[-6593.988902458575,20039.01511205299,6592.775889761157],[-4477.519032911717,13456.13048660838,4530.481748586015],[-3260.9611095932855,10050.311487160001,3336.281260466179],[-2244.802218724318,6409.796222684813,2139.049184420075],[-1619.2210132589603,4652.325826727273,1467.681859939297],[-3329.7612343876012,10192.847098030927,3406.826484382151],[-1516.5691742743568,4342.868471563769,1334.5610507099113],[-6489.214501508493,19848.201834685296,6561.192750052391],[-2394.4699783404917,6852.706550474077,2236.332795144888],[-699.8868341257465,1960.2174486005374,587.9485187761784],[-6619.152519615889,20090.694776321565,6612.823504352223],[-6495.016502827563,19853.933088854035,6590.291655180919],[-1385.8862203980664,4020.2861293883348,1238.8137966031782],[-2483.0440723899433,6998.267831702589,2317.2420412621045],[-1986.0103300884953,6060.53223339829,2000.8522160848324],[-2341.4545799649,6695.738112055935,2185.629934623241],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-4619.838277643726,14137.316911652397,4734.110240969526],[-668.9043803010809,1868.9187888346714,540.4873716866874],[-4556.149602095108,13696.387571693309,4626.13671168689],[-3806.3304402465105,11072.90975488457,3713.4261915821894],[-7435.935607389756,22661.736288278214,7548.973236663215],[-3925.893136729153,11347.870663953488,3777.319817210655],[-6588.150643762538,19996.053240895122,6577.158643963923],[-3875.4367867850287,11193.907411545542,3750.6181897668325],[-1544.7116607143334,4443.457237968195,1373.868771480847],[-1205.020993878641,3532.911993066524,1116.303337642548],[-7307.864788371567,22191.992338567015,7404.195146793474],[-1482.6643436642062,4268.397859345196,1318.8135829236874],[-3277.59081196776,10079.497874561743,3357.5024580882587],[-2695.0324870081813,7590.575144009414,2536.6601565089336],[-3832.3740573906066,11111.226188434628,3736.567792870741],[-3324.349301999942,10187.427998349309,3396.999113639432],[-2264.321170597267,6456.192293286029,2147.4327206777157],[-2202.1365589419333,6310.307741063434,2119.2001683262188],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-3931.9647639232307,11383.477276244672,3789.3284807777386],[-619.7937401838713,1686.7875309723154,524.0587258690853],[-1590.6550694862833,4595.628186596073,1460.2784919331175],[-6673.837269060362,20279.484771497922,6687.561685163228],[-2222.2249039825306,6373.466011944241,2128.505711336095],[-3887.230792850588,11267.957058605409,3760.488946286084],[-1220.9714045365852,3559.8721394897,1122.5817929363889],[-2573.108299600369,7266.727615629967,2421.2475249307176],[-685.1483464094031,1877.190301922317,568.9437973114641],[-1365.454759873954,3966.9720812181044,1221.0507949480734],[-496.9843243134278,1277.1022801172319,379.6752436525021],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-2727.6865396753446,7715.081727329622,2582.972337370767],[-315.2976718972897,826.2853650542999,238.89856513192777],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-2378.0605464525966,6802.66690195805,2223.683581390492],[-437.1254791833958,1127.4833003130395,319.9954856298728],[-432.58803547474105,1104.198172131725,312.5619612746059],[-4070.250857958801,11711.08373482252,3949.560074595542],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-4620.1354983151205,14186.111984453735,4761.166515206213],[-67.24175930305209,173.51174100831633,42.40026335166587],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-268.4638092412896,710.4871785017165,206.73217063180377],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2500,30,0.28533685000000003,0.29725372666666666,0.06095700908553861,0.32009938604587374,0.3204123392155621,0.004671285772777396,0.0013635186895007648,0.0013163285400905154,1.2488820529163458E-4,99,"[[-3214.510991815573,9925.971327311518,3305.078148691831],[-1641.9451219244604,4774.004911684498,1520.592219750164],[-51.82600077657938,138.8492997933636,33.945082613079926],[-2386.7400907493234,6805.584866818896,2216.1615424744077],[-1653.9064221702658,4782.69097025257,1525.1665081987014],[-4547.666946957949,13680.417193229454,4611.274330648732],[-718.9131452055287,2047.3661410987008,597.791276027872],[-4059.496302063441,11633.43500340402,3910.9458542034745],[-1542.4510175649057,4393.840806164103,1346.744221515421],[-2461.350697210474,6995.01730584496,2315.7648412351355],[-4541.1891441464395,13604.99162280098,4585.452722187171],[-1580.3122765097958,4536.967484698848,1403.2743462677442],[-2211.4738100148697,6325.252686800402,2128.1365155226003],[-2779.1116543804683,7911.986635446439,2644.338411329366],[-1534.1610714152841,4395.57387218404,1342.7213640195819],[-4179.897091850164,12039.823095533686,4083.4549664287824],[-6488.166510760685,19833.179950715727,6549.813853143999],[-791.7952087861263,2235.6193089479007,675.958663754251],[-3293.3325212620766,10088.166734376979,3369.1574766884505],[-4634.883145507327,14233.160515249365,4775.406625062136],[-774.4313978631385,2235.0128813482047,694.1510454253306],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-2263.381953196364,6452.796035785458,2144.1591594954753],[-6463.619972366397,19781.741232204655,6542.8479676587485],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-6468.56226892896,19800.27007087435,6547.323451292893],[-3801.382300894251,11063.472629724007,3717.1143421666043],[-4621.795381209089,14152.102608381036,4740.873347943515],[-731.5015929700409,1994.2514923883493,621.7164671185474],[-2772.328621330692,7927.492109820744,2633.9902598433346],[-7151.737286538569,21663.728494273506,7191.903977295953],[-7147.791901380913,21708.209212467387,7210.543095590669],[-384.549444499874,977.418388922663,282.34938482147993],[-6492.239230657685,19851.561394823882,6559.451009099003],[-7566.572552236979,23216.769223708867,7744.996547973269],[-4128.619272375042,11892.724800743197,4014.6104072096546],[-6905.137238200101,20981.980299570798,6974.715985580542],[-7078.0462808900165,21434.299093685808,7116.349527837576],[-6602.847998102175,20033.080611581405,6599.210316564685],[-4066.046390228876,11649.430244662612,3915.4842334059463],[-7405.92882545187,22556.532373912367,7517.248818220721],[-6557.9728251698225,19895.81304576792,6540.395436589564],[-3823.348379210106,11098.56922376032,3727.234991069361],[-6579.593574922343,19981.721292292706,6573.0859976387965],[-4385.639641062387,13184.577419334653,4403.033002526601],[-4190.881580067848,12006.505339501926,4066.360530750147],[-2777.2164092176845,7936.287207150058,2651.0177592342593],[-6489.400338753087,19832.488359063136,6557.185025308495],[-4477.519032911717,13456.13048660838,4530.481748586015],[-3260.9611095932855,10050.311487160001,3336.281260466179],[-2244.802218724318,6409.796222684813,2139.049184420075],[-1619.2210132589603,4652.325826727273,1467.681859939297],[-3329.7612343876012,10192.847098030927,3406.826484382151],[-1516.5691742743568,4342.868471563769,1334.5610507099113],[-6489.214501508493,19848.201834685296,6561.192750052391],[-6619.152519615889,20090.694776321565,6612.823504352223],[-2483.0440723899433,6998.267831702589,2317.2420412621045],[-1986.0103300884953,6060.53223339829,2000.8522160848324],[-2341.4545799649,6695.738112055935,2185.629934623241],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-4619.838277643726,14137.316911652397,4734.110240969526],[-668.9043803010809,1868.9187888346714,540.4873716866874],[-4556.149602095108,13696.387571693309,4626.13671168689],[-3806.3304402465105,11072.90975488457,3713.4261915821894],[-7435.935607389756,22661.736288278214,7548.973236663215],[-3925.893136729153,11347.870663953488,3777.319817210655],[-6588.150643762538,19996.053240895122,6577.158643963923],[-3875.4367867850287,11193.907411545542,3750.6181897668325],[-7307.864788371567,22191.992338567015,7404.195146793474],[-1482.6643436642062,4268.397859345196,1318.8135829236874],[-2695.0324870081813,7590.575144009414,2536.6601565089336],[-3324.349301999942,10187.427998349309,3396.999113639432],[-2264.321170597267,6456.192293286029,2147.4327206777157],[-2202.1365589419333,6310.307741063434,2119.2001683262188],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-3931.9647639232307,11383.477276244672,3789.3284807777386],[-6673.837269060362,20279.484771497922,6687.561685163228],[-1220.9714045365852,3559.8721394897,1122.5817929363889],[-2573.108299600369,7266.727615629967,2421.2475249307176],[-685.1483464094031,1877.190301922317,568.9437973114641],[-1365.454759873954,3966.9720812181044,1221.0507949480734],[-496.9843243134278,1277.1022801172319,379.6752436525021],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-437.1254791833958,1127.4833003130395,319.9954856298728],[-432.58803547474105,1104.198172131725,312.5619612746059],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-268.4638092412896,710.4871785017165,206.73217063180377],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2600,30,0.2948887,0.3068283266666667,0.06109280391387005,0.3209706208983273,0.3215807385012529,0.004631604254505425,0.001330984757299784,0.0012822632394845384,1.2698825118800973E-4,99,"[[-2223.9204873174253,6350.72136878433,2119.3450702617633],[-546.2861847488912,1404.775953020656,415.32459625300453],[-3244.074879199057,9956.886881047272,3294.179715788698],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-6526.400889187212,19862.31186875642,6545.956041687081],[-1684.9293443987092,4861.489607427037,1537.9371856888479],[-4057.9509449867383,11614.594856623075,3907.6280260550557],[-1664.8184880722563,4820.536967287061,1539.819147376058],[-6554.69262416533,19899.798168988327,6535.822372584106],[-7073.053046331118,21417.685142934715,7109.777538399486],[-4641.07597204663,14260.401998067577,4798.3561596069985],[-3770.4432442258353,10986.15181476978,3688.311895431816],[-4090.312317964081,11733.747085933368,3955.7107576824956],[-6740.569084482726,20443.262379984597,6768.430739173201],[-3219.900909243418,9897.967566082081,3279.9692780224764],[-6460.952412440291,19756.18733027434,6532.982935647661],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-3807.854566749982,11068.318954233842,3698.8130772195386],[-6517.375528850197,19853.025178904474,6542.3975704064],[-3774.6317951493243,10997.200291077263,3679.9476576491948],[-1502.6439380459544,4309.605167696886,1322.5687088321113],[-3208.3531167576257,9883.61891139846,3300.658124125513],[-2185.150770815285,6209.214908818835,2084.902808818494],[-4521.674391667498,13552.56563398486,4570.359640320046],[-3325.0857855850277,10192.408886023984,3396.5164564932775],[-6531.898609096918,19882.818360194033,6538.6851693178005],[-3866.62938577909,11178.37695208104,3733.911130978841],[-555.0591218118288,1442.4149246839702,436.58317903173935],[-807.9395894100423,2280.373199874023,697.2106541040205],[-3819.686214089967,11022.383997748335,3704.0895938331123],[-51.82600077657938,138.8492997933636,33.945082613079926],[-2386.7400907493234,6805.584866818896,2216.1615424744077],[-1653.9064221702658,4782.69097025257,1525.1665081987014],[-4547.666946957949,13680.417193229454,4611.274330648732],[-4059.496302063441,11633.43500340402,3910.9458542034745],[-1542.4510175649057,4393.840806164103,1346.744221515421],[-2461.350697210474,6995.01730584496,2315.7648412351355],[-4541.1891441464395,13604.99162280098,4585.452722187171],[-1580.3122765097958,4536.967484698848,1403.2743462677442],[-2779.1116543804683,7911.986635446439,2644.338411329366],[-1534.1610714152841,4395.57387218404,1342.7213640195819],[-4179.897091850164,12039.823095533686,4083.4549664287824],[-791.7952087861263,2235.6193089479007,675.958663754251],[-3293.3325212620766,10088.166734376979,3369.1574766884505],[-4634.883145507327,14233.160515249365,4775.406625062136],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-2263.381953196364,6452.796035785458,2144.1591594954753],[-6463.619972366397,19781.741232204655,6542.8479676587485],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-6468.56226892896,19800.27007087435,6547.323451292893],[-731.5015929700409,1994.2514923883493,621.7164671185474],[-2772.328621330692,7927.492109820744,2633.9902598433346],[-7151.737286538569,21663.728494273506,7191.903977295953],[-384.549444499874,977.418388922663,282.34938482147993],[-7566.572552236979,23216.769223708867,7744.996547973269],[-6905.137238200101,20981.980299570798,6974.715985580542],[-7078.0462808900165,21434.299093685808,7116.349527837576],[-4066.046390228876,11649.430244662612,3915.4842334059463],[-7405.92882545187,22556.532373912367,7517.248818220721],[-6557.9728251698225,19895.81304576792,6540.395436589564],[-6579.593574922343,19981.721292292706,6573.0859976387965],[-4385.639641062387,13184.577419334653,4403.033002526601],[-4190.881580067848,12006.505339501926,4066.360530750147],[-1619.2210132589603,4652.325826727273,1467.681859939297],[-6619.152519615889,20090.694776321565,6612.823504352223],[-2483.0440723899433,6998.267831702589,2317.2420412621045],[-2341.4545799649,6695.738112055935,2185.629934623241],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-4619.838277643726,14137.316911652397,4734.110240969526],[-668.9043803010809,1868.9187888346714,540.4873716866874],[-4556.149602095108,13696.387571693309,4626.13671168689],[-7435.935607389756,22661.736288278214,7548.973236663215],[-3925.893136729153,11347.870663953488,3777.319817210655],[-6588.150643762538,19996.053240895122,6577.158643963923],[-7307.864788371567,22191.992338567015,7404.195146793474],[-2695.0324870081813,7590.575144009414,2536.6601565089336],[-2264.321170597267,6456.192293286029,2147.4327206777157],[-2202.1365589419333,6310.307741063434,2119.2001683262188],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-1220.9714045365852,3559.8721394897,1122.5817929363889],[-2573.108299600369,7266.727615629967,2421.2475249307176],[-685.1483464094031,1877.190301922317,568.9437973114641],[-1365.454759873954,3966.9720812181044,1221.0507949480734],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-432.58803547474105,1104.198172131725,312.5619612746059],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-268.4638092412896,710.4871785017165,206.73217063180377],[-1274.75844022196,3697.516490722586,1152.0287938211632],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2700,30,0.30438585,0.3163700466666667,0.06123282770985947,0.32235019310838886,0.32282915542122537,0.004430292263578525,0.0013029411210045104,0.0012622597685329204,1.2785390668055595E-4,99,"[[-6537.57911586847,19842.881393450516,6525.494015893196],[-3335.090747852241,10198.988180152135,3398.6651048145463],[-701.9146901785168,1927.1439642185692,583.0903961898086],[-4570.679257472125,13793.602904671026,4638.996829808785],[-2764.64040660788,7780.208132500704,2605.38569537063],[-1367.751406933222,3951.232474757942,1224.2776446567486],[-4035.9370784616517,11543.041935484032,3895.2888157833886],[-3207.6873956107343,9872.893949632382,3279.1971326842017],[-584.9942347176819,1534.5458889361112,460.2316702291577],[-1293.4062280252576,3727.9001875521703,1171.2179813618613],[-3270.3350359923174,10022.229895371338,3346.667539555705],[-4170.215335916586,11971.326739309798,4056.1714914630725],[-1700.247583115121,4890.546197451803,1551.6503462931887],[-1229.5923479639735,3558.6657975446833,1128.5232982156979],[-6465.1173224610675,19737.68500734126,6538.323383322559],[-2399.2444465450803,6799.836705190877,2214.1838746011445],[-3835.918585685857,11114.321429335845,3709.6809403945567],[-591.737839174377,1501.5235799200475,451.3364903168941],[-2294.1558288217557,6547.995581748121,2131.520198566752],[-3883.6985506972346,11159.822431238312,3725.119399426316],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-4173.814889409005,11979.49838358411,4064.3858130468143],[-1577.2806220119032,4518.7077595213,1384.339504784553],[-1692.1417734271047,4878.988179097335,1545.5153487029356],[-807.480522057643,2270.73269890445,691.4257127395902],[-3760.1113153033534,10938.350405327763,3690.747566029378],[-1693.5961192313418,4896.842963462569,1545.6675384165344],[-6563.144351296744,19932.06200555138,6548.407690294798],[-2783.8949124683077,7940.552473388675,2642.2972559060827],[-2223.9204873174253,6350.72136878433,2119.3450702617633],[-546.2861847488912,1404.775953020656,415.32459625300453],[-3244.074879199057,9956.886881047272,3294.179715788698],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-1684.9293443987092,4861.489607427037,1537.9371856888479],[-4057.9509449867383,11614.594856623075,3907.6280260550557],[-6554.69262416533,19899.798168988327,6535.822372584106],[-7073.053046331118,21417.685142934715,7109.777538399486],[-4641.07597204663,14260.401998067577,4798.3561596069985],[-6740.569084482726,20443.262379984597,6768.430739173201],[-3219.900909243418,9897.967566082081,3279.9692780224764],[-6460.952412440291,19756.18733027434,6532.982935647661],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-6517.375528850197,19853.025178904474,6542.3975704064],[-3774.6317951493243,10997.200291077263,3679.9476576491948],[-1502.6439380459544,4309.605167696886,1322.5687088321113],[-2185.150770815285,6209.214908818835,2084.902808818494],[-4521.674391667498,13552.56563398486,4570.359640320046],[-6531.898609096918,19882.818360194033,6538.6851693178005],[-807.9395894100423,2280.373199874023,697.2106541040205],[-3819.686214089967,11022.383997748335,3704.0895938331123],[-51.82600077657938,138.8492997933636,33.945082613079926],[-2386.7400907493234,6805.584866818896,2216.1615424744077],[-1542.4510175649057,4393.840806164103,1346.744221515421],[-4541.1891441464395,13604.99162280098,4585.452722187171],[-1534.1610714152841,4395.57387218404,1342.7213640195819],[-791.7952087861263,2235.6193089479007,675.958663754251],[-4634.883145507327,14233.160515249365,4775.406625062136],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-2263.381953196364,6452.796035785458,2144.1591594954753],[-6463.619972366397,19781.741232204655,6542.8479676587485],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-731.5015929700409,1994.2514923883493,621.7164671185474],[-7151.737286538569,21663.728494273506,7191.903977295953],[-384.549444499874,977.418388922663,282.34938482147993],[-7566.572552236979,23216.769223708867,7744.996547973269],[-6905.137238200101,20981.980299570798,6974.715985580542],[-7078.0462808900165,21434.299093685808,7116.349527837576],[-4066.046390228876,11649.430244662612,3915.4842334059463],[-6557.9728251698225,19895.81304576792,6540.395436589564],[-4385.639641062387,13184.577419334653,4403.033002526601],[-4190.881580067848,12006.505339501926,4066.360530750147],[-6619.152519615889,20090.694776321565,6612.823504352223],[-2483.0440723899433,6998.267831702589,2317.2420412621045],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-4619.838277643726,14137.316911652397,4734.110240969526],[-4556.149602095108,13696.387571693309,4626.13671168689],[-7435.935607389756,22661.736288278214,7548.973236663215],[-3925.893136729153,11347.870663953488,3777.319817210655],[-6588.150643762538,19996.053240895122,6577.158643963923],[-7307.864788371567,22191.992338567015,7404.195146793474],[-2695.0324870081813,7590.575144009414,2536.6601565089336],[-2202.1365589419333,6310.307741063434,2119.2001683262188],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-2573.108299600369,7266.727615629967,2421.2475249307176],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-432.58803547474105,1104.198172131725,312.5619612746059],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-4182.6576974023665,12051.059468175119,4093.432799023079],[-268.4638092412896,710.4871785017165,206.73217063180377],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2800,30,0.3141582,0.32605032666666667,0.06131261177220327,0.32379864779149903,0.3240338274615339,0.004349430007847482,0.0012383235805339798,0.0012339382917762043,1.218647999475438E-4,99,"[[-6528.2375357971405,19816.368025541535,6518.784090671938],[-840.3409129204731,2398.0487534840627,750.5761852641734],[-6456.424914697687,19748.48111538017,6531.266611438186],[-3755.2719648700036,10874.825965819093,3666.7226168204056],[-6530.472581778739,19828.656738409234,6528.286931786635],[-7147.590456291365,21629.465752297852,7177.8694710258615],[-2193.8367750472057,6222.5828751390245,2088.2853745383086],[-6560.166698514038,19881.61350769884,6537.772612501945],[-3939.5857937925516,11378.498456214662,3788.4887205650743],[-1709.0942522933751,4925.7428457315,1559.3204747875448],[-6536.192184643583,19854.037363508847,6521.80415077687],[-6733.990806434225,20404.906047906643,6758.47789989147],[-2189.1231786735334,6279.73516090164,2093.0992882820783],[-4390.123163327287,13172.43780976871,4396.754675323694],[-6480.317945263318,19699.42750270598,6469.561895601512],[-4185.181119795015,12015.42610785721,4077.9550966566258],[-3337.3502253873044,10188.331660202743,3401.137629727895],[-3772.398037524571,10978.407774286065,3670.3008147577493],[-3829.371211235039,11058.552441561324,3713.479712240931],[-1705.4680910029933,4929.038317475394,1557.2231041050954],[-2338.2558279441364,6657.005011604547,2172.04680925545],[-1550.7795168215328,4404.835527068745,1351.1554565371846],[-6537.57911586847,19842.881393450516,6525.494015893196],[-701.9146901785168,1927.1439642185692,583.0903961898086],[-4570.679257472125,13793.602904671026,4638.996829808785],[-2764.64040660788,7780.208132500704,2605.38569537063],[-1367.751406933222,3951.232474757942,1224.2776446567486],[-4035.9370784616517,11543.041935484032,3895.2888157833886],[-3207.6873956107343,9872.893949632382,3279.1971326842017],[-584.9942347176819,1534.5458889361112,460.2316702291577],[-1293.4062280252576,3727.9001875521703,1171.2179813618613],[-3270.3350359923174,10022.229895371338,3346.667539555705],[-4170.215335916586,11971.326739309798,4056.1714914630725],[-1700.247583115121,4890.546197451803,1551.6503462931887],[-1229.5923479639735,3558.6657975446833,1128.5232982156979],[-6465.1173224610675,19737.68500734126,6538.323383322559],[-2399.2444465450803,6799.836705190877,2214.1838746011445],[-591.737839174377,1501.5235799200475,451.3364903168941],[-2294.1558288217557,6547.995581748121,2131.520198566752],[-3883.6985506972346,11159.822431238312,3725.119399426316],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-1577.2806220119032,4518.7077595213,1384.339504784553],[-1692.1417734271047,4878.988179097335,1545.5153487029356],[-807.480522057643,2270.73269890445,691.4257127395902],[-2783.8949124683077,7940.552473388675,2642.2972559060827],[-2223.9204873174253,6350.72136878433,2119.3450702617633],[-546.2861847488912,1404.775953020656,415.32459625300453],[-3244.074879199057,9956.886881047272,3294.179715788698],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-4057.9509449867383,11614.594856623075,3907.6280260550557],[-7073.053046331118,21417.685142934715,7109.777538399486],[-4641.07597204663,14260.401998067577,4798.3561596069985],[-3219.900909243418,9897.967566082081,3279.9692780224764],[-6460.952412440291,19756.18733027434,6532.982935647661],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-1502.6439380459544,4309.605167696886,1322.5687088321113],[-2185.150770815285,6209.214908818835,2084.902808818494],[-4521.674391667498,13552.56563398486,4570.359640320046],[-807.9395894100423,2280.373199874023,697.2106541040205],[-3819.686214089967,11022.383997748335,3704.0895938331123],[-51.82600077657938,138.8492997933636,33.945082613079926],[-1542.4510175649057,4393.840806164103,1346.744221515421],[-4541.1891441464395,13604.99162280098,4585.452722187171],[-791.7952087861263,2235.6193089479007,675.958663754251],[-4634.883145507327,14233.160515249365,4775.406625062136],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-731.5015929700409,1994.2514923883493,621.7164671185474],[-384.549444499874,977.418388922663,282.34938482147993],[-7566.572552236979,23216.769223708867,7744.996547973269],[-6905.137238200101,20981.980299570798,6974.715985580542],[-7078.0462808900165,21434.299093685808,7116.349527837576],[-4066.046390228876,11649.430244662612,3915.4842334059463],[-6557.9728251698225,19895.81304576792,6540.395436589564],[-4190.881580067848,12006.505339501926,4066.360530750147],[-6619.152519615889,20090.694776321565,6612.823504352223],[-2483.0440723899433,6998.267831702589,2317.2420412621045],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-4619.838277643726,14137.316911652397,4734.110240969526],[-4556.149602095108,13696.387571693309,4626.13671168689],[-7435.935607389756,22661.736288278214,7548.973236663215],[-7307.864788371567,22191.992338567015,7404.195146793474],[-2695.0324870081813,7590.575144009414,2536.6601565089336],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-2573.108299600369,7266.727615629967,2421.2475249307176],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-432.58803547474105,1104.198172131725,312.5619612746059],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-268.4638092412896,710.4871785017165,206.73217063180377],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-7532.378412371003,23073.13075640646,7692.272905273799],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
2900,30,0.3238245,0.33570411333333333,0.061429171261653925,0.324868248096632,0.3251787126972422,0.004398556330250309,0.0012316545521665252,0.0012061202149381603,1.224216551359063E-4,99,"[[-7374.669113960173,22417.939183632203,7474.246770023233],[-1732.6367026273008,4991.079820804261,1575.15081167973],[-6535.537437627604,19860.416717132193,6517.7795674035015],[-4636.587072294062,14244.554968406934,4771.323774834134],[-4625.89594951289,14151.377044905043,4737.16453705217],[-3759.066864929535,10892.657832189996,3670.5129110588946],[-7529.296902182516,23042.128142911755,7685.39413445477],[-6394.446512974237,19471.77622566018,6372.799024597694],[-4200.7065924160315,12054.611469312526,4092.324954655328],[-1703.117760002299,4848.729712712534,1536.9676647928068],[-4543.919539491301,13605.427364153084,4581.389461045636],[-1701.1113353964265,4882.351319270835,1548.3297458090246],[-1719.8634314280398,4941.628894043713,1565.154631748529],[-3250.2358117299113,9951.349839615703,3293.6706009129166],[-4565.1347665694375,13685.81543742146,4604.344618905126],[-2488.0650749494125,7014.522131880222,2320.550363652587],[-6440.8768379392295,19681.30947183297,6509.675864068792],[-6461.997234585568,19574.601338507317,6445.329602888081],[-6520.775008182868,19800.31931706917,6512.1594900822165],[-1547.1699919958446,4402.1006601659565,1353.8614079305378],[-2285.2420340513936,6482.9816028495425,2111.7162238838287],[-3763.9494522632476,10929.24139832122,3669.7346374900662],[-6528.2375357971405,19816.368025541535,6518.784090671938],[-840.3409129204731,2398.0487534840627,750.5761852641734],[-3755.2719648700036,10874.825965819093,3666.7226168204056],[-7147.590456291365,21629.465752297852,7177.8694710258615],[-2193.8367750472057,6222.5828751390245,2088.2853745383086],[-6560.166698514038,19881.61350769884,6537.772612501945],[-3939.5857937925516,11378.498456214662,3788.4887205650743],[-6536.192184643583,19854.037363508847,6521.80415077687],[-6733.990806434225,20404.906047906643,6758.47789989147],[-2189.1231786735334,6279.73516090164,2093.0992882820783],[-4390.123163327287,13172.43780976871,4396.754675323694],[-6480.317945263318,19699.42750270598,6469.561895601512],[-4185.181119795015,12015.42610785721,4077.9550966566258],[-3337.3502253873044,10188.331660202743,3401.137629727895],[-3829.371211235039,11058.552441561324,3713.479712240931],[-2338.2558279441364,6657.005011604547,2172.04680925545],[-1550.7795168215328,4404.835527068745,1351.1554565371846],[-6537.57911586847,19842.881393450516,6525.494015893196],[-701.9146901785168,1927.1439642185692,583.0903961898086],[-2764.64040660788,7780.208132500704,2605.38569537063],[-1367.751406933222,3951.232474757942,1224.2776446567486],[-4035.9370784616517,11543.041935484032,3895.2888157833886],[-3207.6873956107343,9872.893949632382,3279.1971326842017],[-584.9942347176819,1534.5458889361112,460.2316702291577],[-1229.5923479639735,3558.6657975446833,1128.5232982156979],[-2399.2444465450803,6799.836705190877,2214.1838746011445],[-591.737839174377,1501.5235799200475,451.3364903168941],[-2294.1558288217557,6547.995581748121,2131.520198566752],[-3883.6985506972346,11159.822431238312,3725.119399426316],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-1577.2806220119032,4518.7077595213,1384.339504784553],[-807.480522057643,2270.73269890445,691.4257127395902],[-2783.8949124683077,7940.552473388675,2642.2972559060827],[-546.2861847488912,1404.775953020656,415.32459625300453],[-3244.074879199057,9956.886881047272,3294.179715788698],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-4057.9509449867383,11614.594856623075,3907.6280260550557],[-7073.053046331118,21417.685142934715,7109.777538399486],[-4641.07597204663,14260.401998067577,4798.3561596069985],[-3219.900909243418,9897.967566082081,3279.9692780224764],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-1502.6439380459544,4309.605167696886,1322.5687088321113],[-2185.150770815285,6209.214908818835,2084.902808818494],[-4521.674391667498,13552.56563398486,4570.359640320046],[-807.9395894100423,2280.373199874023,697.2106541040205],[-3819.686214089967,11022.383997748335,3704.0895938331123],[-51.82600077657938,138.8492997933636,33.945082613079926],[-1542.4510175649057,4393.840806164103,1346.744221515421],[-4541.1891441464395,13604.99162280098,4585.452722187171],[-791.7952087861263,2235.6193089479007,675.958663754251],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-731.5015929700409,1994.2514923883493,621.7164671185474],[-384.549444499874,977.418388922663,282.34938482147993],[-7566.572552236979,23216.769223708867,7744.996547973269],[-7078.0462808900165,21434.299093685808,7116.349527837576],[-4066.046390228876,11649.430244662612,3915.4842334059463],[-4190.881580067848,12006.505339501926,4066.360530750147],[-6619.152519615889,20090.694776321565,6612.823504352223],[-2483.0440723899433,6998.267831702589,2317.2420412621045],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-7435.935607389756,22661.736288278214,7548.973236663215],[-2695.0324870081813,7590.575144009414,2536.6601565089336],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-432.58803547474105,1104.198172131725,312.5619612746059],[-1235.1487361353686,3595.9808470280886,1125.571392232158],[-268.4638092412896,710.4871785017165,206.73217063180377],[-145.16669381742827,381.4938115222952,109.30334631572786],[-101.53651523431165,257.9329555867942,70.52776903767422],[-71.04575925556055,188.29594282803004,41.878789235954656],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3000,30,0.33299639999999997,0.34527947333333336,0.06161524125216118,0.3254269871131876,0.32624140278133074,0.004172828587600831,0.001203323344262596,0.0011776604175053815,1.1667037903114786E-4,99,"[[-186.19386214747138,476.06034990378544,138.9386134283896],[-4654.39390584933,14281.363237232668,4772.260249777198],[-1238.1889710849518,3591.4061945465364,1131.0506144704405],[-4127.548330313653,11801.351886810377,3996.1376369149643],[-629.4235296471555,1644.498264044627,505.0662607784122],[-3221.0340393588604,9891.730568722285,3273.619554777834],[-1566.9165385978567,4441.504596462038,1360.8039659030385],[-3724.679252956173,10781.570278815538,3648.8565656079227],[-3232.316676918979,9898.348321366402,3291.020611403799],[-6474.705773631667,19631.440277157868,6475.29807291455],[-1737.167868028314,5009.417040397014,1580.4955563249405],[-1737.1521252317702,4953.934289513208,1561.50325784401],[-6470.399936038043,19613.77311479166,6453.848377192741],[-1731.9600243276216,4955.228856977759,1569.9172266277674],[-134.39471557834247,346.50379425679694,89.12416380737572],[-6526.964335856382,19792.77097798231,6511.802697494071],[-7061.868028487216,21367.06542154164,7097.796732078205],[-7142.435677988979,21609.931982856142,7177.675348837055],[-2350.8476877609332,6625.752501268435,2156.6002506627806],[-6859.0533531387555,20768.585027768644,6919.957222634374],[-6423.821038369256,19585.31565003471,6491.103090584669],[-3221.780697769851,9831.618914539036,3256.7544554529254],[-4631.189135011541,14145.042009654073,4731.863676381239],[-4529.668125212446,13573.744803785276,4568.197602022941],[-4639.633761911268,14225.707214075828,4788.574234824909],[-859.9045690326168,2443.2568977015535,771.351515136898],[-2769.7593600906876,7821.3404428969,2611.215049048466],[-4577.818915906496,13755.472231480662,4625.240673133315],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-4393.661516361887,13177.572675328638,4395.021182365108],[-7374.669113960173,22417.939183632203,7474.246770023233],[-3759.066864929535,10892.657832189996,3670.5129110588946],[-7529.296902182516,23042.128142911755,7685.39413445477],[-6394.446512974237,19471.77622566018,6372.799024597694],[-4200.7065924160315,12054.611469312526,4092.324954655328],[-1703.117760002299,4848.729712712534,1536.9676647928068],[-4543.919539491301,13605.427364153084,4581.389461045636],[-3250.2358117299113,9951.349839615703,3293.6706009129166],[-4565.1347665694375,13685.81543742146,4604.344618905126],[-2488.0650749494125,7014.522131880222,2320.550363652587],[-6461.997234585568,19574.601338507317,6445.329602888081],[-6520.775008182868,19800.31931706917,6512.1594900822165],[-2285.2420340513936,6482.9816028495425,2111.7162238838287],[-6528.2375357971405,19816.368025541535,6518.784090671938],[-840.3409129204731,2398.0487534840627,750.5761852641734],[-3755.2719648700036,10874.825965819093,3666.7226168204056],[-7147.590456291365,21629.465752297852,7177.8694710258615],[-2193.8367750472057,6222.5828751390245,2088.2853745383086],[-6560.166698514038,19881.61350769884,6537.772612501945],[-3939.5857937925516,11378.498456214662,3788.4887205650743],[-6733.990806434225,20404.906047906643,6758.47789989147],[-6480.317945263318,19699.42750270598,6469.561895601512],[-4185.181119795015,12015.42610785721,4077.9550966566258],[-3337.3502253873044,10188.331660202743,3401.137629727895],[-3829.371211235039,11058.552441561324,3713.479712240931],[-1550.7795168215328,4404.835527068745,1351.1554565371846],[-701.9146901785168,1927.1439642185692,583.0903961898086],[-2764.64040660788,7780.208132500704,2605.38569537063],[-1367.751406933222,3951.232474757942,1224.2776446567486],[-4035.9370784616517,11543.041935484032,3895.2888157833886],[-1229.5923479639735,3558.6657975446833,1128.5232982156979],[-2399.2444465450803,6799.836705190877,2214.1838746011445],[-591.737839174377,1501.5235799200475,451.3364903168941],[-2294.1558288217557,6547.995581748121,2131.520198566752],[-3883.6985506972346,11159.822431238312,3725.119399426316],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-807.480522057643,2270.73269890445,691.4257127395902],[-2783.8949124683077,7940.552473388675,2642.2972559060827],[-546.2861847488912,1404.775953020656,415.32459625300453],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-4057.9509449867383,11614.594856623075,3907.6280260550557],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-1502.6439380459544,4309.605167696886,1322.5687088321113],[-2185.150770815285,6209.214908818835,2084.902808818494],[-3819.686214089967,11022.383997748335,3704.0895938331123],[-51.82600077657938,138.8492997933636,33.945082613079926],[-1542.4510175649057,4393.840806164103,1346.744221515421],[-791.7952087861263,2235.6193089479007,675.958663754251],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-731.5015929700409,1994.2514923883493,621.7164671185474],[-384.549444499874,977.418388922663,282.34938482147993],[-7566.572552236979,23216.769223708867,7744.996547973269],[-4190.881580067848,12006.505339501926,4066.360530750147],[-6619.152519615889,20090.694776321565,6612.823504352223],[-2483.0440723899433,6998.267831702589,2317.2420412621045],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-7435.935607389756,22661.736288278214,7548.973236663215],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-492.30604966058456,1259.9555397829276,369.98660091339303],[-432.58803547474105,1104.198172131725,312.5619612746059],[-268.4638092412896,710.4871785017165,206.73217063180377],[-71.04575925556055,188.29594282803004,41.878789235954656],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3100,30,0.3424745,0.35489451000000005,0.06175822113498875,0.3270336504717808,0.3273330651008106,0.003913523056895903,0.0011803893226238176,0.0011515968952217374,1.2104896133825882E-4,99,"[[-6734.713309878163,20377.16888849228,6747.890848858196],[-3750.57338957315,10877.016392898404,3653.604327043362],[-2128.634042110976,6125.789916065928,2046.7289499667395],[-1748.6242554071619,4999.72630428066,1589.5617676676625],[-7529.201807028772,23031.473618047687,7684.859293666877],[-3248.32889533157,9923.571685991721,3300.534559998318],[-6357.114581539054,19290.77448416658,6333.558890510625],[-2490.2259379554807,7008.5422765368,2321.799588830855],[-2633.1520664985046,7402.267442240524,2471.0174381365505],[-4384.27042991016,13138.752640479155,4377.6365192901],[-2467.104196737645,6933.489104756647,2294.907714916728],[-3654.166584273948,10633.00269696658,3602.6841649022344],[-6348.866833345791,19367.056563784066,6328.317798281331],[-6393.730211858633,19380.943047354715,6350.207219785758],[-157.20802496624546,407.76751521800924,105.98058777816729],[-6430.538264139732,19557.549563948967,6437.445235032612],[-7370.971001288138,22403.145829732995,7464.74611669037],[-6467.920479093973,19593.06713464229,6465.261224070831],[-7144.239524980759,21595.76866674601,7162.255208149659],[-874.390119905144,2474.4337667122873,785.2560239898826],[-3822.3513975221117,11014.971551854791,3693.067904401834],[-6406.040094993541,19502.660629056645,6425.94847255262],[-1236.5541447917012,3572.696897694892,1131.4078592402211],[-4198.670468773263,12035.292222109825,4082.0615345680108],[-4659.845025737593,14223.984112649385,4745.144557201988],[-1736.9795620640398,4964.775245273226,1570.327266512629],[-186.19386214747138,476.06034990378544,138.9386134283896],[-4654.39390584933,14281.363237232668,4772.260249777198],[-4127.548330313653,11801.351886810377,3996.1376369149643],[-629.4235296471555,1644.498264044627,505.0662607784122],[-3221.0340393588604,9891.730568722285,3273.619554777834],[-1566.9165385978567,4441.504596462038,1360.8039659030385],[-3724.679252956173,10781.570278815538,3648.8565656079227],[-1737.1521252317702,4953.934289513208,1561.50325784401],[-6470.399936038043,19613.77311479166,6453.848377192741],[-1731.9600243276216,4955.228856977759,1569.9172266277674],[-134.39471557834247,346.50379425679694,89.12416380737572],[-7061.868028487216,21367.06542154164,7097.796732078205],[-2350.8476877609332,6625.752501268435,2156.6002506627806],[-6859.0533531387555,20768.585027768644,6919.957222634374],[-3221.780697769851,9831.618914539036,3256.7544554529254],[-4631.189135011541,14145.042009654073,4731.863676381239],[-4529.668125212446,13573.744803785276,4568.197602022941],[-859.9045690326168,2443.2568977015535,771.351515136898],[-2769.7593600906876,7821.3404428969,2611.215049048466],[-4577.818915906496,13755.472231480662,4625.240673133315],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-7374.669113960173,22417.939183632203,7474.246770023233],[-6394.446512974237,19471.77622566018,6372.799024597694],[-4200.7065924160315,12054.611469312526,4092.324954655328],[-1703.117760002299,4848.729712712534,1536.9676647928068],[-4543.919539491301,13605.427364153084,4581.389461045636],[-3250.2358117299113,9951.349839615703,3293.6706009129166],[-4565.1347665694375,13685.81543742146,4604.344618905126],[-6461.997234585568,19574.601338507317,6445.329602888081],[-2285.2420340513936,6482.9816028495425,2111.7162238838287],[-3755.2719648700036,10874.825965819093,3666.7226168204056],[-7147.590456291365,21629.465752297852,7177.8694710258615],[-2193.8367750472057,6222.5828751390245,2088.2853745383086],[-6560.166698514038,19881.61350769884,6537.772612501945],[-3939.5857937925516,11378.498456214662,3788.4887205650743],[-3337.3502253873044,10188.331660202743,3401.137629727895],[-1550.7795168215328,4404.835527068745,1351.1554565371846],[-2764.64040660788,7780.208132500704,2605.38569537063],[-1367.751406933222,3951.232474757942,1224.2776446567486],[-4035.9370784616517,11543.041935484032,3895.2888157833886],[-1229.5923479639735,3558.6657975446833,1128.5232982156979],[-2399.2444465450803,6799.836705190877,2214.1838746011445],[-591.737839174377,1501.5235799200475,451.3364903168941],[-3883.6985506972346,11159.822431238312,3725.119399426316],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-807.480522057643,2270.73269890445,691.4257127395902],[-546.2861847488912,1404.775953020656,415.32459625300453],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-4057.9509449867383,11614.594856623075,3907.6280260550557],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-1502.6439380459544,4309.605167696886,1322.5687088321113],[-2185.150770815285,6209.214908818835,2084.902808818494],[-51.82600077657938,138.8492997933636,33.945082613079926],[-791.7952087861263,2235.6193089479007,675.958663754251],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-731.5015929700409,1994.2514923883493,621.7164671185474],[-384.549444499874,977.418388922663,282.34938482147993],[-7566.572552236979,23216.769223708867,7744.996547973269],[-4190.881580067848,12006.505339501926,4066.360530750147],[-6619.152519615889,20090.694776321565,6612.823504352223],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-7435.935607389756,22661.736288278214,7548.973236663215],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-2708.1002526194065,7609.291812499392,2541.323877382001],[-432.58803547474105,1104.198172131725,312.5619612746059],[-268.4638092412896,710.4871785017165,206.73217063180377],[-71.04575925556055,188.29594282803004,41.878789235954656],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3200,30,0.3517726,0.36447159,0.061874877903731015,0.3284053159728352,0.3283037467572246,0.0038361030801577684,0.00114086246740606,0.0011152851135079575,1.1808693682767659E-4,99,"[[-6363.3011799657315,19300.787510563805,6339.056868848793],[-7048.227134360447,21285.72705145477,7084.783910298342],[-1543.7363444907692,4343.602541610989,1340.7594324842178],[-3934.43854450199,11289.611375585822,3742.4356998958406],[-3955.5064424031907,11384.555143665964,3775.4102275730065],[-7090.968836223654,21384.76380493098,7098.645466922134],[-4204.0918112665895,12020.461890839126,4068.5453707763736],[-1718.9659632406306,4855.155040840221,1545.5868521761688],[-3846.3617645118916,11080.296199956976,3703.9116305789967],[-4450.397404832566,13274.363500303918,4469.7229531467565],[-3266.6804194433385,9916.956978415159,3293.9367120172515],[-7132.067262344472,21561.629313295463,7156.13515458635],[-6353.507248962949,19298.366910616358,6334.488286757675],[-6561.61388396094,19845.354351234277,6538.92874352418],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-1478.5053646811375,4216.696260305939,1289.8670384419686],[-6340.477819976517,19310.304973377435,6307.155122948832],[-662.1989084349397,1711.60019432477,515.7940819996976],[-2161.940165575883,6106.587094717976,2049.8472851749293],[-6327.405831274809,19177.760012060702,6297.254957013394],[-2357.6889302066934,6635.036906453095,2160.547319507048],[-903.8511029121779,2488.949663547711,781.3297183378055],[-6366.54062147464,19304.285830447887,6319.777167283413],[-2636.1414617053006,7417.11102460606,2469.8549947185898],[-2721.940846472968,7635.06262836039,2548.7905680696153],[-6770.45163095349,20474.90591925338,6791.4865879249355],[-6294.450552516055,19132.844931193278,6257.069119047084],[-1762.5422500470252,5017.921433525611,1600.6453563606606],[-1250.491616613057,3610.245311383369,1141.3504094447728],[-2783.4226365850523,7871.202097155207,2623.532902208573],[-646.5208349345431,1664.4341934229512,486.5105645210967],[-617.0539565315713,1567.6840436651753,463.1488333225281],[-848.1877871788832,2345.799281090546,719.0803942269317],[-872.1544187062714,2477.064667242252,778.8416514421037],[-2355.467867340118,6670.581781212711,2160.1994308676044],[-644.0618442468268,1634.4769274190235,487.66576109054097],[-6734.713309878163,20377.16888849228,6747.890848858196],[-3750.57338957315,10877.016392898404,3653.604327043362],[-2128.634042110976,6125.789916065928,2046.7289499667395],[-7529.201807028772,23031.473618047687,7684.859293666877],[-3248.32889533157,9923.571685991721,3300.534559998318],[-6357.114581539054,19290.77448416658,6333.558890510625],[-2490.2259379554807,7008.5422765368,2321.799588830855],[-4384.27042991016,13138.752640479155,4377.6365192901],[-2467.104196737645,6933.489104756647,2294.907714916728],[-3654.166584273948,10633.00269696658,3602.6841649022344],[-6393.730211858633,19380.943047354715,6350.207219785758],[-157.20802496624546,407.76751521800924,105.98058777816729],[-7370.971001288138,22403.145829732995,7464.74611669037],[-7144.239524980759,21595.76866674601,7162.255208149659],[-874.390119905144,2474.4337667122873,785.2560239898826],[-3822.3513975221117,11014.971551854791,3693.067904401834],[-1236.5541447917012,3572.696897694892,1131.4078592402211],[-4198.670468773263,12035.292222109825,4082.0615345680108],[-4659.845025737593,14223.984112649385,4745.144557201988],[-4654.39390584933,14281.363237232668,4772.260249777198],[-4127.548330313653,11801.351886810377,3996.1376369149643],[-1566.9165385978567,4441.504596462038,1360.8039659030385],[-3724.679252956173,10781.570278815538,3648.8565656079227],[-1737.1521252317702,4953.934289513208,1561.50325784401],[-134.39471557834247,346.50379425679694,89.12416380737572],[-2350.8476877609332,6625.752501268435,2156.6002506627806],[-3221.780697769851,9831.618914539036,3256.7544554529254],[-4631.189135011541,14145.042009654073,4731.863676381239],[-4577.818915906496,13755.472231480662,4625.240673133315],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-1703.117760002299,4848.729712712534,1536.9676647928068],[-4543.919539491301,13605.427364153084,4581.389461045636],[-3250.2358117299113,9951.349839615703,3293.6706009129166],[-4565.1347665694375,13685.81543742146,4604.344618905126],[-6461.997234585568,19574.601338507317,6445.329602888081],[-2285.2420340513936,6482.9816028495425,2111.7162238838287],[-2193.8367750472057,6222.5828751390245,2088.2853745383086],[-2764.64040660788,7780.208132500704,2605.38569537063],[-1367.751406933222,3951.232474757942,1224.2776446567486],[-591.737839174377,1501.5235799200475,451.3364903168941],[-3883.6985506972346,11159.822431238312,3725.119399426316],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-807.480522057643,2270.73269890445,691.4257127395902],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-4057.9509449867383,11614.594856623075,3907.6280260550557],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-384.549444499874,977.418388922663,282.34938482147993],[-7566.572552236979,23216.769223708867,7744.996547973269],[-4190.881580067848,12006.505339501926,4066.360530750147],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-7435.935607389756,22661.736288278214,7548.973236663215],[-1288.6314122805306,3713.0549406744162,1163.1742302528482],[-432.58803547474105,1104.198172131725,312.5619612746059],[-268.4638092412896,710.4871785017165,206.73217063180377],[-71.04575925556055,188.29594282803004,41.878789235954656],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3300,30,0.36094610000000005,0.3739509466666667,0.06199420661911015,0.3294132694297284,0.3290612096260295,0.003765057614189035,0.0011006504643581183,0.001082599938370107,1.224276095097991E-4,99,"[[-4554.13902376041,13630.14818801897,4587.897050978105],[-6323.530151890859,19148.162836443098,6291.642285396598],[-4191.638245020706,11976.470433210316,4052.5729666795205],[-6356.858936540119,19283.060114261254,6311.580854593439],[-6768.494852184428,20458.41357505242,6782.081417286145],[-4219.007663693757,12047.007096981573,4066.236692191221],[-885.3308405241181,2436.5769729164144,742.772498885388],[-7091.358560595581,21361.57633040307,7092.423756684184],[-476.51395268847455,1211.3449828860905,352.69202510521944],[-4118.368156512855,11791.624022083526,3974.708154283721],[-7564.567080315434,23193.041648962273,7731.810904881576],[-6679.531206953983,20134.06578960263,6669.273514613337],[-4647.62724894547,14237.219206100843,4754.935277217002],[-1773.176894880313,5067.8341025399295,1612.8979796689737],[-1499.722787725684,4261.376243092041,1301.8298906370114],[-6327.386539036628,19167.069288517137,6289.609728426503],[-116.98445078865363,296.34713906702024,77.62834505402772],[-3800.509941945479,10960.59711553902,3666.376252783391],[-3231.28980848463,9842.086758682632,3260.047424432647],[-3208.478032085917,9773.909251136043,3258.997736294201],[-1560.1623839339363,4405.342490169844,1352.0998262965982],[-1425.2158907212354,4045.012089033137,1258.842965255435],[-4038.6401407553717,11569.831990338274,3880.385670574755],[-1315.5343582386838,3739.5122787155688,1168.4294034499],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-6336.601056410077,19167.608424204256,6285.1338555849225],[-2177.9653769234105,6175.054227643196,2076.5890912663936],[-7072.08543998029,21345.22368935802,7076.288349053237],[-6315.950729354125,19163.88521302983,6288.122450224727],[-3644.1013614976073,10625.293092447855,3595.8433670966083],[-1273.8455835433597,3647.558814356054,1147.0991147368036],[-6280.4841776055555,19122.61146063659,6249.906046846264],[-3720.628753854981,10754.602109984378,3614.9847299947514],[-1543.7363444907692,4343.602541610989,1340.7594324842178],[-3934.43854450199,11289.611375585822,3742.4356998958406],[-7090.968836223654,21384.76380493098,7098.645466922134],[-4204.0918112665895,12020.461890839126,4068.5453707763736],[-1718.9659632406306,4855.155040840221,1545.5868521761688],[-3846.3617645118916,11080.296199956976,3703.9116305789967],[-4450.397404832566,13274.363500303918,4469.7229531467565],[-3266.6804194433385,9916.956978415159,3293.9367120172515],[-6561.61388396094,19845.354351234277,6538.92874352418],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-662.1989084349397,1711.60019432477,515.7940819996976],[-2161.940165575883,6106.587094717976,2049.8472851749293],[-6327.405831274809,19177.760012060702,6297.254957013394],[-2357.6889302066934,6635.036906453095,2160.547319507048],[-903.8511029121779,2488.949663547711,781.3297183378055],[-6366.54062147464,19304.285830447887,6319.777167283413],[-2636.1414617053006,7417.11102460606,2469.8549947185898],[-2721.940846472968,7635.06262836039,2548.7905680696153],[-6294.450552516055,19132.844931193278,6257.069119047084],[-1762.5422500470252,5017.921433525611,1600.6453563606606],[-2783.4226365850523,7871.202097155207,2623.532902208573],[-646.5208349345431,1664.4341934229512,486.5105645210967],[-617.0539565315713,1567.6840436651753,463.1488333225281],[-848.1877871788832,2345.799281090546,719.0803942269317],[-2355.467867340118,6670.581781212711,2160.1994308676044],[-644.0618442468268,1634.4769274190235,487.66576109054097],[-7529.201807028772,23031.473618047687,7684.859293666877],[-4384.27042991016,13138.752640479155,4377.6365192901],[-2467.104196737645,6933.489104756647,2294.907714916728],[-3654.166584273948,10633.00269696658,3602.6841649022344],[-6393.730211858633,19380.943047354715,6350.207219785758],[-157.20802496624546,407.76751521800924,105.98058777816729],[-7370.971001288138,22403.145829732995,7464.74611669037],[-7144.239524980759,21595.76866674601,7162.255208149659],[-874.390119905144,2474.4337667122873,785.2560239898826],[-1236.5541447917012,3572.696897694892,1131.4078592402211],[-4659.845025737593,14223.984112649385,4745.144557201988],[-4654.39390584933,14281.363237232668,4772.260249777198],[-1737.1521252317702,4953.934289513208,1561.50325784401],[-2350.8476877609332,6625.752501268435,2156.6002506627806],[-3221.780697769851,9831.618914539036,3256.7544554529254],[-4577.818915906496,13755.472231480662,4625.240673133315],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-4565.1347665694375,13685.81543742146,4604.344618905126],[-2285.2420340513936,6482.9816028495425,2111.7162238838287],[-2193.8367750472057,6222.5828751390245,2088.2853745383086],[-2764.64040660788,7780.208132500704,2605.38569537063],[-3883.6985506972346,11159.822431238312,3725.119399426316],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-807.480522057643,2270.73269890445,691.4257127395902],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-384.549444499874,977.418388922663,282.34938482147993],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-7435.935607389756,22661.736288278214,7548.973236663215],[-432.58803547474105,1104.198172131725,312.5619612746059],[-268.4638092412896,710.4871785017165,206.73217063180377],[-71.04575925556055,188.29594282803004,41.878789235954656],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3400,30,0.37009475000000003,0.38335062333333336,0.06218423409187876,0.3308497795407396,0.3300807975809008,0.0038635887867392465,0.0010529982003615354,0.0010543022183738865,1.125132291408499E-4,99,"[[-6279.869916168707,19094.099486254574,6250.992398558044],[-6305.9654956817485,19164.889679177606,6267.012034883848],[-7348.346286682879,22357.366126266526,7433.597453033859],[-1540.094775951434,4331.163354706056,1338.000027666703],[-115.47995996374895,260.5885336741518,70.49486655186726],[-3635.815510893741,10587.838120834915,3584.564411397744],[-6364.059224851461,19276.244037094293,6308.51693888251],[-936.0223426322527,2706.1174636788255,858.7937258358656],[-3237.818729176902,9861.816871320962,3259.0542174207326],[-6711.475398721938,20192.56075750607,6703.5022365736],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-6670.289089019036,20089.682400191272,6644.07925506151],[-3699.010550160049,10637.188820808718,3581.0401382272344],[-680.0900841062632,1709.500427464007,508.78793123745294],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-6390.6086058971005,19359.850913008486,6335.684158568846],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-6321.804009478968,19113.263650398032,6268.507516011328],[-1770.4268755952057,5048.055669613933,1606.9446764255845],[-3798.232991288301,10894.265275435342,3654.780362173863],[-7560.871376626982,23160.899948804497,7721.795723664299],[-3696.8747530598957,10670.67667217962,3590.5070905515486],[-7060.160816467657,21305.327973491014,7047.65201761669],[-3221.137593077264,9826.353578155667,3253.556153525967],[-6288.839474396405,19129.67853184003,6240.3793108200325],[-3943.772938719333,11338.410197448682,3759.380640522691],[-4554.13902376041,13630.14818801897,4587.897050978105],[-6323.530151890859,19148.162836443098,6291.642285396598],[-4191.638245020706,11976.470433210316,4052.5729666795205],[-6768.494852184428,20458.41357505242,6782.081417286145],[-4219.007663693757,12047.007096981573,4066.236692191221],[-885.3308405241181,2436.5769729164144,742.772498885388],[-7091.358560595581,21361.57633040307,7092.423756684184],[-476.51395268847455,1211.3449828860905,352.69202510521944],[-4118.368156512855,11791.624022083526,3974.708154283721],[-7564.567080315434,23193.041648962273,7731.810904881576],[-4647.62724894547,14237.219206100843,4754.935277217002],[-1773.176894880313,5067.8341025399295,1612.8979796689737],[-1499.722787725684,4261.376243092041,1301.8298906370114],[-3231.28980848463,9842.086758682632,3260.047424432647],[-1560.1623839339363,4405.342490169844,1352.0998262965982],[-1425.2158907212354,4045.012089033137,1258.842965255435],[-4038.6401407553717,11569.831990338274,3880.385670574755],[-1315.5343582386838,3739.5122787155688,1168.4294034499],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-6336.601056410077,19167.608424204256,6285.1338555849225],[-2177.9653769234105,6175.054227643196,2076.5890912663936],[-1273.8455835433597,3647.558814356054,1147.0991147368036],[-6280.4841776055555,19122.61146063659,6249.906046846264],[-3720.628753854981,10754.602109984378,3614.9847299947514],[-3934.43854450199,11289.611375585822,3742.4356998958406],[-4204.0918112665895,12020.461890839126,4068.5453707763736],[-1718.9659632406306,4855.155040840221,1545.5868521761688],[-4450.397404832566,13274.363500303918,4469.7229531467565],[-3266.6804194433385,9916.956978415159,3293.9367120172515],[-6561.61388396094,19845.354351234277,6538.92874352418],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-2161.940165575883,6106.587094717976,2049.8472851749293],[-2357.6889302066934,6635.036906453095,2160.547319507048],[-903.8511029121779,2488.949663547711,781.3297183378055],[-2636.1414617053006,7417.11102460606,2469.8549947185898],[-2721.940846472968,7635.06262836039,2548.7905680696153],[-6294.450552516055,19132.844931193278,6257.069119047084],[-2783.4226365850523,7871.202097155207,2623.532902208573],[-646.5208349345431,1664.4341934229512,486.5105645210967],[-617.0539565315713,1567.6840436651753,463.1488333225281],[-848.1877871788832,2345.799281090546,719.0803942269317],[-644.0618442468268,1634.4769274190235,487.66576109054097],[-2467.104196737645,6933.489104756647,2294.907714916728],[-157.20802496624546,407.76751521800924,105.98058777816729],[-7370.971001288138,22403.145829732995,7464.74611669037],[-7144.239524980759,21595.76866674601,7162.255208149659],[-4659.845025737593,14223.984112649385,4745.144557201988],[-4654.39390584933,14281.363237232668,4772.260249777198],[-2350.8476877609332,6625.752501268435,2156.6002506627806],[-4577.818915906496,13755.472231480662,4625.240673133315],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-4565.1347665694375,13685.81543742146,4604.344618905126],[-2285.2420340513936,6482.9816028495425,2111.7162238838287],[-2764.64040660788,7780.208132500704,2605.38569537063],[-3883.6985506972346,11159.822431238312,3725.119399426316],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-807.480522057643,2270.73269890445,691.4257127395902],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-2785.5456298804775,7896.383197030477,2640.0346086233467],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-384.549444499874,977.418388922663,282.34938482147993],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-7435.935607389756,22661.736288278214,7548.973236663215],[-432.58803547474105,1104.198172131725,312.5619612746059],[-268.4638092412896,710.4871785017165,206.73217063180377],[-71.04575925556055,188.29594282803004,41.878789235954656],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3500,30,0.3793345,0.3927839533333334,0.06235471275393723,0.33150322393025683,0.33109944267360086,0.003571173843406363,0.0010098848469373518,0.0010194944250453263,1.0795153142396618E-4,99,"[[-7033.347017874156,21209.93631138623,7015.322785155352],[-7030.089157369867,21212.201737148524,7012.821594558685],[-703.6603295861028,1793.9981528032795,540.4977609439081],[-1541.543907878159,4336.0863122560695,1331.4942545390402],[-4160.692015301303,11839.285882784194,4023.8160956260467],[-3215.4160743567213,9775.810291517622,3244.0060078682677],[-6261.433060999229,18976.997505479594,6205.636141056749],[-6351.665554504164,19163.273254148135,6281.7920611497075],[-4573.753416740223,13726.199579563106,4609.198832761121],[-2796.7708580071317,7911.403235551767,2636.3567318070104],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-3707.4989791622825,10651.474684359746,3586.3146158506943],[-2192.125155201854,6224.733680914777,2067.6629895313],[-692.3027415103137,1752.6207590397926,527.0722361658812],[-1286.9836186018356,3665.735041784967,1154.6081515678895],[-7055.660307498139,21275.937670940704,7038.287605310328],[-6277.991614617431,19033.882757474472,6240.609004072682],[-3824.021743764007,10948.686795653399,3669.640405539321],[-4663.481776876627,14251.393223379982,4748.244241026893],[-3716.360264379186,10680.748740721963,3592.623581923171],[-6267.703045687731,19085.055180685267,6228.793560205419],[-2326.8743818592934,6575.3566392364055,2133.422551864484],[-1318.70536891828,3731.300605370836,1173.040904243508],[-695.2604957493403,1764.7958070393308,521.4564878140058],[-4528.193407276057,13484.301247128556,4556.112784913496],[-2473.87314264601,6932.882708771713,2292.163658564493],[-6279.869916168707,19094.099486254574,6250.992398558044],[-115.47995996374895,260.5885336741518,70.49486655186726],[-936.0223426322527,2706.1174636788255,858.7937258358656],[-3237.818729176902,9861.816871320962,3259.0542174207326],[-6711.475398721938,20192.56075750607,6703.5022365736],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-6670.289089019036,20089.682400191272,6644.07925506151],[-3699.010550160049,10637.188820808718,3581.0401382272344],[-680.0900841062632,1709.500427464007,508.78793123745294],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-6390.6086058971005,19359.850913008486,6335.684158568846],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-6321.804009478968,19113.263650398032,6268.507516011328],[-1770.4268755952057,5048.055669613933,1606.9446764255845],[-3798.232991288301,10894.265275435342,3654.780362173863],[-7560.871376626982,23160.899948804497,7721.795723664299],[-3696.8747530598957,10670.67667217962,3590.5070905515486],[-6288.839474396405,19129.67853184003,6240.3793108200325],[-3943.772938719333,11338.410197448682,3759.380640522691],[-4554.13902376041,13630.14818801897,4587.897050978105],[-4191.638245020706,11976.470433210316,4052.5729666795205],[-4219.007663693757,12047.007096981573,4066.236692191221],[-885.3308405241181,2436.5769729164144,742.772498885388],[-7091.358560595581,21361.57633040307,7092.423756684184],[-476.51395268847455,1211.3449828860905,352.69202510521944],[-7564.567080315434,23193.041648962273,7731.810904881576],[-1773.176894880313,5067.8341025399295,1612.8979796689737],[-3231.28980848463,9842.086758682632,3260.047424432647],[-1560.1623839339363,4405.342490169844,1352.0998262965982],[-1425.2158907212354,4045.012089033137,1258.842965255435],[-4038.6401407553717,11569.831990338274,3880.385670574755],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-6336.601056410077,19167.608424204256,6285.1338555849225],[-3934.43854450199,11289.611375585822,3742.4356998958406],[-4204.0918112665895,12020.461890839126,4068.5453707763736],[-1718.9659632406306,4855.155040840221,1545.5868521761688],[-4450.397404832566,13274.363500303918,4469.7229531467565],[-3266.6804194433385,9916.956978415159,3293.9367120172515],[-6561.61388396094,19845.354351234277,6538.92874352418],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-2161.940165575883,6106.587094717976,2049.8472851749293],[-2357.6889302066934,6635.036906453095,2160.547319507048],[-903.8511029121779,2488.949663547711,781.3297183378055],[-2636.1414617053006,7417.11102460606,2469.8549947185898],[-2721.940846472968,7635.06262836039,2548.7905680696153],[-6294.450552516055,19132.844931193278,6257.069119047084],[-2783.4226365850523,7871.202097155207,2623.532902208573],[-617.0539565315713,1567.6840436651753,463.1488333225281],[-848.1877871788832,2345.799281090546,719.0803942269317],[-157.20802496624546,407.76751521800924,105.98058777816729],[-7370.971001288138,22403.145829732995,7464.74611669037],[-7144.239524980759,21595.76866674601,7162.255208149659],[-4659.845025737593,14223.984112649385,4745.144557201988],[-2350.8476877609332,6625.752501268435,2156.6002506627806],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-2285.2420340513936,6482.9816028495425,2111.7162238838287],[-2764.64040660788,7780.208132500704,2605.38569537063],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-2786.3898388531793,7883.839441763614,2635.4628009594344],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-384.549444499874,977.418388922663,282.34938482147993],[-2689.711297992474,7553.658088001757,2521.6306459450952],[-7435.935607389756,22661.736288278214,7548.973236663215],[-432.58803547474105,1104.198172131725,312.5619612746059],[-268.4638092412896,710.4871785017165,206.73217063180377],[-71.04575925556055,188.29594282803004,41.878789235954656],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3600,30,0.38854320000000003,0.4021375266666667,0.06252997031346971,0.33255070846866563,0.3320791924553393,0.0032613160249882777,9.850402645528915E-4,9.876871478093898E-4,1.035776298384119E-4,99,"[[-3207.8898304594786,9755.58069529166,3232.836929721835],[-4208.036485698964,12028.72031852455,4072.4020146250355],[-6316.883407138784,19054.433473191708,6253.295677087722],[-2783.391416948899,7825.6480700275515,2613.559926622549],[-708.9484756394065,1809.339775959235,534.6204293600242],[-3259.595736202664,9889.709652249085,3286.7392277941185],[-166.90120937536494,426.8427435668732,110.98861394440758],[-6244.457030970386,19035.151028860128,6203.179484782547],[-2806.16688399043,7920.576304252626,2644.7021953702742],[-4155.586201654964,11875.858872495932,3997.5395928237],[-2648.2325258769597,7441.470415011231,2476.6132063374357],[-2706.401256366928,7581.144796929046,2528.2334773307166],[-3681.8007334572208,10606.082776285082,3565.56612540614],[-922.530179751033,2592.249179818298,801.605110439386],[-6268.937841054602,19022.16043739583,6237.576317677152],[-6573.752253308811,19789.548828654242,6538.419860916365],[-2369.3182436703537,6669.138044623213,2171.179868757547],[-2468.0049855583297,6916.30863957963,2285.355334242337],[-6255.341900603274,19033.410770715964,6209.520728272834],[-6260.716672976824,18984.58501408256,6203.243560879894],[-314.18176923142926,813.4384680986032,240.22464899754053],[-6369.296614221056,19236.96264683004,6302.783490901569],[-988.3633667107779,2843.894444175815,905.4671969554608],[-632.8120992688051,1602.8498882070287,473.4278993885275],[-749.0416002259624,1914.8016783306707,600.0663536743325],[-6249.377586538798,18908.538942700845,6183.666928587875],[-3245.003940980529,9881.100799664831,3263.46313430217],[-2495.930412417897,6997.470406650117,2316.2477945228584],[-4664.635560466795,14208.07258628523,4758.479141147359],[-7033.347017874156,21209.93631138623,7015.322785155352],[-7030.089157369867,21212.201737148524,7012.821594558685],[-1541.543907878159,4336.0863122560695,1331.4942545390402],[-4160.692015301303,11839.285882784194,4023.8160956260467],[-3215.4160743567213,9775.810291517622,3244.0060078682677],[-6261.433060999229,18976.997505479594,6205.636141056749],[-6351.665554504164,19163.273254148135,6281.7920611497075],[-4573.753416740223,13726.199579563106,4609.198832761121],[-2796.7708580071317,7911.403235551767,2636.3567318070104],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-3707.4989791622825,10651.474684359746,3586.3146158506943],[-1286.9836186018356,3665.735041784967,1154.6081515678895],[-7055.660307498139,21275.937670940704,7038.287605310328],[-6277.991614617431,19033.882757474472,6240.609004072682],[-3824.021743764007,10948.686795653399,3669.640405539321],[-4663.481776876627,14251.393223379982,4748.244241026893],[-3716.360264379186,10680.748740721963,3592.623581923171],[-2326.8743818592934,6575.3566392364055,2133.422551864484],[-1318.70536891828,3731.300605370836,1173.040904243508],[-695.2604957493403,1764.7958070393308,521.4564878140058],[-4528.193407276057,13484.301247128556,4556.112784913496],[-115.47995996374895,260.5885336741518,70.49486655186726],[-6711.475398721938,20192.56075750607,6703.5022365736],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-6670.289089019036,20089.682400191272,6644.07925506151],[-3699.010550160049,10637.188820808718,3581.0401382272344],[-680.0900841062632,1709.500427464007,508.78793123745294],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-1770.4268755952057,5048.055669613933,1606.9446764255845],[-3798.232991288301,10894.265275435342,3654.780362173863],[-7560.871376626982,23160.899948804497,7721.795723664299],[-3943.772938719333,11338.410197448682,3759.380640522691],[-4554.13902376041,13630.14818801897,4587.897050978105],[-4219.007663693757,12047.007096981573,4066.236692191221],[-885.3308405241181,2436.5769729164144,742.772498885388],[-7091.358560595581,21361.57633040307,7092.423756684184],[-7564.567080315434,23193.041648962273,7731.810904881576],[-1773.176894880313,5067.8341025399295,1612.8979796689737],[-1560.1623839339363,4405.342490169844,1352.0998262965982],[-1425.2158907212354,4045.012089033137,1258.842965255435],[-4038.6401407553717,11569.831990338274,3880.385670574755],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-3934.43854450199,11289.611375585822,3742.4356998958406],[-1718.9659632406306,4855.155040840221,1545.5868521761688],[-4450.397404832566,13274.363500303918,4469.7229531467565],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-2161.940165575883,6106.587094717976,2049.8472851749293],[-2357.6889302066934,6635.036906453095,2160.547319507048],[-903.8511029121779,2488.949663547711,781.3297183378055],[-2721.940846472968,7635.06262836039,2548.7905680696153],[-2783.4226365850523,7871.202097155207,2623.532902208573],[-617.0539565315713,1567.6840436651753,463.1488333225281],[-157.20802496624546,407.76751521800924,105.98058777816729],[-7370.971001288138,22403.145829732995,7464.74611669037],[-7144.239524980759,21595.76866674601,7162.255208149659],[-4659.845025737593,14223.984112649385,4745.144557201988],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-384.549444499874,977.418388922663,282.34938482147993],[-7435.935607389756,22661.736288278214,7548.973236663215],[-432.58803547474105,1104.198172131725,312.5619612746059],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3700,30,0.3977138,0.4115561733333334,0.06258327140913073,0.333275011394058,0.3328458922390244,0.0032510870673119092,9.538288321605151E-4,9.556970750479E-4,9.947821673142136E-5,99,"[[-2312.782162259197,6513.933929424332,2123.837816559828],[-3815.101588126728,10907.852860624205,3663.508798867586],[-746.5485462119468,1927.193474256167,577.2083118390907],[-6216.201963756981,18859.17942764052,6166.427340222858],[-4443.759003274321,13297.815443576726,4448.639172567747],[-1751.1187224119844,4920.889647055863,1564.2526234947607],[-6710.595032545959,20182.239967771613,6690.519831551532],[-6234.893864328742,18920.578296197968,6183.514573583925],[-6263.590316177793,18968.979622652383,6204.330328880597],[-6257.775024470034,18997.338747528203,6194.169535546736],[-2821.4809458380228,7997.627190761313,2676.0625352004968],[-4569.059702564205,13644.529589301563,4591.570176796001],[-945.8082016037233,2652.599108335864,831.129451702499],[-487.95164937043717,1225.0360671637934,364.3493249442081],[-4224.231616184543,12068.87264445381,4076.660943737397],[-4530.257800286845,13480.992917698188,4547.053124204212],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-2320.594220609802,6544.452861296662,2112.7158608210857],[-3835.8599058725445,10966.541664261733,3675.56442563932],[-745.2101885132628,1864.37116179143,546.5406711107032],[-4665.664159159005,14249.40436712747,4748.005777241366],[-2164.8487509639535,6130.341060843238,2053.0185485857896],[-3207.8898304594786,9755.58069529166,3232.836929721835],[-4208.036485698964,12028.72031852455,4072.4020146250355],[-6316.883407138784,19054.433473191708,6253.295677087722],[-2783.391416948899,7825.6480700275515,2613.559926622549],[-3259.595736202664,9889.709652249085,3286.7392277941185],[-166.90120937536494,426.8427435668732,110.98861394440758],[-2806.16688399043,7920.576304252626,2644.7021953702742],[-4155.586201654964,11875.858872495932,3997.5395928237],[-2706.401256366928,7581.144796929046,2528.2334773307166],[-3681.8007334572208,10606.082776285082,3565.56612540614],[-6573.752253308811,19789.548828654242,6538.419860916365],[-2369.3182436703537,6669.138044623213,2171.179868757547],[-2468.0049855583297,6916.30863957963,2285.355334242337],[-314.18176923142926,813.4384680986032,240.22464899754053],[-6369.296614221056,19236.96264683004,6302.783490901569],[-988.3633667107779,2843.894444175815,905.4671969554608],[-632.8120992688051,1602.8498882070287,473.4278993885275],[-6249.377586538798,18908.538942700845,6183.666928587875],[-3245.003940980529,9881.100799664831,3263.46313430217],[-2495.930412417897,6997.470406650117,2316.2477945228584],[-4664.635560466795,14208.07258628523,4758.479141147359],[-7033.347017874156,21209.93631138623,7015.322785155352],[-1541.543907878159,4336.0863122560695,1331.4942545390402],[-3215.4160743567213,9775.810291517622,3244.0060078682677],[-6261.433060999229,18976.997505479594,6205.636141056749],[-6351.665554504164,19163.273254148135,6281.7920611497075],[-4573.753416740223,13726.199579563106,4609.198832761121],[-2796.7708580071317,7911.403235551767,2636.3567318070104],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-3707.4989791622825,10651.474684359746,3586.3146158506943],[-1286.9836186018356,3665.735041784967,1154.6081515678895],[-7055.660307498139,21275.937670940704,7038.287605310328],[-4663.481776876627,14251.393223379982,4748.244241026893],[-3716.360264379186,10680.748740721963,3592.623581923171],[-1318.70536891828,3731.300605370836,1173.040904243508],[-695.2604957493403,1764.7958070393308,521.4564878140058],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-6670.289089019036,20089.682400191272,6644.07925506151],[-3699.010550160049,10637.188820808718,3581.0401382272344],[-680.0900841062632,1709.500427464007,508.78793123745294],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-1770.4268755952057,5048.055669613933,1606.9446764255845],[-7560.871376626982,23160.899948804497,7721.795723664299],[-3943.772938719333,11338.410197448682,3759.380640522691],[-4219.007663693757,12047.007096981573,4066.236692191221],[-885.3308405241181,2436.5769729164144,742.772498885388],[-7091.358560595581,21361.57633040307,7092.423756684184],[-7564.567080315434,23193.041648962273,7731.810904881576],[-1560.1623839339363,4405.342490169844,1352.0998262965982],[-1425.2158907212354,4045.012089033137,1258.842965255435],[-4038.6401407553717,11569.831990338274,3880.385670574755],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-3934.43854450199,11289.611375585822,3742.4356998958406],[-1718.9659632406306,4855.155040840221,1545.5868521761688],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-2161.940165575883,6106.587094717976,2049.8472851749293],[-2357.6889302066934,6635.036906453095,2160.547319507048],[-903.8511029121779,2488.949663547711,781.3297183378055],[-2721.940846472968,7635.06262836039,2548.7905680696153],[-157.20802496624546,407.76751521800924,105.98058777816729],[-7370.971001288138,22403.145829732995,7464.74611669037],[-7144.239524980759,21595.76866674601,7162.255208149659],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-1210.3556753674532,3518.174125842828,1108.3461852160312],[-384.549444499874,977.418388922663,282.34938482147993],[-7435.935607389756,22661.736288278214,7548.973236663215],[-432.58803547474105,1104.198172131725,312.5619612746059],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3800,30,0.40651060000000006,0.4208908433333334,0.06271041269360729,0.33397520457556606,0.33376954031147166,0.0031059615677364117,9.273435486085591E-4,9.265218340940776E-4,1.0314273240712653E-4,99,"[[-7034.3371123063125,21205.70644810626,7011.853635023176],[-3934.5329023161667,11297.203028689843,3738.764434017532],[-1011.4664735870907,2897.199378432923,929.6947626664153],[-6360.526647904053,19204.87026725928,6285.376459026276],[-788.0924324067311,1987.4272265824502,593.7462181910747],[-3208.0569009535316,9755.103926549316,3231.2381990883823],[-644.3603244446215,1623.30630542112,480.0026262301577],[-6209.1738056876175,18826.444017279307,6157.007161708907],[-802.3313847436946,2010.869954374362,586.16497925048],[-4126.576479935387,11734.009022340322,3973.2986063310454],[-4442.096162907295,13278.345629159621,4443.658946558783],[-6305.580045071896,19006.116305773037,6242.631904383403],[-6206.782018034357,18811.48277300572,6153.386073332399],[-6228.8054509374915,18885.986551060894,6175.280694988826],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-3714.645295129625,10645.77425136965,3577.928215336493],[-6207.227080464249,18799.201593277146,6154.314961872322],[-6246.0732909764865,18940.521463809306,6165.01628590387],[-4032.2348945369104,11524.775097963635,3862.7529213628154],[-6903.137966018618,20767.234252166014,6869.378591701707],[-740.9387722673608,1848.9874470346501,554.457848829485],[-4570.356744126286,13643.43115591516,4582.571374024316],[-7021.555446246693,21165.816929698227,6993.707812264547],[-132.56408520447044,305.8037444770256,87.73447830894872],[-6225.952168362746,18867.892664697323,6172.365324733375],[-3599.357701129698,10512.855085517444,3529.275990627748],[-2312.782162259197,6513.933929424332,2123.837816559828],[-3815.101588126728,10907.852860624205,3663.508798867586],[-6216.201963756981,18859.17942764052,6166.427340222858],[-1751.1187224119844,4920.889647055863,1564.2526234947607],[-6710.595032545959,20182.239967771613,6690.519831551532],[-2821.4809458380228,7997.627190761313,2676.0625352004968],[-945.8082016037233,2652.599108335864,831.129451702499],[-4224.231616184543,12068.87264445381,4076.660943737397],[-4530.257800286845,13480.992917698188,4547.053124204212],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-2320.594220609802,6544.452861296662,2112.7158608210857],[-3835.8599058725445,10966.541664261733,3675.56442563932],[-745.2101885132628,1864.37116179143,546.5406711107032],[-4665.664159159005,14249.40436712747,4748.005777241366],[-2164.8487509639535,6130.341060843238,2053.0185485857896],[-3207.8898304594786,9755.58069529166,3232.836929721835],[-4208.036485698964,12028.72031852455,4072.4020146250355],[-2783.391416948899,7825.6480700275515,2613.559926622549],[-3259.595736202664,9889.709652249085,3286.7392277941185],[-166.90120937536494,426.8427435668732,110.98861394440758],[-2806.16688399043,7920.576304252626,2644.7021953702742],[-2706.401256366928,7581.144796929046,2528.2334773307166],[-3681.8007334572208,10606.082776285082,3565.56612540614],[-6573.752253308811,19789.548828654242,6538.419860916365],[-2369.3182436703537,6669.138044623213,2171.179868757547],[-2468.0049855583297,6916.30863957963,2285.355334242337],[-314.18176923142926,813.4384680986032,240.22464899754053],[-6249.377586538798,18908.538942700845,6183.666928587875],[-2495.930412417897,6997.470406650117,2316.2477945228584],[-4664.635560466795,14208.07258628523,4758.479141147359],[-1541.543907878159,4336.0863122560695,1331.4942545390402],[-3215.4160743567213,9775.810291517622,3244.0060078682677],[-2796.7708580071317,7911.403235551767,2636.3567318070104],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-1286.9836186018356,3665.735041784967,1154.6081515678895],[-4663.481776876627,14251.393223379982,4748.244241026893],[-1318.70536891828,3731.300605370836,1173.040904243508],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-6670.289089019036,20089.682400191272,6644.07925506151],[-3699.010550160049,10637.188820808718,3581.0401382272344],[-680.0900841062632,1709.500427464007,508.78793123745294],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-1770.4268755952057,5048.055669613933,1606.9446764255845],[-7560.871376626982,23160.899948804497,7721.795723664299],[-4219.007663693757,12047.007096981573,4066.236692191221],[-885.3308405241181,2436.5769729164144,742.772498885388],[-7091.358560595581,21361.57633040307,7092.423756684184],[-7564.567080315434,23193.041648962273,7731.810904881576],[-1560.1623839339363,4405.342490169844,1352.0998262965982],[-1425.2158907212354,4045.012089033137,1258.842965255435],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-3934.43854450199,11289.611375585822,3742.4356998958406],[-1718.9659632406306,4855.155040840221,1545.5868521761688],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-2161.940165575883,6106.587094717976,2049.8472851749293],[-903.8511029121779,2488.949663547711,781.3297183378055],[-2721.940846472968,7635.06262836039,2548.7905680696153],[-7370.971001288138,22403.145829732995,7464.74611669037],[-7144.239524980759,21595.76866674601,7162.255208149659],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-2561.691571986413,7202.695607802619,2388.2264830173986],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-7435.935607389756,22661.736288278214,7548.973236663215],[-432.58803547474105,1104.198172131725,312.5619612746059],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
3900,30,0.41528625,0.43018639333333336,0.06288925179117452,0.334304219894028,0.33441021170947105,0.0031146644160604145,9.021665067477096E-4,8.923083473627189E-4,1.0128229936441475E-4,99,"[[-2822.7330900167667,7997.369688679794,2669.807683911417],[-6182.343211108955,18740.072118336273,6124.165278244113],[-6253.590285758078,18891.131195718583,6149.169316748732],[-2686.135256252474,7466.082174889958,2486.8565446917933],[-3930.3025163616758,11279.057819460299,3728.074001962343],[-6216.9435647641185,18805.0747983762,6153.0066150807215],[-2388.727519306763,6747.814995264274,2192.316557111005],[-7415.989151779362,22576.514196851902,7507.9244082104215],[-6232.621726049471,18894.091900598472,6144.942406200144],[-7003.624257406954,21022.571857532566,6951.509572107744],[-7350.630185111065,22304.02060213405,7421.844195970583],[-6561.650175377339,19740.066336866425,6527.031367079377],[-6193.570087487622,18719.43136629595,6091.5568993993265],[-3827.4863005929974,10942.503206417116,3660.462738256292],[-825.911459859311,2166.1442260820827,640.9725947007352],[-6204.733893248173,18791.063744726736,6155.183251158419],[-1427.3883823593535,4028.0692244745037,1250.467874483104],[-2178.954054302963,6168.694035388208,2050.2869031809423],[-6188.031741342021,18788.90559878587,6145.069208450046],[-1592.2073620971428,4514.389658798681,1378.4760123654582],[-3950.368251887764,11326.81120877294,3748.4584344847312],[-6202.172111234985,18767.416632112527,6137.252449096036],[-2108.7373684544614,6028.000143632648,2014.3515360967779],[-4537.451058665471,13492.397989585561,4550.349728264602],[-1011.4664735870907,2897.199378432923,929.6947626664153],[-6360.526647904053,19204.87026725928,6285.376459026276],[-788.0924324067311,1987.4272265824502,593.7462181910747],[-3208.0569009535316,9755.103926549316,3231.2381990883823],[-644.3603244446215,1623.30630542112,480.0026262301577],[-802.3313847436946,2010.869954374362,586.16497925048],[-4126.576479935387,11734.009022340322,3973.2986063310454],[-4442.096162907295,13278.345629159621,4443.658946558783],[-6305.580045071896,19006.116305773037,6242.631904383403],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-3714.645295129625,10645.77425136965,3577.928215336493],[-4032.2348945369104,11524.775097963635,3862.7529213628154],[-6903.137966018618,20767.234252166014,6869.378591701707],[-740.9387722673608,1848.9874470346501,554.457848829485],[-4570.356744126286,13643.43115591516,4582.571374024316],[-7021.555446246693,21165.816929698227,6993.707812264547],[-132.56408520447044,305.8037444770256,87.73447830894872],[-3599.357701129698,10512.855085517444,3529.275990627748],[-2312.782162259197,6513.933929424332,2123.837816559828],[-3815.101588126728,10907.852860624205,3663.508798867586],[-1751.1187224119844,4920.889647055863,1564.2526234947607],[-6710.595032545959,20182.239967771613,6690.519831551532],[-2821.4809458380228,7997.627190761313,2676.0625352004968],[-945.8082016037233,2652.599108335864,831.129451702499],[-4224.231616184543,12068.87264445381,4076.660943737397],[-4530.257800286845,13480.992917698188,4547.053124204212],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-2320.594220609802,6544.452861296662,2112.7158608210857],[-745.2101885132628,1864.37116179143,546.5406711107032],[-4665.664159159005,14249.40436712747,4748.005777241366],[-3207.8898304594786,9755.58069529166,3232.836929721835],[-2783.391416948899,7825.6480700275515,2613.559926622549],[-3259.595736202664,9889.709652249085,3286.7392277941185],[-166.90120937536494,426.8427435668732,110.98861394440758],[-2806.16688399043,7920.576304252626,2644.7021953702742],[-2706.401256366928,7581.144796929046,2528.2334773307166],[-3681.8007334572208,10606.082776285082,3565.56612540614],[-6573.752253308811,19789.548828654242,6538.419860916365],[-2369.3182436703537,6669.138044623213,2171.179868757547],[-2468.0049855583297,6916.30863957963,2285.355334242337],[-314.18176923142926,813.4384680986032,240.22464899754053],[-2495.930412417897,6997.470406650117,2316.2477945228584],[-4664.635560466795,14208.07258628523,4758.479141147359],[-1541.543907878159,4336.0863122560695,1331.4942545390402],[-3215.4160743567213,9775.810291517622,3244.0060078682677],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-1286.9836186018356,3665.735041784967,1154.6081515678895],[-4663.481776876627,14251.393223379982,4748.244241026893],[-1318.70536891828,3731.300605370836,1173.040904243508],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-3699.010550160049,10637.188820808718,3581.0401382272344],[-680.0900841062632,1709.500427464007,508.78793123745294],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-1770.4268755952057,5048.055669613933,1606.9446764255845],[-7560.871376626982,23160.899948804497,7721.795723664299],[-4219.007663693757,12047.007096981573,4066.236692191221],[-885.3308405241181,2436.5769729164144,742.772498885388],[-7091.358560595581,21361.57633040307,7092.423756684184],[-7564.567080315434,23193.041648962273,7731.810904881576],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-1718.9659632406306,4855.155040840221,1545.5868521761688],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-7144.239524980759,21595.76866674601,7162.255208149659],[-1547.466376720549,4360.733019949278,1338.1279536776417],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-432.58803547474105,1104.198172131725,312.5619612746059],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4000,30,0.42410790000000004,0.43951908,0.06300482068271963,0.3347272527550713,0.33496486985443635,0.002916920388623618,8.679231529154583E-4,8.650079849792135E-4,1.0090050464972626E-4,99,"[[-3786.0396433042524,10776.441176643611,3621.338130172819],[-4663.268624614966,14257.697268906286,4742.506813091037],[-2626.535724067594,7381.4873838765225,2451.4750122421538],[-2222.5839238035232,6264.844537885477,2066.8161809142057],[-2478.8913657423445,6953.929238993971,2291.8884564245222],[-1774.1925471014088,5079.3171229682,1609.2090917169953],[-3949.835566754015,11319.527111186815,3745.761146391134],[-1032.382657737997,2949.4490461289342,929.8858112426517],[-2720.213311538285,7618.861731069248,2537.925081571031],[-6152.809930003698,18654.961958125266,6063.592295640029],[-4542.030024328947,13486.211595388699,4549.522727476658],[-2805.893376640294,7909.315237782653,2642.928374090405],[-2329.518119859329,6595.22224888519,2123.6765501525],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-887.4575670214632,2291.6067945091627,676.7291580392273],[-1346.4177599347481,3832.2150791950107,1197.43275438244],[-6304.68489040175,18976.186225916936,6244.608937872719],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-3716.4450981612304,10655.908517215648,3586.043755528196],[-1563.5445935420526,4388.545891964423,1328.488001106188],[-6170.457582699309,18672.75965521136,6091.9050800439245],[-4421.218933563351,13165.149428662558,4412.800225526498],[-162.18925993129736,400.40626699320256,100.33332600317317],[-811.2863793714697,2061.0882397155356,610.7013064982824],[-2849.088479246878,8075.623909330351,2694.142136883235],[-6177.788020964726,18670.221919735643,6091.265235408624],[-6142.276407893695,18643.30920328489,6089.879967849139],[-3678.1523179553046,10591.306943519365,3558.873642646024],[-6868.320695908915,20647.935623712692,6829.255838046453],[-2822.7330900167667,7997.369688679794,2669.807683911417],[-6182.343211108955,18740.072118336273,6124.165278244113],[-6253.590285758078,18891.131195718583,6149.169316748732],[-2686.135256252474,7466.082174889958,2486.8565446917933],[-3930.3025163616758,11279.057819460299,3728.074001962343],[-7415.989151779362,22576.514196851902,7507.9244082104215],[-7003.624257406954,21022.571857532566,6951.509572107744],[-7350.630185111065,22304.02060213405,7421.844195970583],[-6561.650175377339,19740.066336866425,6527.031367079377],[-6193.570087487622,18719.43136629595,6091.5568993993265],[-3827.4863005929974,10942.503206417116,3660.462738256292],[-1427.3883823593535,4028.0692244745037,1250.467874483104],[-2178.954054302963,6168.694035388208,2050.2869031809423],[-1592.2073620971428,4514.389658798681,1378.4760123654582],[-6202.172111234985,18767.416632112527,6137.252449096036],[-2108.7373684544614,6028.000143632648,2014.3515360967779],[-4537.451058665471,13492.397989585561,4550.349728264602],[-6360.526647904053,19204.87026725928,6285.376459026276],[-3208.0569009535316,9755.103926549316,3231.2381990883823],[-644.3603244446215,1623.30630542112,480.0026262301577],[-802.3313847436946,2010.869954374362,586.16497925048],[-4126.576479935387,11734.009022340322,3973.2986063310454],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-3714.645295129625,10645.77425136965,3577.928215336493],[-4032.2348945369104,11524.775097963635,3862.7529213628154],[-4570.356744126286,13643.43115591516,4582.571374024316],[-132.56408520447044,305.8037444770256,87.73447830894872],[-3599.357701129698,10512.855085517444,3529.275990627748],[-1751.1187224119844,4920.889647055863,1564.2526234947607],[-6710.595032545959,20182.239967771613,6690.519831551532],[-945.8082016037233,2652.599108335864,831.129451702499],[-4224.231616184543,12068.87264445381,4076.660943737397],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-2320.594220609802,6544.452861296662,2112.7158608210857],[-745.2101885132628,1864.37116179143,546.5406711107032],[-4665.664159159005,14249.40436712747,4748.005777241366],[-3207.8898304594786,9755.58069529166,3232.836929721835],[-2783.391416948899,7825.6480700275515,2613.559926622549],[-3259.595736202664,9889.709652249085,3286.7392277941185],[-6573.752253308811,19789.548828654242,6538.419860916365],[-2369.3182436703537,6669.138044623213,2171.179868757547],[-314.18176923142926,813.4384680986032,240.22464899754053],[-2495.930412417897,6997.470406650117,2316.2477945228584],[-4664.635560466795,14208.07258628523,4758.479141147359],[-1541.543907878159,4336.0863122560695,1331.4942545390402],[-3215.4160743567213,9775.810291517622,3244.0060078682677],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-1286.9836186018356,3665.735041784967,1154.6081515678895],[-1318.70536891828,3731.300605370836,1173.040904243508],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-680.0900841062632,1709.500427464007,508.78793123745294],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-7560.871376626982,23160.899948804497,7721.795723664299],[-4219.007663693757,12047.007096981573,4066.236692191221],[-7091.358560595581,21361.57633040307,7092.423756684184],[-7564.567080315434,23193.041648962273,7731.810904881576],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-7144.239524980759,21595.76866674601,7162.255208149659],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-432.58803547474105,1104.198172131725,312.5619612746059],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4100,30,0.43312605000000004,0.4488532966666667,0.06318337858360341,0.3358858197240764,0.33570611209108175,0.0030484019583322934,8.44413311259781E-4,8.431686522107234E-4,9.629335341584949E-5,99,"[[-6199.92666680161,18691.30487176904,6067.412068687687],[-6185.214576950764,18679.341690785455,6072.275772592378],[-6694.923941784961,20137.241736861743,6671.078146279108],[-6242.84969340248,18827.79372582214,6134.799237039485],[-6121.881304872326,18570.916612512163,6070.923673539242],[-171.0813089535069,403.8689549245486,115.8652261781106],[-7567.907581821682,23199.085567944665,7733.048590278692],[-4105.200312723502,11642.386366251596,3926.9303672121346],[-6142.300457603266,18615.915864786984,6050.131707760663],[-3589.4003730576223,10475.155228510124,3520.7559613101457],[-4537.625322901278,13483.069981113293,4538.057120517787],[-6155.394029502478,18614.960378129148,6067.396547407587],[-6195.713949157234,18688.41823239876,6081.937986901252],[-4577.909084942756,13678.885119941153,4582.656581359028],[-761.7146422141489,1896.5770291724748,555.3906171914938],[-6358.58125553707,19168.973916331437,6281.774077274707],[-4543.311870360858,13475.097493849176,4544.846587744867],[-7092.6392422341,21353.685029285247,7081.707971903057],[-6105.737983723074,18526.494540103864,6045.607847730408],[-672.001025222831,1663.2726283470943,502.0222362194062],[-7337.461541770783,22261.84713621687,7407.686914936375],[-7427.064685763955,22579.08624138942,7508.954568475034],[-1628.7766489727233,4625.7895698000475,1430.3801005659861],[-6544.570641850844,19663.64305296593,6500.63462534136],[-4039.883067981381,11521.685256847179,3862.040497334753],[-795.3365215432691,2019.6715772079472,589.2772832573156],[-3786.0396433042524,10776.441176643611,3621.338130172819],[-4663.268624614966,14257.697268906286,4742.506813091037],[-2626.535724067594,7381.4873838765225,2451.4750122421538],[-2222.5839238035232,6264.844537885477,2066.8161809142057],[-2478.8913657423445,6953.929238993971,2291.8884564245222],[-1774.1925471014088,5079.3171229682,1609.2090917169953],[-1032.382657737997,2949.4490461289342,929.8858112426517],[-2720.213311538285,7618.861731069248,2537.925081571031],[-6152.809930003698,18654.961958125266,6063.592295640029],[-2805.893376640294,7909.315237782653,2642.928374090405],[-2329.518119859329,6595.22224888519,2123.6765501525],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-887.4575670214632,2291.6067945091627,676.7291580392273],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-3716.4450981612304,10655.908517215648,3586.043755528196],[-1563.5445935420526,4388.545891964423,1328.488001106188],[-4421.218933563351,13165.149428662558,4412.800225526498],[-162.18925993129736,400.40626699320256,100.33332600317317],[-811.2863793714697,2061.0882397155356,610.7013064982824],[-2849.088479246878,8075.623909330351,2694.142136883235],[-3678.1523179553046,10591.306943519365,3558.873642646024],[-6868.320695908915,20647.935623712692,6829.255838046453],[-2822.7330900167667,7997.369688679794,2669.807683911417],[-2686.135256252474,7466.082174889958,2486.8565446917933],[-3930.3025163616758,11279.057819460299,3728.074001962343],[-7003.624257406954,21022.571857532566,6951.509572107744],[-7350.630185111065,22304.02060213405,7421.844195970583],[-6561.650175377339,19740.066336866425,6527.031367079377],[-3827.4863005929974,10942.503206417116,3660.462738256292],[-1427.3883823593535,4028.0692244745037,1250.467874483104],[-1592.2073620971428,4514.389658798681,1378.4760123654582],[-2108.7373684544614,6028.000143632648,2014.3515360967779],[-3208.0569009535316,9755.103926549316,3231.2381990883823],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-3714.645295129625,10645.77425136965,3577.928215336493],[-132.56408520447044,305.8037444770256,87.73447830894872],[-1751.1187224119844,4920.889647055863,1564.2526234947607],[-945.8082016037233,2652.599108335864,831.129451702499],[-4224.231616184543,12068.87264445381,4076.660943737397],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-2320.594220609802,6544.452861296662,2112.7158608210857],[-745.2101885132628,1864.37116179143,546.5406711107032],[-4665.664159159005,14249.40436712747,4748.005777241366],[-3207.8898304594786,9755.58069529166,3232.836929721835],[-2783.391416948899,7825.6480700275515,2613.559926622549],[-3259.595736202664,9889.709652249085,3286.7392277941185],[-2369.3182436703537,6669.138044623213,2171.179868757547],[-2495.930412417897,6997.470406650117,2316.2477945228584],[-4664.635560466795,14208.07258628523,4758.479141147359],[-1541.543907878159,4336.0863122560695,1331.4942545390402],[-3215.4160743567213,9775.810291517622,3244.0060078682677],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-1286.9836186018356,3665.735041784967,1154.6081515678895],[-1318.70536891828,3731.300605370836,1173.040904243508],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-7560.871376626982,23160.899948804497,7721.795723664299],[-4219.007663693757,12047.007096981573,4066.236692191221],[-4171.000405015749,11883.784167024502,4023.9696060900706],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-7144.239524980759,21595.76866674601,7162.255208149659],[-462.4643184185878,1167.7130736762015,334.2605110875144],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-432.58803547474105,1104.198172131725,312.5619612746059],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4200,30,0.44232115000000005,0.45809563000000003,0.06333342336080314,0.3367567977873859,0.3364148106059277,0.003056618219789306,8.178899985557919E-4,8.164436271140979E-4,9.901282608919359E-5,99,"[[-6141.739050950308,18513.89685762445,6031.545792125076],[-919.8837686282213,2383.049454307382,706.7215394935749],[-6138.729353995166,18563.882872158723,6048.900594507464],[-2487.384087334335,6988.091919477154,2295.8118368273067],[-548.388385819229,1397.9896833987384,394.0869609071505],[-6181.300146437273,18631.860258956436,6073.619356066578],[-4053.103634209426,11515.910308850785,3850.071415552437],[-1794.3946394700215,5137.96144746162,1620.2947448658872],[-6180.331825497907,18627.234126218118,6051.409827060214],[-786.4675781694846,1958.774893191062,571.1717501372018],[-3309.941413071671,10077.32969361199,3286.4612553748334],[-492.64947172668855,1232.299040149672,354.10802848322373],[-2861.004303036304,8092.327359103192,2704.011207562616],[-2861.172210074073,8108.396633202141,2702.969994904726],[-2328.3710900284877,6583.080911683641,2119.4040604712823],[-1653.0770349273903,4680.769592547043,1450.6048771655426],[-1318.6951482831976,3725.942371071399,1166.087595902103],[-2807.695139173548,7890.31604635354,2636.6215239746575],[-6152.982998150478,18578.166187238945,6053.74374156951],[-3615.6038504254648,10509.30410920296,3520.8443447276095],[-2390.8416421358106,6676.2123419682675,2167.530169407136],[-2499.9509422093092,7001.456395747007,2304.828538309664],[-3682.312063359368,10564.808569678968,3552.445738525339],[-268.81766828828063,687.6928295670965,212.97974342124056],[-2798.322511802571,7826.146094888736,2607.2028824833455],[-819.2102490727159,2071.4346525212313,602.2500306490208],[-4083.032065722546,11586.495936395919,3901.18839771028],[-4557.970844281026,13606.294523471179,4570.672927507209],[-894.7097932267586,2288.838321118579,678.1378878343571],[-3779.1990445900788,10731.951619506404,3609.04294072157],[-736.7799328337237,1827.3449882144273,541.3555842333998],[-6126.606050097004,18448.822577226354,6018.743131698249],[-2337.0513980338924,6611.693358375604,2124.6867080991387],[-6096.453448505161,18474.209717894577,6036.867311888767],[-3953.0813359803533,11317.483776323714,3739.9129418111934],[-6199.92666680161,18691.30487176904,6067.412068687687],[-6694.923941784961,20137.241736861743,6671.078146279108],[-6242.84969340248,18827.79372582214,6134.799237039485],[-171.0813089535069,403.8689549245486,115.8652261781106],[-7567.907581821682,23199.085567944665,7733.048590278692],[-4105.200312723502,11642.386366251596,3926.9303672121346],[-4537.625322901278,13483.069981113293,4538.057120517787],[-4577.909084942756,13678.885119941153,4582.656581359028],[-6358.58125553707,19168.973916331437,6281.774077274707],[-4543.311870360858,13475.097493849176,4544.846587744867],[-7092.6392422341,21353.685029285247,7081.707971903057],[-672.001025222831,1663.2726283470943,502.0222362194062],[-7427.064685763955,22579.08624138942,7508.954568475034],[-6544.570641850844,19663.64305296593,6500.63462534136],[-3786.0396433042524,10776.441176643611,3621.338130172819],[-4663.268624614966,14257.697268906286,4742.506813091037],[-2222.5839238035232,6264.844537885477,2066.8161809142057],[-1032.382657737997,2949.4490461289342,929.8858112426517],[-2720.213311538285,7618.861731069248,2537.925081571031],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-887.4575670214632,2291.6067945091627,676.7291580392273],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-1563.5445935420526,4388.545891964423,1328.488001106188],[-162.18925993129736,400.40626699320256,100.33332600317317],[-2849.088479246878,8075.623909330351,2694.142136883235],[-3678.1523179553046,10591.306943519365,3558.873642646024],[-6868.320695908915,20647.935623712692,6829.255838046453],[-2686.135256252474,7466.082174889958,2486.8565446917933],[-3930.3025163616758,11279.057819460299,3728.074001962343],[-7003.624257406954,21022.571857532566,6951.509572107744],[-7350.630185111065,22304.02060213405,7421.844195970583],[-6561.650175377339,19740.066336866425,6527.031367079377],[-1427.3883823593535,4028.0692244745037,1250.467874483104],[-1592.2073620971428,4514.389658798681,1378.4760123654582],[-2108.7373684544614,6028.000143632648,2014.3515360967779],[-3208.0569009535316,9755.103926549316,3231.2381990883823],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-3714.645295129625,10645.77425136965,3577.928215336493],[-1751.1187224119844,4920.889647055863,1564.2526234947607],[-4224.231616184543,12068.87264445381,4076.660943737397],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-2320.594220609802,6544.452861296662,2112.7158608210857],[-4665.664159159005,14249.40436712747,4748.005777241366],[-3207.8898304594786,9755.58069529166,3232.836929721835],[-4664.635560466795,14208.07258628523,4758.479141147359],[-1541.543907878159,4336.0863122560695,1331.4942545390402],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-1286.9836186018356,3665.735041784967,1154.6081515678895],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-7560.871376626982,23160.899948804497,7721.795723664299],[-4219.007663693757,12047.007096981573,4066.236692191221],[-1759.0271600411843,4995.25191602249,1574.8625492469266],[-7144.239524980759,21595.76866674601,7162.255208149659],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-64.52950798495155,158.45382624897817,36.21170971855589],[-7574.123626074818,23266.52294656541,7763.879890147573],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4300,30,0.45160540000000005,0.4673291866666667,0.06358071849274982,0.3373667786698261,0.33703784835539036,0.0030171612040506396,7.977468847010933E-4,7.952804035236459E-4,1.0024618996430315E-4,99,"[[-4182.258848010376,11914.987607005487,4019.347779411516],[-7415.318767506338,22527.812306150245,7487.982576901372],[-1296.7182474146593,3693.6334333461723,1155.3392437167438],[-2833.5153686753347,7970.008678842199,2660.4675450201985],[-2848.1648533706075,8053.916269024579,2681.8292252113265],[-949.8789755519277,2433.9123024216383,726.6145941964742],[-1774.6065239617374,4994.043078797897,1574.009114689935],[-2412.719451821359,6769.13302367895,2205.3687852929947],[-6124.891033404568,18434.288585506067,6012.4695642371935],[-6140.942950400796,18498.532948537333,6016.491656263272],[-7154.766096625968,21587.632503404842,7163.066602203053],[-6351.093616510657,19124.19944028533,6271.804270045307],[-1043.0756445144182,2883.425544659274,897.0922347264592],[-6151.680151712365,18523.17230359098,6014.266125211723],[-3676.773246673844,10573.296092272518,3542.0948400753086],[-196.1382482793161,469.8171855620424,135.13320318827516],[-6190.2711054235,18615.97814520946,6060.947366394038],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-6138.945887178122,18510.960201013502,6025.4108924124575],[-844.79711271959,2116.2077356251057,628.9684244527659],[-947.8989560853263,2438.6171662970673,720.5278725648584],[-6179.795870762322,18600.042747059782,6051.242315429626],[-3633.165290087627,10489.844783912053,3502.0063260484403],[-165.6036588627877,384.50675969388897,110.23690507164234],[-6172.973948194804,18541.430193584183,6039.386699830933],[-7573.542507708042,23250.422520739805,7760.5372557251385],[-4436.515598291428,13196.32529295219,4421.710042081119],[-6141.739050950308,18513.89685762445,6031.545792125076],[-919.8837686282213,2383.049454307382,706.7215394935749],[-2487.384087334335,6988.091919477154,2295.8118368273067],[-548.388385819229,1397.9896833987384,394.0869609071505],[-4053.103634209426,11515.910308850785,3850.071415552437],[-1794.3946394700215,5137.96144746162,1620.2947448658872],[-786.4675781694846,1958.774893191062,571.1717501372018],[-3309.941413071671,10077.32969361199,3286.4612553748334],[-492.64947172668855,1232.299040149672,354.10802848322373],[-2861.004303036304,8092.327359103192,2704.011207562616],[-2861.172210074073,8108.396633202141,2702.969994904726],[-2328.3710900284877,6583.080911683641,2119.4040604712823],[-1653.0770349273903,4680.769592547043,1450.6048771655426],[-1318.6951482831976,3725.942371071399,1166.087595902103],[-2390.8416421358106,6676.2123419682675,2167.530169407136],[-2499.9509422093092,7001.456395747007,2304.828538309664],[-3682.312063359368,10564.808569678968,3552.445738525339],[-2798.322511802571,7826.146094888736,2607.2028824833455],[-4083.032065722546,11586.495936395919,3901.18839771028],[-894.7097932267586,2288.838321118579,678.1378878343571],[-3779.1990445900788,10731.951619506404,3609.04294072157],[-736.7799328337237,1827.3449882144273,541.3555842333998],[-6126.606050097004,18448.822577226354,6018.743131698249],[-3953.0813359803533,11317.483776323714,3739.9129418111934],[-6199.92666680161,18691.30487176904,6067.412068687687],[-6694.923941784961,20137.241736861743,6671.078146279108],[-7567.907581821682,23199.085567944665,7733.048590278692],[-4105.200312723502,11642.386366251596,3926.9303672121346],[-4537.625322901278,13483.069981113293,4538.057120517787],[-4577.909084942756,13678.885119941153,4582.656581359028],[-4543.311870360858,13475.097493849176,4544.846587744867],[-672.001025222831,1663.2726283470943,502.0222362194062],[-7427.064685763955,22579.08624138942,7508.954568475034],[-6544.570641850844,19663.64305296593,6500.63462534136],[-3786.0396433042524,10776.441176643611,3621.338130172819],[-4663.268624614966,14257.697268906286,4742.506813091037],[-2222.5839238035232,6264.844537885477,2066.8161809142057],[-2720.213311538285,7618.861731069248,2537.925081571031],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-1563.5445935420526,4388.545891964423,1328.488001106188],[-162.18925993129736,400.40626699320256,100.33332600317317],[-2686.135256252474,7466.082174889958,2486.8565446917933],[-3930.3025163616758,11279.057819460299,3728.074001962343],[-7003.624257406954,21022.571857532566,6951.509572107744],[-7350.630185111065,22304.02060213405,7421.844195970583],[-6561.650175377339,19740.066336866425,6527.031367079377],[-1427.3883823593535,4028.0692244745037,1250.467874483104],[-2108.7373684544614,6028.000143632648,2014.3515360967779],[-3208.0569009535316,9755.103926549316,3231.2381990883823],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-3714.645295129625,10645.77425136965,3577.928215336493],[-1751.1187224119844,4920.889647055863,1564.2526234947607],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-2320.594220609802,6544.452861296662,2112.7158608210857],[-4665.664159159005,14249.40436712747,4748.005777241366],[-3207.8898304594786,9755.58069529166,3232.836929721835],[-4664.635560466795,14208.07258628523,4758.479141147359],[-1548.1772293958902,4342.434530527835,1334.6173412162816],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-1743.3008196457245,4905.249886007621,1554.913776621287],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-7560.871376626982,23160.899948804497,7721.795723664299],[-4219.007663693757,12047.007096981573,4066.236692191221],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4400,30,0.46105355000000003,0.47654512000000004,0.06375963399456021,0.3379107047795366,0.33764676072883465,0.00296733281167996,7.779436830101735E-4,7.707093745476731E-4,9.673801115474746E-5,99,"[[-6875.579452058863,20652.051616273508,6831.226319286463],[-1773.9871366967375,4977.305471110855,1581.3498705149311],[-1337.7927384816414,3777.104487129387,1164.3961026790046],[-4667.255879475603,14229.941663192596,4747.424685688092],[-2291.1257305468316,6485.670397098166,2088.0130266079163],[-6140.797958083694,18446.957900432917,6020.930536579427],[-3943.781121707581,11260.560324878965,3723.6587622689062],[-3298.3143345192902,9998.881131315919,3249.5898792702037],[-2358.8761602018412,6599.3378002674035,2138.3650349775476],[-4028.483892463448,11461.310314942819,3828.0478655811175],[-3307.3674761038237,10041.565223807555,3272.6223031248296],[-6076.129638490556,18343.49576056563,5977.187394071892],[-6123.015911368168,18392.674240636985,5995.509070119479],[-292.87387145356297,747.6404681903227,220.70534802161913],[-1564.2469544724481,4395.435021806592,1326.945097933918],[-6100.456716459076,18377.48357868739,5996.037648325029],[-4546.881445009436,13499.753275740635,4539.860109842626],[-2130.458579547787,6071.3135311094975,2018.387156419418],[-4454.546570489205,13252.990991868488,4438.882791876535],[-3787.2563663181404,10804.810821386784,3626.839171465961],[-4567.067213417858,13610.574515106493,4559.330114124743],[-4246.20980223909,12160.843596868004,4108.257087994846],[-1749.7177144649254,4904.147833759355,1558.3268331211548],[-1563.0176055187603,4381.656989462449,1326.3138681145285],[-4182.258848010376,11914.987607005487,4019.347779411516],[-7415.318767506338,22527.812306150245,7487.982576901372],[-2833.5153686753347,7970.008678842199,2660.4675450201985],[-2848.1648533706075,8053.916269024579,2681.8292252113265],[-949.8789755519277,2433.9123024216383,726.6145941964742],[-1774.6065239617374,4994.043078797897,1574.009114689935],[-6124.891033404568,18434.288585506067,6012.4695642371935],[-7154.766096625968,21587.632503404842,7163.066602203053],[-6351.093616510657,19124.19944028533,6271.804270045307],[-1043.0756445144182,2883.425544659274,897.0922347264592],[-6151.680151712365,18523.17230359098,6014.266125211723],[-3676.773246673844,10573.296092272518,3542.0948400753086],[-196.1382482793161,469.8171855620424,135.13320318827516],[-6190.2711054235,18615.97814520946,6060.947366394038],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-844.79711271959,2116.2077356251057,628.9684244527659],[-947.8989560853263,2438.6171662970673,720.5278725648584],[-3633.165290087627,10489.844783912053,3502.0063260484403],[-165.6036588627877,384.50675969388897,110.23690507164234],[-6172.973948194804,18541.430193584183,6039.386699830933],[-7573.542507708042,23250.422520739805,7760.5372557251385],[-919.8837686282213,2383.049454307382,706.7215394935749],[-548.388385819229,1397.9896833987384,394.0869609071505],[-4053.103634209426,11515.910308850785,3850.071415552437],[-1794.3946394700215,5137.96144746162,1620.2947448658872],[-786.4675781694846,1958.774893191062,571.1717501372018],[-492.64947172668855,1232.299040149672,354.10802848322373],[-2861.004303036304,8092.327359103192,2704.011207562616],[-2861.172210074073,8108.396633202141,2702.969994904726],[-1653.0770349273903,4680.769592547043,1450.6048771655426],[-1318.6951482831976,3725.942371071399,1166.087595902103],[-2390.8416421358106,6676.2123419682675,2167.530169407136],[-2499.9509422093092,7001.456395747007,2304.828538309664],[-3682.312063359368,10564.808569678968,3552.445738525339],[-2798.322511802571,7826.146094888736,2607.2028824833455],[-894.7097932267586,2288.838321118579,678.1378878343571],[-3779.1990445900788,10731.951619506404,3609.04294072157],[-736.7799328337237,1827.3449882144273,541.3555842333998],[-6126.606050097004,18448.822577226354,6018.743131698249],[-6694.923941784961,20137.241736861743,6671.078146279108],[-7567.907581821682,23199.085567944665,7733.048590278692],[-4105.200312723502,11642.386366251596,3926.9303672121346],[-4577.909084942756,13678.885119941153,4582.656581359028],[-672.001025222831,1663.2726283470943,502.0222362194062],[-7427.064685763955,22579.08624138942,7508.954568475034],[-6544.570641850844,19663.64305296593,6500.63462534136],[-3786.0396433042524,10776.441176643611,3621.338130172819],[-2222.5839238035232,6264.844537885477,2066.8161809142057],[-2720.213311538285,7618.861731069248,2537.925081571031],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-1563.5445935420526,4388.545891964423,1328.488001106188],[-2686.135256252474,7466.082174889958,2486.8565446917933],[-7003.624257406954,21022.571857532566,6951.509572107744],[-7350.630185111065,22304.02060213405,7421.844195970583],[-6561.650175377339,19740.066336866425,6527.031367079377],[-1427.3883823593535,4028.0692244745037,1250.467874483104],[-3208.0569009535316,9755.103926549316,3231.2381990883823],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-2320.594220609802,6544.452861296662,2112.7158608210857],[-4665.664159159005,14249.40436712747,4748.005777241366],[-4664.635560466795,14208.07258628523,4758.479141147359],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-7560.871376626982,23160.899948804497,7721.795723664299],[-4219.007663693757,12047.007096981573,4066.236692191221],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4500,30,0.47012295000000004,0.4857832666666667,0.06404054890368335,0.33855743963819335,0.3382657459404885,0.0030684702171073865,7.558680254799881E-4,7.520580449504085E-4,9.850097721418576E-5,99,"[[-1464.8972407831102,4102.0341418200815,1279.8465453003228],[-4217.254159648009,12012.233059635624,4043.192112122813],[-2801.595939121048,7830.041942241147,2606.970188809336],[-4663.155757140152,14234.57604798027,4738.733973392019],[-6156.306721599289,18459.266063822346,6017.856804281432],[-1779.4404788968384,4978.294042540253,1581.611447095518],[-6146.161697141868,18430.88518213988,6009.891725125714],[-6979.483174872975,20912.178623703952,6907.434755091337],[-3764.1502573131515,10720.572390962448,3600.7103683115197],[-1677.9568065514593,4726.200411801792,1444.196910946169],[-6085.343115386835,18286.513546826463,5950.939467830276],[-3649.527971377287,10494.80244062142,3524.193233286541],[-6532.488795998498,19602.62783273452,6493.865599796761],[-3289.5351938387303,9960.383172518463,3227.475440849801],[-6075.039147950435,18326.117547706817,5974.017271317088],[-4177.893118475562,11891.79538054943,4011.0083736219676],[-6898.4207957633,20725.232118784097,6834.156941469454],[-6555.205420872525,19704.69261947765,6502.652474763816],[-6094.1716286481915,18349.340319069335,5971.978564518894],[-1609.8229898088769,4541.577653911096,1368.3752764068036],[-4533.342647295966,13442.13220350666,4535.4730379865205],[-3278.458559938473,9922.534398478334,3229.649966724342],[-2654.038748723202,7357.662425939302,2455.866267326153],[-6315.834985325624,18983.457825412315,6232.9483631220455],[-2227.675812641092,6279.059955066529,2065.2998925657994],[-966.4778168484479,2485.291817895544,754.4761559939732],[-1804.1199635616265,5068.331170904158,1588.8627867316563],[-2435.570946598154,6835.980651142055,2225.8395347053365],[-1773.9871366967375,4977.305471110855,1581.3498705149311],[-1337.7927384816414,3777.104487129387,1164.3961026790046],[-4667.255879475603,14229.941663192596,4747.424685688092],[-2291.1257305468316,6485.670397098166,2088.0130266079163],[-3943.781121707581,11260.560324878965,3723.6587622689062],[-3298.3143345192902,9998.881131315919,3249.5898792702037],[-2358.8761602018412,6599.3378002674035,2138.3650349775476],[-4028.483892463448,11461.310314942819,3828.0478655811175],[-6076.129638490556,18343.49576056563,5977.187394071892],[-6123.015911368168,18392.674240636985,5995.509070119479],[-292.87387145356297,747.6404681903227,220.70534802161913],[-1564.2469544724481,4395.435021806592,1326.945097933918],[-4546.881445009436,13499.753275740635,4539.860109842626],[-2130.458579547787,6071.3135311094975,2018.387156419418],[-4454.546570489205,13252.990991868488,4438.882791876535],[-4567.067213417858,13610.574515106493,4559.330114124743],[-4246.20980223909,12160.843596868004,4108.257087994846],[-1563.0176055187603,4381.656989462449,1326.3138681145285],[-7415.318767506338,22527.812306150245,7487.982576901372],[-2833.5153686753347,7970.008678842199,2660.4675450201985],[-949.8789755519277,2433.9123024216383,726.6145941964742],[-1774.6065239617374,4994.043078797897,1574.009114689935],[-7154.766096625968,21587.632503404842,7163.066602203053],[-1043.0756445144182,2883.425544659274,897.0922347264592],[-3676.773246673844,10573.296092272518,3542.0948400753086],[-196.1382482793161,469.8171855620424,135.13320318827516],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-844.79711271959,2116.2077356251057,628.9684244527659],[-947.8989560853263,2438.6171662970673,720.5278725648584],[-3633.165290087627,10489.844783912053,3502.0063260484403],[-165.6036588627877,384.50675969388897,110.23690507164234],[-6172.973948194804,18541.430193584183,6039.386699830933],[-7573.542507708042,23250.422520739805,7760.5372557251385],[-548.388385819229,1397.9896833987384,394.0869609071505],[-4053.103634209426,11515.910308850785,3850.071415552437],[-786.4675781694846,1958.774893191062,571.1717501372018],[-492.64947172668855,1232.299040149672,354.10802848322373],[-2861.004303036304,8092.327359103192,2704.011207562616],[-2861.172210074073,8108.396633202141,2702.969994904726],[-1318.6951482831976,3725.942371071399,1166.087595902103],[-2390.8416421358106,6676.2123419682675,2167.530169407136],[-2499.9509422093092,7001.456395747007,2304.828538309664],[-2798.322511802571,7826.146094888736,2607.2028824833455],[-894.7097932267586,2288.838321118579,678.1378878343571],[-3779.1990445900788,10731.951619506404,3609.04294072157],[-736.7799328337237,1827.3449882144273,541.3555842333998],[-6694.923941784961,20137.241736861743,6671.078146279108],[-7567.907581821682,23199.085567944665,7733.048590278692],[-4105.200312723502,11642.386366251596,3926.9303672121346],[-672.001025222831,1663.2726283470943,502.0222362194062],[-7427.064685763955,22579.08624138942,7508.954568475034],[-3786.0396433042524,10776.441176643611,3621.338130172819],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-1563.5445935420526,4388.545891964423,1328.488001106188],[-2686.135256252474,7466.082174889958,2486.8565446917933],[-7350.630185111065,22304.02060213405,7421.844195970583],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-2682.1408336708273,7459.8224441248285,2489.38051345974],[-4664.635560466795,14208.07258628523,4758.479141147359],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-7560.871376626982,23160.899948804497,7721.795723664299],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4600,30,0.47935190000000005,0.49501975000000004,0.06426185294069532,0.33955414696562747,0.3388945168403965,0.0028172693373156536,7.46751159274135E-4,7.331595698845631E-4,1.0283384112100296E-4,99,"[[-3294.649894069661,9966.998350966163,3231.2320371595847],[-3633.283324947818,10457.011898246637,3499.9613948453366],[-4126.457650018406,11701.281210574803,3938.8863833543996],[-2848.2177227443967,8003.1879014658825,2674.1146993963744],[-2436.251528078261,6817.144394330591,2211.579349086619],[-2406.6590717817276,6696.786240918985,2174.987178285854],[-2360.8773001849063,6606.127606158661,2132.976137059676],[-6288.3545201902,18865.194385512474,6187.091058612707],[-6119.667675026778,18369.900866947748,5978.903789105605],[-6555.610356174555,19699.762988484435,6499.185290617918],[-2867.243821990155,8115.894863329431,2700.482223950673],[-4529.68665669091,13446.890883855433,4523.006448102167],[-2795.2840278884346,7800.1288566729145,2595.9857715663125],[-4050.149641423066,11482.214817445414,3845.7497961988556],[-3620.266368887063,10454.785431471548,3487.669301118064],[-6125.808946001093,18358.636340440607,5975.855423141878],[-6541.334081144848,19655.064651100296,6488.02332636583],[-6024.207084113617,18221.494828562863,5947.632159316705],[-6099.729028653383,18321.46926952235,5965.410503911692],[-2658.7493248994733,7329.607792381327,2440.8027395935915],[-3265.3205995198105,9888.513334693647,3200.9074197202813],[-950.801780802764,2452.439735859108,734.646336424549],[-3924.9002343833577,11231.589957642338,3699.715785642687],[-4223.704257993639,12008.849888300107,4040.9202800086914],[-6065.454162584501,18244.409431455813,5919.1344983436375],[-6078.031269131624,18286.183951963947,5963.292007064123],[-3638.3724249308348,10475.83310815781,3491.3905935554158],[-1464.8972407831102,4102.0341418200815,1279.8465453003228],[-4217.254159648009,12012.233059635624,4043.192112122813],[-2801.595939121048,7830.041942241147,2606.970188809336],[-4663.155757140152,14234.57604798027,4738.733973392019],[-6156.306721599289,18459.266063822346,6017.856804281432],[-1779.4404788968384,4978.294042540253,1581.611447095518],[-6979.483174872975,20912.178623703952,6907.434755091337],[-3764.1502573131515,10720.572390962448,3600.7103683115197],[-1677.9568065514593,4726.200411801792,1444.196910946169],[-6085.343115386835,18286.513546826463,5950.939467830276],[-3289.5351938387303,9960.383172518463,3227.475440849801],[-6898.4207957633,20725.232118784097,6834.156941469454],[-1609.8229898088769,4541.577653911096,1368.3752764068036],[-2654.038748723202,7357.662425939302,2455.866267326153],[-6315.834985325624,18983.457825412315,6232.9483631220455],[-2227.675812641092,6279.059955066529,2065.2998925657994],[-966.4778168484479,2485.291817895544,754.4761559939732],[-1804.1199635616265,5068.331170904158,1588.8627867316563],[-1773.9871366967375,4977.305471110855,1581.3498705149311],[-1337.7927384816414,3777.104487129387,1164.3961026790046],[-4667.255879475603,14229.941663192596,4747.424685688092],[-3943.781121707581,11260.560324878965,3723.6587622689062],[-2358.8761602018412,6599.3378002674035,2138.3650349775476],[-292.87387145356297,747.6404681903227,220.70534802161913],[-1564.2469544724481,4395.435021806592,1326.945097933918],[-4546.881445009436,13499.753275740635,4539.860109842626],[-2130.458579547787,6071.3135311094975,2018.387156419418],[-4454.546570489205,13252.990991868488,4438.882791876535],[-4567.067213417858,13610.574515106493,4559.330114124743],[-1563.0176055187603,4381.656989462449,1326.3138681145285],[-7415.318767506338,22527.812306150245,7487.982576901372],[-949.8789755519277,2433.9123024216383,726.6145941964742],[-1774.6065239617374,4994.043078797897,1574.009114689935],[-7154.766096625968,21587.632503404842,7163.066602203053],[-1043.0756445144182,2883.425544659274,897.0922347264592],[-196.1382482793161,469.8171855620424,135.13320318827516],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-844.79711271959,2116.2077356251057,628.9684244527659],[-947.8989560853263,2438.6171662970673,720.5278725648584],[-165.6036588627877,384.50675969388897,110.23690507164234],[-7573.542507708042,23250.422520739805,7760.5372557251385],[-548.388385819229,1397.9896833987384,394.0869609071505],[-4053.103634209426,11515.910308850785,3850.071415552437],[-786.4675781694846,1958.774893191062,571.1717501372018],[-492.64947172668855,1232.299040149672,354.10802848322373],[-2861.004303036304,8092.327359103192,2704.011207562616],[-1318.6951482831976,3725.942371071399,1166.087595902103],[-2499.9509422093092,7001.456395747007,2304.828538309664],[-3779.1990445900788,10731.951619506404,3609.04294072157],[-736.7799328337237,1827.3449882144273,541.3555842333998],[-6694.923941784961,20137.241736861743,6671.078146279108],[-7567.907581821682,23199.085567944665,7733.048590278692],[-672.001025222831,1663.2726283470943,502.0222362194062],[-7427.064685763955,22579.08624138942,7508.954568475034],[-3786.0396433042524,10776.441176643611,3621.338130172819],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-2686.135256252474,7466.082174889958,2486.8565446917933],[-7350.630185111065,22304.02060213405,7421.844195970583],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-4664.635560466795,14208.07258628523,4758.479141147359],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-1307.0348830171174,3697.715930961286,1161.0835180694428],[-7560.871376626982,23160.899948804497,7721.795723664299],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4700,30,0.48824765000000003,0.5043029266666667,0.06444899388960787,0.3402579214243896,0.33972891637218294,0.0026845947090667916,7.271055587102513E-4,7.136761587202867E-4,1.013330813759362E-4,99,"[[-344.743935588285,873.8064085981403,250.25404175064864],[-1619.589229252657,4497.970989258924,1361.0248247804143],[-2878.403717742745,8139.662833956494,2728.2181455319196],[-1590.387760159163,4454.281991179333,1334.8221000816272],[-1063.1000712742468,2947.3417715823116,910.5760587750456],[-2887.5684135399374,8166.928787626414,2735.2657456873053],[-6037.7169283140665,18146.192727081576,5897.187790962333],[-6054.909513662623,18195.45338494847,5900.909011095361],[-1347.212639897641,3783.3597050824355,1157.76214921815],[-1808.3984048366551,5044.178343857898,1603.9231084776934],[-2670.230501620659,7388.061988882524,2453.2051186147337],[-213.09970512198572,487.2626785618767,147.76326372995084],[-6107.165646613296,18290.480117476793,5962.232734825481],[-1831.629031511029,5155.632526410246,1627.4639053810374],[-2772.301380428218,7732.581409554858,2563.5067716568074],[-6054.251274688752,18198.740194246926,5910.495744812907],[-4539.659838256177,13487.136454185164,4519.524776089784],[-6077.386274885164,18272.763567179838,5926.171873352319],[-965.1523413063608,2475.7965221911495,739.7151094854157],[-6092.301126292805,18242.80335184261,5946.298336687283],[-2672.2851329461737,7373.485804085908,2456.579425618728],[-3809.7700428278836,10809.226946493965,3621.49664403118],[-2125.3883804631287,6013.9316930590085,1989.1841641727244],[-3390.816454866752,10197.417111776322,3290.266510199178],[-4138.05125863264,11692.33871264905,3925.6387094966985],[-6057.743194411155,18209.81314186201,5918.286029105144],[-3294.649894069661,9966.998350966163,3231.2320371595847],[-3633.283324947818,10457.011898246637,3499.9613948453366],[-2848.2177227443967,8003.1879014658825,2674.1146993963744],[-2436.251528078261,6817.144394330591,2211.579349086619],[-2406.6590717817276,6696.786240918985,2174.987178285854],[-2360.8773001849063,6606.127606158661,2132.976137059676],[-6288.3545201902,18865.194385512474,6187.091058612707],[-6555.610356174555,19699.762988484435,6499.185290617918],[-2795.2840278884346,7800.1288566729145,2595.9857715663125],[-4050.149641423066,11482.214817445414,3845.7497961988556],[-6125.808946001093,18358.636340440607,5975.855423141878],[-6541.334081144848,19655.064651100296,6488.02332636583],[-2658.7493248994733,7329.607792381327,2440.8027395935915],[-3265.3205995198105,9888.513334693647,3200.9074197202813],[-3924.9002343833577,11231.589957642338,3699.715785642687],[-4223.704257993639,12008.849888300107,4040.9202800086914],[-6065.454162584501,18244.409431455813,5919.1344983436375],[-3638.3724249308348,10475.83310815781,3491.3905935554158],[-1464.8972407831102,4102.0341418200815,1279.8465453003228],[-4217.254159648009,12012.233059635624,4043.192112122813],[-4663.155757140152,14234.57604798027,4738.733973392019],[-6156.306721599289,18459.266063822346,6017.856804281432],[-1779.4404788968384,4978.294042540253,1581.611447095518],[-6979.483174872975,20912.178623703952,6907.434755091337],[-3764.1502573131515,10720.572390962448,3600.7103683115197],[-1677.9568065514593,4726.200411801792,1444.196910946169],[-6898.4207957633,20725.232118784097,6834.156941469454],[-2227.675812641092,6279.059955066529,2065.2998925657994],[-966.4778168484479,2485.291817895544,754.4761559939732],[-1804.1199635616265,5068.331170904158,1588.8627867316563],[-1337.7927384816414,3777.104487129387,1164.3961026790046],[-4667.255879475603,14229.941663192596,4747.424685688092],[-3943.781121707581,11260.560324878965,3723.6587622689062],[-2358.8761602018412,6599.3378002674035,2138.3650349775476],[-4546.881445009436,13499.753275740635,4539.860109842626],[-4454.546570489205,13252.990991868488,4438.882791876535],[-4567.067213417858,13610.574515106493,4559.330114124743],[-1563.0176055187603,4381.656989462449,1326.3138681145285],[-7415.318767506338,22527.812306150245,7487.982576901372],[-949.8789755519277,2433.9123024216383,726.6145941964742],[-7154.766096625968,21587.632503404842,7163.066602203053],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-844.79711271959,2116.2077356251057,628.9684244527659],[-947.8989560853263,2438.6171662970673,720.5278725648584],[-165.6036588627877,384.50675969388897,110.23690507164234],[-7573.542507708042,23250.422520739805,7760.5372557251385],[-548.388385819229,1397.9896833987384,394.0869609071505],[-4053.103634209426,11515.910308850785,3850.071415552437],[-786.4675781694846,1958.774893191062,571.1717501372018],[-492.64947172668855,1232.299040149672,354.10802848322373],[-1318.6951482831976,3725.942371071399,1166.087595902103],[-2499.9509422093092,7001.456395747007,2304.828538309664],[-3779.1990445900788,10731.951619506404,3609.04294072157],[-736.7799328337237,1827.3449882144273,541.3555842333998],[-6694.923941784961,20137.241736861743,6671.078146279108],[-7567.907581821682,23199.085567944665,7733.048590278692],[-672.001025222831,1663.2726283470943,502.0222362194062],[-7427.064685763955,22579.08624138942,7508.954568475034],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-7350.630185111065,22304.02060213405,7421.844195970583],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-4664.635560466795,14208.07258628523,4758.479141147359],[-115.47995996374895,260.5885336741518,70.49486655186726],[-2177.7043764564087,6142.03830075658,2053.776992696385],[-7560.871376626982,23160.899948804497,7721.795723664299],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4800,30,0.4973425,0.51349237,0.06468240272006595,0.3406715492873178,0.3403347302788392,0.0024838980080181734,7.047422148433757E-4,6.943694889380446E-4,1.0183592795733092E-4,99,"[[-1848.3923732494386,5193.820837436453,1644.8675167223296],[-1838.6828583025272,5133.246533165482,1615.7176163431036],[-731.4590913638027,1770.5513848626172,543.1321524147025],[-3295.7915234193397,9960.74270695487,3218.182758124073],[-6031.635072869901,18131.363667831614,5893.202507720446],[-2158.0295704930054,6084.794665660704,2013.2007847976329],[-4055.9225273407446,11461.808397886949,3822.090420682492],[-1072.5783835544776,2971.3790306740175,923.224431465033],[-1491.5976778106167,4176.412481330074,1291.9533102759106],[-2042.0026272528148,5786.662358345475,1919.2067398833842],[-1855.8390608220216,5191.7469549857915,1650.5827424402369],[-4127.973742186721,11678.102289090306,3924.381369534226],[-6035.431705823333,18163.20809699496,5890.264709531165],[-3626.9185580327317,10431.904695386424,3475.733940658594],[-2652.8321363477658,7343.190777683855,2433.001866037907],[-6100.159315845145,18316.705349277338,5934.071379735062],[-3253.403899076098,9827.907878885946,3186.7174742486154],[-2683.680657644168,7457.458652072263,2453.7496450481794],[-2379.540448631551,6626.085740233307,2130.9868189738604],[-1700.417905036201,4767.750598589927,1451.8605719616576],[-1653.4738585621544,4597.7552418808355,1404.6162901430637],[-3323.2447653410327,9999.536337944775,3240.0790660517987],[-1561.133401080608,4370.343833952336,1323.2768604875953],[-3615.7750744949617,10420.29931314478,3473.667310143755],[-344.743935588285,873.8064085981403,250.25404175064864],[-1619.589229252657,4497.970989258924,1361.0248247804143],[-2878.403717742745,8139.662833956494,2728.2181455319196],[-1590.387760159163,4454.281991179333,1334.8221000816272],[-2887.5684135399374,8166.928787626414,2735.2657456873053],[-6037.7169283140665,18146.192727081576,5897.187790962333],[-6054.909513662623,18195.45338494847,5900.909011095361],[-1347.212639897641,3783.3597050824355,1157.76214921815],[-1808.3984048366551,5044.178343857898,1603.9231084776934],[-213.09970512198572,487.2626785618767,147.76326372995084],[-2772.301380428218,7732.581409554858,2563.5067716568074],[-6054.251274688752,18198.740194246926,5910.495744812907],[-4539.659838256177,13487.136454185164,4519.524776089784],[-965.1523413063608,2475.7965221911495,739.7151094854157],[-6092.301126292805,18242.80335184261,5946.298336687283],[-2672.2851329461737,7373.485804085908,2456.579425618728],[-3809.7700428278836,10809.226946493965,3621.49664403118],[-3390.816454866752,10197.417111776322,3290.266510199178],[-4138.05125863264,11692.33871264905,3925.6387094966985],[-6057.743194411155,18209.81314186201,5918.286029105144],[-2848.2177227443967,8003.1879014658825,2674.1146993963744],[-2436.251528078261,6817.144394330591,2211.579349086619],[-2406.6590717817276,6696.786240918985,2174.987178285854],[-2360.8773001849063,6606.127606158661,2132.976137059676],[-6288.3545201902,18865.194385512474,6187.091058612707],[-6555.610356174555,19699.762988484435,6499.185290617918],[-2795.2840278884346,7800.1288566729145,2595.9857715663125],[-6125.808946001093,18358.636340440607,5975.855423141878],[-6541.334081144848,19655.064651100296,6488.02332636583],[-2658.7493248994733,7329.607792381327,2440.8027395935915],[-3924.9002343833577,11231.589957642338,3699.715785642687],[-4223.704257993639,12008.849888300107,4040.9202800086914],[-3638.3724249308348,10475.83310815781,3491.3905935554158],[-4217.254159648009,12012.233059635624,4043.192112122813],[-4663.155757140152,14234.57604798027,4738.733973392019],[-6156.306721599289,18459.266063822346,6017.856804281432],[-6979.483174872975,20912.178623703952,6907.434755091337],[-6898.4207957633,20725.232118784097,6834.156941469454],[-966.4778168484479,2485.291817895544,754.4761559939732],[-1337.7927384816414,3777.104487129387,1164.3961026790046],[-4667.255879475603,14229.941663192596,4747.424685688092],[-3943.781121707581,11260.560324878965,3723.6587622689062],[-4546.881445009436,13499.753275740635,4539.860109842626],[-4454.546570489205,13252.990991868488,4438.882791876535],[-4567.067213417858,13610.574515106493,4559.330114124743],[-7415.318767506338,22527.812306150245,7487.982576901372],[-949.8789755519277,2433.9123024216383,726.6145941964742],[-7154.766096625968,21587.632503404842,7163.066602203053],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-844.79711271959,2116.2077356251057,628.9684244527659],[-947.8989560853263,2438.6171662970673,720.5278725648584],[-165.6036588627877,384.50675969388897,110.23690507164234],[-7573.542507708042,23250.422520739805,7760.5372557251385],[-548.388385819229,1397.9896833987384,394.0869609071505],[-786.4675781694846,1958.774893191062,571.1717501372018],[-492.64947172668855,1232.299040149672,354.10802848322373],[-1318.6951482831976,3725.942371071399,1166.087595902103],[-3779.1990445900788,10731.951619506404,3609.04294072157],[-6694.923941784961,20137.241736861743,6671.078146279108],[-7567.907581821682,23199.085567944665,7733.048590278692],[-672.001025222831,1663.2726283470943,502.0222362194062],[-4235.038284045648,12086.757110592162,4077.0085509112478],[-6900.485590284493,20720.94729974655,6838.9519188976265],[-7350.630185111065,22304.02060213405,7421.844195970583],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-4664.635560466795,14208.07258628523,4758.479141147359],[-115.47995996374895,260.5885336741518,70.49486655186726],[-7560.871376626982,23160.899948804497,7721.795723664299],[-51.82600077657938,138.8492997933636,33.945082613079926],[-384.549444499874,977.418388922663,282.34938482147993],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
4900,30,0.5064415,0.5226774933333334,0.06487462981016665,0.34134855565611466,0.3408847313724138,0.002449609804741915,6.813095821558007E-4,6.711476009544438E-4,1.016731195969187E-4,99,"[[-6008.44511980101,18145.164541124952,5894.1352288601365],[-4149.763237659882,11730.04539593233,3928.6239626958104],[-990.108161417409,2525.166297554165,770.1600826172039],[-3800.863931929679,10792.242208560727,3615.271287287721],[-1086.074082340425,3009.8449965318887,934.1773781710244],[-4215.365504924079,11985.752935383944,4026.488022422943],[-4052.224414668711,11447.015043987742,3812.5897673496283],[-4558.269375327946,13509.150955158102,4528.9534067687155],[-3286.7046294221527,9913.787665187743,3193.838653002173],[-4443.50272322338,13193.681369832057,4405.87353279799],[-1352.9044461674057,3806.4159418555646,1172.2558596387414],[-4673.493602417167,14200.683950009527,4762.5106671912135],[-6968.397767132808,20886.32117525769,6899.365645632286],[-4232.81928230741,12085.491269679425,4056.0891053839514],[-221.2053380117524,515.497689004131,153.27598816858085],[-2360.7019715142,6594.606665491059,2126.607950116204],[-6538.033233924772,19644.14181574154,6484.971383124281],[-2861.983842077827,8033.428398334408,2687.2296920753206],[-2445.109960644523,6833.444812367137,2217.5926506549977],[-2826.3997298685763,7831.065690046915,2606.8140690479627],[-3936.016032856599,11200.546437481515,3696.3034870859087],[-4545.801988613202,13480.678666850881,4526.276636024327],[-6892.115566932716,20663.757064018468,6808.731944330143],[-2676.558911353859,7415.503762425881,2444.085155987813],[-2901.0605420315387,8201.91245116908,2748.347604938932],[-2154.475752113119,6067.304214328835,2007.8662150207076],[-1838.6828583025272,5133.246533165482,1615.7176163431036],[-731.4590913638027,1770.5513848626172,543.1321524147025],[-6031.635072869901,18131.363667831614,5893.202507720446],[-2158.0295704930054,6084.794665660704,2013.2007847976329],[-4055.9225273407446,11461.808397886949,3822.090420682492],[-1491.5976778106167,4176.412481330074,1291.9533102759106],[-2042.0026272528148,5786.662358345475,1919.2067398833842],[-1855.8390608220216,5191.7469549857915,1650.5827424402369],[-6035.431705823333,18163.20809699496,5890.264709531165],[-3626.9185580327317,10431.904695386424,3475.733940658594],[-2652.8321363477658,7343.190777683855,2433.001866037907],[-6100.159315845145,18316.705349277338,5934.071379735062],[-3253.403899076098,9827.907878885946,3186.7174742486154],[-2379.540448631551,6626.085740233307,2130.9868189738604],[-1700.417905036201,4767.750598589927,1451.8605719616576],[-1653.4738585621544,4597.7552418808355,1404.6162901430637],[-3323.2447653410327,9999.536337944775,3240.0790660517987],[-1561.133401080608,4370.343833952336,1323.2768604875953],[-3615.7750744949617,10420.29931314478,3473.667310143755],[-344.743935588285,873.8064085981403,250.25404175064864],[-1619.589229252657,4497.970989258924,1361.0248247804143],[-1590.387760159163,4454.281991179333,1334.8221000816272],[-2887.5684135399374,8166.928787626414,2735.2657456873053],[-6037.7169283140665,18146.192727081576,5897.187790962333],[-6054.909513662623,18195.45338494847,5900.909011095361],[-1347.212639897641,3783.3597050824355,1157.76214921815],[-1808.3984048366551,5044.178343857898,1603.9231084776934],[-213.09970512198572,487.2626785618767,147.76326372995084],[-2772.301380428218,7732.581409554858,2563.5067716568074],[-6054.251274688752,18198.740194246926,5910.495744812907],[-965.1523413063608,2475.7965221911495,739.7151094854157],[-6092.301126292805,18242.80335184261,5946.298336687283],[-2672.2851329461737,7373.485804085908,2456.579425618728],[-3809.7700428278836,10809.226946493965,3621.49664403118],[-4138.05125863264,11692.33871264905,3925.6387094966985],[-2406.6590717817276,6696.786240918985,2174.987178285854],[-2360.8773001849063,6606.127606158661,2132.976137059676],[-6288.3545201902,18865.194385512474,6187.091058612707],[-6555.610356174555,19699.762988484435,6499.185290617918],[-6125.808946001093,18358.636340440607,5975.855423141878],[-2658.7493248994733,7329.607792381327,2440.8027395935915],[-4223.704257993639,12008.849888300107,4040.9202800086914],[-3638.3724249308348,10475.83310815781,3491.3905935554158],[-4663.155757140152,14234.57604798027,4738.733973392019],[-6156.306721599289,18459.266063822346,6017.856804281432],[-6979.483174872975,20912.178623703952,6907.434755091337],[-1337.7927384816414,3777.104487129387,1164.3961026790046],[-4667.255879475603,14229.941663192596,4747.424685688092],[-4567.067213417858,13610.574515106493,4559.330114124743],[-7415.318767506338,22527.812306150245,7487.982576901372],[-7154.766096625968,21587.632503404842,7163.066602203053],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-844.79711271959,2116.2077356251057,628.9684244527659],[-947.8989560853263,2438.6171662970673,720.5278725648584],[-165.6036588627877,384.50675969388897,110.23690507164234],[-7573.542507708042,23250.422520739805,7760.5372557251385],[-548.388385819229,1397.9896833987384,394.0869609071505],[-786.4675781694846,1958.774893191062,571.1717501372018],[-492.64947172668855,1232.299040149672,354.10802848322373],[-3779.1990445900788,10731.951619506404,3609.04294072157],[-6694.923941784961,20137.241736861743,6671.078146279108],[-7567.907581821682,23199.085567944665,7733.048590278692],[-672.001025222831,1663.2726283470943,502.0222362194062],[-7350.630185111065,22304.02060213405,7421.844195970583],[-802.3313847436946,2010.869954374362,586.16497925048],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-115.47995996374895,260.5885336741518,70.49486655186726],[-7560.871376626982,23160.899948804497,7721.795723664299],[-51.82600077657938,138.8492997933636,33.945082613079926],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
5000,30,0.51549555,0.5318241,0.0651270925153061,0.34175277587671804,0.34130835965685313,0.0024305058489814103,6.536431839889384E-4,6.523788363379635E-4,9.833948068775232E-5,99,"[[-7355.832346047145,22293.728379604046,7417.653031501393],[-3584.429775441279,10310.474139153157,3441.9721266129336],[-2900.2720667276267,8183.3035829913,2744.890860204514],[-3837.657445794397,10857.158425500058,3627.190937432872],[-4112.092291013842,11618.847737793421,3899.968362074077],[-1346.6740024544931,3765.4061875728444,1158.4856520478932],[-991.710012345654,2537.032675656996,777.696132500148],[-2186.06324128125,6112.340516371232,1995.4601190924288],[-7143.17794345009,21531.4404519622,7141.283183994565],[-2912.6588791873373,8217.698955205484,2751.6279285225933],[-1668.1338982127352,4624.711809404047,1420.1287909282948],[-1727.5324256961949,4839.583758376385,1485.2628267865334],[-2172.998804225327,6102.0135967104325,2016.8339924966542],[-4487.16436051761,13262.861165930715,4449.912083593032],[-1673.8438707003752,4590.123556396862,1398.8765018320887],[-975.5470232913634,2509.560260281327,750.5092001203443],[-6868.700901558047,20559.229241659054,6783.760991773256],[-3798.1586321939567,10780.976351475414,3607.8387849617225],[-1105.8062614072155,3060.8115739370005,945.9668553233856],[-6867.6776365288715,20592.296042739337,6785.616924091963],[-823.84481420939,2041.8918802274177,600.4328950883271],[-3710.227527462512,10561.582576104624,3562.0738705967324],[-2613.1112955348085,7225.387332622041,2398.7318066457647],[-2408.056961094734,6710.324871033213,2180.985972300824],[-7559.127211658448,23148.97400780452,7714.7944348390565],[-949.7037596600527,2445.7816143115583,715.7799893332142],[-6008.44511980101,18145.164541124952,5894.1352288601365],[-4149.763237659882,11730.04539593233,3928.6239626958104],[-990.108161417409,2525.166297554165,770.1600826172039],[-4215.365504924079,11985.752935383944,4026.488022422943],[-4052.224414668711,11447.015043987742,3812.5897673496283],[-4558.269375327946,13509.150955158102,4528.9534067687155],[-3286.7046294221527,9913.787665187743,3193.838653002173],[-1352.9044461674057,3806.4159418555646,1172.2558596387414],[-4673.493602417167,14200.683950009527,4762.5106671912135],[-4232.81928230741,12085.491269679425,4056.0891053839514],[-221.2053380117524,515.497689004131,153.27598816858085],[-2360.7019715142,6594.606665491059,2126.607950116204],[-6538.033233924772,19644.14181574154,6484.971383124281],[-2861.983842077827,8033.428398334408,2687.2296920753206],[-2445.109960644523,6833.444812367137,2217.5926506549977],[-2826.3997298685763,7831.065690046915,2606.8140690479627],[-3936.016032856599,11200.546437481515,3696.3034870859087],[-4545.801988613202,13480.678666850881,4526.276636024327],[-6892.115566932716,20663.757064018468,6808.731944330143],[-2676.558911353859,7415.503762425881,2444.085155987813],[-2901.0605420315387,8201.91245116908,2748.347604938932],[-1838.6828583025272,5133.246533165482,1615.7176163431036],[-731.4590913638027,1770.5513848626172,543.1321524147025],[-6031.635072869901,18131.363667831614,5893.202507720446],[-4055.9225273407446,11461.808397886949,3822.090420682492],[-2042.0026272528148,5786.662358345475,1919.2067398833842],[-1855.8390608220216,5191.7469549857915,1650.5827424402369],[-6035.431705823333,18163.20809699496,5890.264709531165],[-3626.9185580327317,10431.904695386424,3475.733940658594],[-6100.159315845145,18316.705349277338,5934.071379735062],[-3253.403899076098,9827.907878885946,3186.7174742486154],[-2379.540448631551,6626.085740233307,2130.9868189738604],[-3323.2447653410327,9999.536337944775,3240.0790660517987],[-1561.133401080608,4370.343833952336,1323.2768604875953],[-3615.7750744949617,10420.29931314478,3473.667310143755],[-344.743935588285,873.8064085981403,250.25404175064864],[-1619.589229252657,4497.970989258924,1361.0248247804143],[-1590.387760159163,4454.281991179333,1334.8221000816272],[-6037.7169283140665,18146.192727081576,5897.187790962333],[-6054.909513662623,18195.45338494847,5900.909011095361],[-1347.212639897641,3783.3597050824355,1157.76214921815],[-1808.3984048366551,5044.178343857898,1603.9231084776934],[-213.09970512198572,487.2626785618767,147.76326372995084],[-2772.301380428218,7732.581409554858,2563.5067716568074],[-6054.251274688752,18198.740194246926,5910.495744812907],[-6092.301126292805,18242.80335184261,5946.298336687283],[-2406.6590717817276,6696.786240918985,2174.987178285854],[-6288.3545201902,18865.194385512474,6187.091058612707],[-6555.610356174555,19699.762988484435,6499.185290617918],[-6125.808946001093,18358.636340440607,5975.855423141878],[-2658.7493248994733,7329.607792381327,2440.8027395935915],[-4223.704257993639,12008.849888300107,4040.9202800086914],[-6156.306721599289,18459.266063822346,6017.856804281432],[-6979.483174872975,20912.178623703952,6907.434755091337],[-4667.255879475603,14229.941663192596,4747.424685688092],[-4567.067213417858,13610.574515106493,4559.330114124743],[-7415.318767506338,22527.812306150245,7487.982576901372],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-844.79711271959,2116.2077356251057,628.9684244527659],[-165.6036588627877,384.50675969388897,110.23690507164234],[-7573.542507708042,23250.422520739805,7760.5372557251385],[-548.388385819229,1397.9896833987384,394.0869609071505],[-786.4675781694846,1958.774893191062,571.1717501372018],[-492.64947172668855,1232.299040149672,354.10802848322373],[-7567.907581821682,23199.085567944665,7733.048590278692],[-672.001025222831,1663.2726283470943,502.0222362194062],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-115.47995996374895,260.5885336741518,70.49486655186726],[-51.82600077657938,138.8492997933636,33.945082613079926],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"
5100,30,0.52480365,0.5409668333333334,0.06537940943963476,0.34209980707490667,0.34183714499487955,0.0023267688527683883,6.437444359297078E-4,6.342768215779753E-4,1.0586302103486994E-4,99,"[[-7573.360570314685,23236.473419090962,7750.357986776303],[-1641.9081331446214,4520.536332974433,1383.7437473166],[-3577.0651257335485,10298.133624809401,3436.9585732354562],[-1827.7477315312901,5092.041849836231,1604.4800752538952],[-4565.115878808051,13507.85764207283,4530.796496994985],[-1197.648004924606,3355.6065485687814,1019.9556732165178],[-4040.874639807548,11413.437058732785,3801.688296204089],[-1897.8145377069247,5334.4701114889685,1707.97720668374],[-6023.280452542596,18119.326632713735,5887.756149115495],[-6588.617329691198,19794.018875902108,6512.357491095718],[-3271.398522716613,9838.322130173734,3194.427265250322],[-1014.6473751647171,2593.134732228117,795.0477301465123],[-1857.803320828155,5225.267423078017,1626.6657868380235],[-1619.6672831570515,4492.818541852416,1337.040747107506],[-6528.996113436524,19610.498961911333,6478.473865172467],[-6518.431912355721,19595.88491151844,6464.052219286808],[-2836.0888405485957,7848.16577920295,2611.9933944451045],[-6007.089953018708,18124.218375852142,5890.362554248824],[-1002.896758241916,2575.7914486586906,790.6066788667393],[-4477.0152202380705,13187.693491399286,4435.916003423595],[-1328.283548798301,3685.5999449965993,1147.773452717031],[-4655.623072542651,14079.732578881005,4719.52279233638],[-7355.832346047145,22293.728379604046,7417.653031501393],[-3584.429775441279,10310.474139153157,3441.9721266129336],[-2900.2720667276267,8183.3035829913,2744.890860204514],[-3837.657445794397,10857.158425500058,3627.190937432872],[-1346.6740024544931,3765.4061875728444,1158.4856520478932],[-2186.06324128125,6112.340516371232,1995.4601190924288],[-7143.17794345009,21531.4404519622,7141.283183994565],[-2912.6588791873373,8217.698955205484,2751.6279285225933],[-1727.5324256961949,4839.583758376385,1485.2628267865334],[-2172.998804225327,6102.0135967104325,2016.8339924966542],[-4487.16436051761,13262.861165930715,4449.912083593032],[-1673.8438707003752,4590.123556396862,1398.8765018320887],[-6868.700901558047,20559.229241659054,6783.760991773256],[-3798.1586321939567,10780.976351475414,3607.8387849617225],[-1105.8062614072155,3060.8115739370005,945.9668553233856],[-823.84481420939,2041.8918802274177,600.4328950883271],[-3710.227527462512,10561.582576104624,3562.0738705967324],[-2613.1112955348085,7225.387332622041,2398.7318066457647],[-7559.127211658448,23148.97400780452,7714.7944348390565],[-949.7037596600527,2445.7816143115583,715.7799893332142],[-4149.763237659882,11730.04539593233,3928.6239626958104],[-990.108161417409,2525.166297554165,770.1600826172039],[-4215.365504924079,11985.752935383944,4026.488022422943],[-4052.224414668711,11447.015043987742,3812.5897673496283],[-4558.269375327946,13509.150955158102,4528.9534067687155],[-3286.7046294221527,9913.787665187743,3193.838653002173],[-4673.493602417167,14200.683950009527,4762.5106671912135],[-4232.81928230741,12085.491269679425,4056.0891053839514],[-221.2053380117524,515.497689004131,153.27598816858085],[-2360.7019715142,6594.606665491059,2126.607950116204],[-2445.109960644523,6833.444812367137,2217.5926506549977],[-2826.3997298685763,7831.065690046915,2606.8140690479627],[-3936.016032856599,11200.546437481515,3696.3034870859087],[-6892.115566932716,20663.757064018468,6808.731944330143],[-2676.558911353859,7415.503762425881,2444.085155987813],[-2901.0605420315387,8201.91245116908,2748.347604938932],[-1838.6828583025272,5133.246533165482,1615.7176163431036],[-731.4590913638027,1770.5513848626172,543.1321524147025],[-6031.635072869901,18131.363667831614,5893.202507720446],[-2042.0026272528148,5786.662358345475,1919.2067398833842],[-6035.431705823333,18163.20809699496,5890.264709531165],[-3626.9185580327317,10431.904695386424,3475.733940658594],[-6100.159315845145,18316.705349277338,5934.071379735062],[-2379.540448631551,6626.085740233307,2130.9868189738604],[-3323.2447653410327,9999.536337944775,3240.0790660517987],[-1561.133401080608,4370.343833952336,1323.2768604875953],[-344.743935588285,873.8064085981403,250.25404175064864],[-6037.7169283140665,18146.192727081576,5897.187790962333],[-6054.909513662623,18195.45338494847,5900.909011095361],[-1347.212639897641,3783.3597050824355,1157.76214921815],[-213.09970512198572,487.2626785618767,147.76326372995084],[-2772.301380428218,7732.581409554858,2563.5067716568074],[-6054.251274688752,18198.740194246926,5910.495744812907],[-6092.301126292805,18242.80335184261,5946.298336687283],[-2406.6590717817276,6696.786240918985,2174.987178285854],[-6288.3545201902,18865.194385512474,6187.091058612707],[-2658.7493248994733,7329.607792381327,2440.8027395935915],[-4223.704257993639,12008.849888300107,4040.9202800086914],[-6156.306721599289,18459.266063822346,6017.856804281432],[-6979.483174872975,20912.178623703952,6907.434755091337],[-4667.255879475603,14229.941663192596,4747.424685688092],[-7415.318767506338,22527.812306150245,7487.982576901372],[-7006.445562782219,21007.52439182943,6946.4119695899035],[-844.79711271959,2116.2077356251057,628.9684244527659],[-165.6036588627877,384.50675969388897,110.23690507164234],[-548.388385819229,1397.9896833987384,394.0869609071505],[-786.4675781694846,1958.774893191062,571.1717501372018],[-492.64947172668855,1232.299040149672,354.10802848322373],[-7567.907581821682,23199.085567944665,7733.048590278692],[-672.001025222831,1663.2726283470943,502.0222362194062],[-521.1869483524108,1299.7871182925412,359.6881262223831],[-115.47995996374895,260.5885336741518,70.49486655186726],[-51.82600077657938,138.8492997933636,33.945082613079926],[-64.52950798495155,158.45382624897817,36.21170971855589],[-55.32885827747006,142.66128044640539,35.1666219769346],[-52.10607207962452,134.71937654431994,40.013538294398785],[-47.773718520908155,131.08949642050442,39.41760801693222]]"


==> plotsdata/acapulco_weafqas_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.016773950000000003,0.02207167,0.02484392732570539,0.2075023735970951,0.21180375883716468,0.026711234450871094,0.0072547133437148095,0.007285295424819875,2.620819212979021E-4,99,"[[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-394.74900290426547,1122.7662126332534,388.2262437880371],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-420.3758035348474,1212.6489165141345,433.2742973190989],[-611.6289418077877,1836.8668335805123,586.7868645989748],[-487.30346602345554,1392.5054088461684,498.62596788465555],[-15.506590141179721,34.56731575567929,17.71051547121438],[-15.425686483707498,35.80692712250499,21.553891906905157],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-16.61223999558414,36.52155584042484,22.252448464575583],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-21.347164811918354,60.59826926222585,15.900119246812459],[-15.425686483707498,35.80692712250499,21.553891906905157],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-454.1862030591259,1362.0648406937914,457.1090599731665],[-447.4975616439597,1367.4539225239694,461.0078239985806],[-8.186209164012542,37.61565396540743,19.9652603950982],[-487.53146449123443,1523.6342161793314,512.5310557147892],[-395.91237436319733,1163.1499581898875,389.8176463032671],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-16.811852689221674,62.63437131869917,20.734430470339476],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-13.978220919491037,40.68440412203121,12.971146478654063],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-250.00661470694283,717.6166077924888,238.78101281646468],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-15.425686483707498,35.80692712250499,21.553891906905157],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-616.2492186727065,1845.4170677167356,630.503102442869],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-22.54891404873097,69.90360617929669,18.26016554910581],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-277.45818172876926,819.500450513769,268.742225174033],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-43.10889086152162,160.49731976345794,48.58099324923821],[-644.49384201505,1856.173941749293,611.8045762241601],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-621.3105942861466,1854.2853886613482,602.8412027696312],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-654.1384931027624,1985.450158750089,655.9903423496029],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-657.2565437413155,1947.8668952324638,642.2013690088437],[-429.3918426839227,1327.5396795670456,447.52009636820316],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-15.506590141179721,34.56731575567929,17.71051547121438],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-365.6852205156933,1085.545004079771,350.1955357749323],[-622.254614185397,1869.7364100235523,630.5523880331754],[-17.812570538103,37.05701588127941,16.434552378588855],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-468.54941439056734,1322.5968546902843,464.26214255020096],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-17.812570538103,37.05701588127941,16.434552378588855],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-20.282040457400974,66.1555321569223,15.536425174167746],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-15.506590141179721,34.56731575567929,17.71051547121438],[-307.89076565007156,973.1546834460464,317.6906105262429],[-603.8700698355763,1873.5745236767932,611.3840513867899],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-17.812570538103,37.05701588127941,16.434552378588855],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-17.812570538103,37.05701588127941,16.434552378588855],[-673.1798183036062,1986.7682524057232,643.0907075314612],[-439.5810056354564,1461.7994059924358,458.33516186149404],[-15.425686483707498,35.80692712250499,21.553891906905157],[-20.282040457400974,66.1555321569223,15.536425174167746],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-232.62107935558979,702.3672498586449,234.59706927269704],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-17.812570538103,37.05701588127941,16.434552378588855],[-634.3507627361475,1836.4272109390345,592.3074894882737],[-54.41763399243021,156.9783036613622,66.34780673520444],[-662.3638033642128,1959.4234934250912,654.4994619433081],[-662.3638033642128,1959.4234934250912,654.4994619433081]]"
300,30,0.021949250000000003,0.028153880000000003,0.029559022538542593,0.27713065470616405,0.2762962922957115,0.012660487144917442,0.007828544235316393,0.007809731284089381,3.4624279539157506E-4,99,"[[-455.81236616790386,1354.730573111123,481.0458854518159],[-116.68130733679561,387.8518080846918,125.73151167749894],[-63.43131381953076,183.84332386141597,53.14920321144597],[-71.85007639090722,209.40091565664457,82.91833554114486],[-408.7233193668305,1259.5674753354356,422.92190227663775],[-596.2196003659717,1747.9470044897912,587.9393678059589],[-316.16284534852724,984.1635545375404,327.351335602685],[-409.42854080651415,1163.334242241325,387.1285446452998],[-314.7203455257657,907.9580325249733,318.3632505264839],[-87.50767191297,221.419239116918,87.17257249157208],[-57.89705828137916,151.76270451810223,42.15566798150676],[-656.0351348272397,1867.6413507699242,632.7014902421535],[-301.1801328532409,889.863386405948,309.53322454655637],[-490.2098032880704,1524.3896274010629,515.746150591001],[-491.21987921857993,1542.6826855895638,513.9106559816862],[-560.4598562045369,1680.4912565576856,552.4496064016859],[-64.67292966381915,191.6123908026097,59.58597110421509],[-76.8450517730671,228.53415808421042,82.35977526116291],[-544.3112170533932,1609.7069253048492,525.8081450376657],[-615.1197348980463,1798.4133682218871,602.956999153697],[-313.15481074431733,979.1278679060943,321.9367791804605],[-346.95385966370617,1054.8465507470576,362.1806078409745],[-560.4598562045369,1680.4912565576856,552.4496064016859],[-454.80041622984874,1488.2755696924387,450.33705434979663],[-599.3262890731262,1798.2741795506738,577.8919558618039],[-580.0349098245485,1701.8838616089938,557.2407253758357],[-270.9530142848678,813.2751652865812,270.43897935960314],[-85.74510746080021,219.42698515782544,97.05733780418417],[-50.471729496187685,134.82014472755736,54.854721006822594],[-64.67292966381915,191.6123908026097,59.58597110421509],[-214.9200299448279,644.1697875729319,210.07271794754766],[-77.3149061002514,217.74675584039883,86.19187389966442],[-666.8057930905707,1958.6634229468907,656.8577255957874],[-422.0625553925513,1313.3516716993486,447.3936523407122],[-637.1645547236785,1841.9859338815959,611.6781321966693],[-126.2687751133729,352.17191460294396,115.4896936798497],[-405.6376790943043,1180.0705704336572,390.15206104052834],[-93.68442240010455,231.45245465845684,99.0497819842896],[-652.3004423190032,1903.903426505873,638.6863897876295],[-592.0257925009362,1763.356151510509,579.1944476008028],[-675.0917862493382,1959.786480240826,649.6616367157593],[-461.29958079507185,1375.269710584805,459.7245525481852],[-483.05883922367656,1413.368150054981,502.0304655348507],[-585.6955651446783,1760.1357072611431,567.0789229533817],[-62.8551726760023,156.71825023574053,56.407714176119875],[-371.9335527457585,1084.574730432823,342.44633045563785],[-363.8344147347432,1081.1954721509824,344.70044317457723],[-672.1389308739031,1957.123638249835,647.9684318510513],[-487.9118156308321,1424.6725069844606,500.1586664972977],[-357.85071802258824,1066.6983439570545,346.4040674561552],[-60.46828862160679,155.4681614769661,61.527053704436184],[-282.3937145434743,822.6560730266373,276.8763542611707],[-64.67292966381915,191.6123908026097,59.58597110421509],[-100.80764996512802,265.54913371524856,95.75605562649025],[-663.1164572583966,1931.248185486505,627.2776353757827],[-285.1575065600702,818.69268919787,275.6782172506198],[-85.2732922955005,236.94131897246714,68.31216761315179],[-84.97363237071758,227.50059964756176,74.93570295240058],[-560.4598562045369,1680.4912565576856,552.4496064016859],[-245.2776552598226,787.1058441452965,253.24916587247066],[-275.01813052243455,825.781361416709,277.62494522102105],[-446.3354365706083,1347.451695550749,461.6819265528014],[-451.5168634003036,1285.7657885883027,471.5147822057272],[-616.1174232523686,1810.027722042552,584.3481434482946],[-604.8965781958475,1748.086266366022,569.3839654949257],[-15.021462778326399,66.08626145059736,12.255196093431604],[-394.74900290426547,1122.7662126332534,388.2262437880371],[-420.3758035348474,1212.6489165141345,433.2742973190989],[-611.6289418077877,1836.8668335805123,586.7868645989748],[-487.30346602345554,1392.5054088461684,498.62596788465555],[-15.506590141179721,34.56731575567929,17.71051547121438],[-21.347164811918354,60.59826926222585,15.900119246812459],[-454.1862030591259,1362.0648406937914,457.1090599731665],[-447.4975616439597,1367.4539225239694,461.0078239985806],[-487.53146449123443,1523.6342161793314,512.5310557147892],[-395.91237436319733,1163.1499581898875,389.8176463032671],[-13.978220919491037,40.68440412203121,12.971146478654063],[-250.00661470694283,717.6166077924888,238.78101281646468],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-277.45818172876926,819.500450513769,268.742225174033],[-644.49384201505,1856.173941749293,611.8045762241601],[-429.3918426839227,1327.5396795670456,447.52009636820316],[-15.506590141179721,34.56731575567929,17.71051547121438],[-365.6852205156933,1085.545004079771,350.1955357749323],[-17.812570538103,37.05701588127941,16.434552378588855],[-468.54941439056734,1322.5968546902843,464.26214255020096],[-17.812570538103,37.05701588127941,16.434552378588855],[-20.282040457400974,66.1555321569223,15.536425174167746],[-15.506590141179721,34.56731575567929,17.71051547121438],[-307.89076565007156,973.1546834460464,317.6906105262429],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-673.1798183036062,1986.7682524057232,643.0907075314612],[-20.282040457400974,66.1555321569223,15.536425174167746],[-232.62107935558979,702.3672498586449,234.59706927269704],[-17.812570538103,37.05701588127941,16.434552378588855],[-634.3507627361475,1836.4272109390345,592.3074894882737]]"
400,30,0.0272663,0.03409495333333334,0.03252546049535639,0.31180292202015664,0.3119829753158931,0.00325714349755887,0.006554287869575202,0.0065487168593699584,3.255841154625083E-4,99,"[[-401.63603986938875,1143.9005220468732,396.3697234307058],[-137.83051747498936,367.49076311008633,130.2978922660718],[-169.4000155778876,462.8747325862879,152.62997994103782],[-198.402488681475,561.6245826968811,211.17751765542533],[-312.4930528642371,887.4642317303036,296.3833326768513],[-251.6107127847775,734.4294314077073,243.88583712421502],[-124.54207382355199,353.965482847378,121.07216403063366],[-208.63563781585313,587.0691338501766,210.31975315383252],[-482.60418101837877,1470.6394360509744,473.444138528976],[-413.8203811473416,1281.85382570916,395.51178510860785],[-270.35958274002496,718.0693111544119,251.83079712080195],[-550.4549781682142,1679.2984221411316,536.1213574665121],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-510.9423931120762,1515.8331244192962,485.1078057372986],[-186.96246605372934,496.6345454299237,196.8864192782436],[-583.5014321795761,1702.460570066428,562.6045438216289],[-307.11872735063594,846.2395016791047,284.7768949839684],[-582.3976190755182,1728.9187815759074,564.7615906846183],[-296.11512885739734,831.2501376787751,286.95340764661603],[-225.700474384007,598.1778734487406,204.77813265131275],[-324.66339901135296,943.6376678223766,313.8645360979245],[-323.5028760454085,953.9263449585789,315.4406080482941],[-426.96533312179895,1198.2709745154852,427.68251239823104],[-393.9601573346374,1152.0753903764783,364.5977891990475],[-95.24227251253369,261.75771546988886,94.50305562082589],[-125.61443040155574,320.2383241532262,139.8027757169463],[-160.10803337747842,507.11307745532787,165.07094540384873],[-350.22672071253135,990.7920905307917,326.8059979779065],[-149.5848547424739,412.0849641524715,142.3045708145082],[-251.40086270286847,737.5861835289166,230.05055195697173],[-439.8047681627718,1260.6782036427844,421.24755627086114],[-404.32065258229,1189.614195666971,380.5416719003438],[-149.04201089300804,380.8090426230887,157.3784068279679],[-174.07404321292677,472.21711245738317,158.1749640547756],[-75.10212192180163,185.41342136893473,63.402631770790826],[-638.994679986615,1843.8447102165208,605.1288311084953],[-561.3353568666048,1664.9020041544097,541.7634139180074],[-108.9118829673594,315.7176448980087,96.63470641357175],[-132.87394506820516,366.75903577919803,118.79949162608217],[-194.87160238233795,560.9907723425985,198.6912885307553],[-261.6695384264126,775.113271624388,237.3741483511883],[-251.4010282882057,751.7839055456998,245.88427986994236],[-351.34210672887144,987.3677968376749,317.0135355346632],[-374.88477091265656,1101.6281060644526,360.7252449996178],[-114.49073326597522,346.0489344582098,102.44907218324268],[-300.26247319721347,844.0132606985744,284.14240286690386],[-63.43131381953076,183.84332386141597,53.14920321144597],[-409.42854080651415,1163.334242241325,387.1285446452998],[-314.7203455257657,907.9580325249733,318.3632505264839],[-87.50767191297,221.419239116918,87.17257249157208],[-57.89705828137916,151.76270451810223,42.15566798150676],[-656.0351348272397,1867.6413507699242,632.7014902421535],[-544.3112170533932,1609.7069253048492,525.8081450376657],[-580.0349098245485,1701.8838616089938,557.2407253758357],[-50.471729496187685,134.82014472755736,54.854721006822594],[-214.9200299448279,644.1697875729319,210.07271794754766],[-126.2687751133729,352.17191460294396,115.4896936798497],[-405.6376790943043,1180.0705704336572,390.15206104052834],[-93.68442240010455,231.45245465845684,99.0497819842896],[-675.0917862493382,1959.786480240826,649.6616367157593],[-461.29958079507185,1375.269710584805,459.7245525481852],[-483.05883922367656,1413.368150054981,502.0304655348507],[-62.8551726760023,156.71825023574053,56.407714176119875],[-371.9335527457585,1084.574730432823,342.44633045563785],[-363.8344147347432,1081.1954721509824,344.70044317457723],[-672.1389308739031,1957.123638249835,647.9684318510513],[-487.9118156308321,1424.6725069844606,500.1586664972977],[-357.85071802258824,1066.6983439570545,346.4040674561552],[-60.46828862160679,155.4681614769661,61.527053704436184],[-282.3937145434743,822.6560730266373,276.8763542611707],[-100.80764996512802,265.54913371524856,95.75605562649025],[-663.1164572583966,1931.248185486505,627.2776353757827],[-285.1575065600702,818.69268919787,275.6782172506198],[-85.2732922955005,236.94131897246714,68.31216761315179],[-84.97363237071758,227.50059964756176,74.93570295240058],[-560.4598562045369,1680.4912565576856,552.4496064016859],[-451.5168634003036,1285.7657885883027,471.5147822057272],[-616.1174232523686,1810.027722042552,584.3481434482946],[-604.8965781958475,1748.086266366022,569.3839654949257],[-394.74900290426547,1122.7662126332534,388.2262437880371],[-487.30346602345554,1392.5054088461684,498.62596788465555],[-21.347164811918354,60.59826926222585,15.900119246812459],[-454.1862030591259,1362.0648406937914,457.1090599731665],[-13.978220919491037,40.68440412203121,12.971146478654063],[-250.00661470694283,717.6166077924888,238.78101281646468],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-277.45818172876926,819.500450513769,268.742225174033],[-17.812570538103,37.05701588127941,16.434552378588855],[-468.54941439056734,1322.5968546902843,464.26214255020096],[-17.812570538103,37.05701588127941,16.434552378588855],[-15.506590141179721,34.56731575567929,17.71051547121438],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-673.1798183036062,1986.7682524057232,643.0907075314612],[-232.62107935558979,702.3672498586449,234.59706927269704],[-17.812570538103,37.05701588127941,16.434552378588855],[-634.3507627361475,1836.4272109390345,592.3074894882737]]"
500,30,0.0326476,0.03994564666666667,0.03474165132159869,0.322055816747161,0.3220613032365867,0.003222525678883143,0.005694139905623669,0.005680888315074906,3.064593027660342E-4,99,"[[-174.81225352368588,488.7249056522492,147.23123059237363],[-544.535305051458,1601.1805956294145,528.7747437297958],[-256.6614403819431,737.6554542352416,233.33178103770788],[-238.09035420017668,648.8374980644546,231.51481316509214],[-378.0189991606114,1114.4646504061825,354.41341549569506],[-517.1694786680176,1535.092374724634,499.16943597166517],[-227.59061099955778,680.5118064996668,213.68121691964964],[-559.4982224762525,1658.2340905416283,518.4220392411514],[-565.1598634380894,1623.4944923856426,518.0132861984232],[-330.04493130568613,957.6170524008418,313.9594549575127],[-455.90838299551876,1279.2714775332145,440.43547095262096],[-471.87972815691313,1325.2389921031381,475.8230896721026],[-611.9694929611335,1766.9537847301829,588.322888024796],[-542.6507263751134,1604.0279296734084,519.3282863811817],[-394.39072848997415,1097.63305975581,376.00338090806684],[-621.1259981124156,1803.5044492792626,585.9226933906808],[-67.22550079512683,159.4899185818286,49.3726789425378],[-160.1110521739775,476.9983803883516,141.56410039864315],[-302.5668811677235,851.0623207390792,282.45462814420034],[-247.05268323128507,682.6528488229595,218.33356928258578],[-389.21846802344066,1125.4886094238836,363.6752580751261],[-287.12941290852154,815.5400166170352,270.8465842686689],[-198.45453306844408,498.97219119277975,202.81842851901573],[-343.59521946830336,1002.9264658917557,320.35309827411885],[-354.5234893828975,991.5146773441054,329.9408125322888],[-184.6223171025434,506.93062685923826,175.27356963755943],[-150.16095902333024,412.1415091729017,138.59945020103186],[-197.46321020058113,540.3579990068649,168.76417341537652],[-403.88190418475057,1149.0321944814514,382.2559267556462],[-552.8719537408315,1558.2016668123154,501.15671488727],[-179.46250749180385,511.6828068754994,161.20611798248333],[-440.1026715441849,1241.44176484457,426.9040557440775],[-250.395738989021,710.3057730261362,233.35607183795742],[-415.0177242574353,1171.0329935277753,390.6993752992305],[-325.0150367899588,898.4578195915748,285.52293089021583],[-270.96793234740153,750.2364092927041,253.36349573344415],[-136.0983161514127,363.4819589414394,120.74301598117485],[-319.0852342215238,924.0936447652282,268.0017901095873],[-506.74319490418384,1497.6540770339261,470.9444152393393],[-272.6500118195363,755.7323774038769,250.12161352473018],[-238.9837662534541,670.0451119367744,211.7240964988677],[-140.17435108665504,375.1385434492845,111.76795790123921],[-485.36858759172594,1403.6082463684872,460.276732597959],[-137.83051747498936,367.49076311008633,130.2978922660718],[-169.4000155778876,462.8747325862879,152.62997994103782],[-312.4930528642371,887.4642317303036,296.3833326768513],[-208.63563781585313,587.0691338501766,210.31975315383252],[-270.35958274002496,718.0693111544119,251.83079712080195],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-510.9423931120762,1515.8331244192962,485.1078057372986],[-583.5014321795761,1702.460570066428,562.6045438216289],[-307.11872735063594,846.2395016791047,284.7768949839684],[-225.700474384007,598.1778734487406,204.77813265131275],[-426.96533312179895,1198.2709745154852,427.68251239823104],[-393.9601573346374,1152.0753903764783,364.5977891990475],[-350.22672071253135,990.7920905307917,326.8059979779065],[-149.5848547424739,412.0849641524715,142.3045708145082],[-439.8047681627718,1260.6782036427844,421.24755627086114],[-174.07404321292677,472.21711245738317,158.1749640547756],[-75.10212192180163,185.41342136893473,63.402631770790826],[-638.994679986615,1843.8447102165208,605.1288311084953],[-108.9118829673594,315.7176448980087,96.63470641357175],[-132.87394506820516,366.75903577919803,118.79949162608217],[-261.6695384264126,775.113271624388,237.3741483511883],[-351.34210672887144,987.3677968376749,317.0135355346632],[-114.49073326597522,346.0489344582098,102.44907218324268],[-300.26247319721347,844.0132606985744,284.14240286690386],[-63.43131381953076,183.84332386141597,53.14920321144597],[-409.42854080651415,1163.334242241325,387.1285446452998],[-87.50767191297,221.419239116918,87.17257249157208],[-57.89705828137916,151.76270451810223,42.15566798150676],[-656.0351348272397,1867.6413507699242,632.7014902421535],[-580.0349098245485,1701.8838616089938,557.2407253758357],[-50.471729496187685,134.82014472755736,54.854721006822594],[-126.2687751133729,352.17191460294396,115.4896936798497],[-93.68442240010455,231.45245465845684,99.0497819842896],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-371.9335527457585,1084.574730432823,342.44633045563785],[-100.80764996512802,265.54913371524856,95.75605562649025],[-663.1164572583966,1931.248185486505,627.2776353757827],[-85.2732922955005,236.94131897246714,68.31216761315179],[-84.97363237071758,227.50059964756176,74.93570295240058],[-604.8965781958475,1748.086266366022,569.3839654949257],[-487.30346602345554,1392.5054088461684,498.62596788465555],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-468.54941439056734,1322.5968546902843,464.26214255020096],[-17.812570538103,37.05701588127941,16.434552378588855],[-15.506590141179721,34.56731575567929,17.71051547121438],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-673.1798183036062,1986.7682524057232,643.0907075314612],[-17.812570538103,37.05701588127941,16.434552378588855],[-634.3507627361475,1836.4272109390345,592.3074894882737]]"
600,30,0.03825505,0.04582012333333334,0.03674914796928967,0.3289728034472427,0.3287615258319088,0.003278005519972921,0.0050213640894644414,0.00506290548641933,3.1583555019858107E-4,99,"[[-152.29019652165482,371.60951594495174,137.14279486946074],[-543.4948974165193,1563.0925816365566,504.6558065884145],[-413.3893954583337,1161.3765747315658,394.0603924200015],[-17.812570538103,37.05701588127941,16.434552378588855],[-130.4037376576603,349.128907812595,115.12260810010342],[-121.50867727679734,319.8252846773654,121.87173018961406],[-182.23064446253267,482.30607763722554,153.79281226995394],[-214.4937544920526,556.5150524033287,178.6973956309985],[-357.7689441967037,972.5488367239791,316.8684004068897],[-380.9672942715577,1055.3257649759541,357.1537428257277],[-231.46421556440848,638.7640445673125,203.4633311134185],[-465.00998641279097,1347.4261981914171,435.1740636355694],[-404.1162826088792,1155.706015833664,346.521564562843],[-533.9029040385831,1548.1009479532672,501.1258727975073],[-268.1417682187146,721.0420540076267,217.68886938720274],[-97.2042120377412,270.9515706792908,87.17663276234792],[-211.13452499139933,611.7592838564365,180.4606982295121],[-318.4742565483179,865.4102333409385,287.0232825599921],[-450.80738962117385,1267.8698365030737,419.70921074539535],[-326.39653619129734,951.3036535467041,282.1615578706018],[-267.25018068165275,723.7029652327976,228.9393032583035],[-446.03754649914094,1206.6501459812905,454.5309786761069],[-613.6050743507938,1776.0761223630166,568.2246646988937],[-385.59451356854623,1087.282264867807,337.6919250874664],[-147.73047429244397,400.3764195751626,134.17209437309631],[-357.591429357409,985.2439605114565,299.24331083576703],[-509.22232419612493,1483.3719082916596,470.437224627091],[-336.5483278086821,938.8170485896651,297.63285918307326],[-477.20958584322904,1349.776158984321,446.56783630155695],[-143.72658132727048,418.1936939451695,119.53788197801617],[-275.5658832171391,758.3230945182983,237.00859655253527],[-216.0199793890563,572.3223990304945,202.03550949254893],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-272.99524076320364,767.9631614400852,242.85496270640658],[-387.6646765911591,1096.3754857978608,346.8260678405232],[-664.612322711492,1902.0946050767498,638.0146012375307],[-223.247680987175,598.7866930763723,190.54995999096008],[-252.90103225401293,665.7670397794031,237.67856618309742],[-315.9327638395692,885.9097836538436,277.1353286038868],[-515.0136623859592,1511.351176833865,484.99480536573043],[-416.43757553374155,1176.8838399629922,378.0298819783322],[-439.28073674224964,1252.3217801523317,413.5433019487986],[-174.81225352368588,488.7249056522492,147.23123059237363],[-559.4982224762525,1658.2340905416283,518.4220392411514],[-565.1598634380894,1623.4944923856426,518.0132861984232],[-455.90838299551876,1279.2714775332145,440.43547095262096],[-394.39072848997415,1097.63305975581,376.00338090806684],[-621.1259981124156,1803.5044492792626,585.9226933906808],[-67.22550079512683,159.4899185818286,49.3726789425378],[-247.05268323128507,682.6528488229595,218.33356928258578],[-198.45453306844408,498.97219119277975,202.81842851901573],[-354.5234893828975,991.5146773441054,329.9408125322888],[-197.46321020058113,540.3579990068649,168.76417341537652],[-552.8719537408315,1558.2016668123154,501.15671488727],[-440.1026715441849,1241.44176484457,426.9040557440775],[-415.0177242574353,1171.0329935277753,390.6993752992305],[-325.0150367899588,898.4578195915748,285.52293089021583],[-136.0983161514127,363.4819589414394,120.74301598117485],[-319.0852342215238,924.0936447652282,268.0017901095873],[-506.74319490418384,1497.6540770339261,470.9444152393393],[-238.9837662534541,670.0451119367744,211.7240964988677],[-140.17435108665504,375.1385434492845,111.76795790123921],[-485.36858759172594,1403.6082463684872,460.276732597959],[-169.4000155778876,462.8747325862879,152.62997994103782],[-270.35958274002496,718.0693111544119,251.83079712080195],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-583.5014321795761,1702.460570066428,562.6045438216289],[-307.11872735063594,846.2395016791047,284.7768949839684],[-225.700474384007,598.1778734487406,204.77813265131275],[-174.07404321292677,472.21711245738317,158.1749640547756],[-75.10212192180163,185.41342136893473,63.402631770790826],[-638.994679986615,1843.8447102165208,605.1288311084953],[-108.9118829673594,315.7176448980087,96.63470641357175],[-132.87394506820516,366.75903577919803,118.79949162608217],[-351.34210672887144,987.3677968376749,317.0135355346632],[-63.43131381953076,183.84332386141597,53.14920321144597],[-87.50767191297,221.419239116918,87.17257249157208],[-57.89705828137916,151.76270451810223,42.15566798150676],[-580.0349098245485,1701.8838616089938,557.2407253758357],[-50.471729496187685,134.82014472755736,54.854721006822594],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-100.80764996512802,265.54913371524856,95.75605562649025],[-663.1164572583966,1931.248185486505,627.2776353757827],[-85.2732922955005,236.94131897246714,68.31216761315179],[-84.97363237071758,227.50059964756176,74.93570295240058],[-604.8965781958475,1748.086266366022,569.3839654949257],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-468.54941439056734,1322.5968546902843,464.26214255020096],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-634.3507627361475,1836.4272109390345,592.3074894882737]]"
700,30,0.04370415,0.051654570000000004,0.038341640398425476,0.33427258785732156,0.33398595801569725,0.0032599890049580414,0.004556397836636221,0.004567879841567802,3.3392868934709557E-4,99,"[[-315.7595004327467,863.3020713771576,276.8601705327783],[-331.13476202185103,891.4137075506203,287.75379279102003],[-600.4870229330929,1726.5426978229373,564.9187867021752],[-165.27570268228456,466.13100441515076,121.85779747047312],[-303.4146376454981,822.3610683097284,253.75730798456],[-607.8953891331032,1683.6613001610888,568.1658067711647],[-319.0852342215238,924.0936447652282,268.0017901095873],[-256.92461591654927,734.0971926141794,208.93772150903322],[-521.6347873772253,1481.8068677950332,485.1122445781337],[-564.3895028474826,1579.6861997780782,515.2485938001907],[-239.46254698779808,639.1971034699594,189.37769092381052],[-475.8864465287234,1321.9341143999281,430.17421516795446],[-538.8209554351545,1470.4351861134767,495.91291404974464],[-438.98336074305,1248.2182789781093,406.2750566481801],[-475.5976242528723,1313.9679009360175,467.3573107715876],[-366.21694152507894,1018.8506950032996,313.33980607758934],[-243.14876270412876,641.8993792854027,224.52956516082017],[-118.10108492299891,310.53625378275655,106.22769936293264],[-442.8950114370534,1245.3559073761744,381.00780749616814],[-467.04862361048123,1324.288388104176,438.18430982914344],[-342.7393306755223,908.7902603910591,305.2253273973571],[-372.68352820957443,1034.3831745160105,334.35027666533057],[-493.9386661315518,1473.0173285008852,452.7722428758249],[-139.7302223431507,386.42260553034197,116.57486103693687],[-83.95671899141247,227.69375639756112,69.31946892249299],[-402.53335438498044,1120.404349377641,364.6378000116485],[-518.0929133735794,1484.8337188656126,471.04737970063377],[-575.0758606465699,1662.8061849803,525.2224317745373],[-408.7838037307817,1120.3653132672082,370.85489298450784],[-403.36713848118376,1126.8070328019924,333.2985340374743],[-281.8971274040611,748.2207948054017,225.2748639740617],[-166.055590037118,471.90809448628943,138.24384786241345],[-458.8301666104489,1279.9101839870623,431.08260867366073],[-364.4954933619292,996.3470509921416,306.7321778415346],[-230.38417619083953,583.5236213951819,188.87268634856144],[-435.5822268882574,1212.5101004199043,392.0860570469202],[-294.6745307259735,826.2471593007701,241.97947317024241],[-152.29019652165482,371.60951594495174,137.14279486946074],[-543.4948974165193,1563.0925816365566,504.6558065884145],[-17.812570538103,37.05701588127941,16.434552378588855],[-130.4037376576603,349.128907812595,115.12260810010342],[-182.23064446253267,482.30607763722554,153.79281226995394],[-214.4937544920526,556.5150524033287,178.6973956309985],[-357.7689441967037,972.5488367239791,316.8684004068897],[-404.1162826088792,1155.706015833664,346.521564562843],[-268.1417682187146,721.0420540076267,217.68886938720274],[-97.2042120377412,270.9515706792908,87.17663276234792],[-211.13452499139933,611.7592838564365,180.4606982295121],[-318.4742565483179,865.4102333409385,287.0232825599921],[-450.80738962117385,1267.8698365030737,419.70921074539535],[-267.25018068165275,723.7029652327976,228.9393032583035],[-613.6050743507938,1776.0761223630166,568.2246646988937],[-385.59451356854623,1087.282264867807,337.6919250874664],[-357.591429357409,985.2439605114565,299.24331083576703],[-509.22232419612493,1483.3719082916596,470.437224627091],[-477.20958584322904,1349.776158984321,446.56783630155695],[-143.72658132727048,418.1936939451695,119.53788197801617],[-275.5658832171391,758.3230945182983,237.00859655253527],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-664.612322711492,1902.0946050767498,638.0146012375307],[-223.247680987175,598.7866930763723,190.54995999096008],[-252.90103225401293,665.7670397794031,237.67856618309742],[-416.43757553374155,1176.8838399629922,378.0298819783322],[-174.81225352368588,488.7249056522492,147.23123059237363],[-565.1598634380894,1623.4944923856426,518.0132861984232],[-67.22550079512683,159.4899185818286,49.3726789425378],[-198.45453306844408,498.97219119277975,202.81842851901573],[-197.46321020058113,540.3579990068649,168.76417341537652],[-552.8719537408315,1558.2016668123154,501.15671488727],[-325.0150367899588,898.4578195915748,285.52293089021583],[-136.0983161514127,363.4819589414394,120.74301598117485],[-319.0852342215238,924.0936447652282,268.0017901095873],[-140.17435108665504,375.1385434492845,111.76795790123921],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-225.700474384007,598.1778734487406,204.77813265131275],[-174.07404321292677,472.21711245738317,158.1749640547756],[-75.10212192180163,185.41342136893473,63.402631770790826],[-638.994679986615,1843.8447102165208,605.1288311084953],[-108.9118829673594,315.7176448980087,96.63470641357175],[-87.50767191297,221.419239116918,87.17257249157208],[-57.89705828137916,151.76270451810223,42.15566798150676],[-50.471729496187685,134.82014472755736,54.854721006822594],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-100.80764996512802,265.54913371524856,95.75605562649025],[-663.1164572583966,1931.248185486505,627.2776353757827],[-85.2732922955005,236.94131897246714,68.31216761315179],[-84.97363237071758,227.50059964756176,74.93570295240058],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-634.3507627361475,1836.4272109390345,592.3074894882737]]"
800,30,0.049278050000000004,0.057372770000000003,0.03963468218077619,0.33814920662442305,0.3382180226344517,0.0031685176591476323,0.0041934851430598516,0.004187943540264543,3.2610757382105546E-4,99,"[[-162.96379909429578,425.5147621908625,140.3556333321588],[-193.28848361508017,553.0282724722364,146.7656333042484],[-190.37224139187774,513.0601234435555,164.84568130103582],[-331.88020361924106,943.4187095948936,272.3393724350148],[-257.4403034914279,660.7370221518455,229.9986551186796],[-271.67152796103096,750.0302313933945,221.28583468455534],[-426.2279053152617,1136.1823352296703,359.9151502053533],[-458.6427684527676,1296.9063543667276,416.8992287002685],[-517.5542040389591,1453.550486594071,478.10413789207195],[-361.2585775927428,946.8359821160994,322.563975860806],[-267.03572867180566,693.1929977751113,215.66520365515348],[-269.7671732411442,751.2672655875292,210.18468360890927],[-333.56774207180007,936.5255538548004,270.1582265427816],[-114.44073788245599,313.20208877302406,85.16702486764571],[-609.800406951239,1662.6724586205012,563.6459743669143],[-252.05218249147745,693.3433006284711,200.88055487027952],[-624.4320030434033,1787.3761497185817,569.5752998012139],[-507.3062168508369,1382.3345826112363,461.5570496634653],[-375.00488043272264,994.9931198064086,304.7968408808295],[-474.53668604579616,1328.9989114823316,437.0377496560343],[-238.71054980198724,616.8195276576719,196.81223387261045],[-217.9748534681823,581.4773549461029,182.9322569883503],[-409.9633187866798,1119.0932027336146,339.3429166607889],[-462.8141300290006,1245.8451428352207,405.2083422016681],[-399.43372547143895,1074.883037653466,367.9462888780086],[-511.3139593395229,1425.8899920911927,475.50843815902783],[-584.5199329688653,1654.2292220242575,548.8237468552932],[-157.0959214557954,421.8041907473942,136.14055514475365],[-228.8910128676648,592.6038410580566,198.20257376398885],[-352.3128592640457,988.9227882004521,295.8456417854031],[-437.5104695343905,1217.8278551998199,403.0058566865958],[-391.90415946783065,1048.9947115685957,339.7017571343716],[-534.4677795017267,1514.2327205515835,482.4929044304781],[-303.6866415962895,825.1660465480236,260.88820979743133],[-489.5031424552636,1357.6415425914297,437.97437314660823],[-373.54465517971107,1007.8150688060294,322.5452215193128],[-68.70158610198067,167.46173564267207,53.70984175323924],[-600.4644339048427,1681.8334655723945,555.4289413866929],[-315.7595004327467,863.3020713771576,276.8601705327783],[-331.13476202185103,891.4137075506203,287.75379279102003],[-165.27570268228456,466.13100441515076,121.85779747047312],[-303.4146376454981,822.3610683097284,253.75730798456],[-607.8953891331032,1683.6613001610888,568.1658067711647],[-564.3895028474826,1579.6861997780782,515.2485938001907],[-239.46254698779808,639.1971034699594,189.37769092381052],[-475.8864465287234,1321.9341143999281,430.17421516795446],[-538.8209554351545,1470.4351861134767,495.91291404974464],[-118.10108492299891,310.53625378275655,106.22769936293264],[-442.8950114370534,1245.3559073761744,381.00780749616814],[-342.7393306755223,908.7902603910591,305.2253273973571],[-139.7302223431507,386.42260553034197,116.57486103693687],[-83.95671899141247,227.69375639756112,69.31946892249299],[-518.0929133735794,1484.8337188656126,471.04737970063377],[-575.0758606465699,1662.8061849803,525.2224317745373],[-403.36713848118376,1126.8070328019924,333.2985340374743],[-281.8971274040611,748.2207948054017,225.2748639740617],[-364.4954933619292,996.3470509921416,306.7321778415346],[-230.38417619083953,583.5236213951819,188.87268634856144],[-435.5822268882574,1212.5101004199043,392.0860570469202],[-294.6745307259735,826.2471593007701,241.97947317024241],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-130.4037376576603,349.128907812595,115.12260810010342],[-182.23064446253267,482.30607763722554,153.79281226995394],[-214.4937544920526,556.5150524033287,178.6973956309985],[-268.1417682187146,721.0420540076267,217.68886938720274],[-97.2042120377412,270.9515706792908,87.17663276234792],[-613.6050743507938,1776.0761223630166,568.2246646988937],[-357.591429357409,985.2439605114565,299.24331083576703],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-664.612322711492,1902.0946050767498,638.0146012375307],[-174.81225352368588,488.7249056522492,147.23123059237363],[-565.1598634380894,1623.4944923856426,518.0132861984232],[-67.22550079512683,159.4899185818286,49.3726789425378],[-197.46321020058113,540.3579990068649,168.76417341537652],[-552.8719537408315,1558.2016668123154,501.15671488727],[-136.0983161514127,363.4819589414394,120.74301598117485],[-140.17435108665504,375.1385434492845,111.76795790123921],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-50.471729496187685,134.82014472755736,54.854721006822594],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-100.80764996512802,265.54913371524856,95.75605562649025],[-663.1164572583966,1931.248185486505,627.2776353757827],[-85.2732922955005,236.94131897246714,68.31216761315179],[-84.97363237071758,227.50059964756176,74.93570295240058],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-634.3507627361475,1836.4272109390345,592.3074894882737]]"
900,30,0.0548159,0.06311394333333334,0.040787382198341375,0.34203071628525394,0.34205278433993225,0.002785363211282395,0.0038368222573966835,0.003847169117679594,3.1864411788818184E-4,99,"[[-537.898843546084,1476.1050784835434,498.4230266893224],[-347.228248289024,969.373665368853,286.83583304596453],[-527.8209580652456,1452.4222261192174,486.15829191279465],[-430.7996814063506,1190.032876859195,372.3633257528868],[-143.4402994321336,367.1612940369529,129.45527905734937],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-599.5402738191249,1659.2296221438557,550.1400595415673],[-313.6531778555997,839.4355246273147,265.08831952927],[-462.4509837263099,1265.7841458461917,412.6412777668238],[-316.75563083371696,836.3609295799624,268.38131999179717],[-95.91517283758664,221.905078794655,78.16621749755397],[-579.0807223669265,1568.263146430169,535.82771906494],[-390.1641892992307,1110.141492147898,322.20516821161135],[-347.64953433392714,932.9996404889133,284.01400198963444],[-514.6314183116735,1377.0128668464847,457.8669706188461],[-284.50514912569747,758.8583378244207,229.35085272134154],[-232.61136718046768,639.9370902138226,175.09211317765732],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-428.73262955907313,1155.659695993647,376.88735139461124],[-444.13774789793877,1177.8985491238095,379.60173022043807],[-413.5244084788678,1132.7624130845118,361.94988141862865],[-162.96379909429578,425.5147621908625,140.3556333321588],[-193.28848361508017,553.0282724722364,146.7656333042484],[-190.37224139187774,513.0601234435555,164.84568130103582],[-257.4403034914279,660.7370221518455,229.9986551186796],[-426.2279053152617,1136.1823352296703,359.9151502053533],[-361.2585775927428,946.8359821160994,322.563975860806],[-267.03572867180566,693.1929977751113,215.66520365515348],[-269.7671732411442,751.2672655875292,210.18468360890927],[-333.56774207180007,936.5255538548004,270.1582265427816],[-114.44073788245599,313.20208877302406,85.16702486764571],[-609.800406951239,1662.6724586205012,563.6459743669143],[-252.05218249147745,693.3433006284711,200.88055487027952],[-624.4320030434033,1787.3761497185817,569.5752998012139],[-507.3062168508369,1382.3345826112363,461.5570496634653],[-375.00488043272264,994.9931198064086,304.7968408808295],[-238.71054980198724,616.8195276576719,196.81223387261045],[-217.9748534681823,581.4773549461029,182.9322569883503],[-409.9633187866798,1119.0932027336146,339.3429166607889],[-462.8141300290006,1245.8451428352207,405.2083422016681],[-157.0959214557954,421.8041907473942,136.14055514475365],[-228.8910128676648,592.6038410580566,198.20257376398885],[-391.90415946783065,1048.9947115685957,339.7017571343716],[-534.4677795017267,1514.2327205515835,482.4929044304781],[-489.5031424552636,1357.6415425914297,437.97437314660823],[-68.70158610198067,167.46173564267207,53.70984175323924],[-600.4644339048427,1681.8334655723945,555.4289413866929],[-331.13476202185103,891.4137075506203,287.75379279102003],[-165.27570268228456,466.13100441515076,121.85779747047312],[-303.4146376454981,822.3610683097284,253.75730798456],[-607.8953891331032,1683.6613001610888,568.1658067711647],[-564.3895028474826,1579.6861997780782,515.2485938001907],[-239.46254698779808,639.1971034699594,189.37769092381052],[-475.8864465287234,1321.9341143999281,430.17421516795446],[-538.8209554351545,1470.4351861134767,495.91291404974464],[-118.10108492299891,310.53625378275655,106.22769936293264],[-442.8950114370534,1245.3559073761744,381.00780749616814],[-139.7302223431507,386.42260553034197,116.57486103693687],[-83.95671899141247,227.69375639756112,69.31946892249299],[-403.36713848118376,1126.8070328019924,333.2985340374743],[-281.8971274040611,748.2207948054017,225.2748639740617],[-364.4954933619292,996.3470509921416,306.7321778415346],[-230.38417619083953,583.5236213951819,188.87268634856144],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-130.4037376576603,349.128907812595,115.12260810010342],[-182.23064446253267,482.30607763722554,153.79281226995394],[-214.4937544920526,556.5150524033287,178.6973956309985],[-268.1417682187146,721.0420540076267,217.68886938720274],[-97.2042120377412,270.9515706792908,87.17663276234792],[-357.591429357409,985.2439605114565,299.24331083576703],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-664.612322711492,1902.0946050767498,638.0146012375307],[-174.81225352368588,488.7249056522492,147.23123059237363],[-67.22550079512683,159.4899185818286,49.3726789425378],[-197.46321020058113,540.3579990068649,168.76417341537652],[-552.8719537408315,1558.2016668123154,501.15671488727],[-140.17435108665504,375.1385434492845,111.76795790123921],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-100.80764996512802,265.54913371524856,95.75605562649025],[-663.1164572583966,1931.248185486505,627.2776353757827],[-85.2732922955005,236.94131897246714,68.31216761315179],[-84.97363237071758,227.50059964756176,74.93570295240058],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-634.3507627361475,1836.4272109390345,592.3074894882737]]"
1000,30,0.06031725,0.06889140333333334,0.04193933772424071,0.3447770812904034,0.3447686142741649,0.002447028932930594,0.003502622402375223,0.003577285114238671,3.0986362253386355E-4,99,"[[-354.7987066726096,973.7715051644414,286.0806153265645],[-184.135839257323,497.5643120086625,155.90504498062893],[-559.5192633297436,1562.708366089267,505.38392310691216],[-159.61239440449208,402.1804259302776,144.06634389047105],[-195.92575923393167,516.7998065061194,166.16847090500912],[-587.5567002592197,1674.3327202465664,535.6382997281643],[-230.28349851338953,581.308402086952,192.05857423764525],[-288.26461612706385,780.8437549572276,225.15264338750546],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-302.1181726112194,807.3484717719031,253.10340899378207],[-554.265272010852,1489.3901366398402,503.42919503849635],[-448.7780019525025,1214.076153046864,400.6060509699507],[-543.4952777203614,1489.9118964981694,495.174410002031],[-349.2063398040698,897.1138720645367,308.39320962295005],[-634.7518276753867,1790.1278108851575,607.1427797283377],[-336.5142055115526,954.9009077615453,267.22300766235094],[-175.80928944325254,474.985980206113,134.5251405669598],[-537.5412119198165,1517.406715302494,484.69391015884383],[-527.8209580652456,1452.4222261192174,486.15829191279465],[-430.7996814063506,1190.032876859195,372.3633257528868],[-143.4402994321336,367.1612940369529,129.45527905734937],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-599.5402738191249,1659.2296221438557,550.1400595415673],[-313.6531778555997,839.4355246273147,265.08831952927],[-462.4509837263099,1265.7841458461917,412.6412777668238],[-316.75563083371696,836.3609295799624,268.38131999179717],[-95.91517283758664,221.905078794655,78.16621749755397],[-579.0807223669265,1568.263146430169,535.82771906494],[-390.1641892992307,1110.141492147898,322.20516821161135],[-347.64953433392714,932.9996404889133,284.01400198963444],[-514.6314183116735,1377.0128668464847,457.8669706188461],[-284.50514912569747,758.8583378244207,229.35085272134154],[-232.61136718046768,639.9370902138226,175.09211317765732],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-428.73262955907313,1155.659695993647,376.88735139461124],[-444.13774789793877,1177.8985491238095,379.60173022043807],[-162.96379909429578,425.5147621908625,140.3556333321588],[-193.28848361508017,553.0282724722364,146.7656333042484],[-426.2279053152617,1136.1823352296703,359.9151502053533],[-361.2585775927428,946.8359821160994,322.563975860806],[-267.03572867180566,693.1929977751113,215.66520365515348],[-269.7671732411442,751.2672655875292,210.18468360890927],[-114.44073788245599,313.20208877302406,85.16702486764571],[-609.800406951239,1662.6724586205012,563.6459743669143],[-252.05218249147745,693.3433006284711,200.88055487027952],[-624.4320030434033,1787.3761497185817,569.5752998012139],[-507.3062168508369,1382.3345826112363,461.5570496634653],[-375.00488043272264,994.9931198064086,304.7968408808295],[-238.71054980198724,616.8195276576719,196.81223387261045],[-217.9748534681823,581.4773549461029,182.9322569883503],[-409.9633187866798,1119.0932027336146,339.3429166607889],[-462.8141300290006,1245.8451428352207,405.2083422016681],[-391.90415946783065,1048.9947115685957,339.7017571343716],[-489.5031424552636,1357.6415425914297,437.97437314660823],[-68.70158610198067,167.46173564267207,53.70984175323924],[-165.27570268228456,466.13100441515076,121.85779747047312],[-303.4146376454981,822.3610683097284,253.75730798456],[-607.8953891331032,1683.6613001610888,568.1658067711647],[-564.3895028474826,1579.6861997780782,515.2485938001907],[-239.46254698779808,639.1971034699594,189.37769092381052],[-475.8864465287234,1321.9341143999281,430.17421516795446],[-538.8209554351545,1470.4351861134767,495.91291404974464],[-118.10108492299891,310.53625378275655,106.22769936293264],[-139.7302223431507,386.42260553034197,116.57486103693687],[-83.95671899141247,227.69375639756112,69.31946892249299],[-403.36713848118376,1126.8070328019924,333.2985340374743],[-281.8971274040611,748.2207948054017,225.2748639740617],[-364.4954933619292,996.3470509921416,306.7321778415346],[-230.38417619083953,583.5236213951819,188.87268634856144],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-130.4037376576603,349.128907812595,115.12260810010342],[-182.23064446253267,482.30607763722554,153.79281226995394],[-214.4937544920526,556.5150524033287,178.6973956309985],[-268.1417682187146,721.0420540076267,217.68886938720274],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-664.612322711492,1902.0946050767498,638.0146012375307],[-67.22550079512683,159.4899185818286,49.3726789425378],[-140.17435108665504,375.1385434492845,111.76795790123921],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-663.1164572583966,1931.248185486505,627.2776353757827],[-85.2732922955005,236.94131897246714,68.31216761315179],[-84.97363237071758,227.50059964756176,74.93570295240058],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1100,30,0.0660689,0.07464064000000001,0.042840257595877076,0.3473655805345344,0.3473258630195698,0.0026571710120404106,0.003287184107268879,0.003340134888364714,2.962894109436052E-4,99,"[[-570.4444899970026,1529.5999474282244,511.5954225678178],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-217.72934794163172,583.5995469078712,170.876409149935],[-452.7724111117319,1229.3608142542812,387.98205554501175],[-271.2496238409272,685.0081822455223,227.5926803200203],[-353.17176065841863,981.7313969413633,272.4423361960089],[-602.4189799623955,1643.8214649442173,552.8489960853875],[-81.2707352717101,204.79182646827482,72.14950062493594],[-647.821504464046,1792.3190786313346,595.6968139981827],[-232.7670308301307,581.029698282146,197.11645384757475],[-139.68039793677494,379.10269916071616,114.38356998329463],[-423.68206348388145,1095.1660028199522,365.38684131241115],[-468.1848798609114,1266.5814370981063,412.1308351667902],[-527.7965997577901,1482.2127630787677,461.85332293901195],[-445.3168752125865,1180.9403885079303,396.461429326163],[-605.4171355572894,1646.2033845860199,563.8662024357353],[-199.86940317168072,515.9251224913688,171.92740726028538],[-599.7140004643434,1619.0834213664493,554.5871670088337],[-324.27437370961235,874.4951900524485,272.44287583797956],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-413.5613185183175,1088.692959136373,357.98322295378523],[-354.7987066726096,973.7715051644414,286.0806153265645],[-559.5192633297436,1562.708366089267,505.38392310691216],[-159.61239440449208,402.1804259302776,144.06634389047105],[-195.92575923393167,516.7998065061194,166.16847090500912],[-230.28349851338953,581.308402086952,192.05857423764525],[-288.26461612706385,780.8437549572276,225.15264338750546],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-302.1181726112194,807.3484717719031,253.10340899378207],[-554.265272010852,1489.3901366398402,503.42919503849635],[-543.4952777203614,1489.9118964981694,495.174410002031],[-349.2063398040698,897.1138720645367,308.39320962295005],[-175.80928944325254,474.985980206113,134.5251405669598],[-527.8209580652456,1452.4222261192174,486.15829191279465],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-313.6531778555997,839.4355246273147,265.08831952927],[-316.75563083371696,836.3609295799624,268.38131999179717],[-95.91517283758664,221.905078794655,78.16621749755397],[-579.0807223669265,1568.263146430169,535.82771906494],[-347.64953433392714,932.9996404889133,284.01400198963444],[-514.6314183116735,1377.0128668464847,457.8669706188461],[-284.50514912569747,758.8583378244207,229.35085272134154],[-232.61136718046768,639.9370902138226,175.09211317765732],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-444.13774789793877,1177.8985491238095,379.60173022043807],[-162.96379909429578,425.5147621908625,140.3556333321588],[-193.28848361508017,553.0282724722364,146.7656333042484],[-426.2279053152617,1136.1823352296703,359.9151502053533],[-361.2585775927428,946.8359821160994,322.563975860806],[-267.03572867180566,693.1929977751113,215.66520365515348],[-269.7671732411442,751.2672655875292,210.18468360890927],[-114.44073788245599,313.20208877302406,85.16702486764571],[-609.800406951239,1662.6724586205012,563.6459743669143],[-624.4320030434033,1787.3761497185817,569.5752998012139],[-507.3062168508369,1382.3345826112363,461.5570496634653],[-375.00488043272264,994.9931198064086,304.7968408808295],[-238.71054980198724,616.8195276576719,196.81223387261045],[-409.9633187866798,1119.0932027336146,339.3429166607889],[-462.8141300290006,1245.8451428352207,405.2083422016681],[-391.90415946783065,1048.9947115685957,339.7017571343716],[-489.5031424552636,1357.6415425914297,437.97437314660823],[-68.70158610198067,167.46173564267207,53.70984175323924],[-165.27570268228456,466.13100441515076,121.85779747047312],[-239.46254698779808,639.1971034699594,189.37769092381052],[-538.8209554351545,1470.4351861134767,495.91291404974464],[-118.10108492299891,310.53625378275655,106.22769936293264],[-83.95671899141247,227.69375639756112,69.31946892249299],[-403.36713848118376,1126.8070328019924,333.2985340374743],[-281.8971274040611,748.2207948054017,225.2748639740617],[-230.38417619083953,583.5236213951819,188.87268634856144],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-130.4037376576603,349.128907812595,115.12260810010342],[-182.23064446253267,482.30607763722554,153.79281226995394],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-664.612322711492,1902.0946050767498,638.0146012375307],[-67.22550079512683,159.4899185818286,49.3726789425378],[-140.17435108665504,375.1385434492845,111.76795790123921],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-85.2732922955005,236.94131897246714,68.31216761315179],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1200,30,0.07165905,0.08039639333333334,0.043667918699784494,0.35015103991285523,0.3498503907226066,0.0024185234386552104,0.0030792936040376865,0.003126115797364458,2.768667198243852E-4,99,"[[-302.1151740152015,810.4135212527598,249.81828210962652],[-130.8023353914139,363.98369571837026,95.28317395620863],[-484.3991352322131,1314.0504102319499,410.99967633136947],[-215.304351384334,568.6084461690652,163.81393356363165],[-177.15239994121336,474.6954558181657,144.04099094153975],[-125.5770675709306,351.282133037651,90.2354632204806],[-366.59257951832814,964.8710517202336,297.24724506245013],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-479.7936774292534,1300.344611962874,417.482457595268],[-351.74128783385265,957.9058487636116,274.419762761395],[-500.0275665182046,1340.1475231265251,447.504392747651],[-224.01549278098355,545.6767252487873,188.66543306707626],[-174.60779402833856,446.80234681184646,131.8682680461945],[-549.0427197958286,1470.509981135961,498.89527606489406],[-430.4334333455279,1203.7437861880817,354.40309502909224],[-401.73176353225506,1055.4969237410373,347.09373634513565],[-240.433236730315,657.1877594840894,187.3517167261636],[-207.26201241242418,517.8812041916362,170.44127454321307],[-526.8466579604938,1403.5795738884797,480.98061981103933],[-541.1544994132444,1528.6229779094767,477.21626308262455],[-443.3701005418285,1159.0893537189922,374.8182832262731],[-344.65761658355024,916.5873749200742,273.227407462892],[-353.7340201402648,962.1518056610031,273.5791743561196],[-570.4444899970026,1529.5999474282244,511.5954225678178],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-452.7724111117319,1229.3608142542812,387.98205554501175],[-271.2496238409272,685.0081822455223,227.5926803200203],[-353.17176065841863,981.7313969413633,272.4423361960089],[-602.4189799623955,1643.8214649442173,552.8489960853875],[-81.2707352717101,204.79182646827482,72.14950062493594],[-647.821504464046,1792.3190786313346,595.6968139981827],[-232.7670308301307,581.029698282146,197.11645384757475],[-139.68039793677494,379.10269916071616,114.38356998329463],[-423.68206348388145,1095.1660028199522,365.38684131241115],[-527.7965997577901,1482.2127630787677,461.85332293901195],[-605.4171355572894,1646.2033845860199,563.8662024357353],[-599.7140004643434,1619.0834213664493,554.5871670088337],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-413.5613185183175,1088.692959136373,357.98322295378523],[-159.61239440449208,402.1804259302776,144.06634389047105],[-288.26461612706385,780.8437549572276,225.15264338750546],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-302.1181726112194,807.3484717719031,253.10340899378207],[-554.265272010852,1489.3901366398402,503.42919503849635],[-349.2063398040698,897.1138720645367,308.39320962295005],[-175.80928944325254,474.985980206113,134.5251405669598],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-316.75563083371696,836.3609295799624,268.38131999179717],[-95.91517283758664,221.905078794655,78.16621749755397],[-579.0807223669265,1568.263146430169,535.82771906494],[-347.64953433392714,932.9996404889133,284.01400198963444],[-514.6314183116735,1377.0128668464847,457.8669706188461],[-284.50514912569747,758.8583378244207,229.35085272134154],[-232.61136718046768,639.9370902138226,175.09211317765732],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-444.13774789793877,1177.8985491238095,379.60173022043807],[-193.28848361508017,553.0282724722364,146.7656333042484],[-426.2279053152617,1136.1823352296703,359.9151502053533],[-267.03572867180566,693.1929977751113,215.66520365515348],[-269.7671732411442,751.2672655875292,210.18468360890927],[-114.44073788245599,313.20208877302406,85.16702486764571],[-609.800406951239,1662.6724586205012,563.6459743669143],[-624.4320030434033,1787.3761497185817,569.5752998012139],[-375.00488043272264,994.9931198064086,304.7968408808295],[-409.9633187866798,1119.0932027336146,339.3429166607889],[-391.90415946783065,1048.9947115685957,339.7017571343716],[-68.70158610198067,167.46173564267207,53.70984175323924],[-165.27570268228456,466.13100441515076,121.85779747047312],[-239.46254698779808,639.1971034699594,189.37769092381052],[-83.95671899141247,227.69375639756112,69.31946892249299],[-281.8971274040611,748.2207948054017,225.2748639740617],[-230.38417619083953,583.5236213951819,188.87268634856144],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-664.612322711492,1902.0946050767498,638.0146012375307],[-67.22550079512683,159.4899185818286,49.3726789425378],[-140.17435108665504,375.1385434492845,111.76795790123921],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-85.2732922955005,236.94131897246714,68.31216761315179],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-658.392514792982,1896.7815392757325,624.7898484313449],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1300,30,0.07718735,0.08602223333333334,0.04395732588673524,0.3524062957714685,0.35195031629691936,0.002608509384810615,0.0028636505809282995,0.0029352993620890594,2.9751850474533394E-4,99,"[[-671.1502418447769,1919.983381608165,625.0199325510542],[-239.0300803767928,606.7414519067797,192.12601751514057],[-583.1151185339656,1589.9275167756555,527.6371807534092],[-314.3702065744365,822.3444058979641,257.3181066564009],[-620.4483280554978,1704.1415585428408,574.2515608811216],[-592.8648192317573,1607.2069547192896,533.3263709383565],[-532.2398902392201,1417.284934835447,475.02203700577985],[-459.18193035166354,1219.4389857568988,385.92829266874634],[-266.8441477928798,740.3962057930635,204.48417951520793],[-130.50081165818636,328.3095661988353,109.021125570431],[-196.76175868675082,553.8419211637918,150.1209690974124],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-430.8942055501442,1133.3173369023739,362.00445040546737],[-544.16120323175,1433.6901267220485,481.8816359440838],[-154.92745056896996,404.8900870008178,127.26126375122105],[-302.1151740152015,810.4135212527598,249.81828210962652],[-130.8023353914139,363.98369571837026,95.28317395620863],[-484.3991352322131,1314.0504102319499,410.99967633136947],[-215.304351384334,568.6084461690652,163.81393356363165],[-177.15239994121336,474.6954558181657,144.04099094153975],[-125.5770675709306,351.282133037651,90.2354632204806],[-366.59257951832814,964.8710517202336,297.24724506245013],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-479.7936774292534,1300.344611962874,417.482457595268],[-351.74128783385265,957.9058487636116,274.419762761395],[-500.0275665182046,1340.1475231265251,447.504392747651],[-224.01549278098355,545.6767252487873,188.66543306707626],[-174.60779402833856,446.80234681184646,131.8682680461945],[-549.0427197958286,1470.509981135961,498.89527606489406],[-401.73176353225506,1055.4969237410373,347.09373634513565],[-207.26201241242418,517.8812041916362,170.44127454321307],[-526.8466579604938,1403.5795738884797,480.98061981103933],[-443.3701005418285,1159.0893537189922,374.8182832262731],[-344.65761658355024,916.5873749200742,273.227407462892],[-353.7340201402648,962.1518056610031,273.5791743561196],[-570.4444899970026,1529.5999474282244,511.5954225678178],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-271.2496238409272,685.0081822455223,227.5926803200203],[-353.17176065841863,981.7313969413633,272.4423361960089],[-602.4189799623955,1643.8214649442173,552.8489960853875],[-81.2707352717101,204.79182646827482,72.14950062493594],[-647.821504464046,1792.3190786313346,595.6968139981827],[-423.68206348388145,1095.1660028199522,365.38684131241115],[-527.7965997577901,1482.2127630787677,461.85332293901195],[-599.7140004643434,1619.0834213664493,554.5871670088337],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-413.5613185183175,1088.692959136373,357.98322295378523],[-288.26461612706385,780.8437549572276,225.15264338750546],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-554.265272010852,1489.3901366398402,503.42919503849635],[-349.2063398040698,897.1138720645367,308.39320962295005],[-175.80928944325254,474.985980206113,134.5251405669598],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-316.75563083371696,836.3609295799624,268.38131999179717],[-95.91517283758664,221.905078794655,78.16621749755397],[-514.6314183116735,1377.0128668464847,457.8669706188461],[-284.50514912569747,758.8583378244207,229.35085272134154],[-232.61136718046768,639.9370902138226,175.09211317765732],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-444.13774789793877,1177.8985491238095,379.60173022043807],[-193.28848361508017,553.0282724722364,146.7656333042484],[-426.2279053152617,1136.1823352296703,359.9151502053533],[-267.03572867180566,693.1929977751113,215.66520365515348],[-114.44073788245599,313.20208877302406,85.16702486764571],[-609.800406951239,1662.6724586205012,563.6459743669143],[-375.00488043272264,994.9931198064086,304.7968408808295],[-409.9633187866798,1119.0932027336146,339.3429166607889],[-68.70158610198067,167.46173564267207,53.70984175323924],[-165.27570268228456,466.13100441515076,121.85779747047312],[-239.46254698779808,639.1971034699594,189.37769092381052],[-83.95671899141247,227.69375639756112,69.31946892249299],[-281.8971274040611,748.2207948054017,225.2748639740617],[-230.38417619083953,583.5236213951819,188.87268634856144],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-664.612322711492,1902.0946050767498,638.0146012375307],[-67.22550079512683,159.4899185818286,49.3726789425378],[-140.17435108665504,375.1385434492845,111.76795790123921],[-646.9523665369686,1842.9715327048336,609.2864387569035],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-85.2732922955005,236.94131897246714,68.31216761315179],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1400,30,0.08277545,0.09162055000000001,0.04420217753729389,0.35447701362060163,0.3540079861565477,0.002680402587087906,0.0026886001407860913,0.002747169863208084,2.668064915120112E-4,99,"[[-120.35451535590721,332.4019775337717,85.70154424687833],[-236.98377828771672,597.7091468455462,191.87581444057201],[-244.65004305312112,694.6357411716638,184.42037571164798],[-377.77592574008554,989.3289576499045,319.6055557627182],[-501.72485918035034,1414.6256040191302,430.008398894067],[-355.19022954522796,974.8776908578091,276.01007962250486],[-447.4458055276384,1198.4560285748596,377.6839439732685],[-533.346565959459,1440.0975212587707,444.16376564428765],[-90.92883605091413,227.49699407167998,77.10336895024763],[-186.6549840908297,487.67866124328935,152.9853647819918],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-563.6693404375167,1528.8719926770252,490.97437650474274],[-641.1571121473833,1776.939637443763,599.4079289999843],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-349.3467050993129,917.9116661676275,287.7486905258723],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-239.0300803767928,606.7414519067797,192.12601751514057],[-314.3702065744365,822.3444058979641,257.3181066564009],[-620.4483280554978,1704.1415585428408,574.2515608811216],[-592.8648192317573,1607.2069547192896,533.3263709383565],[-532.2398902392201,1417.284934835447,475.02203700577985],[-459.18193035166354,1219.4389857568988,385.92829266874634],[-266.8441477928798,740.3962057930635,204.48417951520793],[-130.50081165818636,328.3095661988353,109.021125570431],[-196.76175868675082,553.8419211637918,150.1209690974124],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-430.8942055501442,1133.3173369023739,362.00445040546737],[-544.16120323175,1433.6901267220485,481.8816359440838],[-154.92745056896996,404.8900870008178,127.26126375122105],[-130.8023353914139,363.98369571837026,95.28317395620863],[-484.3991352322131,1314.0504102319499,410.99967633136947],[-215.304351384334,568.6084461690652,163.81393356363165],[-125.5770675709306,351.282133037651,90.2354632204806],[-366.59257951832814,964.8710517202336,297.24724506245013],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-351.74128783385265,957.9058487636116,274.419762761395],[-500.0275665182046,1340.1475231265251,447.504392747651],[-224.01549278098355,545.6767252487873,188.66543306707626],[-174.60779402833856,446.80234681184646,131.8682680461945],[-401.73176353225506,1055.4969237410373,347.09373634513565],[-207.26201241242418,517.8812041916362,170.44127454321307],[-443.3701005418285,1159.0893537189922,374.8182832262731],[-344.65761658355024,916.5873749200742,273.227407462892],[-353.7340201402648,962.1518056610031,273.5791743561196],[-570.4444899970026,1529.5999474282244,511.5954225678178],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-271.2496238409272,685.0081822455223,227.5926803200203],[-602.4189799623955,1643.8214649442173,552.8489960853875],[-647.821504464046,1792.3190786313346,595.6968139981827],[-423.68206348388145,1095.1660028199522,365.38684131241115],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-413.5613185183175,1088.692959136373,357.98322295378523],[-288.26461612706385,780.8437549572276,225.15264338750546],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-175.80928944325254,474.985980206113,134.5251405669598],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-316.75563083371696,836.3609295799624,268.38131999179717],[-95.91517283758664,221.905078794655,78.16621749755397],[-514.6314183116735,1377.0128668464847,457.8669706188461],[-232.61136718046768,639.9370902138226,175.09211317765732],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-444.13774789793877,1177.8985491238095,379.60173022043807],[-267.03572867180566,693.1929977751113,215.66520365515348],[-114.44073788245599,313.20208877302406,85.16702486764571],[-609.800406951239,1662.6724586205012,563.6459743669143],[-375.00488043272264,994.9931198064086,304.7968408808295],[-409.9633187866798,1119.0932027336146,339.3429166607889],[-68.70158610198067,167.46173564267207,53.70984175323924],[-165.27570268228456,466.13100441515076,121.85779747047312],[-281.8971274040611,748.2207948054017,225.2748639740617],[-230.38417619083953,583.5236213951819,188.87268634856144],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-664.612322711492,1902.0946050767498,638.0146012375307],[-67.22550079512683,159.4899185818286,49.3726789425378],[-140.17435108665504,375.1385434492845,111.76795790123921],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-85.2732922955005,236.94131897246714,68.31216761315179],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-22.54891404873097,69.90360617929669,18.26016554910581],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1500,30,0.0882724,0.09725428666666668,0.04446888884290426,0.35627910299659243,0.3557005407553484,0.0025883426895514125,0.0025699653927488937,0.0025982698575592145,2.6878474719412596E-4,99,"[[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-513.365664448275,1383.981774127929,443.11760578814284],[-658.5747337669447,1886.135282574582,610.5635291922621],[-36.376853564264735,79.00120556574821,32.94781958945107],[-489.753351850887,1301.7174199800686,421.7784531620958],[-374.9367499024827,974.5395520550529,300.8882348348104],[-215.3825857956754,603.6563861698961,154.36389480820924],[-511.56506042927117,1369.5742665115558,441.6267966694437],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-325.6686402908742,851.828592960782,269.7652811103756],[-246.89920633286448,637.2933668278808,197.72370858950677],[-223.52796270551335,635.3433654143394,161.40157396219695],[-561.8873684011758,1496.6647753969173,498.7894069053735],[-414.88439441608267,1099.1503386587463,341.60825983790016],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-236.98377828771672,597.7091468455462,191.87581444057201],[-377.77592574008554,989.3289576499045,319.6055557627182],[-447.4458055276384,1198.4560285748596,377.6839439732685],[-533.346565959459,1440.0975212587707,444.16376564428765],[-90.92883605091413,227.49699407167998,77.10336895024763],[-186.6549840908297,487.67866124328935,152.9853647819918],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-563.6693404375167,1528.8719926770252,490.97437650474274],[-641.1571121473833,1776.939637443763,599.4079289999843],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-349.3467050993129,917.9116661676275,287.7486905258723],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-239.0300803767928,606.7414519067797,192.12601751514057],[-314.3702065744365,822.3444058979641,257.3181066564009],[-620.4483280554978,1704.1415585428408,574.2515608811216],[-592.8648192317573,1607.2069547192896,533.3263709383565],[-532.2398902392201,1417.284934835447,475.02203700577985],[-459.18193035166354,1219.4389857568988,385.92829266874634],[-266.8441477928798,740.3962057930635,204.48417951520793],[-130.50081165818636,328.3095661988353,109.021125570431],[-196.76175868675082,553.8419211637918,150.1209690974124],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-430.8942055501442,1133.3173369023739,362.00445040546737],[-544.16120323175,1433.6901267220485,481.8816359440838],[-130.8023353914139,363.98369571837026,95.28317395620863],[-484.3991352322131,1314.0504102319499,410.99967633136947],[-215.304351384334,568.6084461690652,163.81393356363165],[-125.5770675709306,351.282133037651,90.2354632204806],[-366.59257951832814,964.8710517202336,297.24724506245013],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-351.74128783385265,957.9058487636116,274.419762761395],[-224.01549278098355,545.6767252487873,188.66543306707626],[-174.60779402833856,446.80234681184646,131.8682680461945],[-401.73176353225506,1055.4969237410373,347.09373634513565],[-207.26201241242418,517.8812041916362,170.44127454321307],[-443.3701005418285,1159.0893537189922,374.8182832262731],[-344.65761658355024,916.5873749200742,273.227407462892],[-353.7340201402648,962.1518056610031,273.5791743561196],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-271.2496238409272,685.0081822455223,227.5926803200203],[-647.821504464046,1792.3190786313346,595.6968139981827],[-423.68206348388145,1095.1660028199522,365.38684131241115],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-288.26461612706385,780.8437549572276,225.15264338750546],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-175.80928944325254,474.985980206113,134.5251405669598],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-232.61136718046768,639.9370902138226,175.09211317765732],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-267.03572867180566,693.1929977751113,215.66520365515348],[-114.44073788245599,313.20208877302406,85.16702486764571],[-609.800406951239,1662.6724586205012,563.6459743669143],[-375.00488043272264,994.9931198064086,304.7968408808295],[-68.70158610198067,167.46173564267207,53.70984175323924],[-165.27570268228456,466.13100441515076,121.85779747047312],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-85.2732922955005,236.94131897246714,68.31216761315179],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1600,30,0.09378635,0.10289024000000001,0.044731347887426,0.35774546279764474,0.35719127750942226,0.0025226138120649326,0.0024277226714152075,0.002457469680412475,2.523293141547101E-4,99,"[[-365.1136790725835,947.4374010827689,288.6822041205909],[-535.4641530673728,1423.4561995641386,474.30498065962166],[-204.44444155619308,500.3369645025992,161.27110944226357],[-182.07009834759242,493.4275342641593,127.53457954799808],[-306.08565766960265,787.7840106822238,250.32309263135767],[-196.94499222684937,487.50158274609237,162.55327401424134],[-416.15210735327673,1120.6469592392843,333.070747740413],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-313.9980559455417,808.993610220702,259.96758211255815],[-434.3285478018287,1134.3907013512205,357.99951785472695],[-409.651878699366,1104.0543176263686,329.61718425377654],[-187.4308140340136,516.3900306254513,134.92102515706935],[-442.63669614511946,1192.2204795398115,369.170712381058],[-289.1214055679833,768.8809355008643,225.42704767474402],[-498.5081083968982,1363.4031381213636,423.8329808415516],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-513.365664448275,1383.981774127929,443.11760578814284],[-658.5747337669447,1886.135282574582,610.5635291922621],[-36.376853564264735,79.00120556574821,32.94781958945107],[-489.753351850887,1301.7174199800686,421.7784531620958],[-374.9367499024827,974.5395520550529,300.8882348348104],[-215.3825857956754,603.6563861698961,154.36389480820924],[-511.56506042927117,1369.5742665115558,441.6267966694437],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-325.6686402908742,851.828592960782,269.7652811103756],[-246.89920633286448,637.2933668278808,197.72370858950677],[-223.52796270551335,635.3433654143394,161.40157396219695],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-236.98377828771672,597.7091468455462,191.87581444057201],[-533.346565959459,1440.0975212587707,444.16376564428765],[-90.92883605091413,227.49699407167998,77.10336895024763],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-563.6693404375167,1528.8719926770252,490.97437650474274],[-641.1571121473833,1776.939637443763,599.4079289999843],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-239.0300803767928,606.7414519067797,192.12601751514057],[-314.3702065744365,822.3444058979641,257.3181066564009],[-620.4483280554978,1704.1415585428408,574.2515608811216],[-592.8648192317573,1607.2069547192896,533.3263709383565],[-459.18193035166354,1219.4389857568988,385.92829266874634],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-544.16120323175,1433.6901267220485,481.8816359440838],[-130.8023353914139,363.98369571837026,95.28317395620863],[-484.3991352322131,1314.0504102319499,410.99967633136947],[-215.304351384334,568.6084461690652,163.81393356363165],[-125.5770675709306,351.282133037651,90.2354632204806],[-366.59257951832814,964.8710517202336,297.24724506245013],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-224.01549278098355,545.6767252487873,188.66543306707626],[-174.60779402833856,446.80234681184646,131.8682680461945],[-207.26201241242418,517.8812041916362,170.44127454321307],[-443.3701005418285,1159.0893537189922,374.8182832262731],[-344.65761658355024,916.5873749200742,273.227407462892],[-353.7340201402648,962.1518056610031,273.5791743561196],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-271.2496238409272,685.0081822455223,227.5926803200203],[-647.821504464046,1792.3190786313346,595.6968139981827],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-267.03572867180566,693.1929977751113,215.66520365515348],[-609.800406951239,1662.6724586205012,563.6459743669143],[-375.00488043272264,994.9931198064086,304.7968408808295],[-68.70158610198067,167.46173564267207,53.70984175323924],[-165.27570268228456,466.13100441515076,121.85779747047312],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-85.2732922955005,236.94131897246714,68.31216761315179],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1700,30,0.09947510000000001,0.10851727000000001,0.04498649771931306,0.3591625036225755,0.35852597010746773,0.0026551600414028097,0.0023083300720374168,0.0023405333114874475,2.3668154477039585E-4,99,"[[-294.09960184835467,758.6591007766361,231.69322336674384],[-322.427210689272,860.51718136771,259.49833028147003],[-320.33274532115286,833.1394382074958,258.2612578701401],[-254.69872762005036,631.2929773235894,206.22068786262463],[-416.6890472857352,1074.2239266845595,344.46172273688074],[-162.4712937090352,397.0615041093424,119.56103588235325],[-357.7307836521662,979.2493093816223,277.75914373020765],[-365.1136790725835,947.4374010827689,288.6822041205909],[-535.4641530673728,1423.4561995641386,474.30498065962166],[-204.44444155619308,500.3369645025992,161.27110944226357],[-182.07009834759242,493.4275342641593,127.53457954799808],[-306.08565766960265,787.7840106822238,250.32309263135767],[-196.94499222684937,487.50158274609237,162.55327401424134],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-434.3285478018287,1134.3907013512205,357.99951785472695],[-409.651878699366,1104.0543176263686,329.61718425377654],[-187.4308140340136,516.3900306254513,134.92102515706935],[-289.1214055679833,768.8809355008643,225.42704767474402],[-498.5081083968982,1363.4031381213636,423.8329808415516],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-513.365664448275,1383.981774127929,443.11760578814284],[-658.5747337669447,1886.135282574582,610.5635291922621],[-36.376853564264735,79.00120556574821,32.94781958945107],[-489.753351850887,1301.7174199800686,421.7784531620958],[-374.9367499024827,974.5395520550529,300.8882348348104],[-215.3825857956754,603.6563861698961,154.36389480820924],[-511.56506042927117,1369.5742665115558,441.6267966694437],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-246.89920633286448,637.2933668278808,197.72370858950677],[-223.52796270551335,635.3433654143394,161.40157396219695],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-236.98377828771672,597.7091468455462,191.87581444057201],[-533.346565959459,1440.0975212587707,444.16376564428765],[-90.92883605091413,227.49699407167998,77.10336895024763],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-563.6693404375167,1528.8719926770252,490.97437650474274],[-641.1571121473833,1776.939637443763,599.4079289999843],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-239.0300803767928,606.7414519067797,192.12601751514057],[-620.4483280554978,1704.1415585428408,574.2515608811216],[-592.8648192317573,1607.2069547192896,533.3263709383565],[-459.18193035166354,1219.4389857568988,385.92829266874634],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-544.16120323175,1433.6901267220485,481.8816359440838],[-130.8023353914139,363.98369571837026,95.28317395620863],[-484.3991352322131,1314.0504102319499,410.99967633136947],[-215.304351384334,568.6084461690652,163.81393356363165],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-224.01549278098355,545.6767252487873,188.66543306707626],[-174.60779402833856,446.80234681184646,131.8682680461945],[-207.26201241242418,517.8812041916362,170.44127454321307],[-443.3701005418285,1159.0893537189922,374.8182832262731],[-344.65761658355024,916.5873749200742,273.227407462892],[-353.7340201402648,962.1518056610031,273.5791743561196],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-271.2496238409272,685.0081822455223,227.5926803200203],[-647.821504464046,1792.3190786313346,595.6968139981827],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-267.03572867180566,693.1929977751113,215.66520365515348],[-609.800406951239,1662.6724586205012,563.6459743669143],[-375.00488043272264,994.9931198064086,304.7968408808295],[-68.70158610198067,167.46173564267207,53.70984175323924],[-152.29019652165482,371.60951594495174,137.14279486946074],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-85.2732922955005,236.94131897246714,68.31216761315179],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1800,30,0.10490095,0.11416020666666668,0.045292356504167935,0.3603890699299166,0.35972215955821313,0.002581772780913113,0.002218963574601203,0.00223990712946472,2.316581754065196E-4,99,"[[-338.9415972240311,898.4616528558133,268.08709445123475],[-428.853695898225,1117.4820878042142,343.9244093921043],[-448.77277793719645,1203.564040884589,369.11814801319485],[-98.21141183775876,246.6561149489672,82.79601176070891],[-448.0497348987474,1173.741983173525,372.17939263463353],[-234.4789531359267,609.8876300429301,179.97456023815505],[-426.33670632485143,1116.7331180336816,341.62089204642587],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-568.9247799077386,1493.11749056338,493.0009468512561],[-433.03546055329815,1131.9449638035128,349.0015776372069],[-294.09960184835467,758.6591007766361,231.69322336674384],[-322.427210689272,860.51718136771,259.49833028147003],[-320.33274532115286,833.1394382074958,258.2612578701401],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-357.7307836521662,979.2493093816223,277.75914373020765],[-365.1136790725835,947.4374010827689,288.6822041205909],[-535.4641530673728,1423.4561995641386,474.30498065962166],[-204.44444155619308,500.3369645025992,161.27110944226357],[-182.07009834759242,493.4275342641593,127.53457954799808],[-306.08565766960265,787.7840106822238,250.32309263135767],[-196.94499222684937,487.50158274609237,162.55327401424134],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-187.4308140340136,516.3900306254513,134.92102515706935],[-289.1214055679833,768.8809355008643,225.42704767474402],[-498.5081083968982,1363.4031381213636,423.8329808415516],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-513.365664448275,1383.981774127929,443.11760578814284],[-658.5747337669447,1886.135282574582,610.5635291922621],[-36.376853564264735,79.00120556574821,32.94781958945107],[-489.753351850887,1301.7174199800686,421.7784531620958],[-374.9367499024827,974.5395520550529,300.8882348348104],[-215.3825857956754,603.6563861698961,154.36389480820924],[-511.56506042927117,1369.5742665115558,441.6267966694437],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-246.89920633286448,637.2933668278808,197.72370858950677],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-533.346565959459,1440.0975212587707,444.16376564428765],[-90.92883605091413,227.49699407167998,77.10336895024763],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-641.1571121473833,1776.939637443763,599.4079289999843],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-239.0300803767928,606.7414519067797,192.12601751514057],[-620.4483280554978,1704.1415585428408,574.2515608811216],[-592.8648192317573,1607.2069547192896,533.3263709383565],[-459.18193035166354,1219.4389857568988,385.92829266874634],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-544.16120323175,1433.6901267220485,481.8816359440838],[-130.8023353914139,363.98369571837026,95.28317395620863],[-215.304351384334,568.6084461690652,163.81393356363165],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-224.01549278098355,545.6767252487873,188.66543306707626],[-174.60779402833856,446.80234681184646,131.8682680461945],[-207.26201241242418,517.8812041916362,170.44127454321307],[-344.65761658355024,916.5873749200742,273.227407462892],[-353.7340201402648,962.1518056610031,273.5791743561196],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-271.2496238409272,685.0081822455223,227.5926803200203],[-647.821504464046,1792.3190786313346,595.6968139981827],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-267.03572867180566,693.1929977751113,215.66520365515348],[-609.800406951239,1662.6724586205012,563.6459743669143],[-375.00488043272264,994.9931198064086,304.7968408808295],[-68.70158610198067,167.46173564267207,53.70984175323924],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-675.0917862493382,1959.786480240826,649.6616367157593],[-62.8551726760023,156.71825023574053,56.407714176119875],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
1900,30,0.1105426,0.11978346666666667,0.045598479408436525,0.3609712671928086,0.36074906847677995,0.0025726628952891547,0.00213004623238759,0.0021444081648272187,2.3411486293407527E-4,99,"[[-191.96876802658193,505.05457762123547,141.87955066790965],[-364.4487479885068,941.6625872026101,293.01447163250606],[-247.64019509268036,671.2109520110146,178.94733959400804],[-666.9606126398758,1907.9073561743517,626.6613691077872],[-205.1292259155118,507.4891951292386,161.92702415643186],[-473.14028137926675,1267.2470464144303,398.02462300851437],[-397.2696620752964,1058.7028734299686,325.3891696801739],[-608.6140562048611,1618.4169905068243,555.545351251124],[-608.1325540879257,1653.4680438607752,560.6660908961078],[-532.9928787904007,1397.6661655158691,461.14573178308007],[-293.49387730329767,762.6751758816331,233.77920844694052],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-338.9415972240311,898.4616528558133,268.08709445123475],[-428.853695898225,1117.4820878042142,343.9244093921043],[-448.77277793719645,1203.564040884589,369.11814801319485],[-98.21141183775876,246.6561149489672,82.79601176070891],[-448.0497348987474,1173.741983173525,372.17939263463353],[-234.4789531359267,609.8876300429301,179.97456023815505],[-426.33670632485143,1116.7331180336816,341.62089204642587],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-568.9247799077386,1493.11749056338,493.0009468512561],[-433.03546055329815,1131.9449638035128,349.0015776372069],[-294.09960184835467,758.6591007766361,231.69322336674384],[-320.33274532115286,833.1394382074958,258.2612578701401],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-365.1136790725835,947.4374010827689,288.6822041205909],[-204.44444155619308,500.3369645025992,161.27110944226357],[-182.07009834759242,493.4275342641593,127.53457954799808],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-498.5081083968982,1363.4031381213636,423.8329808415516],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-513.365664448275,1383.981774127929,443.11760578814284],[-658.5747337669447,1886.135282574582,610.5635291922621],[-36.376853564264735,79.00120556574821,32.94781958945107],[-489.753351850887,1301.7174199800686,421.7784531620958],[-374.9367499024827,974.5395520550529,300.8882348348104],[-215.3825857956754,603.6563861698961,154.36389480820924],[-511.56506042927117,1369.5742665115558,441.6267966694437],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-533.346565959459,1440.0975212587707,444.16376564428765],[-90.92883605091413,227.49699407167998,77.10336895024763],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-641.1571121473833,1776.939637443763,599.4079289999843],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-239.0300803767928,606.7414519067797,192.12601751514057],[-592.8648192317573,1607.2069547192896,533.3263709383565],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-544.16120323175,1433.6901267220485,481.8816359440838],[-130.8023353914139,363.98369571837026,95.28317395620863],[-215.304351384334,568.6084461690652,163.81393356363165],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-224.01549278098355,545.6767252487873,188.66543306707626],[-174.60779402833856,446.80234681184646,131.8682680461945],[-344.65761658355024,916.5873749200742,273.227407462892],[-353.7340201402648,962.1518056610031,273.5791743561196],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-271.2496238409272,685.0081822455223,227.5926803200203],[-647.821504464046,1792.3190786313346,595.6968139981827],[-155.55250982871578,409.25018000316805,116.90307287867272],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-267.03572867180566,693.1929977751113,215.66520365515348],[-68.70158610198067,167.46173564267207,53.70984175323924],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-62.8551726760023,156.71825023574053,56.407714176119875],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2000,30,0.11618925,0.12538854000000002,0.045940834236571484,0.3619382161606286,0.3617775672751529,0.002392774473241661,0.0020205148984275374,0.0020513732465637256,2.3070207942297072E-4,99,"[[-413.23124369087725,1048.5188825086184,340.83566625934697],[-175.24211107280334,434.5447285964069,134.83607142669035],[-634.1664950481747,1737.3852596230272,582.6755809842182],[-315.0648272298054,818.2742497238288,255.15854959479427],[-292.5163982554511,731.6490717516584,239.75454482685774],[-175.80399137361962,440.08866997335224,132.22954436650213],[-470.34104982236425,1275.9964272240968,384.4752960970643],[-505.1815518874561,1350.8759800778228,423.33263132372434],[-83.54966460854753,225.2809351685606,62.9999990174873],[-162.61872063827124,398.6198325785507,126.4704404725495],[-471.02844788131927,1255.3622639918112,391.2587105769361],[-101.42333910715153,260.89317864242184,70.5679937339645],[-659.5680169364869,1885.6654075850097,605.7985987735631],[-331.1751884250806,911.2379499943444,254.16666294904823],[-326.9914208840209,829.8518683482222,270.9776041521666],[-191.96876802658193,505.05457762123547,141.87955066790965],[-364.4487479885068,941.6625872026101,293.01447163250606],[-247.64019509268036,671.2109520110146,178.94733959400804],[-666.9606126398758,1907.9073561743517,626.6613691077872],[-205.1292259155118,507.4891951292386,161.92702415643186],[-608.6140562048611,1618.4169905068243,555.545351251124],[-532.9928787904007,1397.6661655158691,461.14573178308007],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-338.9415972240311,898.4616528558133,268.08709445123475],[-428.853695898225,1117.4820878042142,343.9244093921043],[-448.0497348987474,1173.741983173525,372.17939263463353],[-234.4789531359267,609.8876300429301,179.97456023815505],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-568.9247799077386,1493.11749056338,493.0009468512561],[-433.03546055329815,1131.9449638035128,349.0015776372069],[-294.09960184835467,758.6591007766361,231.69322336674384],[-320.33274532115286,833.1394382074958,258.2612578701401],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-365.1136790725835,947.4374010827689,288.6822041205909],[-204.44444155619308,500.3369645025992,161.27110944226357],[-182.07009834759242,493.4275342641593,127.53457954799808],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-489.753351850887,1301.7174199800686,421.7784531620958],[-374.9367499024827,974.5395520550529,300.8882348348104],[-215.3825857956754,603.6563861698961,154.36389480820924],[-511.56506042927117,1369.5742665115558,441.6267966694437],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-533.346565959459,1440.0975212587707,444.16376564428765],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-641.1571121473833,1776.939637443763,599.4079289999843],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-239.0300803767928,606.7414519067797,192.12601751514057],[-592.8648192317573,1607.2069547192896,533.3263709383565],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-544.16120323175,1433.6901267220485,481.8816359440838],[-130.8023353914139,363.98369571837026,95.28317395620863],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-224.01549278098355,545.6767252487873,188.66543306707626],[-353.7340201402648,962.1518056610031,273.5791743561196],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-271.2496238409272,685.0081822455223,227.5926803200203],[-647.821504464046,1792.3190786313346,595.6968139981827],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-292.09033049078084,788.6869725696972,222.63037148508323],[-345.233278884626,924.0926865863626,271.027722990755],[-267.03572867180566,693.1929977751113,215.66520365515348],[-68.70158610198067,167.46173564267207,53.70984175323924],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-62.8551726760023,156.71825023574053,56.407714176119875],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2100,30,0.12181105,0.13101254666666667,0.046250175274185935,0.3629291684567103,0.3627621575107685,0.0023663724028005393,0.001927300981748393,0.0019618968373774632,2.2719160156403894E-4,99,"[[-482.6255852511342,1256.740953393135,402.32971387774325],[-524.984181052731,1375.2506685218102,458.3848916741234],[-567.2729669827786,1468.670208776922,489.9805949736374],[-453.23346473814104,1217.5601639899498,369.3351924248346],[-291.4019698060635,740.5906941289378,232.22562334016249],[-247.42533215509889,620.4197118214641,198.34407551377967],[-621.3374445407169,1672.6630179561441,558.0670941659189],[-577.2053503887746,1556.087789689578,499.64444162522545],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-390.46807132210535,1045.5323377333243,301.3933520504765],[-413.23124369087725,1048.5188825086184,340.83566625934697],[-175.24211107280334,434.5447285964069,134.83607142669035],[-634.1664950481747,1737.3852596230272,582.6755809842182],[-292.5163982554511,731.6490717516584,239.75454482685774],[-175.80399137361962,440.08866997335224,132.22954436650213],[-505.1815518874561,1350.8759800778228,423.33263132372434],[-83.54966460854753,225.2809351685606,62.9999990174873],[-162.61872063827124,398.6198325785507,126.4704404725495],[-471.02844788131927,1255.3622639918112,391.2587105769361],[-101.42333910715153,260.89317864242184,70.5679937339645],[-659.5680169364869,1885.6654075850097,605.7985987735631],[-331.1751884250806,911.2379499943444,254.16666294904823],[-326.9914208840209,829.8518683482222,270.9776041521666],[-191.96876802658193,505.05457762123547,141.87955066790965],[-364.4487479885068,941.6625872026101,293.01447163250606],[-247.64019509268036,671.2109520110146,178.94733959400804],[-205.1292259155118,507.4891951292386,161.92702415643186],[-608.6140562048611,1618.4169905068243,555.545351251124],[-532.9928787904007,1397.6661655158691,461.14573178308007],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-338.9415972240311,898.4616528558133,268.08709445123475],[-428.853695898225,1117.4820878042142,343.9244093921043],[-448.0497348987474,1173.741983173525,372.17939263463353],[-234.4789531359267,609.8876300429301,179.97456023815505],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-568.9247799077386,1493.11749056338,493.0009468512561],[-433.03546055329815,1131.9449638035128,349.0015776372069],[-294.09960184835467,758.6591007766361,231.69322336674384],[-320.33274532115286,833.1394382074958,258.2612578701401],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-365.1136790725835,947.4374010827689,288.6822041205909],[-204.44444155619308,500.3369645025992,161.27110944226357],[-182.07009834759242,493.4275342641593,127.53457954799808],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-374.9367499024827,974.5395520550529,300.8882348348104],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-533.346565959459,1440.0975212587707,444.16376564428765],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-130.8023353914139,363.98369571837026,95.28317395620863],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-224.01549278098355,545.6767252487873,188.66543306707626],[-353.7340201402648,962.1518056610031,273.5791743561196],[-624.4407897123165,1715.2855346673527,573.1564048130134],[-647.821504464046,1792.3190786313346,595.6968139981827],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-345.233278884626,924.0926865863626,271.027722990755],[-267.03572867180566,693.1929977751113,215.66520365515348],[-68.70158610198067,167.46173564267207,53.70984175323924],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-62.8551726760023,156.71825023574053,56.407714176119875],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-25.158852165144012,72.5599514586995,23.551859995004765],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2200,30,0.1273599,0.13659677,0.04650155701290271,0.3639010733870848,0.3637868825845725,0.002311065463664472,0.0018417921808497229,0.0018712937223020237,2.2986274446822763E-4,99,"[[-261.7244959213656,723.5944484368808,192.08493502832115],[-178.10036980697643,450.0299222342428,130.5626902805378],[-561.2859152750832,1515.4209014522737,481.43516101186856],[-624.1681256638501,1698.6926234866603,549.2655952757822],[-44.94754669350467,108.22040762301368,38.23683865990282],[-279.14881145441274,690.1651283775166,227.1430524273282],[-324.1640600980041,851.4314188744395,258.23316576586654],[-513.6507369124282,1341.8210169085241,443.1914479016298],[-482.6255852511342,1256.740953393135,402.32971387774325],[-524.984181052731,1375.2506685218102,458.3848916741234],[-567.2729669827786,1468.670208776922,489.9805949736374],[-453.23346473814104,1217.5601639899498,369.3351924248346],[-291.4019698060635,740.5906941289378,232.22562334016249],[-247.42533215509889,620.4197118214641,198.34407551377967],[-621.3374445407169,1672.6630179561441,558.0670941659189],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-390.46807132210535,1045.5323377333243,301.3933520504765],[-413.23124369087725,1048.5188825086184,340.83566625934697],[-634.1664950481747,1737.3852596230272,582.6755809842182],[-292.5163982554511,731.6490717516584,239.75454482685774],[-175.80399137361962,440.08866997335224,132.22954436650213],[-505.1815518874561,1350.8759800778228,423.33263132372434],[-83.54966460854753,225.2809351685606,62.9999990174873],[-162.61872063827124,398.6198325785507,126.4704404725495],[-471.02844788131927,1255.3622639918112,391.2587105769361],[-101.42333910715153,260.89317864242184,70.5679937339645],[-659.5680169364869,1885.6654075850097,605.7985987735631],[-331.1751884250806,911.2379499943444,254.16666294904823],[-326.9914208840209,829.8518683482222,270.9776041521666],[-191.96876802658193,505.05457762123547,141.87955066790965],[-364.4487479885068,941.6625872026101,293.01447163250606],[-247.64019509268036,671.2109520110146,178.94733959400804],[-205.1292259155118,507.4891951292386,161.92702415643186],[-608.6140562048611,1618.4169905068243,555.545351251124],[-532.9928787904007,1397.6661655158691,461.14573178308007],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-338.9415972240311,898.4616528558133,268.08709445123475],[-428.853695898225,1117.4820878042142,343.9244093921043],[-448.0497348987474,1173.741983173525,372.17939263463353],[-234.4789531359267,609.8876300429301,179.97456023815505],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-568.9247799077386,1493.11749056338,493.0009468512561],[-433.03546055329815,1131.9449638035128,349.0015776372069],[-294.09960184835467,758.6591007766361,231.69322336674384],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-365.1136790725835,947.4374010827689,288.6822041205909],[-204.44444155619308,500.3369645025992,161.27110944226357],[-182.07009834759242,493.4275342641593,127.53457954799808],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-374.9367499024827,974.5395520550529,300.8882348348104],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-533.346565959459,1440.0975212587707,444.16376564428765],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-296.58954960448085,804.8334625901642,223.3117548761712],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-130.8023353914139,363.98369571837026,95.28317395620863],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-224.01549278098355,545.6767252487873,188.66543306707626],[-647.821504464046,1792.3190786313346,595.6968139981827],[-477.889723150442,1278.738936982423,396.9321035932694],[-424.12396452879335,1110.6664753863197,340.05682100113614],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-68.70158610198067,167.46173564267207,53.70984175323924],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-62.8551726760023,156.71825023574053,56.407714176119875],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2300,30,0.13288085,0.14218954666666667,0.04675322070242296,0.3651934276670687,0.36469844213964975,0.0021659941320920995,0.0017834238839742507,0.0018040728666093356,2.2117125766109733E-4,99,"[[-186.90489487146837,469.37598708611984,138.76440680137955],[-521.3868188627978,1346.9069961816977,450.90242602596203],[-363.4971647072391,930.1959710192857,288.1225134417415],[-453.87044679923116,1185.8528471797547,365.9617690439487],[-240.2847624997056,573.2526732363532,188.3042638300373],[-44.454109198500184,136.43509260017933,34.09634678365327],[-433.4930826937325,1113.0315585283638,348.2642916126757],[-537.41061830542,1437.6288570468967,446.04794065758296],[-303.2587852864511,784.2776181344651,235.81025667741545],[-292.68279723057975,790.8721863654756,218.92050139153906],[-383.5576099294676,988.6029815639605,297.0168948166326],[-350.62198141633854,923.3306745913934,266.6912302443455],[-261.7244959213656,723.5944484368808,192.08493502832115],[-178.10036980697643,450.0299222342428,130.5626902805378],[-624.1681256638501,1698.6926234866603,549.2655952757822],[-44.94754669350467,108.22040762301368,38.23683865990282],[-279.14881145441274,690.1651283775166,227.1430524273282],[-324.1640600980041,851.4314188744395,258.23316576586654],[-513.6507369124282,1341.8210169085241,443.1914479016298],[-482.6255852511342,1256.740953393135,402.32971387774325],[-567.2729669827786,1468.670208776922,489.9805949736374],[-291.4019698060635,740.5906941289378,232.22562334016249],[-247.42533215509889,620.4197118214641,198.34407551377967],[-621.3374445407169,1672.6630179561441,558.0670941659189],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-390.46807132210535,1045.5323377333243,301.3933520504765],[-413.23124369087725,1048.5188825086184,340.83566625934697],[-634.1664950481747,1737.3852596230272,582.6755809842182],[-292.5163982554511,731.6490717516584,239.75454482685774],[-175.80399137361962,440.08866997335224,132.22954436650213],[-505.1815518874561,1350.8759800778228,423.33263132372434],[-83.54966460854753,225.2809351685606,62.9999990174873],[-162.61872063827124,398.6198325785507,126.4704404725495],[-471.02844788131927,1255.3622639918112,391.2587105769361],[-101.42333910715153,260.89317864242184,70.5679937339645],[-659.5680169364869,1885.6654075850097,605.7985987735631],[-331.1751884250806,911.2379499943444,254.16666294904823],[-326.9914208840209,829.8518683482222,270.9776041521666],[-191.96876802658193,505.05457762123547,141.87955066790965],[-247.64019509268036,671.2109520110146,178.94733959400804],[-205.1292259155118,507.4891951292386,161.92702415643186],[-608.6140562048611,1618.4169905068243,555.545351251124],[-532.9928787904007,1397.6661655158691,461.14573178308007],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-338.9415972240311,898.4616528558133,268.08709445123475],[-428.853695898225,1117.4820878042142,343.9244093921043],[-448.0497348987474,1173.741983173525,372.17939263463353],[-234.4789531359267,609.8876300429301,179.97456023815505],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-568.9247799077386,1493.11749056338,493.0009468512561],[-433.03546055329815,1131.9449638035128,349.0015776372069],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-365.1136790725835,947.4374010827689,288.6822041205909],[-204.44444155619308,500.3369645025992,161.27110944226357],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-426.67787354632935,1099.0610213144805,347.07576983594583],[-305.9793200565546,779.8570345520629,246.47418323567743],[-120.35451535590721,332.4019775337717,85.70154424687833],[-533.346565959459,1440.0975212587707,444.16376564428765],[-597.9448709584708,1604.9676316791897,537.5652585722428],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-274.951290818927,753.1966051984137,208.8245723923526],[-671.1502418447769,1919.983381608165,625.0199325510542],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-130.8023353914139,363.98369571837026,95.28317395620863],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-647.821504464046,1792.3190786313346,595.6968139981827],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-68.70158610198067,167.46173564267207,53.70984175323924],[-17.812570538103,37.05701588127941,16.434552378588855],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2400,30,0.1385097,0.14783905,0.04698159626310586,0.3658078255520404,0.3655130280190572,0.002052227079595819,0.0017058130248111482,0.001736100339764019,2.0901789349798367E-4,99,"[[-623.3254363034118,1671.4973534089936,560.3231108121075],[-294.6568639126497,788.9067854820684,216.90092277575906],[-416.2167688875524,1086.366110410238,335.4370634448663],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-495.7210153644935,1270.798904428549,432.59933872835717],[-60.68647402274073,140.77935918663522,46.523303493382414],[-628.4832722271663,1699.971392721805,557.752932323073],[-38.63021291314228,94.97138907173911,28.718489043711543],[-444.71849153562755,1168.056078449761,362.8348630074421],[-289.07913604024054,741.1962883544226,224.0361412401468],[-616.8995704125416,1652.0948779214834,528.3096835107008],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-521.3868188627978,1346.9069961816977,450.90242602596203],[-363.4971647072391,930.1959710192857,288.1225134417415],[-453.87044679923116,1185.8528471797547,365.9617690439487],[-240.2847624997056,573.2526732363532,188.3042638300373],[-433.4930826937325,1113.0315585283638,348.2642916126757],[-537.41061830542,1437.6288570468967,446.04794065758296],[-303.2587852864511,784.2776181344651,235.81025667741545],[-383.5576099294676,988.6029815639605,297.0168948166326],[-350.62198141633854,923.3306745913934,266.6912302443455],[-261.7244959213656,723.5944484368808,192.08493502832115],[-178.10036980697643,450.0299222342428,130.5626902805378],[-624.1681256638501,1698.6926234866603,549.2655952757822],[-44.94754669350467,108.22040762301368,38.23683865990282],[-279.14881145441274,690.1651283775166,227.1430524273282],[-324.1640600980041,851.4314188744395,258.23316576586654],[-513.6507369124282,1341.8210169085241,443.1914479016298],[-482.6255852511342,1256.740953393135,402.32971387774325],[-567.2729669827786,1468.670208776922,489.9805949736374],[-247.42533215509889,620.4197118214641,198.34407551377967],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-390.46807132210535,1045.5323377333243,301.3933520504765],[-413.23124369087725,1048.5188825086184,340.83566625934697],[-634.1664950481747,1737.3852596230272,582.6755809842182],[-292.5163982554511,731.6490717516584,239.75454482685774],[-175.80399137361962,440.08866997335224,132.22954436650213],[-505.1815518874561,1350.8759800778228,423.33263132372434],[-83.54966460854753,225.2809351685606,62.9999990174873],[-471.02844788131927,1255.3622639918112,391.2587105769361],[-101.42333910715153,260.89317864242184,70.5679937339645],[-659.5680169364869,1885.6654075850097,605.7985987735631],[-331.1751884250806,911.2379499943444,254.16666294904823],[-326.9914208840209,829.8518683482222,270.9776041521666],[-191.96876802658193,505.05457762123547,141.87955066790965],[-247.64019509268036,671.2109520110146,178.94733959400804],[-205.1292259155118,507.4891951292386,161.92702415643186],[-608.6140562048611,1618.4169905068243,555.545351251124],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-338.9415972240311,898.4616528558133,268.08709445123475],[-428.853695898225,1117.4820878042142,343.9244093921043],[-234.4789531359267,609.8876300429301,179.97456023815505],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-568.9247799077386,1493.11749056338,493.0009468512561],[-433.03546055329815,1131.9449638035128,349.0015776372069],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-365.1136790725835,947.4374010827689,288.6822041205909],[-204.44444155619308,500.3369645025992,161.27110944226357],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-120.35451535590721,332.4019775337717,85.70154424687833],[-533.346565959459,1440.0975212587707,444.16376564428765],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-671.1502418447769,1919.983381608165,625.0199325510542],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-130.8023353914139,363.98369571837026,95.28317395620863],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-647.821504464046,1792.3190786313346,595.6968139981827],[-222.07118743664228,556.4601475363048,177.68921125750222],[-112.32216717959771,295.4168804075818,85.59417177468642],[-111.91450727193404,282.5278536384524,92.50186955691176],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-68.70158610198067,167.46173564267207,53.70984175323924],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-75.10212192180163,185.41342136893473,63.402631770790826],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2500,30,0.1440423,0.15348678666666668,0.04721247260030964,0.36662021419955126,0.36632886829517686,0.002099507547049918,0.0016182262124260012,0.001671993870970739,2.014965103180792E-4,99,"[[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-387.51467529276323,993.4926216347841,309.9533499578813],[-608.7529858565233,1639.6562857768092,518.8310549997026],[-479.7599227576185,1230.1459438162406,395.403355187586],[-228.5210371449895,593.4878328527611,173.9131374497718],[-628.472582450222,1687.4388038772668,544.5790185425915],[-71.27665660692668,168.06506888299566,50.89224776316601],[-170.55189375565357,423.41839530995594,128.8868265278742],[-623.3254363034118,1671.4973534089936,560.3231108121075],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-495.7210153644935,1270.798904428549,432.59933872835717],[-60.68647402274073,140.77935918663522,46.523303493382414],[-628.4832722271663,1699.971392721805,557.752932323073],[-38.63021291314228,94.97138907173911,28.718489043711543],[-444.71849153562755,1168.056078449761,362.8348630074421],[-289.07913604024054,741.1962883544226,224.0361412401468],[-616.8995704125416,1652.0948779214834,528.3096835107008],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-521.3868188627978,1346.9069961816977,450.90242602596203],[-363.4971647072391,930.1959710192857,288.1225134417415],[-453.87044679923116,1185.8528471797547,365.9617690439487],[-240.2847624997056,573.2526732363532,188.3042638300373],[-433.4930826937325,1113.0315585283638,348.2642916126757],[-537.41061830542,1437.6288570468967,446.04794065758296],[-303.2587852864511,784.2776181344651,235.81025667741545],[-383.5576099294676,988.6029815639605,297.0168948166326],[-350.62198141633854,923.3306745913934,266.6912302443455],[-261.7244959213656,723.5944484368808,192.08493502832115],[-178.10036980697643,450.0299222342428,130.5626902805378],[-624.1681256638501,1698.6926234866603,549.2655952757822],[-44.94754669350467,108.22040762301368,38.23683865990282],[-279.14881145441274,690.1651283775166,227.1430524273282],[-324.1640600980041,851.4314188744395,258.23316576586654],[-513.6507369124282,1341.8210169085241,443.1914479016298],[-482.6255852511342,1256.740953393135,402.32971387774325],[-567.2729669827786,1468.670208776922,489.9805949736374],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-390.46807132210535,1045.5323377333243,301.3933520504765],[-413.23124369087725,1048.5188825086184,340.83566625934697],[-175.80399137361962,440.08866997335224,132.22954436650213],[-505.1815518874561,1350.8759800778228,423.33263132372434],[-83.54966460854753,225.2809351685606,62.9999990174873],[-101.42333910715153,260.89317864242184,70.5679937339645],[-659.5680169364869,1885.6654075850097,605.7985987735631],[-326.9914208840209,829.8518683482222,270.9776041521666],[-247.64019509268036,671.2109520110146,178.94733959400804],[-205.1292259155118,507.4891951292386,161.92702415643186],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-338.9415972240311,898.4616528558133,268.08709445123475],[-428.853695898225,1117.4820878042142,343.9244093921043],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-568.9247799077386,1493.11749056338,493.0009468512561],[-433.03546055329815,1131.9449638035128,349.0015776372069],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-365.1136790725835,947.4374010827689,288.6822041205909],[-204.44444155619308,500.3369645025992,161.27110944226357],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-572.8622017311561,1498.47750451127,503.89116969584217],[-464.3404420289796,1222.0319513386896,381.0419810047456],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-120.35451535590721,332.4019775337717,85.70154424687833],[-533.346565959459,1440.0975212587707,444.16376564428765],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-581.2811138464263,1548.3977124870476,510.5675548094982],[-671.1502418447769,1919.983381608165,625.0199325510542],[-130.50081165818636,328.3095661988353,109.021125570431],[-378.2147713861515,1011.3661776470385,291.21489407597073],[-130.8023353914139,363.98369571837026,95.28317395620863],[-125.5770675709306,351.282133037651,90.2354632204806],[-578.2658039120793,1537.3678061690907,497.1672193253344],[-647.821504464046,1792.3190786313346,595.6968139981827],[-482.0918455741417,1280.0167590710992,398.6882467885038],[-95.91517283758664,221.905078794655,78.16621749755397],[-68.70158610198067,167.46173564267207,53.70984175323924],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2600,30,0.14959450000000002,0.15910641333333334,0.047435622773474816,0.3675253919012703,0.36704836416055664,0.002146273353447331,0.0015875205912269444,0.0016113821108235437,1.9679885616991172E-4,99,"[[-473.44554127234346,1207.5571248822498,388.2208168782717],[-646.9818835567762,1774.599190141251,593.8262015869002],[-442.20906323723347,1178.165514539613,351.2212158183431],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-561.8507880622053,1461.7283093516671,488.2010610767818],[-383.87231152531604,996.2702330217198,289.7035009293103],[-579.1175944669665,1481.0592992275645,499.0587849007884],[-207.37238211035202,510.20503430373594,165.7467457421841],[-517.9574923077092,1317.7286545082834,441.95723115704686],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-339.13134471530526,867.9914534092469,274.3757252160895],[-126.45576197696734,346.5147518029421,92.44244597180236],[-465.93647755368244,1201.420263193976,375.4986511557014],[-606.2854643640756,1626.4860124609725,520.228167620088],[-579.0368178169745,1490.9653872170434,493.3320157617327],[-531.1268003765365,1384.008778236014,451.9123485212724],[-114.95177924010042,274.4996983925675,89.70015922061562],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-387.51467529276323,993.4926216347841,309.9533499578813],[-608.7529858565233,1639.6562857768092,518.8310549997026],[-479.7599227576185,1230.1459438162406,395.403355187586],[-228.5210371449895,593.4878328527611,173.9131374497718],[-628.472582450222,1687.4388038772668,544.5790185425915],[-71.27665660692668,168.06506888299566,50.89224776316601],[-170.55189375565357,423.41839530995594,128.8868265278742],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-495.7210153644935,1270.798904428549,432.59933872835717],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-289.07913604024054,741.1962883544226,224.0361412401468],[-616.8995704125416,1652.0948779214834,528.3096835107008],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-521.3868188627978,1346.9069961816977,450.90242602596203],[-363.4971647072391,930.1959710192857,288.1225134417415],[-453.87044679923116,1185.8528471797547,365.9617690439487],[-240.2847624997056,573.2526732363532,188.3042638300373],[-433.4930826937325,1113.0315585283638,348.2642916126757],[-537.41061830542,1437.6288570468967,446.04794065758296],[-303.2587852864511,784.2776181344651,235.81025667741545],[-383.5576099294676,988.6029815639605,297.0168948166326],[-350.62198141633854,923.3306745913934,266.6912302443455],[-261.7244959213656,723.5944484368808,192.08493502832115],[-178.10036980697643,450.0299222342428,130.5626902805378],[-44.94754669350467,108.22040762301368,38.23683865990282],[-279.14881145441274,690.1651283775166,227.1430524273282],[-324.1640600980041,851.4314188744395,258.23316576586654],[-482.6255852511342,1256.740953393135,402.32971387774325],[-567.2729669827786,1468.670208776922,489.9805949736374],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-390.46807132210535,1045.5323377333243,301.3933520504765],[-413.23124369087725,1048.5188825086184,340.83566625934697],[-505.1815518874561,1350.8759800778228,423.33263132372434],[-83.54966460854753,225.2809351685606,62.9999990174873],[-101.42333910715153,260.89317864242184,70.5679937339645],[-659.5680169364869,1885.6654075850097,605.7985987735631],[-326.9914208840209,829.8518683482222,270.9776041521666],[-247.64019509268036,671.2109520110146,178.94733959400804],[-205.1292259155118,507.4891951292386,161.92702415643186],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-428.853695898225,1117.4820878042142,343.9244093921043],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-365.1136790725835,947.4374010827689,288.6822041205909],[-204.44444155619308,500.3369645025992,161.27110944226357],[-416.82179113324327,1067.121262046332,340.21376374476625],[-98.83459267384934,250.35713207717936,78.64370828823466],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-120.35451535590721,332.4019775337717,85.70154424687833],[-547.2986758715392,1467.0848289242238,462.2874363761513],[-671.1502418447769,1919.983381608165,625.0199325510542],[-130.8023353914139,363.98369571837026,95.28317395620863],[-647.821504464046,1792.3190786313346,595.6968139981827],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2700,30,0.15504415,0.16471430333333334,0.047645632278741176,0.36863361442360004,0.3677379457144189,0.002160185766464182,0.0015020579503068577,0.0015434911342711742,1.9146487534410807E-4,99,"[[-508.5134720946327,1351.6874350894807,418.90382529854577],[-402.90605444116215,1010.7807257045476,325.9336744908361],[-298.02980074535026,741.9647862047118,242.32698868168222],[-589.7807597409753,1572.783905166649,496.6437316736988],[-289.15489657616826,720.4640021908741,229.42265626961654],[-375.3382730221312,952.0857540861649,294.9195979607027],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-116.31925874482596,287.72630323745665,90.86540956069703],[-425.391487524549,1121.6408306359692,330.83940903490856],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-420.3092638100114,1090.6305815468097,337.3051615370441],[-664.5400463721285,1857.7011043416487,617.9826690331225],[-379.8113138207894,984.0995535402045,292.0298928026036],[-466.445763854222,1210.8397147796077,383.57645882590646],[-473.44554127234346,1207.5571248822498,388.2208168782717],[-646.9818835567762,1774.599190141251,593.8262015869002],[-442.20906323723347,1178.165514539613,351.2212158183431],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-579.1175944669665,1481.0592992275645,499.0587849007884],[-207.37238211035202,510.20503430373594,165.7467457421841],[-517.9574923077092,1317.7286545082834,441.95723115704686],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-339.13134471530526,867.9914534092469,274.3757252160895],[-126.45576197696734,346.5147518029421,92.44244597180236],[-465.93647755368244,1201.420263193976,375.4986511557014],[-606.2854643640756,1626.4860124609725,520.228167620088],[-579.0368178169745,1490.9653872170434,493.3320157617327],[-531.1268003765365,1384.008778236014,451.9123485212724],[-114.95177924010042,274.4996983925675,89.70015922061562],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-608.7529858565233,1639.6562857768092,518.8310549997026],[-479.7599227576185,1230.1459438162406,395.403355187586],[-228.5210371449895,593.4878328527611,173.9131374497718],[-628.472582450222,1687.4388038772668,544.5790185425915],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-495.7210153644935,1270.798904428549,432.59933872835717],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-616.8995704125416,1652.0948779214834,528.3096835107008],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-363.4971647072391,930.1959710192857,288.1225134417415],[-453.87044679923116,1185.8528471797547,365.9617690439487],[-240.2847624997056,573.2526732363532,188.3042638300373],[-433.4930826937325,1113.0315585283638,348.2642916126757],[-537.41061830542,1437.6288570468967,446.04794065758296],[-383.5576099294676,988.6029815639605,297.0168948166326],[-350.62198141633854,923.3306745913934,266.6912302443455],[-261.7244959213656,723.5944484368808,192.08493502832115],[-178.10036980697643,450.0299222342428,130.5626902805378],[-44.94754669350467,108.22040762301368,38.23683865990282],[-279.14881145441274,690.1651283775166,227.1430524273282],[-324.1640600980041,851.4314188744395,258.23316576586654],[-482.6255852511342,1256.740953393135,402.32971387774325],[-567.2729669827786,1468.670208776922,489.9805949736374],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-413.23124369087725,1048.5188825086184,340.83566625934697],[-83.54966460854753,225.2809351685606,62.9999990174873],[-101.42333910715153,260.89317864242184,70.5679937339645],[-326.9914208840209,829.8518683482222,270.9776041521666],[-247.64019509268036,671.2109520110146,178.94733959400804],[-205.1292259155118,507.4891951292386,161.92702415643186],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-98.83459267384934,250.35713207717936,78.64370828823466],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-120.35451535590721,332.4019775337717,85.70154424687833],[-671.1502418447769,1919.983381608165,625.0199325510542],[-130.8023353914139,363.98369571837026,95.28317395620863],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2800,30,0.16054575000000001,0.17032518333333335,0.04788617199344989,0.3691152161743126,0.36837399575710245,0.0021076276066466803,0.001436313613901952,0.0014856719284198697,1.9057381236471646E-4,99,"[[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-540.44396931752,1365.9646121294275,455.7902034514196],[-514.7728175047492,1320.006335617392,441.0262114983507],[-574.4013031185552,1524.8650010738359,478.4104742884409],[-124.0226255033055,316.65125096759573,92.27616251007574],[-624.4280806644097,1660.9651893565322,540.983121544088],[-535.1308968739177,1355.0852956523916,458.8601938187723],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-460.71392533865907,1182.5401076900969,370.9647321820991],[-428.8434989454509,1094.2258391527544,346.3574335338798],[-309.6962579155311,797.3550483842542,241.14062289975973],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-508.5134720946327,1351.6874350894807,418.90382529854577],[-402.90605444116215,1010.7807257045476,325.9336744908361],[-589.7807597409753,1572.783905166649,496.6437316736988],[-375.3382730221312,952.0857540861649,294.9195979607027],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-116.31925874482596,287.72630323745665,90.86540956069703],[-425.391487524549,1121.6408306359692,330.83940903490856],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-664.5400463721285,1857.7011043416487,617.9826690331225],[-379.8113138207894,984.0995535402045,292.0298928026036],[-473.44554127234346,1207.5571248822498,388.2208168782717],[-646.9818835567762,1774.599190141251,593.8262015869002],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-579.1175944669665,1481.0592992275645,499.0587849007884],[-207.37238211035202,510.20503430373594,165.7467457421841],[-517.9574923077092,1317.7286545082834,441.95723115704686],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-339.13134471530526,867.9914534092469,274.3757252160895],[-465.93647755368244,1201.420263193976,375.4986511557014],[-579.0368178169745,1490.9653872170434,493.3320157617327],[-114.95177924010042,274.4996983925675,89.70015922061562],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-479.7599227576185,1230.1459438162406,395.403355187586],[-228.5210371449895,593.4878328527611,173.9131374497718],[-628.472582450222,1687.4388038772668,544.5790185425915],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-363.4971647072391,930.1959710192857,288.1225134417415],[-453.87044679923116,1185.8528471797547,365.9617690439487],[-240.2847624997056,573.2526732363532,188.3042638300373],[-433.4930826937325,1113.0315585283638,348.2642916126757],[-383.5576099294676,988.6029815639605,297.0168948166326],[-350.62198141633854,923.3306745913934,266.6912302443455],[-261.7244959213656,723.5944484368808,192.08493502832115],[-178.10036980697643,450.0299222342428,130.5626902805378],[-44.94754669350467,108.22040762301368,38.23683865990282],[-279.14881145441274,690.1651283775166,227.1430524273282],[-482.6255852511342,1256.740953393135,402.32971387774325],[-567.2729669827786,1468.670208776922,489.9805949736374],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-413.23124369087725,1048.5188825086184,340.83566625934697],[-83.54966460854753,225.2809351685606,62.9999990174873],[-101.42333910715153,260.89317864242184,70.5679937339645],[-326.9914208840209,829.8518683482222,270.9776041521666],[-247.64019509268036,671.2109520110146,178.94733959400804],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-98.83459267384934,250.35713207717936,78.64370828823466],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-130.8023353914139,363.98369571837026,95.28317395620863],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
2900,30,0.1660772,0.17607325666666668,0.048947892277109405,0.36982004672895574,0.36917005677235737,0.002153291693458505,0.0013916163872361538,0.0014338142304304265,1.9538261232888505E-4,99,"[[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-394.38506413422556,1010.537201964795,311.56844562500294],[-384.83690348851354,973.2186928385532,303.7128833477248],[-130.0225481180024,338.4302171839376,100.51877792219655],[-432.17298787101845,1090.757952692771,347.12732668861173],[-274.44032477724744,673.3216598003946,212.45999498426252],[-125.36101618667274,313.2212554386318,95.51781805557512],[-519.5358859423961,1344.196393849474,426.20123340341945],[-139.89451803083497,353.1660565475219,104.61102264286266],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-540.44396931752,1365.9646121294275,455.7902034514196],[-574.4013031185552,1524.8650010738359,478.4104742884409],[-124.0226255033055,316.65125096759573,92.27616251007574],[-624.4280806644097,1660.9651893565322,540.983121544088],[-535.1308968739177,1355.0852956523916,458.8601938187723],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-460.71392533865907,1182.5401076900969,370.9647321820991],[-309.6962579155311,797.3550483842542,241.14062289975973],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-402.90605444116215,1010.7807257045476,325.9336744908361],[-589.7807597409753,1572.783905166649,496.6437316736988],[-375.3382730221312,952.0857540861649,294.9195979607027],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-425.391487524549,1121.6408306359692,330.83940903490856],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-664.5400463721285,1857.7011043416487,617.9826690331225],[-379.8113138207894,984.0995535402045,292.0298928026036],[-473.44554127234346,1207.5571248822498,388.2208168782717],[-646.9818835567762,1774.599190141251,593.8262015869002],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-579.1175944669665,1481.0592992275645,499.0587849007884],[-207.37238211035202,510.20503430373594,165.7467457421841],[-517.9574923077092,1317.7286545082834,441.95723115704686],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-339.13134471530526,867.9914534092469,274.3757252160895],[-465.93647755368244,1201.420263193976,375.4986511557014],[-579.0368178169745,1490.9653872170434,493.3320157617327],[-114.95177924010042,274.4996983925675,89.70015922061562],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-479.7599227576185,1230.1459438162406,395.403355187586],[-228.5210371449895,593.4878328527611,173.9131374497718],[-628.472582450222,1687.4388038772668,544.5790185425915],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-363.4971647072391,930.1959710192857,288.1225134417415],[-453.87044679923116,1185.8528471797547,365.9617690439487],[-240.2847624997056,573.2526732363532,188.3042638300373],[-433.4930826937325,1113.0315585283638,348.2642916126757],[-350.62198141633854,923.3306745913934,266.6912302443455],[-178.10036980697643,450.0299222342428,130.5626902805378],[-44.94754669350467,108.22040762301368,38.23683865990282],[-482.6255852511342,1256.740953393135,402.32971387774325],[-567.2729669827786,1468.670208776922,489.9805949736374],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-83.54966460854753,225.2809351685606,62.9999990174873],[-101.42333910715153,260.89317864242184,70.5679937339645],[-326.9914208840209,829.8518683482222,270.9776041521666],[-247.64019509268036,671.2109520110146,178.94733959400804],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3000,30,0.1717648,0.18177822666666668,0.0496224850358351,0.3701633097996409,0.36980788238155243,0.002065468056819122,0.0013582934759065936,0.0013893634837901106,1.9000955993113077E-4,99,"[[-503.652237049626,1298.9737569426452,419.13289614051394],[-78.21167897242549,198.25216872035304,59.95213120415544],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-576.8837481615969,1478.2890442945688,490.23323354581845],[-421.5260526822819,1101.9077754116781,330.81419057184337],[-474.8299603714264,1177.301953821055,379.5250927663474],[-334.6453101621058,900.8579221960435,255.44753543148363],[-346.2526721530262,874.8869900695016,280.19882602211976],[-513.4788030402948,1323.1058405306596,424.5762762585293],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-394.38506413422556,1010.537201964795,311.56844562500294],[-384.83690348851354,973.2186928385532,303.7128833477248],[-432.17298787101845,1090.757952692771,347.12732668861173],[-274.44032477724744,673.3216598003946,212.45999498426252],[-125.36101618667274,313.2212554386318,95.51781805557512],[-519.5358859423961,1344.196393849474,426.20123340341945],[-139.89451803083497,353.1660565475219,104.61102264286266],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-540.44396931752,1365.9646121294275,455.7902034514196],[-574.4013031185552,1524.8650010738359,478.4104742884409],[-124.0226255033055,316.65125096759573,92.27616251007574],[-624.4280806644097,1660.9651893565322,540.983121544088],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-460.71392533865907,1182.5401076900969,370.9647321820991],[-309.6962579155311,797.3550483842542,241.14062289975973],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-402.90605444116215,1010.7807257045476,325.9336744908361],[-375.3382730221312,952.0857540861649,294.9195979607027],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-425.391487524549,1121.6408306359692,330.83940903490856],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-664.5400463721285,1857.7011043416487,617.9826690331225],[-473.44554127234346,1207.5571248822498,388.2208168782717],[-646.9818835567762,1774.599190141251,593.8262015869002],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-579.1175944669665,1481.0592992275645,499.0587849007884],[-207.37238211035202,510.20503430373594,165.7467457421841],[-517.9574923077092,1317.7286545082834,441.95723115704686],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-339.13134471530526,867.9914534092469,274.3757252160895],[-465.93647755368244,1201.420263193976,375.4986511557014],[-579.0368178169745,1490.9653872170434,493.3320157617327],[-114.95177924010042,274.4996983925675,89.70015922061562],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-479.7599227576185,1230.1459438162406,395.403355187586],[-228.5210371449895,593.4878328527611,173.9131374497718],[-628.472582450222,1687.4388038772668,544.5790185425915],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-240.2847624997056,573.2526732363532,188.3042638300373],[-350.62198141633854,923.3306745913934,266.6912302443455],[-178.10036980697643,450.0299222342428,130.5626902805378],[-44.94754669350467,108.22040762301368,38.23683865990282],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-101.42333910715153,260.89317864242184,70.5679937339645],[-247.64019509268036,671.2109520110146,178.94733959400804],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3100,30,0.17735865,0.18746025333333333,0.04988907133353532,0.37085015609004146,0.37028246565402617,0.0021453898353436048,0.001322501265220722,0.001348504583405996,1.9641437373955407E-4,99,"[[-394.2614527104937,996.3386007148935,306.5758173622204],[-459.3969679459663,1189.0309743097637,367.19670203724206],[-617.1467347655982,1633.6795516627185,522.9387883461713],[-180.82727468624807,437.06484585212013,134.00212596291274],[-298.84442104318885,767.7496758589812,228.4474995315777],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-340.4364870327163,876.8964889923212,262.90131157083533],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-332.6515798789703,842.3150304584651,271.7653533510013],[-434.86219495691984,1099.0987409518523,349.89992391559565],[-467.9198006101641,1185.9047548396165,382.62096306147043],[-503.652237049626,1298.9737569426452,419.13289614051394],[-78.21167897242549,198.25216872035304,59.95213120415544],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-576.8837481615969,1478.2890442945688,490.23323354581845],[-474.8299603714264,1177.301953821055,379.5250927663474],[-346.2526721530262,874.8869900695016,280.19882602211976],[-513.4788030402948,1323.1058405306596,424.5762762585293],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-384.83690348851354,973.2186928385532,303.7128833477248],[-432.17298787101845,1090.757952692771,347.12732668861173],[-274.44032477724744,673.3216598003946,212.45999498426252],[-125.36101618667274,313.2212554386318,95.51781805557512],[-519.5358859423961,1344.196393849474,426.20123340341945],[-139.89451803083497,353.1660565475219,104.61102264286266],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-540.44396931752,1365.9646121294275,455.7902034514196],[-574.4013031185552,1524.8650010738359,478.4104742884409],[-124.0226255033055,316.65125096759573,92.27616251007574],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-460.71392533865907,1182.5401076900969,370.9647321820991],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-402.90605444116215,1010.7807257045476,325.9336744908361],[-375.3382730221312,952.0857540861649,294.9195979607027],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-425.391487524549,1121.6408306359692,330.83940903490856],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-664.5400463721285,1857.7011043416487,617.9826690331225],[-473.44554127234346,1207.5571248822498,388.2208168782717],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-579.1175944669665,1481.0592992275645,499.0587849007884],[-207.37238211035202,510.20503430373594,165.7467457421841],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-579.0368178169745,1490.9653872170434,493.3320157617327],[-114.95177924010042,274.4996983925675,89.70015922061562],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-228.5210371449895,593.4878328527611,173.9131374497718],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-240.2847624997056,573.2526732363532,188.3042638300373],[-350.62198141633854,923.3306745913934,266.6912302443455],[-44.94754669350467,108.22040762301368,38.23683865990282],[-303.4729039406342,811.8903536170351,224.22036462092723],[-378.33505771444425,969.7228260600812,292.4829758430303],[-101.42333910715153,260.89317864242184,70.5679937339645],[-247.64019509268036,671.2109520110146,178.94733959400804],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-163.94737901588906,405.03332117018596,123.8981986930547],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-254.69872762005036,631.2929773235894,206.22068786262463],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3200,30,0.18293040000000002,0.19306552000000002,0.050108548640714956,0.3714523811137018,0.3708198945781795,0.002044553308182701,0.00127856210835219,0.0013105193280402942,1.936832230364328E-4,99,"[[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-508.88652067280674,1307.881722948407,417.85550559238607],[-379.9953334533513,942.8877632156396,290.04402172776616],[-610.182065180622,1624.0247451261553,509.7012134645032],[-479.7890477359812,1200.2302671453335,395.98943627353754],[-447.5141765155316,1140.958393143392,358.0018276740074],[-475.1334335549566,1187.8721847699505,384.813885460855],[-336.1111021991273,871.1470351423596,255.3783271014116],[-363.0834463348944,946.2610479783538,275.05873921769006],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-143.91888893826498,364.34696795433996,108.51424408687342],[-468.696434528771,1168.7257565522004,379.92238280871686],[-625.5098781925769,1679.7108423858426,534.6611428449388],[-394.2614527104937,996.3386007148935,306.5758173622204],[-459.3969679459663,1189.0309743097637,367.19670203724206],[-180.82727468624807,437.06484585212013,134.00212596291274],[-298.84442104318885,767.7496758589812,228.4474995315777],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-340.4364870327163,876.8964889923212,262.90131157083533],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-434.86219495691984,1099.0987409518523,349.89992391559565],[-78.21167897242549,198.25216872035304,59.95213120415544],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-576.8837481615969,1478.2890442945688,490.23323354581845],[-474.8299603714264,1177.301953821055,379.5250927663474],[-513.4788030402948,1323.1058405306596,424.5762762585293],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-384.83690348851354,973.2186928385532,303.7128833477248],[-432.17298787101845,1090.757952692771,347.12732668861173],[-274.44032477724744,673.3216598003946,212.45999498426252],[-519.5358859423961,1344.196393849474,426.20123340341945],[-139.89451803083497,353.1660565475219,104.61102264286266],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-540.44396931752,1365.9646121294275,455.7902034514196],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-402.90605444116215,1010.7807257045476,325.9336744908361],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-425.391487524549,1121.6408306359692,330.83940903490856],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-664.5400463721285,1857.7011043416487,617.9826690331225],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-579.1175944669665,1481.0592992275645,499.0587849007884],[-207.37238211035202,510.20503430373594,165.7467457421841],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-579.0368178169745,1490.9653872170434,493.3320157617327],[-114.95177924010042,274.4996983925675,89.70015922061562],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-228.5210371449895,593.4878328527611,173.9131374497718],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-240.2847624997056,573.2526732363532,188.3042638300373],[-303.4729039406342,811.8903536170351,224.22036462092723],[-101.42333910715153,260.89317864242184,70.5679937339645],[-247.64019509268036,671.2109520110146,178.94733959400804],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-418.53216264837715,1070.9323643197679,336.65783758828087],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3300,30,0.18856995000000001,0.1986673266666667,0.05032820963367353,0.371814642478974,0.3713389331978547,0.0019495155757718525,0.001258431386291805,0.0012753098471333878,2.0314118261658185E-4,99,"[[-571.3807054197678,1488.9585085526173,465.47394199447035],[-567.7337620833262,1473.271135918068,470.0842548318092],[-80.63556964763441,213.80873191819938,57.17716273265006],[-361.88653466934824,933.1259167454363,275.2760416736691],[-321.14611892995526,806.5973745510315,247.48595055750368],[-403.31250756268014,1043.124167773221,315.1765414900715],[-431.0513716397002,1107.372034672018,340.0586814751397],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-508.88652067280674,1307.881722948407,417.85550559238607],[-379.9953334533513,942.8877632156396,290.04402172776616],[-610.182065180622,1624.0247451261553,509.7012134645032],[-479.7890477359812,1200.2302671453335,395.98943627353754],[-447.5141765155316,1140.958393143392,358.0018276740074],[-475.1334335549566,1187.8721847699505,384.813885460855],[-336.1111021991273,871.1470351423596,255.3783271014116],[-363.0834463348944,946.2610479783538,275.05873921769006],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-143.91888893826498,364.34696795433996,108.51424408687342],[-468.696434528771,1168.7257565522004,379.92238280871686],[-625.5098781925769,1679.7108423858426,534.6611428449388],[-394.2614527104937,996.3386007148935,306.5758173622204],[-180.82727468624807,437.06484585212013,134.00212596291274],[-298.84442104318885,767.7496758589812,228.4474995315777],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-340.4364870327163,876.8964889923212,262.90131157083533],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-576.8837481615969,1478.2890442945688,490.23323354581845],[-474.8299603714264,1177.301953821055,379.5250927663474],[-513.4788030402948,1323.1058405306596,424.5762762585293],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-432.17298787101845,1090.757952692771,347.12732668861173],[-274.44032477724744,673.3216598003946,212.45999498426252],[-519.5358859423961,1344.196393849474,426.20123340341945],[-139.89451803083497,353.1660565475219,104.61102264286266],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-540.44396931752,1365.9646121294275,455.7902034514196],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-402.90605444116215,1010.7807257045476,325.9336744908361],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-207.37238211035202,510.20503430373594,165.7467457421841],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-114.95177924010042,274.4996983925675,89.70015922061562],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-247.64019509268036,671.2109520110146,178.94733959400804],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-665.124679828901,1865.6995461853817,614.1384194079577],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3400,30,0.19410365000000002,0.20425518,0.05056677735887808,0.3720294068050636,0.37181615202814194,0.001946256772551341,0.001215781974710569,0.0012345721063146719,1.8573543517112363E-4,99,"[[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-113.3086865901895,275.41884516929895,82.8349631763736],[-412.6455676786971,1054.0792028189446,321.7835192168479],[-456.1533421596983,1149.3475612306067,366.3613613204906],[-432.39637570064497,1139.3397755054095,331.158470087809],[-571.3807054197678,1488.9585085526173,465.47394199447035],[-567.7337620833262,1473.271135918068,470.0842548318092],[-80.63556964763441,213.80873191819938,57.17716273265006],[-361.88653466934824,933.1259167454363,275.2760416736691],[-321.14611892995526,806.5973745510315,247.48595055750368],[-403.31250756268014,1043.124167773221,315.1765414900715],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-508.88652067280674,1307.881722948407,417.85550559238607],[-379.9953334533513,942.8877632156396,290.04402172776616],[-610.182065180622,1624.0247451261553,509.7012134645032],[-475.1334335549566,1187.8721847699505,384.813885460855],[-336.1111021991273,871.1470351423596,255.3783271014116],[-363.0834463348944,946.2610479783538,275.05873921769006],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-143.91888893826498,364.34696795433996,108.51424408687342],[-625.5098781925769,1679.7108423858426,534.6611428449388],[-394.2614527104937,996.3386007148935,306.5758173622204],[-180.82727468624807,437.06484585212013,134.00212596291274],[-298.84442104318885,767.7496758589812,228.4474995315777],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-340.4364870327163,876.8964889923212,262.90131157083533],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-474.8299603714264,1177.301953821055,379.5250927663474],[-513.4788030402948,1323.1058405306596,424.5762762585293],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-432.17298787101845,1090.757952692771,347.12732668861173],[-274.44032477724744,673.3216598003946,212.45999498426252],[-519.5358859423961,1344.196393849474,426.20123340341945],[-139.89451803083497,353.1660565475219,104.61102264286266],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-540.44396931752,1365.9646121294275,455.7902034514196],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-402.90605444116215,1010.7807257045476,325.9336744908361],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-207.37238211035202,510.20503430373594,165.7467457421841],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-305.4570664550979,748.4333612766828,248.9381535747413],[-231.10402416996044,572.6319302149141,180.3623631273707],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-536.3040911644905,1359.0205283947173,452.48013959935224],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-181.26645523756991,465.4588535800171,129.99992703213073],[-243.11839426943624,595.2026404330211,196.06754782172277],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-215.3825857956754,603.6563861698961,154.36389480820924],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3500,30,0.19967985,0.20986477333333334,0.050757934448340425,0.37269169014370834,0.37226611387964464,0.001982491863720499,0.0011551974137502933,0.0011909346180122228,1.7153734753639333E-4,99,"[[-602.336868293248,1595.8591063678257,497.510702023219],[-365.6334101883709,898.4903272332139,271.4390689963759],[-528.7539142897532,1374.360234284735,428.6591503416369],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-538.7646810941287,1374.7027803477972,440.0378412078949],[-401.7598171354207,1001.9709214285341,312.14838107105226],[-629.8716587919018,1670.4063707614819,537.9553620293714],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-220.646269321782,573.3441689406956,159.8614353883934],[-245.00478266596923,603.3835726427566,195.23651716959623],[-470.4496860010367,1181.8509811757142,377.95817714158454],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-113.3086865901895,275.41884516929895,82.8349631763736],[-412.6455676786971,1054.0792028189446,321.7835192168479],[-456.1533421596983,1149.3475612306067,366.3613613204906],[-432.39637570064497,1139.3397755054095,331.158470087809],[-571.3807054197678,1488.9585085526173,465.47394199447035],[-80.63556964763441,213.80873191819938,57.17716273265006],[-361.88653466934824,933.1259167454363,275.2760416736691],[-321.14611892995526,806.5973745510315,247.48595055750368],[-403.31250756268014,1043.124167773221,315.1765414900715],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-508.88652067280674,1307.881722948407,417.85550559238607],[-379.9953334533513,942.8877632156396,290.04402172776616],[-475.1334335549566,1187.8721847699505,384.813885460855],[-336.1111021991273,871.1470351423596,255.3783271014116],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-394.2614527104937,996.3386007148935,306.5758173622204],[-180.82727468624807,437.06484585212013,134.00212596291274],[-298.84442104318885,767.7496758589812,228.4474995315777],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-340.4364870327163,876.8964889923212,262.90131157083533],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-474.8299603714264,1177.301953821055,379.5250927663474],[-513.4788030402948,1323.1058405306596,424.5762762585293],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-274.44032477724744,673.3216598003946,212.45999498426252],[-139.89451803083497,353.1660565475219,104.61102264286266],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-540.44396931752,1365.9646121294275,455.7902034514196],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-207.37238211035202,510.20503430373594,165.7467457421841],[-72.98912675740209,179.3720132164737,55.41821223055318],[-632.1523075527398,1687.5381334252245,544.2082966774758],[-175.49129784453672,429.0202379381448,130.6015256906127],[-305.4570664550979,748.4333612766828,248.9381535747413],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-294.6568639126497,788.9067854820684,216.90092277575906],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-186.90489487146837,469.37598708611984,138.76440680137955],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-181.26645523756991,465.4588535800171,129.99992703213073],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3600,30,0.20516185000000003,0.21549406000000002,0.05097033149491088,0.37304663937557586,0.3727273214154954,0.0019249838980336387,0.001132865567889618,0.0011551442461710216,1.6474032672278348E-4,99,"[[-439.32527507513936,1099.9500541894718,346.35705848344725],[-427.4140279987649,1081.8320390720137,339.1146029447428],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-325.2883809893792,801.1947395632515,252.83811681833612],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-533.4445040401331,1365.233688096154,437.6677551986189],[-463.368295269386,1201.5242227198187,362.2049478807339],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-602.336868293248,1595.8591063678257,497.510702023219],[-365.6334101883709,898.4903272332139,271.4390689963759],[-528.7539142897532,1374.360234284735,428.6591503416369],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-538.7646810941287,1374.7027803477972,440.0378412078949],[-401.7598171354207,1001.9709214285341,312.14838107105226],[-629.8716587919018,1670.4063707614819,537.9553620293714],[-220.646269321782,573.3441689406956,159.8614353883934],[-245.00478266596923,603.3835726427566,195.23651716959623],[-470.4496860010367,1181.8509811757142,377.95817714158454],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-113.3086865901895,275.41884516929895,82.8349631763736],[-412.6455676786971,1054.0792028189446,321.7835192168479],[-432.39637570064497,1139.3397755054095,331.158470087809],[-571.3807054197678,1488.9585085526173,465.47394199447035],[-80.63556964763441,213.80873191819938,57.17716273265006],[-321.14611892995526,806.5973745510315,247.48595055750368],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-508.88652067280674,1307.881722948407,417.85550559238607],[-379.9953334533513,942.8877632156396,290.04402172776616],[-475.1334335549566,1187.8721847699505,384.813885460855],[-336.1111021991273,871.1470351423596,255.3783271014116],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-394.2614527104937,996.3386007148935,306.5758173622204],[-180.82727468624807,437.06484585212013,134.00212596291274],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-474.8299603714264,1177.301953821055,379.5250927663474],[-513.4788030402948,1323.1058405306596,424.5762762585293],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-274.44032477724744,673.3216598003946,212.45999498426252],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-614.9678901272212,1614.2088118694464,514.4443056701332],[-434.85132666785444,1091.5133639145022,350.34242156482344],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-383.87231152531604,996.2702330217198,289.7035009293103],[-72.98912675740209,179.3720132164737,55.41821223055318],[-175.49129784453672,429.0202379381448,130.6015256906127],[-305.4570664550979,748.4333612766828,248.9381535747413],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-181.26645523756991,465.4588535800171,129.99992703213073],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3700,30,0.2107795,0.22110125333333336,0.05118389696746788,0.3735555785976771,0.37322518457354026,0.0019874464807221664,0.0010874939767420596,0.001119400864782477,1.7122409384819033E-4,99,"[[-175.26803676686046,452.55339178958775,121.31553187544147],[-367.894724102596,932.7043862035932,280.30724477181997],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-603.0583664189285,1607.4273442701574,494.92373978870035],[-462.13925823513677,1170.2877768593937,366.316780952745],[-205.2840080775702,511.2016948527953,158.31482843024241],[-439.32527507513936,1099.9500541894718,346.35705848344725],[-427.4140279987649,1081.8320390720137,339.1146029447428],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-325.2883809893792,801.1947395632515,252.83811681833612],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-463.368295269386,1201.5242227198187,362.2049478807339],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-602.336868293248,1595.8591063678257,497.510702023219],[-365.6334101883709,898.4903272332139,271.4390689963759],[-528.7539142897532,1374.360234284735,428.6591503416369],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-538.7646810941287,1374.7027803477972,440.0378412078949],[-401.7598171354207,1001.9709214285341,312.14838107105226],[-629.8716587919018,1670.4063707614819,537.9553620293714],[-220.646269321782,573.3441689406956,159.8614353883934],[-245.00478266596923,603.3835726427566,195.23651716959623],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-113.3086865901895,275.41884516929895,82.8349631763736],[-412.6455676786971,1054.0792028189446,321.7835192168479],[-432.39637570064497,1139.3397755054095,331.158470087809],[-571.3807054197678,1488.9585085526173,465.47394199447035],[-80.63556964763441,213.80873191819938,57.17716273265006],[-321.14611892995526,806.5973745510315,247.48595055750368],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-508.88652067280674,1307.881722948407,417.85550559238607],[-379.9953334533513,942.8877632156396,290.04402172776616],[-475.1334335549566,1187.8721847699505,384.813885460855],[-336.1111021991273,871.1470351423596,255.3783271014116],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-394.2614527104937,996.3386007148935,306.5758173622204],[-180.82727468624807,437.06484585212013,134.00212596291274],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-474.8299603714264,1177.301953821055,379.5250927663474],[-513.4788030402948,1323.1058405306596,424.5762762585293],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-274.44032477724744,673.3216598003946,212.45999498426252],[-299.159004858569,751.3633339009307,232.2374248898396],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-283.04087539638937,709.9531488168905,222.96756444552878],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-72.98912675740209,179.3720132164737,55.41821223055318],[-175.49129784453672,429.0202379381448,130.6015256906127],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3800,30,0.21635110000000002,0.22669930666666668,0.05138444757494929,0.37398253549069216,0.37369153469998956,0.0019021476773749628,0.0010535955377065716,0.0010815652047426435,1.6498324873805934E-4,99,"[[-125.96977748178747,323.85311167525697,84.23230901062918],[-431.1661501329894,1092.441017203552,340.2879251191413],[-521.0819815153649,1342.1154845646727,427.76255951165933],[-306.04032836101663,788.6821459045725,223.71310610395122],[-281.8983124064872,704.2946806223493,216.7371748065716],[-361.9360965434909,889.6129652425891,280.53437285422683],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-422.8066329482199,1076.153060190589,333.84649752276147],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-367.894724102596,932.7043862035932,280.30724477181997],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-603.0583664189285,1607.4273442701574,494.92373978870035],[-462.13925823513677,1170.2877768593937,366.316780952745],[-205.2840080775702,511.2016948527953,158.31482843024241],[-439.32527507513936,1099.9500541894718,346.35705848344725],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-325.2883809893792,801.1947395632515,252.83811681833612],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-528.7539142897532,1374.360234284735,428.6591503416369],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-538.7646810941287,1374.7027803477972,440.0378412078949],[-401.7598171354207,1001.9709214285341,312.14838107105226],[-629.8716587919018,1670.4063707614819,537.9553620293714],[-220.646269321782,573.3441689406956,159.8614353883934],[-245.00478266596923,603.3835726427566,195.23651716959623],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-412.6455676786971,1054.0792028189446,321.7835192168479],[-571.3807054197678,1488.9585085526173,465.47394199447035],[-321.14611892995526,806.5973745510315,247.48595055750368],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-508.88652067280674,1307.881722948407,417.85550559238607],[-379.9953334533513,942.8877632156396,290.04402172776616],[-475.1334335549566,1187.8721847699505,384.813885460855],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-394.2614527104937,996.3386007148935,306.5758173622204],[-180.82727468624807,437.06484585212013,134.00212596291274],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-378.4453569222397,954.4068993781466,293.67064281338185],[-474.8299603714264,1177.301953821055,379.5250927663474],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-72.98912675740209,179.3720132164737,55.41821223055318],[-175.49129784453672,429.0202379381448,130.6015256906127],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
3900,30,0.22188360000000001,0.23228071,0.05160331414766886,0.37424115477072617,0.3740165183625115,0.0018252541040748955,0.001039939306025751,0.0010595844134223026,1.6008802838084318E-4,99,"[[-618.9218446151681,1622.3033027579293,513.3560721015067],[-526.5281099783276,1374.2107022813368,422.20822911995293],[-492.26490630410274,1238.203159790378,401.9161284477783],[-414.0899267901174,1069.8370284379723,321.19980230406344],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-431.1661501329894,1092.441017203552,340.2879251191413],[-306.04032836101663,788.6821459045725,223.71310610395122],[-281.8983124064872,704.2946806223493,216.7371748065716],[-361.9360965434909,889.6129652425891,280.53437285422683],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-367.894724102596,932.7043862035932,280.30724477181997],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-603.0583664189285,1607.4273442701574,494.92373978870035],[-462.13925823513677,1170.2877768593937,366.316780952745],[-205.2840080775702,511.2016948527953,158.31482843024241],[-439.32527507513936,1099.9500541894718,346.35705848344725],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-325.2883809893792,801.1947395632515,252.83811681833612],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-538.7646810941287,1374.7027803477972,440.0378412078949],[-401.7598171354207,1001.9709214285341,312.14838107105226],[-629.8716587919018,1670.4063707614819,537.9553620293714],[-220.646269321782,573.3441689406956,159.8614353883934],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-412.6455676786971,1054.0792028189446,321.7835192168479],[-571.3807054197678,1488.9585085526173,465.47394199447035],[-321.14611892995526,806.5973745510315,247.48595055750368],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-508.88652067280674,1307.881722948407,417.85550559238607],[-379.9953334533513,942.8877632156396,290.04402172776616],[-475.1334335549566,1187.8721847699505,384.813885460855],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-394.2614527104937,996.3386007148935,306.5758173622204],[-180.82727468624807,437.06484585212013,134.00212596291274],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-474.8299603714264,1177.301953821055,379.5250927663474],[-113.77385604037912,268.40311246350575,83.2886749016037],[-353.1970519212845,923.9340078317172,263.87363625427224],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-586.5943108838615,1531.2242751802587,480.1111447718262],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-72.98912675740209,179.3720132164737,55.41821223055318],[-175.49129784453672,429.0202379381448,130.6015256906127],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-311.2638518938486,807.0733517272528,228.59058009100363],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4000,30,0.2274891,0.23785791333333334,0.05186393846765177,0.37451225048093895,0.37443482968440606,0.0017769594997259352,0.0010109114675284226,0.0010306447008914118,1.5623419653192953E-4,99,"[[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-504.2700136421456,1266.503364435296,422.37654748029007],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-281.27535168211125,695.2844411757667,218.23679691208605],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-469.34808669398467,1172.735542672246,373.7161083962121],[-362.0345260492176,896.5985022756272,275.13522114811013],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-341.98094970303566,861.2207296888381,260.2709619710518],[-242.06590676844243,604.0594594310328,185.44757893067614],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-526.5281099783276,1374.2107022813368,422.20822911995293],[-492.26490630410274,1238.203159790378,401.9161284477783],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-431.1661501329894,1092.441017203552,340.2879251191413],[-306.04032836101663,788.6821459045725,223.71310610395122],[-361.9360965434909,889.6129652425891,280.53437285422683],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-205.2840080775702,511.2016948527953,158.31482843024241],[-439.32527507513936,1099.9500541894718,346.35705848344725],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-325.2883809893792,801.1947395632515,252.83811681833612],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-538.7646810941287,1374.7027803477972,440.0378412078949],[-401.7598171354207,1001.9709214285341,312.14838107105226],[-629.8716587919018,1670.4063707614819,537.9553620293714],[-220.646269321782,573.3441689406956,159.8614353883934],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-412.6455676786971,1054.0792028189446,321.7835192168479],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-253.68695330537489,686.2298216725509,180.86066715660425],[-47.2584138871891,128.37319252525623,33.78615293660997],[-394.2614527104937,996.3386007148935,306.5758173622204],[-180.82727468624807,437.06484585212013,134.00212596291274],[-485.7227372773512,1227.4679133866719,395.1110799556169],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-474.8299603714264,1177.301953821055,379.5250927663474],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-72.98912675740209,179.3720132164737,55.41821223055318],[-175.49129784453672,429.0202379381448,130.6015256906127],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-290.1713326797935,738.3550991339807,218.39423079970203],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4100,30,0.23306995000000003,0.24347848333333336,0.05203963942055554,0.37487267757246856,0.37487587405441636,0.0017314605615821313,9.78423478104523E-4,0.0010068091905903144,1.5710273937617948E-4,99,"[[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-422.98326635923996,1061.550661465657,334.4186415719835],[-355.0336999810918,875.4370107633296,272.68947753691464],[-293.137304872191,731.9448695773038,219.78960561467713],[-492.820976049036,1237.1398558815238,395.7169942579258],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-504.2700136421456,1266.503364435296,422.37654748029007],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-281.27535168211125,695.2844411757667,218.23679691208605],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-469.34808669398467,1172.735542672246,373.7161083962121],[-362.0345260492176,896.5985022756272,275.13522114811013],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-242.06590676844243,604.0594594310328,185.44757893067614],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-526.5281099783276,1374.2107022813368,422.20822911995293],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-306.04032836101663,788.6821459045725,223.71310610395122],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-205.2840080775702,511.2016948527953,158.31482843024241],[-439.32527507513936,1099.9500541894718,346.35705848344725],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-325.2883809893792,801.1947395632515,252.83811681833612],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-401.7598171354207,1001.9709214285341,312.14838107105226],[-629.8716587919018,1670.4063707614819,537.9553620293714],[-220.646269321782,573.3441689406956,159.8614353883934],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-444.4536450554836,1151.2235686606612,344.70895707903566],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-231.03305832762038,577.5219415835178,176.49162035869614],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-616.3359058211568,1614.1145924802556,516.6161637408077],[-106.9913528098271,262.16982661802444,73.31661356018233],[-474.8299603714264,1177.301953821055,379.5250927663474],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-175.49129784453672,429.0202379381448,130.6015256906127],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-671.1502418447769,1919.983381608165,625.0199325510542],[-95.91517283758664,221.905078794655,78.16621749755397],[-677.7341800565996,1971.4703299114888,643.1105137808491],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4200,30,0.23871610000000001,0.24909923666666667,0.05223380627950132,0.37513986803463123,0.37524755560720574,0.0017906869494917906,9.563877141825996E-4,9.813341715475253E-4,1.5855517445486717E-4,99,"[[-464.93060627501495,1180.0770694143848,364.849063991566],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-485.3879915995941,1216.2637999009619,390.5236874942462],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-355.0336999810918,875.4370107633296,272.68947753691464],[-293.137304872191,731.9448695773038,219.78960561467713],[-492.820976049036,1237.1398558815238,395.7169942579258],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-504.2700136421456,1266.503364435296,422.37654748029007],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-281.27535168211125,695.2844411757667,218.23679691208605],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-242.06590676844243,604.0594594310328,185.44757893067614],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-526.5281099783276,1374.2107022813368,422.20822911995293],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-306.04032836101663,788.6821459045725,223.71310610395122],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-205.2840080775702,511.2016948527953,158.31482843024241],[-439.32527507513936,1099.9500541894718,346.35705848344725],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-325.2883809893792,801.1947395632515,252.83811681833612],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-401.7598171354207,1001.9709214285341,312.14838107105226],[-629.8716587919018,1670.4063707614819,537.9553620293714],[-220.646269321782,573.3441689406956,159.8614353883934],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-106.9913528098271,262.16982661802444,73.31661356018233],[-474.8299603714264,1177.301953821055,379.5250927663474],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-175.49129784453672,429.0202379381448,130.6015256906127],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-204.44444155619308,500.3369645025992,161.27110944226357],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-95.91517283758664,221.905078794655,78.16621749755397],[-67.22550079512683,159.4899185818286,49.3726789425378],[-57.89705828137916,151.76270451810223,42.15566798150676],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4300,30,0.24436650000000001,0.2546900833333334,0.05243949636876496,0.37541878306806664,0.37556926302793775,0.0019177199102132156,9.393895955689823E-4,9.526761253638199E-4,1.5655655055077519E-4,99,"[[-529.4394012485241,1347.431187577353,424.61657245307293],[-209.0725632019069,521.3410110253712,160.85723763013127],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-464.93060627501495,1180.0770694143848,364.849063991566],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-485.3879915995941,1216.2637999009619,390.5236874942462],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-355.0336999810918,875.4370107633296,272.68947753691464],[-293.137304872191,731.9448695773038,219.78960561467713],[-492.820976049036,1237.1398558815238,395.7169942579258],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-504.2700136421456,1266.503364435296,422.37654748029007],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-281.27535168211125,695.2844411757667,218.23679691208605],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-242.06590676844243,604.0594594310328,185.44757893067614],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-306.04032836101663,788.6821459045725,223.71310610395122],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-439.32527507513936,1099.9500541894718,346.35705848344725],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-325.2883809893792,801.1947395632515,252.83811681833612],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-123.59698648872858,320.21608268287906,83.54007146319691],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-106.9913528098271,262.16982661802444,73.31661356018233],[-474.8299603714264,1177.301953821055,379.5250927663474],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-175.49129784453672,429.0202379381448,130.6015256906127],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-95.91517283758664,221.905078794655,78.16621749755397],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4400,30,0.24984845,0.2602764766666667,0.05261906507246002,0.3755114969263311,0.37588887222196404,0.0019161966252833394,8.866704090932222E-4,9.311272166925965E-4,1.667070043045498E-4,99,"[[-671.7294052020386,1917.4881655801082,645.8654580119063],[-322.9463256160841,826.8195489518031,236.84680538176585],[-520.1190574346663,1298.118386660705,419.8394018341022],[-98.77065806979422,243.67709366065995,69.32456943286482],[-223.54581986539142,536.2444726988323,179.07440170849333],[-529.4394012485241,1347.431187577353,424.61657245307293],[-209.0725632019069,521.3410110253712,160.85723763013127],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-485.3879915995941,1216.2637999009619,390.5236874942462],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-355.0336999810918,875.4370107633296,272.68947753691464],[-293.137304872191,731.9448695773038,219.78960561467713],[-492.820976049036,1237.1398558815238,395.7169942579258],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-281.27535168211125,695.2844411757667,218.23679691208605],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-242.06590676844243,604.0594594310328,185.44757893067614],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-306.04032836101663,788.6821459045725,223.71310610395122],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-439.32527507513936,1099.9500541894718,346.35705848344725],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-578.0014046248839,1486.4663137568969,476.41127529390553],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-657.9216650671667,1830.962838047025,595.540732359469],[-106.9913528098271,262.16982661802444,73.31661356018233],[-474.8299603714264,1177.301953821055,379.5250927663474],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-175.49129784453672,429.0202379381448,130.6015256906127],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-249.9538766927409,618.6743655613919,196.70302982068606],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4500,30,0.2554327,0.26587504,0.05280506330119465,0.3758874196556624,0.3761075111213349,0.0019357713082955913,8.8518054344878E-4,9.00600388804348E-4,1.5851859345672621E-4,99,"[[-123.11060084880535,306.57433393962503,88.01247550287465],[-440.1839067254331,1065.9276432947604,340.8114516930133],[-171.74500173585844,424.51680991438883,125.61452367658374],[-648.8640683619342,1752.9470812413538,587.8842166418569],[-567.1110739083847,1445.3981541613928,462.15361423275306],[-480.7295726338763,1207.922291517794,372.98417854908774],[-482.09758832781176,1207.8280721286033,375.1560366197623],[-322.9463256160841,826.8195489518031,236.84680538176585],[-520.1190574346663,1298.118386660705,419.8394018341022],[-98.77065806979422,243.67709366065995,69.32456943286482],[-223.54581986539142,536.2444726988323,179.07440170849333],[-529.4394012485241,1347.431187577353,424.61657245307293],[-209.0725632019069,521.3410110253712,160.85723763013127],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-355.0336999810918,875.4370107633296,272.68947753691464],[-293.137304872191,731.9448695773038,219.78960561467713],[-492.820976049036,1237.1398558815238,395.7169942579258],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-281.27535168211125,695.2844411757667,218.23679691208605],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-242.06590676844243,604.0594594310328,185.44757893067614],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-306.04032836101663,788.6821459045725,223.71310610395122],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-434.54002336051724,1096.444721680968,338.2344305151643],[-543.207778249237,1404.6867740074736,438.6059039065992],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-531.3703568703224,1336.1267386854718,443.10469018637815],[-106.9913528098271,262.16982661802444,73.31661356018233],[-474.8299603714264,1177.301953821055,379.5250927663474],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4600,30,0.26113235,0.2714496466666667,0.053024167860993836,0.37623364140706006,0.376464365643682,0.0019336741385990335,8.827979299392599E-4,8.769853734401028E-4,1.7176190405800634E-4,99,"[[-638.0905826351061,1660.890192512172,534.1701900481572],[-500.870087974032,1271.7436229045516,410.22154044468755],[-536.854001886345,1376.6033596910686,434.07709968326225],[-680.6654690827886,1946.6084105918414,638.4485587323866],[-265.0539709685875,635.7201568368936,211.36067224195858],[-440.1839067254331,1065.9276432947604,340.8114516930133],[-171.74500173585844,424.51680991438883,125.61452367658374],[-648.8640683619342,1752.9470812413538,587.8842166418569],[-567.1110739083847,1445.3981541613928,462.15361423275306],[-480.7295726338763,1207.922291517794,372.98417854908774],[-482.09758832781176,1207.8280721286033,375.1560366197623],[-520.1190574346663,1298.118386660705,419.8394018341022],[-98.77065806979422,243.67709366065995,69.32456943286482],[-223.54581986539142,536.2444726988323,179.07440170849333],[-529.4394012485241,1347.431187577353,424.61657245307293],[-209.0725632019069,521.3410110253712,160.85723763013127],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-355.0336999810918,875.4370107633296,272.68947753691464],[-293.137304872191,731.9448695773038,219.78960561467713],[-492.820976049036,1237.1398558815238,395.7169942579258],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-281.27535168211125,695.2844411757667,218.23679691208605],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-242.06590676844243,604.0594594310328,185.44757893067614],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-306.04032836101663,788.6821459045725,223.71310610395122],[-84.62143934344195,215.24292762075484,62.239897254649705],[-288.7147688610059,688.5886290096041,240.13665341676315],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-434.54002336051724,1096.444721680968,338.2344305151643],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-267.19003769376525,708.8082178069471,193.33585477984562],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-469.0972600478364,1172.0513771135131,366.16249352499125],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-106.9913528098271,262.16982661802444,73.31661356018233],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4700,30,0.26671585,0.27705287,0.05320502159768803,0.3767403033357968,0.3768335339075543,0.0018772141728172944,8.559552384229381E-4,8.538461433418278E-4,1.686107014508772E-4,99,"[[-504.9864908624765,1276.8550971179116,402.8069894249313],[-305.843071091862,718.6297996120006,250.3375971201348],[-482.4897526868305,1173.3976939183326,387.09451743785763],[-244.41381705829298,610.5027171499867,187.46476062095147],[-147.20416597911623,378.2417791313611,104.91419717793877],[-429.43492295231266,1048.9747829484195,344.5937276696191],[-466.55798573928274,1147.9072139987172,365.83351127442313],[-638.0905826351061,1660.890192512172,534.1701900481572],[-536.854001886345,1376.6033596910686,434.07709968326225],[-680.6654690827886,1946.6084105918414,638.4485587323866],[-265.0539709685875,635.7201568368936,211.36067224195858],[-440.1839067254331,1065.9276432947604,340.8114516930133],[-648.8640683619342,1752.9470812413538,587.8842166418569],[-567.1110739083847,1445.3981541613928,462.15361423275306],[-480.7295726338763,1207.922291517794,372.98417854908774],[-482.09758832781176,1207.8280721286033,375.1560366197623],[-520.1190574346663,1298.118386660705,419.8394018341022],[-98.77065806979422,243.67709366065995,69.32456943286482],[-223.54581986539142,536.2444726988323,179.07440170849333],[-529.4394012485241,1347.431187577353,424.61657245307293],[-209.0725632019069,521.3410110253712,160.85723763013127],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-355.0336999810918,875.4370107633296,272.68947753691464],[-293.137304872191,731.9448695773038,219.78960561467713],[-492.820976049036,1237.1398558815238,395.7169942579258],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-281.27535168211125,695.2844411757667,218.23679691208605],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-306.04032836101663,788.6821459045725,223.71310610395122],[-84.62143934344195,215.24292762075484,62.239897254649705],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-106.9913528098271,262.16982661802444,73.31661356018233],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-532.0958245160441,1346.5696156783104,436.9128736224793],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4800,30,0.27231115,0.28263498000000004,0.05338474828745986,0.3770899802413564,0.3771334704521396,0.0018970608701485941,8.426923297949552E-4,8.364081539195085E-4,1.6763762115737155E-4,99,"[[-541.1517214775156,1363.0679468391902,444.6165489538258],[-71.27665660692668,168.06506888299566,50.89224776316601],[-266.64791564629184,632.1414305193089,214.03136551154068],[-249.92955742878937,591.5047227281001,194.74307465864356],[-479.6414496571135,1177.3981363722933,372.0381417220281],[-513.4519247548955,1282.648556110453,411.945434015693],[-257.6097316597945,686.8053461902085,184.44665991260754],[-504.9864908624765,1276.8550971179116,402.8069894249313],[-305.843071091862,718.6297996120006,250.3375971201348],[-482.4897526868305,1173.3976939183326,387.09451743785763],[-147.20416597911623,378.2417791313611,104.91419717793877],[-429.43492295231266,1048.9747829484195,344.5937276696191],[-466.55798573928274,1147.9072139987172,365.83351127442313],[-638.0905826351061,1660.890192512172,534.1701900481572],[-536.854001886345,1376.6033596910686,434.07709968326225],[-680.6654690827886,1946.6084105918414,638.4485587323866],[-265.0539709685875,635.7201568368936,211.36067224195858],[-440.1839067254331,1065.9276432947604,340.8114516930133],[-648.8640683619342,1752.9470812413538,587.8842166418569],[-567.1110739083847,1445.3981541613928,462.15361423275306],[-482.09758832781176,1207.8280721286033,375.1560366197623],[-520.1190574346663,1298.118386660705,419.8394018341022],[-98.77065806979422,243.67709366065995,69.32456943286482],[-223.54581986539142,536.2444726988323,179.07440170849333],[-529.4394012485241,1347.431187577353,424.61657245307293],[-209.0725632019069,521.3410110253712,160.85723763013127],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-355.0336999810918,875.4370107633296,272.68947753691464],[-293.137304872191,731.9448695773038,219.78960561467713],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-130.76585130549842,329.6077144177124,92.26087036768766],[-172.34175021761627,409.43083728277674,130.09736173826371],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-571.5332225117536,1478.220858416551,464.65002997232125],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-106.9913528098271,262.16982661802444,73.31661356018233],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-624.4760220569694,1647.8675595304155,523.0652323736622],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
4900,30,0.2777796,0.2882224033333334,0.05357738402457594,0.37762227984824515,0.37743199796436533,0.0019378892790621336,8.244512142195793E-4,8.150538022505561E-4,1.7750496161966485E-4,99,"[[-289.57085943505245,712.6207855629441,215.12996766912286],[-205.15116155669082,489.91436050750127,160.87200209598495],[-577.929979505888,1474.5760808991308,472.91577608334353],[-438.18223438719065,1055.865557216567,333.8172310308524],[-348.43610498606256,867.6237615941516,260.7815038598651],[-325.9641412651062,839.8378539963671,236.64667036795714],[-541.1517214775156,1363.0679468391902,444.6165489538258],[-71.27665660692668,168.06506888299566,50.89224776316601],[-266.64791564629184,632.1414305193089,214.03136551154068],[-249.92955742878937,591.5047227281001,194.74307465864356],[-479.6414496571135,1177.3981363722933,372.0381417220281],[-513.4519247548955,1282.648556110453,411.945434015693],[-257.6097316597945,686.8053461902085,184.44665991260754],[-504.9864908624765,1276.8550971179116,402.8069894249313],[-305.843071091862,718.6297996120006,250.3375971201348],[-482.4897526868305,1173.3976939183326,387.09451743785763],[-147.20416597911623,378.2417791313611,104.91419717793877],[-466.55798573928274,1147.9072139987172,365.83351127442313],[-638.0905826351061,1660.890192512172,534.1701900481572],[-536.854001886345,1376.6033596910686,434.07709968326225],[-680.6654690827886,1946.6084105918414,638.4485587323866],[-265.0539709685875,635.7201568368936,211.36067224195858],[-440.1839067254331,1065.9276432947604,340.8114516930133],[-648.8640683619342,1752.9470812413538,587.8842166418569],[-567.1110739083847,1445.3981541613928,462.15361423275306],[-482.09758832781176,1207.8280721286033,375.1560366197623],[-520.1190574346663,1298.118386660705,419.8394018341022],[-98.77065806979422,243.67709366065995,69.32456943286482],[-223.54581986539142,536.2444726988323,179.07440170849333],[-529.4394012485241,1347.431187577353,424.61657245307293],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-293.137304872191,731.9448695773038,219.78960561467713],[-316.40822570800935,796.5144460168833,234.27567111104653],[-421.53545716542396,1058.6713924828157,326.3191210143421],[-326.8758898648546,821.4594837904308,245.77093089130545],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-565.0633716394054,1475.7094900013426,455.95559237827905],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-172.34175021761627,409.43083728277674,130.09736173826371],[-395.8881293150315,988.8362373098059,303.94014885683606],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-663.2485811707211,1839.3410848729898,608.8627561885061],[-361.47104875812227,908.0787939679129,269.5499050061579],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-47.2584138871891,128.37319252525623,33.78615293660997],[-180.82727468624807,437.06484585212013,134.00212596291274],[-106.9913528098271,262.16982661802444,73.31661356018233],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
5000,30,0.28322840000000005,0.29382747000000004,0.053751597943946655,0.37770533694656966,0.37764219494106516,0.0019156496233372535,8.027025188872664E-4,7.8912866100128E-4,1.7095445873956225E-4,99,"[[-431.80717337485135,1062.1195839020018,327.38438397690356],[-513.810325150583,1294.4627694524527,413.61491805488845],[-47.2584138871891,128.37319252525623,33.78615293660997],[-661.5739159933082,1799.970742272746,603.0069001906506],[-136.3205883302303,346.74161383878294,94.20793885947766],[-572.4046386837736,1436.735670305982,472.1893292389346],[-377.06353221351725,938.3988473221531,281.5839281053753],[-131.30168386204832,315.0943131450426,92.51150118592395],[-289.57085943505245,712.6207855629441,215.12996766912286],[-205.15116155669082,489.91436050750127,160.87200209598495],[-577.929979505888,1474.5760808991308,472.91577608334353],[-438.18223438719065,1055.865557216567,333.8172310308524],[-348.43610498606256,867.6237615941516,260.7815038598651],[-325.9641412651062,839.8378539963671,236.64667036795714],[-541.1517214775156,1363.0679468391902,444.6165489538258],[-71.27665660692668,168.06506888299566,50.89224776316601],[-266.64791564629184,632.1414305193089,214.03136551154068],[-249.92955742878937,591.5047227281001,194.74307465864356],[-479.6414496571135,1177.3981363722933,372.0381417220281],[-513.4519247548955,1282.648556110453,411.945434015693],[-257.6097316597945,686.8053461902085,184.44665991260754],[-504.9864908624765,1276.8550971179116,402.8069894249313],[-305.843071091862,718.6297996120006,250.3375971201348],[-482.4897526868305,1173.3976939183326,387.09451743785763],[-466.55798573928274,1147.9072139987172,365.83351127442313],[-638.0905826351061,1660.890192512172,534.1701900481572],[-680.6654690827886,1946.6084105918414,638.4485587323866],[-265.0539709685875,635.7201568368936,211.36067224195858],[-440.1839067254331,1065.9276432947604,340.8114516930133],[-648.8640683619342,1752.9470812413538,587.8842166418569],[-567.1110739083847,1445.3981541613928,462.15361423275306],[-482.09758832781176,1207.8280721286033,375.1560366197623],[-520.1190574346663,1298.118386660705,419.8394018341022],[-98.77065806979422,243.67709366065995,69.32456943286482],[-223.54581986539142,536.2444726988323,179.07440170849333],[-529.4394012485241,1347.431187577353,424.61657245307293],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-618.983435993578,1623.2541994718276,517.4726904072204],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-293.137304872191,731.9448695773038,219.78960561467713],[-316.40822570800935,796.5144460168833,234.27567111104653],[-326.8758898648546,821.4594837904308,245.77093089130545],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-172.34175021761627,409.43083728277674,130.09736173826371],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-180.82727468624807,437.06484585212013,134.00212596291274],[-106.9913528098271,262.16982661802444,73.31661356018233],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"
5100,30,0.28868910000000003,0.29939837333333336,0.053952094638886845,0.37808805874774165,0.3779427462315973,0.001895590759581999,7.849345257474377E-4,7.717995870156358E-4,1.7055396974974827E-4,99,"[[-553.4714936135467,1414.870774923429,444.88267294775414],[-494.8160764200297,1223.7490376157762,401.9509500021603],[-522.4087712105556,1336.2276816457234,409.1512882531862],[-618.7437632204046,1622.5821851921426,510.51412744779384],[-431.80717337485135,1062.1195839020018,327.38438397690356],[-47.2584138871891,128.37319252525623,33.78615293660997],[-661.5739159933082,1799.970742272746,603.0069001906506],[-136.3205883302303,346.74161383878294,94.20793885947766],[-572.4046386837736,1436.735670305982,472.1893292389346],[-377.06353221351725,938.3988473221531,281.5839281053753],[-131.30168386204832,315.0943131450426,92.51150118592395],[-289.57085943505245,712.6207855629441,215.12996766912286],[-205.15116155669082,489.91436050750127,160.87200209598495],[-577.929979505888,1474.5760808991308,472.91577608334353],[-438.18223438719065,1055.865557216567,333.8172310308524],[-348.43610498606256,867.6237615941516,260.7815038598651],[-325.9641412651062,839.8378539963671,236.64667036795714],[-71.27665660692668,168.06506888299566,50.89224776316601],[-266.64791564629184,632.1414305193089,214.03136551154068],[-249.92955742878937,591.5047227281001,194.74307465864356],[-479.6414496571135,1177.3981363722933,372.0381417220281],[-513.4519247548955,1282.648556110453,411.945434015693],[-257.6097316597945,686.8053461902085,184.44665991260754],[-504.9864908624765,1276.8550971179116,402.8069894249313],[-305.843071091862,718.6297996120006,250.3375971201348],[-482.4897526868305,1173.3976939183326,387.09451743785763],[-466.55798573928274,1147.9072139987172,365.83351127442313],[-638.0905826351061,1660.890192512172,534.1701900481572],[-680.6654690827886,1946.6084105918414,638.4485587323866],[-265.0539709685875,635.7201568368936,211.36067224195858],[-440.1839067254331,1065.9276432947604,340.8114516930133],[-567.1110739083847,1445.3981541613928,462.15361423275306],[-482.09758832781176,1207.8280721286033,375.1560366197623],[-520.1190574346663,1298.118386660705,419.8394018341022],[-98.77065806979422,243.67709366065995,69.32456943286482],[-223.54581986539142,536.2444726988323,179.07440170849333],[-529.4394012485241,1347.431187577353,424.61657245307293],[-60.68647402274073,140.77935918663522,46.523303493382414],[-199.67673056846104,516.0778820691277,145.51108681193904],[-405.2739921122975,1005.6490947611746,310.66990921382467],[-447.5403516404926,1132.2214166960584,347.2279736099355],[-682.0649537078164,1944.8127050573069,651.166803162624],[-364.23496315444936,921.347383360666,268.20932380501733],[-680.3612386869272,1951.4293372016898,641.1577926240077],[-230.22940949326136,581.9659613244557,173.5671938705218],[-428.91229524903594,1057.2416658788572,333.1847235630466],[-400.7597944067545,1003.0107180788139,305.59003332945],[-541.839181027507,1378.9998605191481,438.06098792365754],[-373.31723610483897,933.8954192983971,276.5969260913464],[-345.4536624912679,858.3417781073023,259.8891531402231],[-82.58642915033847,189.8454514297454,59.67200897957531],[-393.881288832152,971.016128861684,306.9203242358137],[-293.137304872191,731.9448695773038,219.78960561467713],[-316.40822570800935,796.5144460168833,234.27567111104653],[-326.8758898648546,821.4594837904308,245.77093089130545],[-466.4694532375944,1138.1292195132262,367.9419820335119],[-593.1848787928204,1550.010211294947,486.816921816103],[-580.3983937350663,1487.348529431434,470.7517366501195],[-618.9218446151681,1622.3033027579293,513.3560721015067],[-479.8453055659646,1189.8575892687586,374.43163369178956],[-125.96977748178747,323.85311167525697,84.23230901062918],[-305.90066281589645,782.1317988875842,222.78662368936295],[-175.26803676686046,452.55339178958775,121.31553187544147],[-172.34175021761627,409.43083728277674,130.09736173826371],[-324.2275086179925,823.2079631963605,234.27211080369568],[-620.0538734536005,1615.0448552752575,520.568816634094],[-365.6334101883709,898.4903272332139,271.4390689963759],[-236.11954210191178,580.7164353426701,182.06309871672318],[-637.1756462801468,1700.3550692941228,540.7806673864623],[-220.646269321782,573.3441689406956,159.8614353883934],[-135.4023852944013,337.58161093211316,97.34988188927325],[-586.1306525716313,1512.6339037697069,483.3028415759878],[-260.87270391340286,695.5591992556726,183.81750516365432],[-379.9953334533513,942.8877632156396,290.04402172776616],[-152.0875656261938,378.5921216558555,109.57465739809787],[-180.82727468624807,437.06484585212013,134.00212596291274],[-106.9913528098271,262.16982661802444,73.31661356018233],[-113.77385604037912,268.40311246350575,83.2886749016037],[-274.44032477724744,673.3216598003946,212.45999498426252],[-195.5939694415192,488.83285104743334,148.662144220775],[-660.0729185802941,1811.7071786032056,594.7307038031153],[-121.75948550597643,297.21094887069165,86.22431407402837],[-190.3714172264958,469.952695543554,144.12822524717274],[-71.27665660692668,168.06506888299566,50.89224776316601],[-60.68647402274073,140.77935918663522,46.523303493382414],[-38.63021291314228,94.97138907173911,28.718489043711543],[-240.2847624997056,573.2526732363532,188.3042638300373],[-101.42333910715153,260.89317864242184,70.5679937339645],[-162.4712937090352,397.0615041093424,119.56103588235325],[-36.376853564264735,79.00120556574821,32.94781958945107],[-162.4712937090352,397.0615041093424,119.56103588235325],[-67.22550079512683,159.4899185818286,49.3726789425378],[-21.347164811918354,60.59826926222585,15.900119246812459],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855],[-17.812570538103,37.05701588127941,16.434552378588855]]"


==> plotsdata/acapulco_wget_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.008411950000000001,0.011945636666666667,0.015554174690294418,0.32503744049002736,0.33014878363528466,0.02617015167030194,0.009771870584163154,0.00981990475096429,6.559528097407E-4,99,"[[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.545951067954746,146.9154288154771,38.279216263888706],[-67.87497650966152,232.89053903288453,65.56923687164077],[-71.82009469139234,232.78091000890092,62.41959474839775],[-23.624719794518903,90.06766178342637,26.30623937013341],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-18.646063673259974,92.19324752506999,13.71985418140039],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-27.132183792387064,120.418077458178,29.860425500666363],[-71.82009469139234,232.78091000890092,62.41959474839775],[-18.675134645156945,76.98135501426702,11.427513808805905],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.660426637277915,121.11874296069664,25.97565632105201],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.21447131153614,149.24530096012688,35.43581675341836],[-55.221852878917055,166.86594728255122,40.322737120480646],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.399783721158588,72.96248135772366,14.385734228456911],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-49.87953984462387,157.4201719963141,36.21471300642832],[-67.87497650966152,232.89053903288453,65.56923687164077],[-40.224476449665694,150.1550097140579,40.97875684347604],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-54.574441539281985,156.27930109429641,37.97824291001508],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.568463815661936,121.86068878351406,32.5590282823686],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.87497650966152,232.89053903288453,65.56923687164077],[-33.90478058501457,101.52443366675098,25.790197805617694],[-32.76328734824365,92.35120026786741,25.015620839717855],[-25.53956117127541,105.21322060478985,30.32446909274142],[-67.87497650966152,232.89053903288453,65.56923687164077],[-44.05971648533066,195.27764620973574,40.691755155207865],[-67.87497650966152,232.89053903288453,65.56923687164077],[-71.82009469139234,232.78091000890092,62.41959474839775],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-48.59241367642992,165.60548090080852,45.09124272791468],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-34.19547828339786,129.58018587593006,43.53419267561768],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-31.419439106859333,140.75720299594883,39.2411110065022],[-67.87497650966152,232.89053903288453,65.56923687164077],[-71.82009469139234,232.78091000890092,62.41959474839775],[-67.87497650966152,232.89053903288453,65.56923687164077],[-6.998889003154586,59.827849280176046,4.227426152276745],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-33.143747208125134,125.45829193694269,31.75193762476074],[-67.87497650966152,232.89053903288453,65.56923687164077],[-25.869217811257325,124.15279902556442,37.40402813394868],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.87301499234943,151.47555401560712,49.97757734155817],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.11051014437057,135.34340408405657,49.25364018735505],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-23.66861397384849,74.48705567455191,16.252206240636074],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-18.211709479696086,79.66978330585408,16.11944101242885],[-67.87497650966152,232.89053903288453,65.56923687164077],[-41.03894331492325,162.1166660942564,38.3075127724622],[-67.87497650966152,232.89053903288453,65.56923687164077],[-71.82009469139234,232.78091000890092,62.41959474839775]]"
300,30,0.01268255,0.01698238666666667,0.01922682488849679,0.38981921784167106,0.39270098493043926,0.016894377107831357,0.009719172316820034,0.009594609259064472,8.815653133595223E-4,99,"[[-70.98078637531619,221.32202969794824,59.044276831286005],[-12.91438984022242,41.67542278764893,12.660127018154043],[-13.702785007973613,55.317642834503374,13.327472130575817],[-70.98078637531619,221.32202969794824,59.044276831286005],[-63.990486048877905,214.6014979856719,59.54509786718494],[-54.72484010004785,148.48481304420937,52.924654754741645],[-45.11807419545037,141.40078704025086,31.114852340676816],[-69.39468456002682,220.89492182836264,59.09552261564375],[-27.637420091852718,93.2732818576838,19.86082162270988],[-70.98078637531619,221.32202969794824,59.044276831286005],[-61.71631600792567,207.31574976660056,53.21170996859392],[-23.601031858245513,71.17180657631087,19.54798186481656],[-17.102667686621277,85.29300952247638,13.435310932080561],[-13.497253174778823,45.706646334010536,10.340097085012744],[-61.71631600792567,207.31574976660056,53.21170996859392],[-42.16539196263974,135.4530331080402,52.403282310598094],[-34.03539586302474,117.2227202026034,34.58328647961855],[-22.435610227578856,69.59096115699543,16.410683878471893],[-28.31548816316278,105.13494354815442,25.327325792232667],[-41.06145606263045,137.06192606229337,32.58732479094209],[-54.50685942367901,152.96405199605536,41.274018534195555],[-55.35246815692722,182.5642338184036,49.11582579448149],[-30.87146510247696,104.21585026029379,31.500766184487503],[-12.693679698902084,47.716627185518526,12.883001949853782],[-25.368589839162816,91.74870754085555,17.99434961053072],[-61.71631600792567,207.31574976660056,53.21170996859392],[-14.69588771633956,77.47268780339633,5.28568825015784],[-67.74436123165135,217.19225249703214,56.776148197639934],[-65.76109377093326,214.5036883265989,63.26453678182637],[-67.74436123165135,217.19225249703214,56.776148197639934],[-42.078670863959154,104.17414046331331,33.5561605070999],[-24.021712042868216,70.01806902658103,16.359438094114136],[-7.56781244251115,48.638708775334905,7.728202732845808],[-34.03539586302474,117.2227202026034,34.58328647961855],[-71.88767680699533,236.09615910714194,59.123819124217256],[-48.46179839841975,149.9071943649561,36.29815405391383],[-61.71631600792567,207.31574976660056,53.21170996859392],[-27.76980801955211,94.84549960758252,20.190928407887686],[-45.323606028645166,151.0117835407437,34.10222738623989],[-61.98942995672345,220.24199536533445,52.903309389976506],[-23.601031858245513,71.17180657631087,19.54798186481656],[-63.906170391657305,214.10431284975266,61.96062148956697],[-31.700080594969375,83.5972410883431,22.243250741163976],[-69.70621195266409,214.3940593026153,60.11489465858333],[-61.71631600792567,207.31574976660056,53.21170996859392],[-38.208178580731676,132.78580595018744,37.08877492819416],[-25.782496712576748,92.87390638083754,18.556906330450484],[-13.702785007973613,55.317642834503374,13.327472130575817],[-71.88767680699533,236.09615910714194,59.123819124217256],[-10.883379463938212,78.11689032738867,10.251565156732587],[-50.60563542127776,137.4930749111645,34.36962752794127],[-71.82009469139234,232.78091000890092,62.41959474839775],[-27.637420091852718,93.2732818576838,19.86082162270988],[-46.87744282609702,138.6344625710761,36.91998081213398],[-41.60177929819954,119.16927218997128,26.84845990349879],[-71.88767680699533,236.09615910714194,59.123819124217256],[-47.309144685931294,167.10944555344238,44.19923135250014],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.435610227578856,69.59096115699543,16.410683878471893],[-61.71631600792567,207.31574976660056,53.21170996859392],[-67.74436123165135,217.19225249703214,56.776148197639934],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.460558800553734,137.8924503880108,35.67354282020066],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.82009469139234,232.78091000890092,62.41959474839775],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-18.646063673259974,92.19324752506999,13.71985418140039],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.82009469139234,232.78091000890092,62.41959474839775],[-18.675134645156945,76.98135501426702,11.427513808805905],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.660426637277915,121.11874296069664,25.97565632105201],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.21447131153614,149.24530096012688,35.43581675341836],[-55.221852878917055,166.86594728255122,40.322737120480646],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.399783721158588,72.96248135772366,14.385734228456911],[-49.87953984462387,157.4201719963141,36.21471300642832],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-54.574441539281985,156.27930109429641,37.97824291001508],[-38.568463815661936,121.86068878351406,32.5590282823686],[-71.88767680699533,236.09615910714194,59.123819124217256],[-33.90478058501457,101.52443366675098,25.790197805617694],[-32.76328734824365,92.35120026786741,25.015620839717855],[-44.05971648533066,195.27764620973574,40.691755155207865],[-48.59241367642992,165.60548090080852,45.09124272791468],[-34.19547828339786,129.58018587593006,43.53419267561768],[-6.998889003154586,59.827849280176046,4.227426152276745],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.11051014437057,135.34340408405657,49.25364018735505],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-23.66861397384849,74.48705567455191,16.252206240636074],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-18.211709479696086,79.66978330585408,16.11944101242885]]"
400,30,0.0173525,0.021902423333333334,0.02139546760257614,0.4325367725861795,0.4338017072245439,0.011845354374700577,0.0063186825044275335,0.006373463255048175,8.886140302423542E-4,99,"[[-26.12515397078331,107.68247870512786,16.130928007354292],[-24.877689326222388,86.9755381716765,13.731007582355428],[-59.19065899692128,185.65217346568306,43.931352502554454],[-63.99248070019721,199.43778494982823,52.568243976515795],[-37.44830154376594,129.3049710871897,23.223783810405386],[-23.87914111137341,79.424956258708,12.457479398113502],[-19.582025076836096,91.75548442346073,11.507056101737156],[-23.87914111137341,79.424956258708,12.457479398113502],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-13.497253174778823,45.706646334010536,10.340097085012744],[-31.498000614732852,93.70411194767092,17.640575123694973],[-21.399783721158588,72.96248135772366,14.385734228456911],[-13.497253174778823,45.706646334010536,10.340097085012744],[-64.47268838955388,172.1334648361039,44.19875264425581],[-36.1674343903094,105.91750568191733,25.947359812478517],[-52.460558800553734,137.8924503880108,35.67354282020066],[-31.426966646171604,70.67099548960924,22.55165131978139],[-42.5086697298787,133.94340159916499,26.92800219643004],[-26.781442808498547,76.31581271258833,22.489252134468593],[-43.077593169235264,122.75426109432385,30.428778776999103],[-45.323606028645166,151.0117835407437,34.10222738623989],[-42.078670863959154,104.17414046331331,33.5561605070999],[-63.83618283459435,180.00735624270402,43.99375168786724],[-41.31003518831796,102.17736012977919,31.982411031284943],[-13.770367123576595,58.6328919327444,10.031696506395331],[-13.497253174778823,45.706646334010536,10.340097085012744],[-41.60177929819954,119.16927218997128,26.84845990349879],[-35.26683668943472,107.60287128266306,24.21485934477146],[-36.099852274706414,102.60225658367631,29.243135436659003],[-19.910334993369183,60.63873007557611,8.848864016039695],[-36.08624543934581,123.22653347127763,24.79912227125162],[-31.700080594969375,83.5972410883431,22.243250741163976],[-35.032381158014054,110.2573586780751,25.646865166849206],[-50.53805330567479,134.1778258129235,37.66540315212175],[-50.854012391906004,175.50955050374884,32.998479675179084],[-27.637420091852718,93.2732818576838,19.86082162270988],[-34.7083540608913,99.51445281524299,23.247292940776656],[-22.38469707925388,71.7743008928972,13.702711073781934],[-22.591926549173984,63.57079092732604,19.103511684094524],[-31.700080594969375,83.5972410883431,22.243250741163976],[-35.6688867129736,102.38346727147498,25.851866123237784],[-68.0031863462117,217.8071180599293,53.09968011976141],[-12.91438984022242,41.67542278764893,12.660127018154043],[-54.72484010004785,148.48481304420937,52.924654754741645],[-45.11807419545037,141.40078704025086,31.114852340676816],[-27.637420091852718,93.2732818576838,19.86082162270988],[-70.98078637531619,221.32202969794824,59.044276831286005],[-61.71631600792567,207.31574976660056,53.21170996859392],[-13.497253174778823,45.706646334010536,10.340097085012744],[-61.71631600792567,207.31574976660056,53.21170996859392],[-22.435610227578856,69.59096115699543,16.410683878471893],[-54.50685942367901,152.96405199605536,41.274018534195555],[-61.71631600792567,207.31574976660056,53.21170996859392],[-14.69588771633956,77.47268780339633,5.28568825015784],[-67.74436123165135,217.19225249703214,56.776148197639934],[-67.74436123165135,217.19225249703214,56.776148197639934],[-42.078670863959154,104.17414046331331,33.5561605070999],[-24.021712042868216,70.01806902658103,16.359438094114136],[-7.56781244251115,48.638708775334905,7.728202732845808],[-48.46179839841975,149.9071943649561,36.29815405391383],[-45.323606028645166,151.0117835407437,34.10222738623989],[-31.700080594969375,83.5972410883431,22.243250741163976],[-69.70621195266409,214.3940593026153,60.11489465858333],[-50.60563542127776,137.4930749111645,34.36962752794127],[-27.637420091852718,93.2732818576838,19.86082162270988],[-41.60177929819954,119.16927218997128,26.84845990349879],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.435610227578856,69.59096115699543,16.410683878471893],[-67.74436123165135,217.19225249703214,56.776148197639934],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.460558800553734,137.8924503880108,35.67354282020066],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.82009469139234,232.78091000890092,62.41959474839775],[-18.675134645156945,76.98135501426702,11.427513808805905],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.660426637277915,121.11874296069664,25.97565632105201],[-71.88767680699533,236.09615910714194,59.123819124217256],[-55.221852878917055,166.86594728255122,40.322737120480646],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.399783721158588,72.96248135772366,14.385734228456911],[-49.87953984462387,157.4201719963141,36.21471300642832],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-54.574441539281985,156.27930109429641,37.97824291001508],[-71.88767680699533,236.09615910714194,59.123819124217256],[-32.76328734824365,92.35120026786741,25.015620839717855],[-6.998889003154586,59.827849280176046,4.227426152276745],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-23.66861397384849,74.48705567455191,16.252206240636074],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
500,30,0.022030600000000004,0.0267177,0.023058627880702048,0.45707259975138226,0.4572334514732862,0.007965228048875263,0.004739030411267053,0.004569992402746913,6.703871665164478E-4,99,"[[-45.63816753180675,141.27074747134418,27.16129966139211],[-34.77593617649429,102.82970191348403,19.95151731659617],[-54.50685942367901,152.96405199605536,41.274018534195555],[-38.90325521803624,94.35703841069912,23.83278834936222],[-55.221852878917055,166.86594728255122,40.322737120480646],[-39.91236052710777,101.95805405968397,24.277258530084257],[-22.38469707925388,71.7743008928972,13.702711073781934],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.530745329638286,96.13615573190958,31.759536099585205],[-45.26210776470456,123.78165027523283,34.7107744115603],[-40.613414087145976,100.63958529497707,29.146783630079696],[-20.611388553407394,59.32026131086921,13.718389116035137],[-43.86016874007628,139.9714054790607,26.181721739103693],[-32.50710592380438,101.30512759665578,18.085045304417008],[-42.87206133604047,113.143264593831,27.44140373143603],[-21.308009654579372,60.85803614567133,16.554016517240385],[-24.877689326222388,86.9755381716765,13.731007582355428],[-53.660160037927746,140.10802003374621,40.63856160943684],[-26.37213335834192,94.6261935374873,12.485775906687],[-48.424170566946536,115.79097510663786,35.360703062307344],[-71.75706152898516,220.39787257128953,50.3307304502164],[-42.3031378966839,124.33240509867215,23.940627150866966],[-13.497253174778823,45.706646334010536,10.340097085012744],[-39.39707930815435,101.24207961156338,23.30151283904507],[-30.623393170294868,72.68097634111723,25.094556184622427],[-55.221852878917055,166.86594728255122,40.322737120480646],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.598327445241274,99.45140483015061,28.46376047540472],[-32.98399748956398,86.3099958699978,24.792745908018116],[-39.329497192551365,97.92683051332236,26.597288463225556],[-13.788997284660407,62.69855839420262,5.206145957226588],[-44.40613048135039,106.82418113013738,37.33920492331901],[-13.497253174778823,45.706646334010536,10.340097085012744],[-42.50521787692042,114.22553423934433,28.54330276833597],[-32.28294392952577,87.62846463470471,19.923220808022677],[-71.75706152898516,220.39787257128953,50.3307304502164],[-41.377617303920935,105.49260922802021,28.686635407104458],[-60.10799023941359,181.1487439026156,46.54410497205995],[-48.60653689473672,155.46427759022006,29.631067691055446],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.530745329638286,96.13615573190958,31.759536099585205],[-71.68947941338217,217.0826234730485,53.62650607439689],[-24.877689326222388,86.9755381716765,13.731007582355428],[-59.19065899692128,185.65217346568306,43.931352502554454],[-63.99248070019721,199.43778494982823,52.568243976515795],[-23.87914111137341,79.424956258708,12.457479398113502],[-23.87914111137341,79.424956258708,12.457479398113502],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-13.497253174778823,45.706646334010536,10.340097085012744],[-31.498000614732852,93.70411194767092,17.640575123694973],[-13.497253174778823,45.706646334010536,10.340097085012744],[-64.47268838955388,172.1334648361039,44.19875264425581],[-52.460558800553734,137.8924503880108,35.67354282020066],[-31.426966646171604,70.67099548960924,22.55165131978139],[-63.83618283459435,180.00735624270402,43.99375168786724],[-13.497253174778823,45.706646334010536,10.340097085012744],[-41.60177929819954,119.16927218997128,26.84845990349879],[-19.910334993369183,60.63873007557611,8.848864016039695],[-31.700080594969375,83.5972410883431,22.243250741163976],[-50.53805330567479,134.1778258129235,37.66540315212175],[-50.854012391906004,175.50955050374884,32.998479675179084],[-22.38469707925388,71.7743008928972,13.702711073781934],[-22.591926549173984,63.57079092732604,19.103511684094524],[-31.700080594969375,83.5972410883431,22.243250741163976],[-68.0031863462117,217.8071180599293,53.09968011976141],[-12.91438984022242,41.67542278764893,12.660127018154043],[-54.72484010004785,148.48481304420937,52.924654754741645],[-13.497253174778823,45.706646334010536,10.340097085012744],[-54.50685942367901,152.96405199605536,41.274018534195555],[-14.69588771633956,77.47268780339633,5.28568825015784],[-42.078670863959154,104.17414046331331,33.5561605070999],[-24.021712042868216,70.01806902658103,16.359438094114136],[-31.700080594969375,83.5972410883431,22.243250741163976],[-69.70621195266409,214.3940593026153,60.11489465858333],[-50.60563542127776,137.4930749111645,34.36962752794127],[-41.60177929819954,119.16927218997128,26.84845990349879],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-67.74436123165135,217.19225249703214,56.776148197639934],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.460558800553734,137.8924503880108,35.67354282020066],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-55.221852878917055,166.86594728255122,40.322737120480646],[-54.574441539281985,156.27930109429641,37.97824291001508],[-6.998889003154586,59.827849280176046,4.227426152276745],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
600,30,0.026613200000000004,0.0315289,0.02451691390156093,0.4727213707302015,0.47366805265726775,0.0052479405186843875,0.0035202175641703805,0.003494392873408929,5.487382046177897E-4,99,"[[-43.31224320575543,131.93342074765698,24.385097331589],[-32.404891046412004,108.47824135686463,17.720117416626223],[-40.813384130448355,105.52705214311683,26.181114791077015],[-24.877689326222388,86.9755381716765,13.731007582355428],[-56.23746794211686,155.80644244844478,38.25133449562829],[-56.8702914824561,146.9560051512083,44.75915142836461],[-12.213336280184208,42.99389155235583,7.790601918158601],[-43.881166645111996,120.74428024281586,27.885873912158065],[-66.24329611160925,172.03565517703092,47.91819155889724],[-54.50990916481708,132.28934137243772,46.54708970312283],[-51.599891251315576,132.08967883265984,37.306717367417754],[-33.6930723044247,94.78193486459625,21.09351275473628],[-48.49175268254951,119.10622420487888,32.06492743812685],[-57.70121026913188,173.32842218353554,38.39448229013723],[-23.960358083730075,91.478967734744,11.11825511284992],[-30.50963540367929,75.17442505267672,19.93889885027588],[-48.06012581021401,133.4388682920618,32.100672366052024],[-54.59422482203768,132.78652650835699,44.13156608074079],[-35.39577276417583,89.45722167274113,26.160266701855196],[-40.680996202748965,103.95483439321809,25.85100800589921],[-30.08169579243885,89.41913941611749,14.760973171663025],[-43.881166645111996,120.74428024281586,27.885873912158065],[-64.0600628158002,202.75303404806925,49.2724683523353],[-60.459988092220065,168.9278447618465,50.644170391679346],[-57.90674210232667,182.93941868402837,41.381857335700296],[-6.091998571475434,45.053719870982334,4.147883859345494],[-24.021712042868216,70.01806902658103,16.359438094114136],[-12.20289546937105,62.27145052461702,5.257391741584345],[-54.88596893191927,149.77843856854906,38.99761495295464],[-45.7912955575241,131.91429397523356,30.234200353872858],[-69.26406928201665,205.19663529251022,50.30243394164291],[-45.63816753180675,141.27074747134418,27.16129966139211],[-34.77593617649429,102.82970191348403,19.95151731659617],[-38.90325521803624,94.35703841069912,23.83278834936222],[-39.91236052710777,101.95805405968397,24.277258530084257],[-22.38469707925388,71.7743008928972,13.702711073781934],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.530745329638286,96.13615573190958,31.759536099585205],[-20.611388553407394,59.32026131086921,13.718389116035137],[-32.50710592380438,101.30512759665578,18.085045304417008],[-42.87206133604047,113.143264593831,27.44140373143603],[-53.660160037927746,140.10802003374621,40.63856160943684],[-26.37213335834192,94.6261935374873,12.485775906687],[-48.424170566946536,115.79097510663786,35.360703062307344],[-71.75706152898516,220.39787257128953,50.3307304502164],[-42.3031378966839,124.33240509867215,23.940627150866966],[-39.39707930815435,101.24207961156338,23.30151283904507],[-30.623393170294868,72.68097634111723,25.094556184622427],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.598327445241274,99.45140483015061,28.46376047540472],[-39.329497192551365,97.92683051332236,26.597288463225556],[-13.788997284660407,62.69855839420262,5.206145957226588],[-44.40613048135039,106.82418113013738,37.33920492331901],[-32.28294392952577,87.62846463470471,19.923220808022677],[-71.75706152898516,220.39787257128953,50.3307304502164],[-48.60653689473672,155.46427759022006,29.631067691055446],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.530745329638286,96.13615573190958,31.759536099585205],[-71.68947941338217,217.0826234730485,53.62650607439689],[-23.87914111137341,79.424956258708,12.457479398113502],[-23.87914111137341,79.424956258708,12.457479398113502],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-13.497253174778823,45.706646334010536,10.340097085012744],[-31.498000614732852,93.70411194767092,17.640575123694973],[-13.497253174778823,45.706646334010536,10.340097085012744],[-64.47268838955388,172.1334648361039,44.19875264425581],[-52.460558800553734,137.8924503880108,35.67354282020066],[-31.426966646171604,70.67099548960924,22.55165131978139],[-63.83618283459435,180.00735624270402,43.99375168786724],[-13.497253174778823,45.706646334010536,10.340097085012744],[-19.910334993369183,60.63873007557611,8.848864016039695],[-31.700080594969375,83.5972410883431,22.243250741163976],[-50.854012391906004,175.50955050374884,32.998479675179084],[-22.38469707925388,71.7743008928972,13.702711073781934],[-31.700080594969375,83.5972410883431,22.243250741163976],[-68.0031863462117,217.8071180599293,53.09968011976141],[-13.497253174778823,45.706646334010536,10.340097085012744],[-14.69588771633956,77.47268780339633,5.28568825015784],[-24.021712042868216,70.01806902658103,16.359438094114136],[-31.700080594969375,83.5972410883431,22.243250741163976],[-69.70621195266409,214.3940593026153,60.11489465858333],[-50.60563542127776,137.4930749111645,34.36962752794127],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.460558800553734,137.8924503880108,35.67354282020066],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-54.574441539281985,156.27930109429641,37.97824291001508],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
700,30,0.031237700000000004,0.03628192,0.026004331911080803,0.481529635900896,0.48142128398978584,0.004469635839922261,0.002876169808636121,0.002806911621862295,4.889322401772808E-4,99,"[[-29.22571850908468,72.46167027102202,17.389403683421737],[-6.091998571475434,45.053719870982334,4.147883859345494],[-52.18744485175597,124.96620478927692,35.981943398818075],[-20.611388553407394,59.32026131086921,13.718389116035137],[-20.611388553407394,59.32026131086921,13.718389116035137],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.176369166834014,107.28328400943299,23.52438777074481],[-71.75706152898516,220.39787257128953,50.3307304502164],[-29.005008367764344,78.50287466889162,17.61227861512148],[-52.18744485175597,124.96620478927692,35.981943398818075],[-62.35880565082564,153.74661412981828,41.89405255444141],[-30.50963540367929,75.17442505267672,19.93889885027588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-50.91716281391505,130.99221238541716,35.388999570880834],[-62.27448999360504,153.24942899389904,44.309576176823434],[-21.467365836761566,76.27773045596469,11.089958604276426],[-46.49265415600847,137.07742688393444,27.326367601241035],[-48.49175268254951,119.10622420487888,32.06492743812685],[-24.517209979065946,94.22681806064105,11.181860614427599],[-34.957392342122226,122.97949500844308,18.449130846668087],[-65.22768104840945,183.09516001113732,49.98959418374958],[-62.35880565082564,153.74661412981828,41.89405255444141],[-60.436300155946675,150.03198955473098,43.8859128863625],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-43.31224320575543,131.93342074765698,24.385097331589],[-56.23746794211686,155.80644244844478,38.25133449562829],[-12.213336280184208,42.99389155235583,7.790601918158601],[-43.881166645111996,120.74428024281586,27.885873912158065],[-66.24329611160925,172.03565517703092,47.91819155889724],[-54.50990916481708,132.28934137243772,46.54708970312283],[-51.599891251315576,132.08967883265984,37.306717367417754],[-33.6930723044247,94.78193486459625,21.09351275473628],[-48.49175268254951,119.10622420487888,32.06492743812685],[-57.70121026913188,173.32842218353554,38.39448229013723],[-23.960358083730075,91.478967734744,11.11825511284992],[-30.50963540367929,75.17442505267672,19.93889885027588],[-54.59422482203768,132.78652650835699,44.13156608074079],[-35.39577276417583,89.45722167274113,26.160266701855196],[-40.680996202748965,103.95483439321809,25.85100800589921],[-30.08169579243885,89.41913941611749,14.760973171663025],[-43.881166645111996,120.74428024281586,27.885873912158065],[-24.021712042868216,70.01806902658103,16.359438094114136],[-12.20289546937105,62.27145052461702,5.257391741584345],[-54.88596893191927,149.77843856854906,38.99761495295464],[-69.26406928201665,205.19663529251022,50.30243394164291],[-45.63816753180675,141.27074747134418,27.16129966139211],[-34.77593617649429,102.82970191348403,19.95151731659617],[-38.90325521803624,94.35703841069912,23.83278834936222],[-39.91236052710777,101.95805405968397,24.277258530084257],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.530745329638286,96.13615573190958,31.759536099585205],[-20.611388553407394,59.32026131086921,13.718389116035137],[-32.50710592380438,101.30512759665578,18.085045304417008],[-42.87206133604047,113.143264593831,27.44140373143603],[-26.37213335834192,94.6261935374873,12.485775906687],[-48.424170566946536,115.79097510663786,35.360703062307344],[-71.75706152898516,220.39787257128953,50.3307304502164],[-42.3031378966839,124.33240509867215,23.940627150866966],[-39.39707930815435,101.24207961156338,23.30151283904507],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.598327445241274,99.45140483015061,28.46376047540472],[-39.329497192551365,97.92683051332236,26.597288463225556],[-13.788997284660407,62.69855839420262,5.206145957226588],[-32.28294392952577,87.62846463470471,19.923220808022677],[-71.75706152898516,220.39787257128953,50.3307304502164],[-48.60653689473672,155.46427759022006,29.631067691055446],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.530745329638286,96.13615573190958,31.759536099585205],[-71.68947941338217,217.0826234730485,53.62650607439689],[-23.87914111137341,79.424956258708,12.457479398113502],[-23.87914111137341,79.424956258708,12.457479398113502],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.498000614732852,93.70411194767092,17.640575123694973],[-13.497253174778823,45.706646334010536,10.340097085012744],[-64.47268838955388,172.1334648361039,44.19875264425581],[-52.460558800553734,137.8924503880108,35.67354282020066],[-31.426966646171604,70.67099548960924,22.55165131978139],[-63.83618283459435,180.00735624270402,43.99375168786724],[-13.497253174778823,45.706646334010536,10.340097085012744],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.497253174778823,45.706646334010536,10.340097085012744],[-14.69588771633956,77.47268780339633,5.28568825015784],[-69.70621195266409,214.3940593026153,60.11489465858333],[-50.60563542127776,137.4930749111645,34.36962752794127],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.460558800553734,137.8924503880108,35.67354282020066],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
800,30,0.035679,0.04106613666666667,0.02754037446961352,0.48774924230091354,0.487412408932259,0.004140394927973113,0.0022358599841361803,0.002265613473596068,4.6100059861560374E-4,99,"[[-71.68947941338217,217.0826234730485,53.62650607439689],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-21.194251887963794,63.35148485723082,11.398359182893838],[-54.37729923548759,131.754767872429,44.73085491979112],[-22.403327240337696,75.83996735435542,8.87716052461319],[-36.186064551393216,109.98317214337555,21.121809263309775],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.22774404282327,113.78099425512987,32.8177981974663],[-66.17571399600627,168.7204060787899,51.213967183077735],[-56.4433048137578,171.8990406223454,33.46135168856411],[-27.27902379002107,109.40032294668103,12.56531819961825],[-30.08169579243885,89.41913941611749,14.760973171663025],[-21.194251887963794,63.35148485723082,11.398359182893838],[-21.528719795899704,54.81683174780173,16.331141585540642],[-53.19655016082749,132.56722043826176,36.42641357954011],[-62.66238815459001,202.53372797797402,41.567315851134616],[-62.29122353522265,150.43136503157726,45.18982817862189],[-69.19648716641368,201.8813861942692,53.59820956582339],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-6.091998571475434,45.053719870982334,4.147883859345494],[-52.18744485175597,124.96620478927692,35.981943398818075],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.176369166834014,107.28328400943299,23.52438777074481],[-71.75706152898516,220.39787257128953,50.3307304502164],[-52.18744485175597,124.96620478927692,35.981943398818075],[-62.35880565082564,153.74661412981828,41.89405255444141],[-30.50963540367929,75.17442505267672,19.93889885027588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-50.91716281391505,130.99221238541716,35.388999570880834],[-62.27448999360504,153.24942899389904,44.309576176823434],[-46.49265415600847,137.07742688393444,27.326367601241035],[-48.49175268254951,119.10622420487888,32.06492743812685],[-24.517209979065946,94.22681806064105,11.181860614427599],[-34.957392342122226,122.97949500844308,18.449130846668087],[-62.35880565082564,153.74661412981828,41.89405255444141],[-60.436300155946675,150.03198955473098,43.8859128863625],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-43.31224320575543,131.93342074765698,24.385097331589],[-56.23746794211686,155.80644244844478,38.25133449562829],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-48.49175268254951,119.10622420487888,32.06492743812685],[-57.70121026913188,173.32842218353554,38.39448229013723],[-30.50963540367929,75.17442505267672,19.93889885027588],[-54.59422482203768,132.78652650835699,44.13156608074079],[-35.39577276417583,89.45722167274113,26.160266701855196],[-30.08169579243885,89.41913941611749,14.760973171663025],[-43.881166645111996,120.74428024281586,27.885873912158065],[-12.20289546937105,62.27145052461702,5.257391741584345],[-69.26406928201665,205.19663529251022,50.30243394164291],[-45.63816753180675,141.27074747134418,27.16129966139211],[-34.77593617649429,102.82970191348403,19.95151731659617],[-38.90325521803624,94.35703841069912,23.83278834936222],[-39.91236052710777,101.95805405968397,24.277258530084257],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.530745329638286,96.13615573190958,31.759536099585205],[-20.611388553407394,59.32026131086921,13.718389116035137],[-32.50710592380438,101.30512759665578,18.085045304417008],[-42.87206133604047,113.143264593831,27.44140373143603],[-26.37213335834192,94.6261935374873,12.485775906687],[-71.75706152898516,220.39787257128953,50.3307304502164],[-42.3031378966839,124.33240509867215,23.940627150866966],[-39.39707930815435,101.24207961156338,23.30151283904507],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.598327445241274,99.45140483015061,28.46376047540472],[-39.329497192551365,97.92683051332236,26.597288463225556],[-13.788997284660407,62.69855839420262,5.206145957226588],[-32.28294392952577,87.62846463470471,19.923220808022677],[-71.75706152898516,220.39787257128953,50.3307304502164],[-48.60653689473672,155.46427759022006,29.631067691055446],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.530745329638286,96.13615573190958,31.759536099585205],[-23.87914111137341,79.424956258708,12.457479398113502],[-23.87914111137341,79.424956258708,12.457479398113502],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-64.47268838955388,172.1334648361039,44.19875264425581],[-52.460558800553734,137.8924503880108,35.67354282020066],[-31.426966646171604,70.67099548960924,22.55165131978139],[-63.83618283459435,180.00735624270402,43.99375168786724],[-13.497253174778823,45.706646334010536,10.340097085012744],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.497253174778823,45.706646334010536,10.340097085012744],[-14.69588771633956,77.47268780339633,5.28568825015784],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.460558800553734,137.8924503880108,35.67354282020066],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
900,30,0.04005035,0.04578653666666667,0.028618536170479145,0.4914447620840736,0.4911332885748498,0.003592424684248372,0.001897982793617685,0.001938530821546152,4.1491211395231994E-4,99,"[[-64.78421578219115,165.63260231035656,45.21812468719539],[-57.148622737214104,154.17151058371542,39.15477695981546],[-50.32623146846712,157.5498076670488,30.642533801006913],[-12.213336280184208,42.99389155235583,7.790601918158601],[-38.32039188347984,90.32581486433752,26.15281828250352],[-45.36505358300898,128.34450187261032,27.469700240009523],[-69.57559667465392,198.69577276676287,51.321805984582475],[-33.858604934001974,107.3331314765515,17.338764847090662],[-54.66180693764067,136.10177560659798,40.83579045656031],[-32.30157409060959,91.69413109616293,15.097670258853931],[-51.89163536119717,149.08159089285192,32.1727662396316],[-33.20846452228874,106.46826050535665,15.177212551785185],[-53.73240415112765,154.54219600040366,34.78586690806342],[-45.36505358300898,128.34450187261032,27.469700240009523],[-39.291153379021225,143.64133739477415,21.090528023673404],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.61695760632509,103.51707129160883,23.638209926235977],[-41.890071555122866,116.44331689034269,23.329809347618564],[-53.179816619209866,135.38528440058354,35.54616157774165],[-43.0084558201402,106.60487506004215,29.63405242211832],[-55.468832266475665,153.80966211491068,36.67758501981334],[-39.604308778074454,93.03856964599223,28.70231344935766],[-69.57559667465392,198.69577276676287,51.321805984582475],[-38.32039188347984,90.32581486433752,26.15281828250352],[-62.20690787800205,149.934179895658,47.60535180100393],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-21.194251887963794,63.35148485723082,11.398359182893838],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.22774404282327,113.78099425512987,32.8177981974663],[-66.17571399600627,168.7204060787899,51.213967183077735],[-56.4433048137578,171.8990406223454,33.46135168856411],[-30.08169579243885,89.41913941611749,14.760973171663025],[-21.194251887963794,63.35148485723082,11.398359182893838],[-21.528719795899704,54.81683174780173,16.331141585540642],[-53.19655016082749,132.56722043826176,36.42641357954011],[-62.66238815459001,202.53372797797402,41.567315851134616],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-6.091998571475434,45.053719870982334,4.147883859345494],[-52.18744485175597,124.96620478927692,35.981943398818075],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-52.18744485175597,124.96620478927692,35.981943398818075],[-62.35880565082564,153.74661412981828,41.89405255444141],[-30.50963540367929,75.17442505267672,19.93889885027588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-62.27448999360504,153.24942899389904,44.309576176823434],[-46.49265415600847,137.07742688393444,27.326367601241035],[-48.49175268254951,119.10622420487888,32.06492743812685],[-24.517209979065946,94.22681806064105,11.181860614427599],[-34.957392342122226,122.97949500844308,18.449130846668087],[-62.35880565082564,153.74661412981828,41.89405255444141],[-60.436300155946675,150.03198955473098,43.8859128863625],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-43.31224320575543,131.93342074765698,24.385097331589],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-48.49175268254951,119.10622420487888,32.06492743812685],[-30.50963540367929,75.17442505267672,19.93889885027588],[-30.08169579243885,89.41913941611749,14.760973171663025],[-12.20289546937105,62.27145052461702,5.257391741584345],[-34.77593617649429,102.82970191348403,19.95151731659617],[-38.90325521803624,94.35703841069912,23.83278834936222],[-39.91236052710777,101.95805405968397,24.277258530084257],[-62.29122353522265,150.43136503157726,45.18982817862189],[-26.37213335834192,94.6261935374873,12.485775906687],[-71.75706152898516,220.39787257128953,50.3307304502164],[-42.3031378966839,124.33240509867215,23.940627150866966],[-39.39707930815435,101.24207961156338,23.30151283904507],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.598327445241274,99.45140483015061,28.46376047540472],[-13.788997284660407,62.69855839420262,5.206145957226588],[-32.28294392952577,87.62846463470471,19.923220808022677],[-71.75706152898516,220.39787257128953,50.3307304502164],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.530745329638286,96.13615573190958,31.759536099585205],[-23.87914111137341,79.424956258708,12.457479398113502],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-64.47268838955388,172.1334648361039,44.19875264425581],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.497253174778823,45.706646334010536,10.340097085012744],[-14.69588771633956,77.47268780339633,5.28568825015784],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1000,30,0.04459395,0.050464713333333334,0.02960667132574769,0.4935334870977619,0.4930674551197642,0.0029995988158386363,0.001616922623162371,0.0016964694233354465,3.8025860965975103E-4,99,"[[-40.03085579103573,103.08996342202323,23.689455710593734],[-29.22571850908468,72.46167027102202,17.389403683421737],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-36.27038020861382,110.48035727929482,18.706285640927742],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.71163098072025,121.38121588492433,32.40162452531776],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-36.543494157411594,123.40660287802868,18.39788506231033],[-29.80858184364108,76.49289381738362,15.069373750280437],[-33.91995889314011,85.87223276838856,22.579947828354882],[-43.092771477360806,107.10206019596141,27.21852879973629],[-51.40920889715449,135.48309405965654,31.82672266310022],[-59.64161498418262,169.37274786249472,39.183073468388955],[-22.403327240337696,75.83996735435542,8.87716052461319],[-53.04342213511014,141.92367393437237,33.35351288705936],[-49.0746160171059,123.1374477512405,29.744897504985552],[-36.27038020861382,110.48035727929482,18.706285640927742],[-12.213336280184208,42.99389155235583,7.790601918158601],[-23.687244134932307,78.55272213601013,11.426655691467332],[-38.32039188347984,90.32581486433752,26.15281828250352],[-60.882991779789926,150.1616252254657,38.31373368094109],[-53.902201144123005,150.68433133843584,31.855019171673714],[-40.521640020566764,88.53514008292474,31.31506591886317],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-12.213336280184208,42.99389155235583,7.790601918158601],[-38.32039188347984,90.32581486433752,26.15281828250352],[-32.30157409060959,91.69413109616293,15.097670258853931],[-33.20846452228874,106.46826050535665,15.177212551785185],[-45.36505358300898,128.34450187261032,27.469700240009523],[-41.61695760632509,103.51707129160883,23.638209926235977],[-41.890071555122866,116.44331689034269,23.329809347618564],[-69.57559667465392,198.69577276676287,51.321805984582475],[-38.32039188347984,90.32581486433752,26.15281828250352],[-62.20690787800205,149.934179895658,47.60535180100393],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-21.194251887963794,63.35148485723082,11.398359182893838],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.22774404282327,113.78099425512987,32.8177981974663],[-66.17571399600627,168.7204060787899,51.213967183077735],[-56.4433048137578,171.8990406223454,33.46135168856411],[-30.08169579243885,89.41913941611749,14.760973171663025],[-21.194251887963794,63.35148485723082,11.398359182893838],[-21.528719795899704,54.81683174780173,16.331141585540642],[-53.19655016082749,132.56722043826176,36.42641357954011],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-6.091998571475434,45.053719870982334,4.147883859345494],[-52.18744485175597,124.96620478927692,35.981943398818075],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-52.18744485175597,124.96620478927692,35.981943398818075],[-62.35880565082564,153.74661412981828,41.89405255444141],[-12.213336280184208,42.99389155235583,7.790601918158601],[-62.27448999360504,153.24942899389904,44.309576176823434],[-46.49265415600847,137.07742688393444,27.326367601241035],[-62.35880565082564,153.74661412981828,41.89405255444141],[-60.436300155946675,150.03198955473098,43.8859128863625],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-43.31224320575543,131.93342074765698,24.385097331589],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-48.49175268254951,119.10622420487888,32.06492743812685],[-30.50963540367929,75.17442505267672,19.93889885027588],[-30.08169579243885,89.41913941611749,14.760973171663025],[-38.90325521803624,94.35703841069912,23.83278834936222],[-62.29122353522265,150.43136503157726,45.18982817862189],[-26.37213335834192,94.6261935374873,12.485775906687],[-71.75706152898516,220.39787257128953,50.3307304502164],[-39.39707930815435,101.24207961156338,23.30151283904507],[-21.194251887963794,63.35148485723082,11.398359182893838],[-41.598327445241274,99.45140483015061,28.46376047540472],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-21.194251887963794,63.35148485723082,11.398359182893838],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-64.47268838955388,172.1334648361039,44.19875264425581],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.497253174778823,45.706646334010536,10.340097085012744],[-14.69588771633956,77.47268780339633,5.28568825015784],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1100,30,0.04911365000000001,0.05517690333333334,0.030634755592722638,0.49493055752170667,0.4946477702327432,0.0024722191653154344,0.0014265283815334917,0.001431638172343604,3.108823775054285E-4,99,"[[-41.61695760632509,103.51707129160883,23.638209926235977],[-57.650297120806904,175.51176191943733,35.68650948544727],[-65.75868832947329,183.7219808177913,42.00189135594615],[-54.68043709872448,140.16744206805623,36.010239907391565],[-49.0746160171059,123.1374477512405,29.744897504985552],[-43.092771477360806,107.10206019596141,27.21852879973629],[-22.403327240337696,75.83996735435542,8.87716052461319],[-50.71163098072025,121.38121588492433,32.40162452531776],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-50.69300081963643,117.31554942346611,37.2271750744865],[-52.18744485175597,124.96620478927692,35.981943398818075],[-71.68947941338217,217.0826234730485,53.62650607439689],[-41.61695760632509,103.51707129160883,23.638209926235977],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.436300155946675,150.03198955473098,43.8859128863625],[-33.77738796164531,95.2791200005155,18.67798913235425],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-57.650297120806904,175.51176191943733,35.68650948544727],[-14.69588771633956,77.47268780339633,5.28568825015784],[-40.521640020566764,88.53514008292474,31.31506591886317],[-51.72073628979178,128.9822315339092,32.84609470603979],[-29.22571850908468,72.46167027102202,17.389403683421737],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-36.27038020861382,110.48035727929482,18.706285640927742],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.71163098072025,121.38121588492433,32.40162452531776],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-36.543494157411594,123.40660287802868,18.39788506231033],[-29.80858184364108,76.49289381738362,15.069373750280437],[-43.092771477360806,107.10206019596141,27.21852879973629],[-59.64161498418262,169.37274786249472,39.183073468388955],[-22.403327240337696,75.83996735435542,8.87716052461319],[-49.0746160171059,123.1374477512405,29.744897504985552],[-36.27038020861382,110.48035727929482,18.706285640927742],[-23.687244134932307,78.55272213601013,11.426655691467332],[-60.882991779789926,150.1616252254657,38.31373368094109],[-53.902201144123005,150.68433133843584,31.855019171673714],[-40.521640020566764,88.53514008292474,31.31506591886317],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-12.213336280184208,42.99389155235583,7.790601918158601],[-32.30157409060959,91.69413109616293,15.097670258853931],[-33.20846452228874,106.46826050535665,15.177212551785185],[-41.61695760632509,103.51707129160883,23.638209926235977],[-69.57559667465392,198.69577276676287,51.321805984582475],[-62.20690787800205,149.934179895658,47.60535180100393],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.22774404282327,113.78099425512987,32.8177981974663],[-56.4433048137578,171.8990406223454,33.46135168856411],[-30.08169579243885,89.41913941611749,14.760973171663025],[-21.194251887963794,63.35148485723082,11.398359182893838],[-21.528719795899704,54.81683174780173,16.331141585540642],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-6.091998571475434,45.053719870982334,4.147883859345494],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-62.35880565082564,153.74661412981828,41.89405255444141],[-12.213336280184208,42.99389155235583,7.790601918158601],[-62.27448999360504,153.24942899389904,44.309576176823434],[-46.49265415600847,137.07742688393444,27.326367601241035],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-30.50963540367929,75.17442505267672,19.93889885027588],[-30.08169579243885,89.41913941611749,14.760973171663025],[-38.90325521803624,94.35703841069912,23.83278834936222],[-62.29122353522265,150.43136503157726,45.18982817862189],[-71.75706152898516,220.39787257128953,50.3307304502164],[-39.39707930815435,101.24207961156338,23.30151283904507],[-21.194251887963794,63.35148485723082,11.398359182893838],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-21.194251887963794,63.35148485723082,11.398359182893838],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.497253174778823,45.706646334010536,10.340097085012744],[-14.69588771633956,77.47268780339633,5.28568825015784],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1200,30,0.053624200000000004,0.05994817666666667,0.031709713477491554,0.49533334352802605,0.4947793933068388,0.002304181086911235,0.0012508034674442643,0.0012690457422279966,2.0520027186748442E-4,99,"[[-63.90376495019732,183.32260534094502,40.697976063686745],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-62.29122353522265,150.43136503157726,45.18982817862189],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-52.18744485175597,124.96620478927692,35.981943398818075],[-51.72073628979178,128.9822315339092,32.84609470603979],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.38999953282141,134.9603879466864,38.2854371723676],[-55.689542407796004,147.76845771704106,36.45471008811361],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-61.72230009586608,161.6205055364184,41.68905159805282],[-33.48157847108651,119.39450610409051,14.868811973167773],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.069373750280437],[-41.61695760632509,103.51707129160883,23.638209926235977],[-65.75868832947329,183.7219808177913,42.00189135594615],[-54.68043709872448,140.16744206805623,36.010239907391565],[-22.403327240337696,75.83996735435542,8.87716052461319],[-50.71163098072025,121.38121588492433,32.40162452531776],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-39.123965359356575,88.31583401282953,23.609913417662483],[-33.77738796164531,95.2791200005155,18.67798913235425],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-57.650297120806904,175.51176191943733,35.68650948544727],[-14.69588771633956,77.47268780339633,5.28568825015784],[-40.521640020566764,88.53514008292474,31.31506591886317],[-29.22571850908468,72.46167027102202,17.389403683421737],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-36.27038020861382,110.48035727929482,18.706285640927742],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.71163098072025,121.38121588492433,32.40162452531776],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-43.092771477360806,107.10206019596141,27.21852879973629],[-22.403327240337696,75.83996735435542,8.87716052461319],[-49.0746160171059,123.1374477512405,29.744897504985552],[-36.27038020861382,110.48035727929482,18.706285640927742],[-23.687244134932307,78.55272213601013,11.426655691467332],[-60.882991779789926,150.1616252254657,38.31373368094109],[-53.902201144123005,150.68433133843584,31.855019171673714],[-40.521640020566764,88.53514008292474,31.31506591886317],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-12.213336280184208,42.99389155235583,7.790601918158601],[-32.30157409060959,91.69413109616293,15.097670258853931],[-33.20846452228874,106.46826050535665,15.177212551785185],[-41.61695760632509,103.51707129160883,23.638209926235977],[-69.57559667465392,198.69577276676287,51.321805984582475],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.22774404282327,113.78099425512987,32.8177981974663],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-6.091998571475434,45.053719870982334,4.147883859345494],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-62.35880565082564,153.74661412981828,41.89405255444141],[-46.49265415600847,137.07742688393444,27.326367601241035],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-30.08169579243885,89.41913941611749,14.760973171663025],[-62.29122353522265,150.43136503157726,45.18982817862189],[-71.75706152898516,220.39787257128953,50.3307304502164],[-21.194251887963794,63.35148485723082,11.398359182893838],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-21.194251887963794,63.35148485723082,11.398359182893838],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.497253174778823,45.706646334010536,10.340097085012744],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1300,30,0.058217450000000004,0.06467013666666667,0.032681834710584855,0.49446775483807737,0.49449518280006866,0.0015497355907131852,0.001124336488481979,0.0011372622907609745,2.3702520468271547E-4,99,"[[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-41.61695760632509,103.51707129160883,23.638209926235977],[-62.35880565082564,153.74661412981828,41.89405255444141],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.0746160171059,123.1374477512405,29.744897504985552],[-13.788997284660407,62.69855839420262,5.206145957226588],[-53.26413227643048,135.88246953650278,33.130637955359624],[-63.90376495019732,183.32260534094502,40.697976063686745],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-52.18744485175597,124.96620478927692,35.981943398818075],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.38999953282141,134.9603879466864,38.2854371723676],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-33.48157847108651,119.39450610409051,14.868811973167773],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.069373750280437],[-41.61695760632509,103.51707129160883,23.638209926235977],[-65.75868832947329,183.7219808177913,42.00189135594615],[-54.68043709872448,140.16744206805623,36.010239907391565],[-22.403327240337696,75.83996735435542,8.87716052461319],[-50.71163098072025,121.38121588492433,32.40162452531776],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-57.650297120806904,175.51176191943733,35.68650948544727],[-40.521640020566764,88.53514008292474,31.31506591886317],[-29.22571850908468,72.46167027102202,17.389403683421737],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-36.27038020861382,110.48035727929482,18.706285640927742],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.71163098072025,121.38121588492433,32.40162452531776],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-36.27038020861382,110.48035727929482,18.706285640927742],[-23.687244134932307,78.55272213601013,11.426655691467332],[-60.882991779789926,150.1616252254657,38.31373368094109],[-53.902201144123005,150.68433133843584,31.855019171673714],[-40.521640020566764,88.53514008292474,31.31506591886317],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-12.213336280184208,42.99389155235583,7.790601918158601],[-32.30157409060959,91.69413109616293,15.097670258853931],[-33.20846452228874,106.46826050535665,15.177212551785185],[-41.61695760632509,103.51707129160883,23.638209926235977],[-69.57559667465392,198.69577276676287,51.321805984582475],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-62.29122353522265,150.43136503157726,45.18982817862189],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-6.091998571475434,45.053719870982334,4.147883859345494],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-62.35880565082564,153.74661412981828,41.89405255444141],[-46.49265415600847,137.07742688393444,27.326367601241035],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-62.29122353522265,150.43136503157726,45.18982817862189],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-21.194251887963794,63.35148485723082,11.398359182893838],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1400,30,0.06264895000000001,0.06934756,0.03362838377913761,0.49430616830623336,0.49422172134279546,0.0013873342487856041,0.0010001472112944358,9.935577478115125E-4,2.4405048174900063E-4,99,"[[-62.996874518518176,168.54847593175134,40.618433770755495],[-13.788997284660407,62.69855839420262,5.206145957226588],[-58.38999953282141,134.9603879466864,38.2854371723676],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.979942642710746,105.273303157925,20.98148290590377],[-52.474498695753574,153.1128144392135,29.852736306490296],[-49.0746160171059,123.1374477512405,29.744897504985552],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-62.35880565082564,153.74661412981828,41.89405255444141],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-53.26413227643048,135.88246953650278,33.130637955359624],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-52.18744485175597,124.96620478927692,35.981943398818075],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.38999953282141,134.9603879466864,38.2854371723676],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-33.48157847108651,119.39450610409051,14.868811973167773],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.069373750280437],[-41.61695760632509,103.51707129160883,23.638209926235977],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-50.71163098072025,121.38121588492433,32.40162452531776],[-41.61695760632509,103.51707129160883,23.638209926235977],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-40.521640020566764,88.53514008292474,31.31506591886317],[-29.22571850908468,72.46167027102202,17.389403683421737],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.71163098072025,121.38121588492433,32.40162452531776],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-36.27038020861382,110.48035727929482,18.706285640927742],[-60.882991779789926,150.1616252254657,38.31373368094109],[-53.902201144123005,150.68433133843584,31.855019171673714],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-12.213336280184208,42.99389155235583,7.790601918158601],[-32.30157409060959,91.69413109616293,15.097670258853931],[-33.20846452228874,106.46826050535665,15.177212551785185],[-41.61695760632509,103.51707129160883,23.638209926235977],[-69.57559667465392,198.69577276676287,51.321805984582475],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-6.091998571475434,45.053719870982334,4.147883859345494],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-62.35880565082564,153.74661412981828,41.89405255444141],[-46.49265415600847,137.07742688393444,27.326367601241035],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-62.29122353522265,150.43136503157726,45.18982817862189],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-21.194251887963794,63.35148485723082,11.398359182893838],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1500,30,0.06713735000000001,0.07403954666666668,0.034612623949997694,0.4939569045448935,0.4935573436845891,0.0018568968573818411,9.249146199259775E-4,8.416589750468115E-4,3.2217135404529704E-4,99,"[[-42.47293488967926,120.4745404367043,21.009779414477265],[-51.788318405394755,132.2974806321502,29.550319081859307],[-42.47293488967926,120.4745404367043,21.009779414477265],[-58.322417417218425,131.64513884844536,41.58121279654808],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-52.69520883707391,147.07161004134392,29.629861374790558],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-29.80858184364108,76.49289381738362,15.069373750280437],[-51.788318405394755,132.2974806321502,29.550319081859307],[-51.788318405394755,132.2974806321502,29.550319081859307],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.996874518518176,168.54847593175134,40.618433770755495],[-58.38999953282141,134.9603879466864,38.2854371723676],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.979942642710746,105.273303157925,20.98148290590377],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-62.35880565082564,153.74661412981828,41.89405255444141],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.38999953282141,134.9603879466864,38.2854371723676],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-40.521640020566764,88.53514008292474,31.31506591886317],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.71163098072025,121.38121588492433,32.40162452531776],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-36.27038020861382,110.48035727929482,18.706285640927742],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-12.213336280184208,42.99389155235583,7.790601918158601],[-32.30157409060959,91.69413109616293,15.097670258853931],[-33.20846452228874,106.46826050535665,15.177212551785185],[-41.61695760632509,103.51707129160883,23.638209926235977],[-69.57559667465392,198.69577276676287,51.321805984582475],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-62.35880565082564,153.74661412981828,41.89405255444141],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-21.194251887963794,63.35148485723082,11.398359182893838],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1600,30,0.07163510000000001,0.07872250333333333,0.03558500751112103,0.49333276153583144,0.49289137923283705,0.0018386127089008411,7.769291911651435E-4,6.888318361803302E-4,3.6281627884550096E-4,99,"[[-39.123965359356575,88.31583401282953,23.609913417662483],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-50.71163098072025,121.38121588492433,32.40162452531776],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.47293488967926,120.4745404367043,21.009779414477265],[-51.788318405394755,132.2974806321502,29.550319081859307],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-52.69520883707391,147.07161004134392,29.629861374790558],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-29.80858184364108,76.49289381738362,15.069373750280437],[-51.788318405394755,132.2974806321502,29.550319081859307],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.996874518518176,168.54847593175134,40.618433770755495],[-58.38999953282141,134.9603879466864,38.2854371723676],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.38999953282141,134.9603879466864,38.2854371723676],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-12.213336280184208,42.99389155235583,7.790601918158601],[-32.30157409060959,91.69413109616293,15.097670258853931],[-33.20846452228874,106.46826050535665,15.177212551785185],[-41.61695760632509,103.51707129160883,23.638209926235977],[-69.57559667465392,198.69577276676287,51.321805984582475],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-62.35880565082564,153.74661412981828,41.89405255444141],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1700,30,0.07618230000000001,0.08339463000000001,0.03656917835523988,0.4926581455156952,0.4926844606026016,0.0014106531668437307,6.510874481421679E-4,5.389266020303417E-4,3.580579066789209E-4,99,"[[-19.910334993369183,60.63873007557611,8.848864016039695],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.47293488967926,120.4745404367043,21.009779414477265],[-51.788318405394755,132.2974806321502,29.550319081859307],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-52.69520883707391,147.07161004134392,29.629861374790558],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-29.80858184364108,76.49289381738362,15.069373750280437],[-51.788318405394755,132.2974806321502,29.550319081859307],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.996874518518176,168.54847593175134,40.618433770755495],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.38999953282141,134.9603879466864,38.2854371723676],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-32.30157409060959,91.69413109616293,15.097670258853931],[-33.20846452228874,106.46826050535665,15.177212551785185],[-41.61695760632509,103.51707129160883,23.638209926235977],[-69.57559667465392,198.69577276676287,51.321805984582475],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-62.35880565082564,153.74661412981828,41.89405255444141],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1800,30,0.08069305,0.08803383333333334,0.03743297629134646,0.4921667117422152,0.49212836852127245,0.001478299051764797,4.084033823236594E-4,4.2324322972413957E-4,3.5591490433329145E-4,99,"[[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.47293488967926,120.4745404367043,21.009779414477265],[-51.788318405394755,132.2974806321502,29.550319081859307],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-52.69520883707391,147.07161004134392,29.629861374790558],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-29.80858184364108,76.49289381738362,15.069373750280437],[-51.788318405394755,132.2974806321502,29.550319081859307],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.38999953282141,134.9603879466864,38.2854371723676],[-49.29532615842624,117.0962433533709,29.522022573285813],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-64.78421578219115,165.63260231035656,45.21812468719539],[-32.30157409060959,91.69413109616293,15.097670258853931],[-69.57559667465392,198.69577276676287,51.321805984582475],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-71.75706152898516,220.39787257128953,50.3307304502164],[-62.35880565082564,153.74661412981828,41.89405255444141],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
1900,30,0.08516960000000001,0.09268956666666667,0.03835959503694168,0.49222519849937896,0.4920583329867158,0.0013365507702531529,4.0840338232365895E-4,3.534028825904692E-4,3.1393489349544666E-4,99,"[[-69.64317879025691,202.0110218650039,48.026030360402],[-64.78421578219115,165.63260231035656,45.21812468719539],[-33.20846452228874,106.46826050535665,15.177212551785185],[-49.29532615842624,117.0962433533709,29.522022573285813],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-52.69520883707391,147.07161004134392,29.629861374790558],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-29.80858184364108,76.49289381738362,15.069373750280437],[-51.788318405394755,132.2974806321502,29.550319081859307],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-49.29532615842624,117.0962433533709,29.522022573285813],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.426966646171604,70.67099548960924,22.55165131978139],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2000,30,0.08963970000000002,0.09741187666666667,0.03932254413466327,0.4920987653324001,0.491884889359258,0.0012672990705824116,1.5008223857919354E-4,2.736370012738131E-4,3.125694854025836E-4,99,"[[-29.22571850908468,72.46167027102202,17.389403683421737],[-31.426966646171604,70.67099548960924,22.55165131978139],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859307],[-52.69520883707391,147.07161004134392,29.629861374790558],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-64.78421578219115,165.63260231035656,45.21812468719539],[-33.20846452228874,106.46826050535665,15.177212551785185],[-49.29532615842624,117.0962433533709,29.522022573285813],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-29.80858184364108,76.49289381738362,15.069373750280437],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-49.29532615842624,117.0962433533709,29.522022573285813],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2100,30,0.09423355,0.10210850666666668,0.0403121989128125,0.49199650335191225,0.49176820597543214,0.0013602285994398125,1.5008223857919346E-4,2.3120723341769051E-4,2.4789551336721623E-4,99,"[[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-21.194251887963794,63.35148485723082,11.398359182893838],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-29.22571850908468,72.46167027102202,17.389403683421737],[-51.788318405394755,132.2974806321502,29.550319081859307],[-52.69520883707391,147.07161004134392,29.629861374790558],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-64.78421578219115,165.63260231035656,45.21812468719539],[-33.20846452228874,106.46826050535665,15.177212551785185],[-49.29532615842624,117.0962433533709,29.522022573285813],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-49.29532615842624,117.0962433533709,29.522022573285813],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-32.30157409060959,91.69413109616293,15.097670258853931],[-22.403327240337696,75.83996735435542,8.87716052461319],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.24329611160925,172.03565517703092,47.91819155889724],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2200,30,0.09881580000000001,0.10681361333333333,0.04096356830133024,0.4914275620371654,0.49151680163660993,0.0012756777639443167,8.430430287341221E-18,1.7132674689466194E-4,2.4149306353337202E-4,99,"[[-61.78988221146907,164.93575463465942,38.39327597387234],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-13.788997284660407,62.69855839420262,5.206145957226588],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-29.80858184364108,76.49289381738362,15.069373750280437],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-29.22571850908468,72.46167027102202,17.389403683421737],[-51.788318405394755,132.2974806321502,29.550319081859307],[-52.69520883707391,147.07161004134392,29.629861374790558],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-33.20846452228874,106.46826050535665,15.177212551785185],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-49.29532615842624,117.0962433533709,29.522022573285813],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.979942642710746,105.273303157925,20.98148290590377],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.403327240337696,75.83996735435542,8.87716052461319],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2300,30,0.10340750000000001,0.11144454333333334,0.04115326070431981,0.4913888917164878,0.49136284006243114,0.001301685774483593,8.049048083465584E-18,1.0300420625063345E-4,2.0140764645890598E-4,99,"[[-49.29532615842624,117.0962433533709,29.522022573285813],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-70.85017109730602,205.62374316209582,50.25118815728515],[-62.29122353522265,150.43136503157726,45.18982817862189],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-61.78988221146907,164.93575463465942,38.39327597387234],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-33.20846452228874,106.46826050535665,15.177212551785185],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-49.29532615842624,117.0962433533709,29.522022573285813],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.403327240337696,75.83996735435542,8.87716052461319],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-13.788997284660407,62.69855839420262,5.206145957226588],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2400,30,0.1079689,0.11604832000000001,0.041343616426617914,0.4911806764117358,0.4913036666020102,9.999357447674012E-4,8.067924084648671E-18,9.115080672186797E-5,1.8095611714729907E-4,99,"[[-29.22571850908468,72.46167027102202,17.389403683421737],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.29532615842624,117.0962433533709,29.522022573285813],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-70.85017109730602,205.62374316209582,50.25118815728515],[-62.29122353522265,150.43136503157726,45.18982817862189],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-61.78988221146907,164.93575463465942,38.39327597387234],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-23.310217672016847,90.61409676354913,8.956702817544443],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.403327240337696,75.83996735435542,8.87716052461319],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2500,30,0.11248380000000001,0.12061249666666668,0.04152376672755582,0.4912574257684853,0.4912749259554244,8.808648545504016E-4,7.999453192189476E-18,6.959932268740057E-5,1.6918016966649895E-4,99,"[[-13.788997284660407,62.69855839420262,5.206145957226588],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-29.22571850908468,72.46167027102202,17.389403683421737],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.29532615842624,117.0962433533709,29.522022573285813],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-61.78988221146907,164.93575463465942,38.39327597387234],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.403327240337696,75.83996735435542,8.87716052461319],[-56.4433048137578,171.8990406223454,33.46135168856411],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2600,30,0.11702515000000001,0.12519434666666668,0.04169923538727376,0.49100123202993146,0.4909451136003028,8.759007882519856E-4,7.850036247127434E-18,8.939076017317835E-5,1.937085968084517E-4,99,"[[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-56.4433048137578,171.8990406223454,33.46135168856411],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.29532615842624,117.0962433533709,29.522022573285813],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-61.78988221146907,164.93575463465942,38.39327597387234],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-31.426966646171604,70.67099548960924,22.55165131978139],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.403327240337696,75.83996735435542,8.87716052461319],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2700,30,0.12156920000000002,0.12977589666666667,0.04186820948852263,0.4907434770364062,0.4907636066614108,0.0010455881586113438,7.910928068842161E-18,9.299872367868781E-5,1.9871315014251893E-4,99,"[[-32.30157409060959,91.69413109616293,15.097670258853931],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-68.66870624297478,183.9216433575692,51.242263691651225],[-31.426966646171604,70.67099548960924,22.55165131978139],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-48.21863873375174,106.17997860614503,32.37332801674427],[-49.29532615842624,117.0962433533709,29.522022573285813],[-29.22571850908468,72.46167027102202,17.389403683421737],[-49.29532615842624,117.0962433533709,29.522022573285813],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-61.78988221146907,164.93575463465942,38.39327597387234],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.403327240337696,75.83996735435542,8.87716052461319],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-71.75706152898516,220.39787257128953,50.3307304502164],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2800,30,0.12615965,0.13434166666666666,0.0420461015047427,0.49104382753867304,0.4910533428864375,9.87257954493329E-4,7.929735111649036E-18,7.735169277229763E-5,1.8219473547891575E-4,99,"[[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.403327240337696,75.83996735435542,8.87716052461319],[-39.979942642710746,105.273303157925,20.98148290590377],[-52.69520883707391,147.07161004134392,29.629861374790558],[-49.29532615842624,117.0962433533709,29.522022573285813],[-23.310217672016847,90.61409676354913,8.956702817544443],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.30157409060959,91.69413109616293,15.097670258853931],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-68.66870624297478,183.9216433575692,51.242263691651225],[-31.426966646171604,70.67099548960924,22.55165131978139],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-13.788997284660407,62.69855839420262,5.206145957226588],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.403327240337696,75.83996735435542,8.87716052461319],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-62.35880565082564,153.74661412981828,41.89405255444141],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
2900,30,0.13065365,0.13889417,0.04223595447000716,0.4909587098126962,0.4909783837752366,9.642837396870403E-4,7.93961035615278E-18,4.507469411921411E-5,1.3088476571225492E-4,99,"[[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-39.979942642710746,105.273303157925,20.98148290590377],[-52.69520883707391,147.07161004134392,29.629861374790558],[-49.29532615842624,117.0962433533709,29.522022573285813],[-23.310217672016847,90.61409676354913,8.956702817544443],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.30157409060959,91.69413109616293,15.097670258853931],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-68.66870624297478,183.9216433575692,51.242263691651225],[-31.426966646171604,70.67099548960924,22.55165131978139],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-13.788997284660407,62.69855839420262,5.206145957226588],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.403327240337696,75.83996735435542,8.87716052461319],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3000,30,0.1351725,0.14344633666666667,0.0424247192450628,0.49075599533827063,0.4908430728065174,9.491695795182595E-4,7.990217242896082E-18,6.739601008259153E-5,1.5964998385379242E-4,99,"[[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-39.979942642710746,105.273303157925,20.98148290590377],[-49.29532615842624,117.0962433533709,29.522022573285813],[-23.310217672016847,90.61409676354913,8.956702817544443],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.30157409060959,91.69413109616293,15.097670258853931],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-68.66870624297478,183.9216433575692,51.242263691651225],[-31.426966646171604,70.67099548960924,22.55165131978139],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-22.111583130456108,58.84805529416334,14.011111652399343],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3100,30,0.13962845000000002,0.14803132333333335,0.04260688090294469,0.4908072610054922,0.49083125897374896,8.954444979413953E-4,8.00979546319636E-18,2.979692005773142E-5,1.1976901878746832E-4,99,"[[-22.111583130456108,58.84805529416334,14.011111652399343],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-39.979942642710746,105.273303157925,20.98148290590377],[-49.29532615842624,117.0962433533709,29.522022573285813],[-23.310217672016847,90.61409676354913,8.956702817544443],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.30157409060959,91.69413109616293,15.097670258853931],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-68.66870624297478,183.9216433575692,51.242263691651225],[-31.426966646171604,70.67099548960924,22.55165131978139],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-32.30157409060959,91.69413109616293,15.097670258853931],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3200,30,0.1441979,0.15259113666666668,0.042782766722268654,0.4910381530417036,0.4911522313267008,9.376798508903085E-4,7.90115456259883E-18,3.980240262967704E-5,1.2934868499935324E-4,99,"[[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-33.20846452228874,106.46826050535665,15.177212551785185],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.111583130456108,58.84805529416334,14.011111652399343],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-23.310217672016847,90.61409676354913,8.956702817544443],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.30157409060959,91.69413109616293,15.097670258853931],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-68.66870624297478,183.9216433575692,51.242263691651225],[-31.426966646171604,70.67099548960924,22.55165131978139],[-55.75712452339899,151.08370681528208,33.158934463933115],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3300,30,0.14872555,0.15717757333333335,0.04296193462604271,0.49085805293626095,0.49097190190356677,6.663967383973037E-4,7.830538148094591E-18,4.958835754350918E-5,1.5771978132206397E-4,99,"[[-39.979942642710746,105.273303157925,20.98148290590377],[-31.426966646171604,70.67099548960924,22.55165131978139],[-39.123965359356575,88.31583401282953,23.609913417662483],[-22.403327240337696,75.83996735435542,8.87716052461319],[-55.75712452339899,151.08370681528208,33.158934463933115],[-12.213336280184208,42.99389155235583,7.790601918158601],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-51.788318405394755,132.2974806321502,29.550319081859307],[-33.20846452228874,106.46826050535665,15.177212551785185],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.111583130456108,58.84805529416334,14.011111652399343],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-60.882991779789926,150.1616252254657,38.31373368094109],[-23.310217672016847,90.61409676354913,8.956702817544443],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.30157409060959,91.69413109616293,15.097670258853931],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-68.66870624297478,183.9216433575692,51.242263691651225],[-55.75712452339899,151.08370681528208,33.158934463933115],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-21.528719795899704,54.81683174780173,16.331141585540642],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3400,30,0.1533806,0.16183646333333335,0.043120692489629166,0.4909448329265482,0.4909865687604505,6.668741184201617E-4,7.811139769524811E-18,2.9796920057731368E-5,1.1976901878746834E-4,99,"[[-39.123965359356575,88.31583401282953,23.609913417662483],[-22.111583130456108,58.84805529416334,14.011111652399343],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-49.29532615842624,117.0962433533709,29.522022573285813],[-31.426966646171604,70.67099548960924,22.55165131978139],[-39.123965359356575,88.31583401282953,23.609913417662483],[-12.213336280184208,42.99389155235583,7.790601918158601],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-51.788318405394755,132.2974806321502,29.550319081859307],[-33.20846452228874,106.46826050535665,15.177212551785185],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.111583130456108,58.84805529416334,14.011111652399343],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.30157409060959,91.69413109616293,15.097670258853931],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-68.66870624297478,183.9216433575692,51.242263691651225],[-55.75712452339899,151.08370681528208,33.158934463933115],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3500,30,0.15879900000000002,0.16660184,0.04326422950856029,0.49090705775422594,0.4910400677972506,8.346002050491364E-4,7.841289258869358E-18,3.3404883563240667E-5,1.2943479696494133E-4,99,"[[-22.111583130456108,58.84805529416334,14.011111652399343],[-71.75706152898516,220.39787257128953,50.3307304502164],[-13.788997284660407,62.69855839420262,5.206145957226588],[-32.30157409060959,91.69413109616293,15.097670258853931],[-60.882991779789926,150.1616252254657,38.31373368094109],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674427],[-49.29532615842624,117.0962433533709,29.522022573285813],[-31.426966646171604,70.67099548960924,22.55165131978139],[-39.123965359356575,88.31583401282953,23.609913417662483],[-12.213336280184208,42.99389155235583,7.790601918158601],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-51.788318405394755,132.2974806321502,29.550319081859307],[-33.20846452228874,106.46826050535665,15.177212551785185],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-55.75712452339899,151.08370681528208,33.158934463933115],[-66.24329611160925,172.03565517703092,47.91819155889724],[-13.788997284660407,62.69855839420262,5.206145957226588],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3600,30,0.16329090000000002,0.17126846,0.04343359414327213,0.49075024031860937,0.49099471951552276,7.38491090922745E-4,7.871284967809098E-18,1.9791437485785673E-5,1.0840216756413865E-4,99,"[[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-23.310217672016847,90.61409676354913,8.956702817544443],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-71.75706152898516,220.39787257128953,50.3307304502164],[-32.30157409060959,91.69413109616293,15.097670258853931],[-60.882991779789926,150.1616252254657,38.31373368094109],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-51.788318405394755,132.2974806321502,29.550319081859307],[-33.20846452228874,106.46826050535665,15.177212551785185],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.069373750280437],[-66.24329611160925,172.03565517703092,47.91819155889724],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-69.64317879025691,202.0110218650039,48.026030360402],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.98148290590377],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3700,30,0.1677664,0.17595244000000002,0.04360764295581445,0.49088789869730737,0.4908639712425911,7.724766692086624E-4,7.970542842927136E-18,1.9791437485785728E-5,1.0840216756413865E-4,99,"[[-39.979942642710746,105.273303157925,20.98148290590377],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-51.788318405394755,132.2974806321502,29.550319081859307],[-67.87257106820154,202.1088315240769,44.30659144576057],[-71.75706152898516,220.39787257128953,50.3307304502164],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-23.310217672016847,90.61409676354913,8.956702817544443],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-60.882991779789926,150.1616252254657,38.31373368094109],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3800,30,0.1722686,0.18054912333333334,0.043786504553057826,0.4911978058009091,0.4910377399813054,9.087969574654048E-4,7.87120895482191E-18,3.3404883563240755E-5,1.294347969649413E-4,99,"[[-33.20846452228874,106.46826050535665,15.177212551785185],[-39.979942642710746,105.273303157925,20.98148290590377],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-51.788318405394755,132.2974806321502,29.550319081859307],[-67.87257106820154,202.1088315240769,44.30659144576057],[-71.75706152898516,220.39787257128953,50.3307304502164],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-23.310217672016847,90.61409676354913,8.956702817544443],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-60.882991779789926,150.1616252254657,38.31373368094109],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
3900,30,0.17686585,0.18511335333333334,0.04396689393689014,0.49118255761377727,0.4912320348286449,9.6767831497296E-4,7.790355951887171E-18,1.5201975790262198E-5,8.326465058969771E-5,99,"[[-56.66401495507814,165.85783622447582,33.238476756864365],[-22.111583130456108,58.84805529416334,14.011111652399343],[-33.20846452228874,106.46826050535665,15.177212551785185],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-51.788318405394755,132.2974806321502,29.550319081859307],[-67.87257106820154,202.1088315240769,44.30659144576057],[-71.75706152898516,220.39787257128953,50.3307304502164],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-60.882991779789926,150.1616252254657,38.31373368094109],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4000,30,0.18139535,0.1896563666666667,0.0441458620698462,0.49089439080401165,0.4910395429486154,9.381218260765388E-4,7.881283472758448E-18,2.5063728975322743E-5,1.1121624392476419E-4,99,"[[-68.66870624297478,183.9216433575692,51.242263691651225],[-22.111583130456108,58.84805529416334,14.011111652399343],[-39.979942642710746,105.273303157925,20.98148290590377],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-56.66401495507814,165.85783622447582,33.238476756864365],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-71.75706152898516,220.39787257128953,50.3307304502164],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-60.882991779789926,150.1616252254657,38.31373368094109],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-60.882991779789926,150.1616252254657,38.31373368094109],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-58.38999953282141,134.9603879466864,38.2854371723676],[-29.80858184364108,76.49289381738362,15.069373750280437],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.66870624297478,183.9216433575692,51.242263691651225],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4100,30,0.1860101,0.19423840333333334,0.04432064257568602,0.4909681174728583,0.4910848699344998,6.427364968715851E-4,7.921075753602032E-18,7.840835124950602E-18,3.374228673391046E-19,99,"[[-71.75706152898516,220.39787257128953,50.3307304502164],[-49.29532615842624,117.0962433533709,29.522022573285813],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-68.66870624297478,183.9216433575692,51.242263691651225],[-22.111583130456108,58.84805529416334,14.011111652399343],[-39.979942642710746,105.273303157925,20.98148290590377],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-56.66401495507814,165.85783622447582,33.238476756864365],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-67.87257106820154,202.1088315240769,44.30659144576057],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-60.882991779789926,150.1616252254657,38.31373368094109],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-39.123965359356575,88.31583401282953,23.609913417662483],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-19.910334993369183,60.63873007557611,8.848864016039695],[-22.403327240337696,75.83996735435542,8.87716052461319],[-41.61695760632509,103.51707129160883,23.638209926235977],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-67.87257106820154,202.1088315240769,44.30659144576057],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4200,30,0.19078650000000003,0.19882397333333335,0.04450708898549435,0.49108303784521845,0.4912123432680452,9.235413781403834E-4,7.82058649059403E-18,1.9791437485785663E-5,1.0840216756413865E-4,99,"[[-19.910334993369183,60.63873007557611,8.848864016039695],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-60.882991779789926,150.1616252254657,38.31373368094109],[-47.34863143936264,154.0348960290299,24.697937089482323],[-36.27038020861382,110.48035727929482,18.706285640927742],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-60.882991779789926,150.1616252254657,38.31373368094109],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-68.66870624297478,183.9216433575692,51.242263691651225],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-56.66401495507814,165.85783622447582,33.238476756864365],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-58.322417417218425,131.64513884844536,41.58121279654808],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4300,30,0.1953837,0.2033515466666667,0.04470415298306869,0.4912500073830959,0.4912500224901945,0.0011025251014141512,7.810512415100935E-18,1.3613446077462779E-5,7.456391502002347E-5,99,"[[-58.322417417218425,131.64513884844536,41.58121279654808],[-49.29532615842624,117.0962433533709,29.522022573285813],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-60.882991779789926,150.1616252254657,38.31373368094109],[-47.34863143936264,154.0348960290299,24.697937089482323],[-36.27038020861382,110.48035727929482,18.706285640927742],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-60.882991779789926,150.1616252254657,38.31373368094109],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-56.66401495507814,165.85783622447582,33.238476756864365],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-58.38999953282141,134.9603879466864,38.2854371723676],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674427],[-49.29532615842624,117.0962433533709,29.522022573285813],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-58.38999953282141,134.9603879466864,38.2854371723676],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4400,30,0.19995955,0.20788475,0.04487734268926229,0.4909281269154132,0.4910614594673642,8.679925205808995E-4,7.740399686453965E-18,7.711957210340973E-18,3.579986426053605E-19,99,"[[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674427],[-58.38999953282141,134.9603879466864,38.2854371723676],[-68.73628835857777,187.23689245581022,47.946488067470746],[-58.322417417218425,131.64513884844536,41.58121279654808],[-49.29532615842624,117.0962433533709,29.522022573285813],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-60.882991779789926,150.1616252254657,38.31373368094109],[-47.34863143936264,154.0348960290299,24.697937089482323],[-36.27038020861382,110.48035727929482,18.706285640927742],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-60.882991779789926,150.1616252254657,38.31373368094109],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-56.66401495507814,165.85783622447582,33.238476756864365],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4500,30,0.20449565,0.21243240000000002,0.04506399385671372,0.49068999045051653,0.4910546112033716,9.236460785779428E-4,7.791014316068092E-18,1.9791437485785565E-5,1.0840216756413867E-4,99,"[[-42.47293488967926,120.4745404367043,21.009779414477265],[-33.20846452228874,106.46826050535665,15.177212551785185],[-52.69520883707391,147.07161004134392,29.629861374790558],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674427],[-58.38999953282141,134.9603879466864,38.2854371723676],[-68.73628835857777,187.23689245581022,47.946488067470746],[-58.322417417218425,131.64513884844536,41.58121279654808],[-49.29532615842624,117.0962433533709,29.522022573285813],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-60.882991779789926,150.1616252254657,38.31373368094109],[-47.34863143936264,154.0348960290299,24.697937089482323],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-60.882991779789926,150.1616252254657,38.31373368094109],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.426966646171604,70.67099548960924,22.55165131978139],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4600,30,0.20915375000000003,0.21697118,0.0452475525619125,0.4911224518973453,0.4912656788400552,8.980439273630656E-4,7.911773607526853E-18,7.869784862732204E-18,3.7960159932316886E-19,99,"[[-39.979942642710746,105.273303157925,20.98148290590377],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.322417417218425,131.64513884844536,41.58121279654808],[-42.47293488967926,120.4745404367043,21.009779414477265],[-33.20846452228874,106.46826050535665,15.177212551785185],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674427],[-58.38999953282141,134.9603879466864,38.2854371723676],[-68.73628835857777,187.23689245581022,47.946488067470746],[-49.29532615842624,117.0962433533709,29.522022573285813],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-60.882991779789926,150.1616252254657,38.31373368094109],[-47.34863143936264,154.0348960290299,24.697937089482323],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-60.882991779789926,150.1616252254657,38.31373368094109],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-60.882991779789926,150.1616252254657,38.31373368094109],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4700,30,0.21376035000000002,0.22151032,0.04540883999361571,0.4914974896404344,0.4913338585843774,8.633098868310713E-4,7.79090980008244E-18,1.979143748578564E-5,1.0840216756413865E-4,99,"[[-31.426966646171604,70.67099548960924,22.55165131978139],[-60.882991779789926,150.1616252254657,38.31373368094109],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.322417417218425,131.64513884844536,41.58121279654808],[-42.47293488967926,120.4745404367043,21.009779414477265],[-33.20846452228874,106.46826050535665,15.177212551785185],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674427],[-58.38999953282141,134.9603879466864,38.2854371723676],[-68.73628835857777,187.23689245581022,47.946488067470746],[-49.29532615842624,117.0962433533709,29.522022573285813],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-60.882991779789926,150.1616252254657,38.31373368094109],[-47.34863143936264,154.0348960290299,24.697937089482323],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-60.882991779789926,150.1616252254657,38.31373368094109],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-43.37982532135842,135.248669845898,21.089321707408516],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4800,30,0.21830715,0.22604689000000003,0.04556507736327923,0.49122767729689243,0.4913089601692722,0.001050293631896918,7.800405715295945E-18,1.979143748578567E-5,1.0840216756413865E-4,99,"[[-64.78421578219115,165.63260231035656,45.21812468719539],[-49.29532615842624,117.0962433533709,29.522022573285813],[-60.882991779789926,150.1616252254657,38.31373368094109],[-43.37982532135842,135.248669845898,21.089321707408516],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.322417417218425,131.64513884844536,41.58121279654808],[-42.47293488967926,120.4745404367043,21.009779414477265],[-33.20846452228874,106.46826050535665,15.177212551785185],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674427],[-58.38999953282141,134.9603879466864,38.2854371723676],[-68.73628835857777,187.23689245581022,47.946488067470746],[-49.29532615842624,117.0962433533709,29.522022573285813],[-70.85017109730602,205.62374316209582,50.25118815728515],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-47.34863143936264,154.0348960290299,24.697937089482323],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4900,30,0.2228816,0.2305690466666667,0.045730145540081736,0.4906227899669117,0.4910042531346149,8.761829675765105E-4,7.83126522298153E-18,1.9791437485785636E-5,1.0840216756413865E-4,99,"[[-19.910334993369183,60.63873007557611,8.848864016039695],[-70.85017109730602,205.62374316209582,50.25118815728515],[-60.882991779789926,150.1616252254657,38.31373368094109],[-49.29532615842624,117.0962433533709,29.522022573285813],[-60.882991779789926,150.1616252254657,38.31373368094109],[-43.37982532135842,135.248669845898,21.089321707408516],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.322417417218425,131.64513884844536,41.58121279654808],[-42.47293488967926,120.4745404367043,21.009779414477265],[-33.20846452228874,106.46826050535665,15.177212551785185],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674427],[-58.38999953282141,134.9603879466864,38.2854371723676],[-68.73628835857777,187.23689245581022,47.946488067470746],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-47.34863143936264,154.0348960290299,24.697937089482323],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-55.75712452339899,151.08370681528208,33.158934463933115],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-65.75868832947329,183.7219808177913,42.00189135594615],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
5000,30,0.22770440000000003,0.23510743333333334,0.0458890187028882,0.49095535151210373,0.49118080725307994,8.349556371532645E-4,7.890634056506768E-18,1.361344607746286E-5,7.456391502002347E-5,99,"[[-55.75712452339899,151.08370681528208,33.158934463933115],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-66.96568063652239,187.3347021148832,44.227049152829316],[-52.69520883707391,147.07161004134392,29.629861374790558],[-39.979942642710746,105.273303157925,20.98148290590377],[-70.85017109730602,205.62374316209582,50.25118815728515],[-60.882991779789926,150.1616252254657,38.31373368094109],[-49.29532615842624,117.0962433533709,29.522022573285813],[-60.882991779789926,150.1616252254657,38.31373368094109],[-43.37982532135842,135.248669845898,21.089321707408516],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.322417417218425,131.64513884844536,41.58121279654808],[-42.47293488967926,120.4745404367043,21.009779414477265],[-33.20846452228874,106.46826050535665,15.177212551785185],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-58.38999953282141,134.9603879466864,38.2854371723676],[-68.73628835857777,187.23689245581022,47.946488067470746],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-47.34863143936264,154.0348960290299,24.697937089482323],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.80858184364108,76.49289381738362,15.069373750280437],[-48.21863873375174,106.17997860614503,32.37332801674427],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
5100,30,0.23244710000000002,0.23966022,0.04605402701703504,0.4915252147800975,0.49125710956203283,7.427744679414916E-4,7.739764132310417E-18,7.740916782098529E-18,2.536302226130224E-19,99,"[[-48.21863873375174,106.17997860614503,32.37332801674427],[-48.21863873375174,106.17997860614503,32.37332801674427],[-62.29122353522265,150.43136503157726,45.18982817862189],[-68.73628835857777,187.23689245581022,47.946488067470746],[-19.910334993369183,60.63873007557611,8.848864016039695],[-55.75712452339899,151.08370681528208,33.158934463933115],[-29.80858184364108,76.49289381738362,15.069373750280437],[-58.38999953282141,134.9603879466864,38.2854371723676],[-19.910334993369183,60.63873007557611,8.848864016039695],[-66.96568063652239,187.3347021148832,44.227049152829316],[-70.85017109730602,205.62374316209582,50.25118815728515],[-60.882991779789926,150.1616252254657,38.31373368094109],[-49.29532615842624,117.0962433533709,29.522022573285813],[-60.882991779789926,150.1616252254657,38.31373368094109],[-43.37982532135842,135.248669845898,21.089321707408516],[-60.882991779789926,150.1616252254657,38.31373368094109],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.22571850908468,72.46167027102202,17.389403683421737],[-58.322417417218425,131.64513884844536,41.58121279654808],[-42.47293488967926,120.4745404367043,21.009779414477265],[-33.20846452228874,106.46826050535665,15.177212551785185],[-58.38999953282141,134.9603879466864,38.2854371723676],[-58.38999953282141,134.9603879466864,38.2854371723676],[-48.21863873375174,106.17997860614503,32.37332801674427],[-58.38999953282141,134.9603879466864,38.2854371723676],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-67.87257106820154,202.1088315240769,44.30659144576057],[-47.34863143936264,154.0348960290299,24.697937089482323],[-41.61695760632509,103.51707129160883,23.638209926235977],[-31.426966646171604,70.67099548960924,22.55165131978139],[-68.73628835857777,187.23689245581022,47.946488067470746],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-29.80858184364108,76.49289381738362,15.069373750280437],[-42.47293488967926,120.4745404367043,21.009779414477265],[-39.979942642710746,105.273303157925,20.98148290590377],[-51.788318405394755,132.2974806321502,29.550319081859307],[-13.788997284660407,62.69855839420262,5.206145957226588],[-13.788997284660407,62.69855839420262,5.206145957226588],[-12.213336280184208,42.99389155235583,7.790601918158601],[-55.75712452339899,151.08370681528208,33.158934463933115],[-31.426966646171604,70.67099548960924,22.55165131978139],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.111583130456108,58.84805529416334,14.011111652399343],[-32.30157409060959,91.69413109616293,15.097670258853931],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-68.73628835857777,187.23689245581022,47.946488067470746],[-21.528719795899704,54.81683174780173,16.331141585540642],[-49.29532615842624,117.0962433533709,29.522022573285813],[-22.403327240337696,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853931],[-64.85179789779414,168.9478514085976,41.9223490630149],[-22.403327240337696,75.83996735435542,8.87716052461319],[-22.403327240337696,75.83996735435542,8.87716052461319],[-64.85179789779414,168.9478514085976,41.9223490630149],[-71.75706152898516,220.39787257128953,50.3307304502164],[-12.213336280184208,42.99389155235583,7.790601918158601],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674427],[-29.22571850908468,72.46167027102202,17.389403683421737],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853931],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-39.979942642710746,105.273303157925,20.98148290590377],[-64.85179789779414,168.9478514085976,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859307],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.44174100768348,139.2607666198362,24.618394796551073],[-70.85017109730602,205.62374316209582,50.25118815728515],[-64.85179789779414,168.9478514085976,41.9223490630149],[-49.29532615842624,117.0962433533709,29.522022573285813],[-39.123965359356575,88.31583401282953,23.609913417662483],[-32.30157409060959,91.69413109616293,15.097670258853931],[-49.29532615842624,117.0962433533709,29.522022573285813],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-42.47293488967926,120.4745404367043,21.009779414477265],[-42.47293488967926,120.4745404367043,21.009779414477265],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.609913417662483],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.38999953282141,134.9603879466864,38.2854371723676],[-39.123965359356575,88.31583401282953,23.609913417662483],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.80858184364108,76.49289381738362,15.069373750280437],[-11.296005037691899,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"


==> plotsdata/modagame_busybox-1.18.0_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.031984700000000005,0.03617819666666667,0.023887929362921344,0.14995556355621983,0.1500426734429416,0.003661073723094855,0.0050419677238571995,0.005047996466241592,7.179293640384369E-5,100,"[[-611.0786945901572,1927.9165786924482,678.2519790179836],[-724.937294143965,2223.737979572264,798.0928871825776],[-582.4290620104625,2007.0327383851832,696.8043855736203],[-582.4611810119824,1922.7830944716507,614.2507757240986],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-757.8187082253337,2375.6417660956577,837.7408560658203],[-633.2086504340015,2086.818692693341,721.5510437888703],[-706.9192957467455,2206.672489393086,791.3362298525474],[-679.2975308491132,2093.418164950186,704.0907747709302],[-706.2459976764567,2122.6182977861686,671.510443497389],[-863.2520588757101,2720.9830446744554,942.4934165660608],[-687.5698098141818,2105.2820503969056,688.8300908070594],[-743.4937699192819,2313.0064890078575,824.7888510834049],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-678.9189917789214,2073.1510186523647,748.7390159665352],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-659.1339122745549,2100.230958404938,760.1252675642941],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-645.7342897548536,2155.6256046811095,751.8397029161132],[-763.3791405062395,2434.513212737502,824.1019160794347],[-735.882864919397,2266.7713334531186,756.2075782068293],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-741.2342348867777,2333.0276389795367,786.0688015676337],[-775.8801077254332,2345.9785377505546,840.0957096331606],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-774.6791765430484,2428.188631640873,828.714410890521],[-652.9445605191222,2031.7862238498724,682.9956591483707],[-738.0038108688569,2192.900732905302,793.6654412455672],[-702.9797738494094,2277.81702368378,774.2998170458783],[-709.034586146176,2297.1893287571247,772.0806427415037],[-739.8863482895549,2296.7395416134746,746.4960361112435],[-643.9866254130671,2096.041836632479,656.4188442845156],[-620.4624487310768,1933.4922500465066,683.8563027590409],[-757.6073392634545,2342.129556110144,789.5947481710017],[-631.3633098049189,1951.7776205730365,688.6890566216221],[-752.9188659387293,2422.9839700073917,803.4137764088332],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-661.6533009637864,2128.6921402080475,732.0523307022011],[-628.5959970503055,2090.528740164297,745.1956623261148],[-642.2529479867915,1990.7267250481634,667.0035111660832],[-899.5255310265214,2659.786173620034,853.7088149428135],[-761.5893564321007,2437.6076273646736,874.030529377412],[-722.6425319344656,2184.7887563923655,734.7330899528768],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-716.5901836876725,2187.446296383152,696.0958761745305],[-725.1459909635519,2245.544538027012,797.0155015976401],[-621.3867479776288,1983.8852347983404,714.8733428066474],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-757.8143079166097,2307.9570820818994,817.688069813386],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-763.786589597747,2303.3838552470606,799.5345828102278],[-754.2535841233436,2370.188832845605,864.149104519243],[-673.2716060767646,2268.149040589191,758.7374046120892],[-692.2820991132445,2285.441980014329,753.1601518229515],[-707.8312318261202,2108.752436967519,653.1239184349585],[-651.8260318605492,2140.316896685323,666.2743152240334],[-709.1159021268517,2221.497119537482,760.0654839864274],[-741.9259337657961,2311.3256168735384,803.0359815178053],[-604.886378372567,2015.3021617057848,670.0565666134843],[-717.4224029285257,2218.7796381445205,738.8568169572023],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-688.3270478046358,2224.206965540793,767.3930109289296],[-741.5968912111483,2301.05278402753,808.1111910125479],[-817.3998902618434,2430.456077996248,797.7604386912209],[-697.9381144795908,2172.45788933862,707.2896469370872],[-719.0662632389593,2148.559619469385,766.2770864030525],[-666.4139327585002,2134.746516992459,748.3407171133282],[-727.341732843467,2199.5183763197283,725.2888490615165],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-679.5404144476198,2155.034318399818,775.6451303656295],[-717.5614308607092,2311.3157249476167,794.7713063441452],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-629.3559433459867,2037.9519867280662,672.25502702116],[-603.0416109867916,1936.2112625932452,674.5580356737138],[-762.1311210299567,2309.633388162972,756.1496472079973],[-734.6318194495699,2364.111505410456,779.0718640903825],[-648.5943511649231,2097.105713988681,770.122830210218],[-730.1029942667358,2156.906157325712,699.9079151147779],[-753.5296976573403,2295.4810234335564,772.8252325569789],[-681.9022254863476,2019.907531243546,702.7376517138825],[-830.7066659352662,2543.0083658102308,861.7619450694496],[-792.3275683700344,2407.319575191096,793.4448041865469],[-776.5000182189787,2488.7665602027837,822.8409083741635],[-804.9590835689004,2510.833134595131,870.1316198765578],[-722.1291885997693,2212.904936599929,721.8316786857293],[-679.081802964456,2156.7856617673974,782.9579340867195],[-616.1111666692789,2039.5521934933765,674.5142080518142],[-652.9334050940645,2104.963388186615,713.386694225366],[-720.2456892082718,2246.6786008783392,730.4571824965335],[-762.0953837103093,2525.0890745596785,860.88583723274]]"
300,30,0.05368200000000001,0.05903092,0.028819795710197483,0.21135130462306123,0.21207088787535225,0.003471377648775343,0.004613341280616152,0.0046206246649374205,9.39263794307663E-5,100,"[[-1190.1837868253199,3650.8194071300345,1256.1024487252405],[-1253.786755560016,3787.158180796387,1303.4133155142858],[-1115.0281676400289,3437.60121409255,1138.319761667164],[-919.495711537069,3060.175034600107,1044.461813343258],[-966.4681441676934,3000.402253767013,1047.6255769959475],[-1048.4142078390144,3220.609181257148,1144.4777571832365],[-1279.805943115119,3917.8356467432186,1329.723322400042],[-1075.959172610196,3308.053679563875,1095.1369545386653],[-1119.5648518827702,3403.9241099559677,1173.5267734237896],[-1059.8091513739025,3236.244785607358,1119.8510425217794],[-1015.523976695451,3142.6416514141656,1051.4473717586318],[-1083.903677075345,3451.345572591725,1100.241121072645],[-1164.265849548006,3516.4882922022066,1185.7063204106016],[-1176.1270285411724,3393.3787403927777,1197.0907457999638],[-1025.2628891522786,3058.664372814945,1064.9631917253848],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1027.5924039480226,3091.9624679200183,1084.0821192749825],[-1018.1591422285446,3191.1313495882428,1044.673454521859],[-1163.9079405154657,3534.7959720510967,1138.5737717599486],[-1155.8349229205444,3389.570913143029,1203.7841411554887],[-947.9523338937063,3092.253156228428,1041.673635186446],[-973.8712190221754,3184.640024480933,1032.724044335791],[-954.2956566073639,3038.890296224069,1024.9232626800292],[-1214.3627124866541,3713.3293022074035,1263.3644716328718],[-1005.2152698006528,3114.8544513207944,1050.9751787654234],[-1010.9698385205044,3120.82055749549,1082.0076136977693],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1095.2878820761214,3400.0885795802637,1135.8858824788833],[-1140.75213463272,3386.6321589538607,1137.5004386475832],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1195.988837786186,3756.3163779892916,1233.215869517189],[-1084.7551034178912,3265.1530953199153,1164.046525021623],[-1173.3113872197544,3524.88417799249,1208.017749075497],[-1148.8131080334479,3403.4179034378553,1163.5040409651854],[-1091.3993201577337,3385.925667576422,1151.0208002849447],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1203.016603093335,3744.805450418131,1301.7492101983921],[-1155.7296219209509,3375.800506713028,1142.5004157556816],[-1194.8542145111614,3586.609670827503,1211.5603003433455],[-1068.3857147073115,3285.4689644183272,1130.674421420637],[-1090.1989443069767,3324.613106223753,1125.3046190679117],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-1116.1099387283252,3371.2828830654776,1142.6880044538593],[-1254.9580624913908,3745.9346268675085,1235.4344308493046],[-1198.0026731262387,3600.1031334637955,1166.298360067628],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-1158.0427042510032,3491.1380246610684,1189.9088413824838],[-582.4611810119824,1922.7830944716507,614.2507757240986],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-679.2975308491132,2093.418164950186,704.0907747709302],[-706.2459976764567,2122.6182977861686,671.510443497389],[-687.5698098141818,2105.2820503969056,688.8300908070594],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-735.882864919397,2266.7713334531186,756.2075782068293],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-652.9445605191222,2031.7862238498724,682.9956591483707],[-738.0038108688569,2192.900732905302,793.6654412455672],[-739.8863482895549,2296.7395416134746,746.4960361112435],[-643.9866254130671,2096.041836632479,656.4188442845156],[-620.4624487310768,1933.4922500465066,683.8563027590409],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-642.2529479867915,1990.7267250481634,667.0035111660832],[-899.5255310265214,2659.786173620034,853.7088149428135],[-722.6425319344656,2184.7887563923655,734.7330899528768],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-716.5901836876725,2187.446296383152,696.0958761745305],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-757.8143079166097,2307.9570820818994,817.688069813386],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-763.786589597747,2303.3838552470606,799.5345828102278],[-707.8312318261202,2108.752436967519,653.1239184349585],[-651.8260318605492,2140.316896685323,666.2743152240334],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-719.0662632389593,2148.559619469385,766.2770864030525],[-727.341732843467,2199.5183763197283,725.2888490615165],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-753.5296976573403,2295.4810234335564,772.8252325569789],[-681.9022254863476,2019.907531243546,702.7376517138825],[-830.7066659352662,2543.0083658102308,861.7619450694496],[-792.3275683700344,2407.319575191096,793.4448041865469],[-722.1291885997693,2212.904936599929,721.8316786857293],[-720.2456892082718,2246.6786008783392,730.4571824965335]]"
400,30,0.07526895,0.07964657,0.029809852561644787,0.22895431397109087,0.22844878667896268,0.016493792869558196,0.004502529949247224,0.004521177776600825,1.2668850859395378E-4,100,"[[-1190.1837868253199,3650.8194071300345,1256.1024487252405],[-1253.786755560016,3787.158180796387,1303.4133155142858],[-1115.0281676400289,3437.60121409255,1138.319761667164],[-919.495711537069,3060.175034600107,1044.461813343258],[-966.4681441676934,3000.402253767013,1047.6255769959475],[-1048.4142078390144,3220.609181257148,1144.4777571832365],[-1279.805943115119,3917.8356467432186,1329.723322400042],[-1075.959172610196,3308.053679563875,1095.1369545386653],[-1119.5648518827702,3403.9241099559677,1173.5267734237896],[-1059.8091513739025,3236.244785607358,1119.8510425217794],[-1015.523976695451,3142.6416514141656,1051.4473717586318],[-1083.903677075345,3451.345572591725,1100.241121072645],[-1164.265849548006,3516.4882922022066,1185.7063204106016],[-1176.1270285411724,3393.3787403927777,1197.0907457999638],[-1025.2628891522786,3058.664372814945,1064.9631917253848],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1027.5924039480226,3091.9624679200183,1084.0821192749825],[-1018.1591422285446,3191.1313495882428,1044.673454521859],[-1163.9079405154657,3534.7959720510967,1138.5737717599486],[-1155.8349229205444,3389.570913143029,1203.7841411554887],[-947.9523338937063,3092.253156228428,1041.673635186446],[-973.8712190221754,3184.640024480933,1032.724044335791],[-954.2956566073639,3038.890296224069,1024.9232626800292],[-1214.3627124866541,3713.3293022074035,1263.3644716328718],[-1005.2152698006528,3114.8544513207944,1050.9751787654234],[-1010.9698385205044,3120.82055749549,1082.0076136977693],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1095.2878820761214,3400.0885795802637,1135.8858824788833],[-1140.75213463272,3386.6321589538607,1137.5004386475832],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1195.988837786186,3756.3163779892916,1233.215869517189],[-1084.7551034178912,3265.1530953199153,1164.046525021623],[-1173.3113872197544,3524.88417799249,1208.017749075497],[-1148.8131080334479,3403.4179034378553,1163.5040409651854],[-1091.3993201577337,3385.925667576422,1151.0208002849447],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1203.016603093335,3744.805450418131,1301.7492101983921],[-1155.7296219209509,3375.800506713028,1142.5004157556816],[-1194.8542145111614,3586.609670827503,1211.5603003433455],[-1068.3857147073115,3285.4689644183272,1130.674421420637],[-1090.1989443069767,3324.613106223753,1125.3046190679117],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-1116.1099387283252,3371.2828830654776,1142.6880044538593],[-1254.9580624913908,3745.9346268675085,1235.4344308493046],[-1198.0026731262387,3600.1031334637955,1166.298360067628],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-1158.0427042510032,3491.1380246610684,1189.9088413824838],[-582.4611810119824,1922.7830944716507,614.2507757240986],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-679.2975308491132,2093.418164950186,704.0907747709302],[-706.2459976764567,2122.6182977861686,671.510443497389],[-687.5698098141818,2105.2820503969056,688.8300908070594],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-735.882864919397,2266.7713334531186,756.2075782068293],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-652.9445605191222,2031.7862238498724,682.9956591483707],[-738.0038108688569,2192.900732905302,793.6654412455672],[-739.8863482895549,2296.7395416134746,746.4960361112435],[-643.9866254130671,2096.041836632479,656.4188442845156],[-620.4624487310768,1933.4922500465066,683.8563027590409],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-642.2529479867915,1990.7267250481634,667.0035111660832],[-899.5255310265214,2659.786173620034,853.7088149428135],[-722.6425319344656,2184.7887563923655,734.7330899528768],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-716.5901836876725,2187.446296383152,696.0958761745305],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-757.8143079166097,2307.9570820818994,817.688069813386],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-763.786589597747,2303.3838552470606,799.5345828102278],[-707.8312318261202,2108.752436967519,653.1239184349585],[-651.8260318605492,2140.316896685323,666.2743152240334],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-719.0662632389593,2148.559619469385,766.2770864030525],[-727.341732843467,2199.5183763197283,725.2888490615165],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-753.5296976573403,2295.4810234335564,772.8252325569789],[-681.9022254863476,2019.907531243546,702.7376517138825],[-830.7066659352662,2543.0083658102308,861.7619450694496],[-792.3275683700344,2407.319575191096,793.4448041865469],[-722.1291885997693,2212.904936599929,721.8316786857293],[-720.2456892082718,2246.6786008783392,730.4571824965335]]"
500,30,0.09487855,0.10099782333333333,0.033157250996526805,0.24482064847146445,0.2443094146861078,0.004210029529681391,0.004399619938419264,0.004403364549466451,1.1066850012508073E-4,100,"[[-1401.6933908820688,4181.118168533519,1488.8343929405096],[-1351.248222594873,4208.3476983479095,1359.8434645979785],[-1368.5126857023229,4245.901095530266,1384.1319831853073],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1385.6914055900022,4127.665396877158,1420.3928603118927],[-1230.6841564282317,3556.4380374148695,1230.714556331288],[-1214.9389650442533,3556.2757520867704,1238.5823573599591],[-1500.3413861446008,4405.27883446774,1459.4000936126076],[-1242.8904445592552,3662.3987023890954,1250.4563369582909],[-1452.329056639691,4331.059168226966,1430.3582190781838],[-1439.1913814600682,4283.2150535683695,1433.2506260031082],[-1511.5275080751771,4488.542640438164,1574.7791232782101],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1581.1700706208032,4720.399469338737,1546.9692701520762],[-938.3725389066846,3022.2495734937393,974.5574926989042],[-881.825351146033,2717.036075576401,942.7104950164445],[-1365.8050088484342,4006.465011178069,1429.8985797720768],[-1083.2292660413539,3315.0336843365963,1071.9089061132252],[-1064.5878943603548,3164.923721217821,1100.4416172121248],[-1120.3556738853213,3249.350221866235,1094.8662445907419],[-1386.4284126631196,4168.395541225183,1356.1394954056925],[-1548.5197182583563,4571.191021924736,1530.1896485627474],[-1398.3457954808368,4174.9296930825685,1483.5728006784684],[-1438.7228276578946,4344.797341456793,1446.8421978400331],[-1182.3372487696874,3485.7684807614955,1184.271147805937],[-1504.5648623025565,4559.573793029386,1563.9655907718748],[-1397.6131995083995,4256.253028288162,1416.247643302079],[-1320.7516984382194,3863.8057588823635,1287.2979242139218],[-1391.748359728302,4173.761621683969,1462.883450722038],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1064.390446261993,3189.7517026586775,1095.0821491041254],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1328.0372857524148,3929.2103837999102,1334.5659276161307],[-1100.3390334462783,3293.9339153154124,1077.3563879923004],[-1296.824144231988,3831.6785367728276,1322.254995451426],[-1030.230158633726,3155.159519112518,1040.6115719540223],[-1456.0801529602138,4395.558901434421,1475.9018880805472],[-1511.9119701104437,4508.6784700420985,1490.7265518567988],[-1283.1418380593245,3787.820173737968,1351.9023730595616],[-1015.523976695451,3142.6416514141656,1051.4473717586318],[-1176.1270285411724,3393.3787403927777,1197.0907457999638],[-1025.2628891522786,3058.664372814945,1064.9631917253848],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1027.5924039480226,3091.9624679200183,1084.0821192749825],[-1163.9079405154657,3534.7959720510967,1138.5737717599486],[-1155.8349229205444,3389.570913143029,1203.7841411554887],[-1005.2152698006528,3114.8544513207944,1050.9751787654234],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1140.75213463272,3386.6321589538607,1137.5004386475832],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1155.7296219209509,3375.800506713028,1142.5004157556816],[-1194.8542145111614,3586.609670827503,1211.5603003433455],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-1254.9580624913908,3745.9346268675085,1235.4344308493046],[-1198.0026731262387,3600.1031334637955,1166.298360067628],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-582.4611810119824,1922.7830944716507,614.2507757240986],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-687.5698098141818,2105.2820503969056,688.8300908070594],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-738.0038108688569,2192.900732905302,793.6654412455672],[-643.9866254130671,2096.041836632479,656.4188442845156],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-642.2529479867915,1990.7267250481634,667.0035111660832],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-716.5901836876725,2187.446296383152,696.0958761745305],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-763.786589597747,2303.3838552470606,799.5345828102278],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-727.341732843467,2199.5183763197283,725.2888490615165],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-681.9022254863476,2019.907531243546,702.7376517138825],[-830.7066659352662,2543.0083658102308,861.7619450694496],[-792.3275683700344,2407.319575191096,793.4448041865469]]"
600,30,0.11804255000000001,0.12470792000000001,0.03598310632484505,0.2635170902096343,0.26345078804835603,0.005106727879721627,0.0043419993132957375,0.004332973878074138,1.2743053602513605E-4,100,"[[-1433.4032607517981,4446.3592823256,1428.4526248071495],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1664.6024085118001,5033.0288663702595,1694.1143241047218],[-1708.248755119978,5197.142994760797,1734.6868329321],[-1626.9078158560633,4897.713032066219,1742.4347822537609],[-1260.863780066879,3725.266366080728,1280.3196637546876],[-1060.198514570582,3265.998881321526,1054.4474782988696],[-1554.4007232323777,4715.828310401444,1536.1443628896945],[-1494.4939592035346,4395.033641800419,1477.5825976365807],[-1628.519525307352,4980.402971509655,1714.6264571822207],[-1645.1142643126548,5032.184138097976,1629.4530439796404],[-1395.4770526415928,4146.090462944431,1460.9982415292925],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1515.2212679877316,4494.23740617285,1526.0962212332342],[-1286.9048473607806,3833.4505662867155,1272.5819718164687],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1424.4147477404117,4262.533585728211,1467.7445906005155],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-1521.38347600961,4550.440400926182,1553.1499484599158],[-1679.3898343134254,5088.76243179548,1686.2697727371997],[-1581.7159651494937,4647.514177640817,1634.3656721358961],[-1291.4232549818325,3822.197702501645,1338.5476136543753],[-1560.4085324025655,4780.511712895215,1572.7117768282085],[-1059.5916098943271,3190.4976421691463,1067.0222742303324],[-1697.501963675544,5222.289764367789,1732.3873637057723],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1385.6914055900022,4127.665396877158,1420.3928603118927],[-1230.6841564282317,3556.4380374148695,1230.714556331288],[-1214.9389650442533,3556.2757520867704,1238.5823573599591],[-1500.3413861446008,4405.27883446774,1459.4000936126076],[-1242.8904445592552,3662.3987023890954,1250.4563369582909],[-1452.329056639691,4331.059168226966,1430.3582190781838],[-1439.1913814600682,4283.2150535683695,1433.2506260031082],[-1511.5275080751771,4488.542640438164,1574.7791232782101],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1581.1700706208032,4720.399469338737,1546.9692701520762],[-938.3725389066846,3022.2495734937393,974.5574926989042],[-1365.8050088484342,4006.465011178069,1429.8985797720768],[-1083.2292660413539,3315.0336843365963,1071.9089061132252],[-1064.5878943603548,3164.923721217821,1100.4416172121248],[-1120.3556738853213,3249.350221866235,1094.8662445907419],[-1386.4284126631196,4168.395541225183,1356.1394954056925],[-1548.5197182583563,4571.191021924736,1530.1896485627474],[-1397.6131995083995,4256.253028288162,1416.247643302079],[-1320.7516984382194,3863.8057588823635,1287.2979242139218],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1100.3390334462783,3293.9339153154124,1077.3563879923004],[-1030.230158633726,3155.159519112518,1040.6115719540223],[-1511.9119701104437,4508.6784700420985,1490.7265518567988],[-1176.1270285411724,3393.3787403927777,1197.0907457999638],[-1025.2628891522786,3058.664372814945,1064.9631917253848],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1027.5924039480226,3091.9624679200183,1084.0821192749825],[-1163.9079405154657,3534.7959720510967,1138.5737717599486],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1155.7296219209509,3375.800506713028,1142.5004157556816],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-1254.9580624913908,3745.9346268675085,1235.4344308493046],[-1198.0026731262387,3600.1031334637955,1166.298360067628],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-642.2529479867915,1990.7267250481634,667.0035111660832],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-716.5901836876725,2187.446296383152,696.0958761745305],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-681.9022254863476,2019.907531243546,702.7376517138825],[-830.7066659352662,2543.0083658102308,861.7619450694496],[-792.3275683700344,2407.319575191096,793.4448041865469]]"
700,30,0.14082415,0.14664464000000002,0.036736960418175875,0.27041822902002255,0.27083569845623834,0.007913714710827425,0.004252446059021363,0.0042708684191434775,1.3286474417408377E-4,100,"[[-1433.4032607517981,4446.3592823256,1428.4526248071495],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1664.6024085118001,5033.0288663702595,1694.1143241047218],[-1708.248755119978,5197.142994760797,1734.6868329321],[-1626.9078158560633,4897.713032066219,1742.4347822537609],[-1260.863780066879,3725.266366080728,1280.3196637546876],[-1060.198514570582,3265.998881321526,1054.4474782988696],[-1554.4007232323777,4715.828310401444,1536.1443628896945],[-1494.4939592035346,4395.033641800419,1477.5825976365807],[-1628.519525307352,4980.402971509655,1714.6264571822207],[-1645.1142643126548,5032.184138097976,1629.4530439796404],[-1395.4770526415928,4146.090462944431,1460.9982415292925],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1515.2212679877316,4494.23740617285,1526.0962212332342],[-1286.9048473607806,3833.4505662867155,1272.5819718164687],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1424.4147477404117,4262.533585728211,1467.7445906005155],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-1521.38347600961,4550.440400926182,1553.1499484599158],[-1679.3898343134254,5088.76243179548,1686.2697727371997],[-1581.7159651494937,4647.514177640817,1634.3656721358961],[-1291.4232549818325,3822.197702501645,1338.5476136543753],[-1560.4085324025655,4780.511712895215,1572.7117768282085],[-1059.5916098943271,3190.4976421691463,1067.0222742303324],[-1697.501963675544,5222.289764367789,1732.3873637057723],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1385.6914055900022,4127.665396877158,1420.3928603118927],[-1230.6841564282317,3556.4380374148695,1230.714556331288],[-1214.9389650442533,3556.2757520867704,1238.5823573599591],[-1500.3413861446008,4405.27883446774,1459.4000936126076],[-1242.8904445592552,3662.3987023890954,1250.4563369582909],[-1452.329056639691,4331.059168226966,1430.3582190781838],[-1439.1913814600682,4283.2150535683695,1433.2506260031082],[-1511.5275080751771,4488.542640438164,1574.7791232782101],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1581.1700706208032,4720.399469338737,1546.9692701520762],[-938.3725389066846,3022.2495734937393,974.5574926989042],[-1365.8050088484342,4006.465011178069,1429.8985797720768],[-1083.2292660413539,3315.0336843365963,1071.9089061132252],[-1064.5878943603548,3164.923721217821,1100.4416172121248],[-1120.3556738853213,3249.350221866235,1094.8662445907419],[-1386.4284126631196,4168.395541225183,1356.1394954056925],[-1548.5197182583563,4571.191021924736,1530.1896485627474],[-1397.6131995083995,4256.253028288162,1416.247643302079],[-1320.7516984382194,3863.8057588823635,1287.2979242139218],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1100.3390334462783,3293.9339153154124,1077.3563879923004],[-1030.230158633726,3155.159519112518,1040.6115719540223],[-1511.9119701104437,4508.6784700420985,1490.7265518567988],[-1176.1270285411724,3393.3787403927777,1197.0907457999638],[-1025.2628891522786,3058.664372814945,1064.9631917253848],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1027.5924039480226,3091.9624679200183,1084.0821192749825],[-1163.9079405154657,3534.7959720510967,1138.5737717599486],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1155.7296219209509,3375.800506713028,1142.5004157556816],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-1254.9580624913908,3745.9346268675085,1235.4344308493046],[-1198.0026731262387,3600.1031334637955,1166.298360067628],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-642.2529479867915,1990.7267250481634,667.0035111660832],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-716.5901836876725,2187.446296383152,696.0958761745305],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-681.9022254863476,2019.907531243546,702.7376517138825],[-830.7066659352662,2543.0083658102308,861.7619450694496],[-792.3275683700344,2407.319575191096,793.4448041865469]]"
800,30,0.16104925,0.16799182000000001,0.038405538274365124,0.27662549497376865,0.27655363924443904,0.004843517819043174,0.004225112714054838,0.0042272144265881086,1.33356173429722E-4,100,"[[-1673.5610380149963,5017.238498507754,1691.3142232060056],[-1746.2383995146272,5197.825907305363,1704.2500651051412],[-1810.0624554549304,5347.079256398352,1786.9638190883545],[-1498.3371620233447,4436.29369893324,1463.8444505785214],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1759.7810718001529,5230.959756790682,1758.9762654910394],[-1420.5659970459265,4322.471309101634,1415.412300005181],[-1737.761085908028,5076.630078708306,1736.3372954429321],[-1615.2272188266315,4798.051624239695,1567.0047048878216],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1638.7827337684027,4891.707912079389,1574.80621321068],[-1749.3966539607422,5244.4503156718365,1807.310177814908],[-1376.5500463788371,4003.1125582805885,1377.422118713857],[-1174.9244833869136,3483.808701965137,1137.3900770834807],[-1595.1776464714897,4643.09251060328,1577.3939091762434],[-1646.5003769845189,4967.424605182085,1689.319463252825],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1119.905055656305,3226.295660653597,1131.9481882204436],[-1721.3989235691463,5144.249931602038,1737.5442475227649],[-1766.8843421072368,5293.04601029358,1777.5761369476854],[-1408.400449746081,4365.124252723107,1381.3075872466986],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1313.7566727062463,3840.130748870809,1273.738890689496],[-1471.3953624289786,4358.381487677015,1500.6826797269055],[-1827.4229080359987,5616.829776010333,1852.9919412277925],[-1351.4154491780405,4042.5196079954735,1300.611517265945],[-1903.604803716701,5794.018760938541,1954.848380067192],[-1246.2853229431716,3653.084911418908,1203.7078168232258],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1554.4007232323777,4715.828310401444,1536.1443628896945],[-1494.4939592035346,4395.033641800419,1477.5825976365807],[-1645.1142643126548,5032.184138097976,1629.4530439796404],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1515.2212679877316,4494.23740617285,1526.0962212332342],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-1679.3898343134254,5088.76243179548,1686.2697727371997],[-1581.7159651494937,4647.514177640817,1634.3656721358961],[-1059.5916098943271,3190.4976421691463,1067.0222742303324],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1385.6914055900022,4127.665396877158,1420.3928603118927],[-1500.3413861446008,4405.27883446774,1459.4000936126076],[-1452.329056639691,4331.059168226966,1430.3582190781838],[-1439.1913814600682,4283.2150535683695,1433.2506260031082],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1581.1700706208032,4720.399469338737,1546.9692701520762],[-938.3725389066846,3022.2495734937393,974.5574926989042],[-1120.3556738853213,3249.350221866235,1094.8662445907419],[-1386.4284126631196,4168.395541225183,1356.1394954056925],[-1548.5197182583563,4571.191021924736,1530.1896485627474],[-1320.7516984382194,3863.8057588823635,1287.2979242139218],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1100.3390334462783,3293.9339153154124,1077.3563879923004],[-1030.230158633726,3155.159519112518,1040.6115719540223],[-1511.9119701104437,4508.6784700420985,1490.7265518567988],[-1176.1270285411724,3393.3787403927777,1197.0907457999638],[-1025.2628891522786,3058.664372814945,1064.9631917253848],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1155.7296219209509,3375.800506713028,1142.5004157556816],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-681.9022254863476,2019.907531243546,702.7376517138825],[-830.7066659352662,2543.0083658102308,861.7619450694496],[-792.3275683700344,2407.319575191096,793.4448041865469]]"
900,30,0.18537630000000002,0.19165854666666668,0.03834686215992424,0.28405867974966414,0.28414362050967845,0.005265055568188761,0.004132360507064828,0.004116785866784298,1.3089806934629399E-4,100,"[[-1673.5610380149963,5017.238498507754,1691.3142232060056],[-1746.2383995146272,5197.825907305363,1704.2500651051412],[-1810.0624554549304,5347.079256398352,1786.9638190883545],[-1498.3371620233447,4436.29369893324,1463.8444505785214],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1759.7810718001529,5230.959756790682,1758.9762654910394],[-1420.5659970459265,4322.471309101634,1415.412300005181],[-1737.761085908028,5076.630078708306,1736.3372954429321],[-1615.2272188266315,4798.051624239695,1567.0047048878216],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1638.7827337684027,4891.707912079389,1574.80621321068],[-1749.3966539607422,5244.4503156718365,1807.310177814908],[-1376.5500463788371,4003.1125582805885,1377.422118713857],[-1174.9244833869136,3483.808701965137,1137.3900770834807],[-1595.1776464714897,4643.09251060328,1577.3939091762434],[-1646.5003769845189,4967.424605182085,1689.319463252825],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1119.905055656305,3226.295660653597,1131.9481882204436],[-1721.3989235691463,5144.249931602038,1737.5442475227649],[-1766.8843421072368,5293.04601029358,1777.5761369476854],[-1408.400449746081,4365.124252723107,1381.3075872466986],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1313.7566727062463,3840.130748870809,1273.738890689496],[-1471.3953624289786,4358.381487677015,1500.6826797269055],[-1827.4229080359987,5616.829776010333,1852.9919412277925],[-1351.4154491780405,4042.5196079954735,1300.611517265945],[-1903.604803716701,5794.018760938541,1954.848380067192],[-1246.2853229431716,3653.084911418908,1203.7078168232258],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1554.4007232323777,4715.828310401444,1536.1443628896945],[-1494.4939592035346,4395.033641800419,1477.5825976365807],[-1645.1142643126548,5032.184138097976,1629.4530439796404],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1515.2212679877316,4494.23740617285,1526.0962212332342],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-1679.3898343134254,5088.76243179548,1686.2697727371997],[-1581.7159651494937,4647.514177640817,1634.3656721358961],[-1059.5916098943271,3190.4976421691463,1067.0222742303324],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1385.6914055900022,4127.665396877158,1420.3928603118927],[-1500.3413861446008,4405.27883446774,1459.4000936126076],[-1452.329056639691,4331.059168226966,1430.3582190781838],[-1439.1913814600682,4283.2150535683695,1433.2506260031082],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1581.1700706208032,4720.399469338737,1546.9692701520762],[-938.3725389066846,3022.2495734937393,974.5574926989042],[-1120.3556738853213,3249.350221866235,1094.8662445907419],[-1386.4284126631196,4168.395541225183,1356.1394954056925],[-1548.5197182583563,4571.191021924736,1530.1896485627474],[-1320.7516984382194,3863.8057588823635,1287.2979242139218],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1100.3390334462783,3293.9339153154124,1077.3563879923004],[-1030.230158633726,3155.159519112518,1040.6115719540223],[-1511.9119701104437,4508.6784700420985,1490.7265518567988],[-1176.1270285411724,3393.3787403927777,1197.0907457999638],[-1025.2628891522786,3058.664372814945,1064.9631917253848],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1155.7296219209509,3375.800506713028,1142.5004157556816],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-681.9022254863476,2019.907531243546,702.7376517138825],[-830.7066659352662,2543.0083658102308,861.7619450694496],[-792.3275683700344,2407.319575191096,793.4448041865469]]"
1000,30,0.2076974,0.21489861666666668,0.041514719119484754,0.28994837366214143,0.28909777735931497,0.005781730132090062,0.004043217188902614,0.004048242709795401,1.4420409534147513E-4,100,"[[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1130.7437468391813,3279.4216068010965,1112.0927655932348],[-1531.5356673159113,4451.292843251032,1521.8826901809114],[-1408.3444463301653,4172.254877254429,1404.9581881856614],[-1825.5450927280372,5529.317376689189,1798.2086767139417],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1765.0469145145719,5247.824910991084,1711.3302816423438],[-1705.3409871701824,5101.366447947041,1701.5413647272235],[-1170.6276069699459,3424.2209369615884,1138.6234765304248],[-1237.5030388521284,3615.776888191164,1203.7081313441613],[-2021.6974081539236,5946.842624594625,2094.6683653745304],[-1546.1473585608521,4602.641871145867,1502.1171641260055],[-1731.4062321465553,5160.144915783585,1724.8348409332748],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1627.863257248384,4818.639364433787,1661.6355929614044],[-1788.6969653637796,5521.292496984132,1783.0472024754663],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1923.2764201946352,5592.006845336079,1916.7656730057045],[-1449.0606829011967,4282.785937031984,1420.9910790023457],[-1594.5513411470806,4671.598778239831,1606.6810301709695],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1757.3542650271531,5189.879060710818,1741.631894898588],[-1746.2383995146272,5197.825907305363,1704.2500651051412],[-1810.0624554549304,5347.079256398352,1786.9638190883545],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1759.7810718001529,5230.959756790682,1758.9762654910394],[-1737.761085908028,5076.630078708306,1736.3372954429321],[-1615.2272188266315,4798.051624239695,1567.0047048878216],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1638.7827337684027,4891.707912079389,1574.80621321068],[-1376.5500463788371,4003.1125582805885,1377.422118713857],[-1595.1776464714897,4643.09251060328,1577.3939091762434],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1119.905055656305,3226.295660653597,1131.9481882204436],[-1766.8843421072368,5293.04601029358,1777.5761369476854],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1313.7566727062463,3840.130748870809,1273.738890689496],[-1827.4229080359987,5616.829776010333,1852.9919412277925],[-1351.4154491780405,4042.5196079954735,1300.611517265945],[-1903.604803716701,5794.018760938541,1954.848380067192],[-1246.2853229431716,3653.084911418908,1203.7078168232258],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1494.4939592035346,4395.033641800419,1477.5825976365807],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1500.3413861446008,4405.27883446774,1459.4000936126076],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1581.1700706208032,4720.399469338737,1546.9692701520762],[-1120.3556738853213,3249.350221866235,1094.8662445907419],[-1386.4284126631196,4168.395541225183,1356.1394954056925],[-1320.7516984382194,3863.8057588823635,1287.2979242139218],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1030.230158633726,3155.159519112518,1040.6115719540223],[-1025.2628891522786,3058.664372814945,1064.9631917253848],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-701.0864050034575,2166.964474363085,668.9645571815948],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-698.7914861995431,2050.2755016766696,710.5721365781021],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-681.9022254863476,2019.907531243546,702.7376517138825],[-792.3275683700344,2407.319575191096,793.4448041865469]]"
1100,30,0.23001660000000002,0.23728667333333334,0.04260746175934958,0.29195182833729016,0.2924679158578588,0.004246563464871875,0.003999796449090695,0.0039905915240875285,1.3631963976039384E-4,100,"[[-2138.1248593847345,6468.5981719761585,2225.8147473462977],[-1902.3121347995743,5552.334198306755,1909.4649244990133],[-1831.1904791066677,5349.3488128969975,1836.853926623196],[-1362.9999767863344,4127.1790379850245,1298.2938434159087],[-1950.129507230998,5854.676370607341,1934.5894706560641],[-1597.4381531644622,4617.1621959575705,1604.8149205683715],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1831.3138152915642,5525.778655312852,1777.4964744015995],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1868.076792977057,5478.950365350907,1865.8686994804277],[-2088.4908431804556,6240.235529533408,2208.6061515638353],[-1444.8604493934038,4177.734070059905,1453.3409689715027],[-1908.2184744180986,5776.3792876927055,1878.3034141190544],[-1784.456554121647,5276.103963558113,1725.7187057440444],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1967.786633262864,6002.014102097778,2016.8016368298622],[-1732.6301149341343,5096.950284393939,1694.0372152143527],[-1485.4589378997925,4416.073173620876,1434.0449819134049],[-1132.014196158473,3267.9692992100477,1124.6676308671272],[-1681.7316678824052,4884.251592148173,1663.272990402506],[-1983.2697697257342,6064.054098398648,2073.0238607151105],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1477.982956359864,4337.791231553023,1443.5759016056963],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1566.0228640041419,4653.545655061955,1518.8741586624608],[-1783.9567601579045,5231.69837771364,1749.6684634012818],[-1369.246382618161,3995.1266810518305,1342.522421941893],[-1813.1923461999286,5279.232688600662,1809.7626618151332],[-1692.6879601129742,4941.050762488346,1677.893468648814],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1130.7437468391813,3279.4216068010965,1112.0927655932348],[-1531.5356673159113,4451.292843251032,1521.8826901809114],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1765.0469145145719,5247.824910991084,1711.3302816423438],[-2021.6974081539236,5946.842624594625,2094.6683653745304],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1923.2764201946352,5592.006845336079,1916.7656730057045],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1746.2383995146272,5197.825907305363,1704.2500651051412],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1737.761085908028,5076.630078708306,1736.3372954429321],[-1615.2272188266315,4798.051624239695,1567.0047048878216],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1638.7827337684027,4891.707912079389,1574.80621321068],[-1376.5500463788371,4003.1125582805885,1377.422118713857],[-1595.1776464714897,4643.09251060328,1577.3939091762434],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1313.7566727062463,3840.130748870809,1273.738890689496],[-1246.2853229431716,3653.084911418908,1203.7078168232258],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1120.3556738853213,3249.350221866235,1094.8662445907419],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-1065.8217025790036,3226.2298653485395,1055.8675468988108],[-1020.6090959514748,3058.3528260915505,1054.1636033174793],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-762.1311210299567,2309.633388162972,756.1496472079973],[-730.1029942667358,2156.906157325712,699.9079151147779],[-681.9022254863476,2019.907531243546,702.7376517138825]]"
1200,30,0.2541931,0.26138771666666666,0.04357526805350978,0.2975829951567076,0.29727165753890505,0.004804766732567502,0.003923599392878157,0.0039102388113261026,1.3798370860040665E-4,100,"[[-1654.2728606735168,4870.503613755069,1604.7306155569609],[-1808.0242162561656,5309.970533093822,1774.8375426921625],[-2179.6838434968345,6817.695932235744,2289.437000032978],[-2068.0644853527265,6030.893979210557,2069.8421968751886],[-1931.8127400289757,5633.198427067892,1917.2980041895892],[-1650.279960329208,4902.515145345251,1598.82050347222],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-2199.667335434597,6635.443162983246,2322.1072455256526],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1848.282247508152,5354.74424638773,1825.939566719803],[-1967.4260524050135,6061.527722389978,1964.5225830305808],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1920.1276475468674,5769.306840640758,1884.1075603895088],[-2116.527305245316,6325.484052067467,2211.9557804103497],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1814.874625258159,5283.212907172188,1777.2982331268813],[-979.5248818589629,3071.2501029236396,979.3525769470817],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-2192.9815156560326,6622.312203418468,2310.343063007156],[-2138.1248593847345,6468.5981719761585,2225.8147473462977],[-1902.3121347995743,5552.334198306755,1909.4649244990133],[-1362.9999767863344,4127.1790379850245,1298.2938434159087],[-1950.129507230998,5854.676370607341,1934.5894706560641],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1831.3138152915642,5525.778655312852,1777.4964744015995],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-2088.4908431804556,6240.235529533408,2208.6061515638353],[-1444.8604493934038,4177.734070059905,1453.3409689715027],[-1784.456554121647,5276.103963558113,1725.7187057440444],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1732.6301149341343,5096.950284393939,1694.0372152143527],[-1681.7316678824052,4884.251592148173,1663.272990402506],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1477.982956359864,4337.791231553023,1443.5759016056963],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1783.9567601579045,5231.69837771364,1749.6684634012818],[-1369.246382618161,3995.1266810518305,1342.522421941893],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1130.7437468391813,3279.4216068010965,1112.0927655932348],[-1531.5356673159113,4451.292843251032,1521.8826901809114],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1765.0469145145719,5247.824910991084,1711.3302816423438],[-2021.6974081539236,5946.842624594625,2094.6683653745304],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1923.2764201946352,5592.006845336079,1916.7656730057045],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1737.761085908028,5076.630078708306,1736.3372954429321],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1595.1776464714897,4643.09251060328,1577.3939091762434],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1313.7566727062463,3840.130748870809,1273.738890689496],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
1300,30,0.27632135,0.28435378,0.04421683057198141,0.3004887049379504,0.3000813130324152,0.004266418210829661,0.003872090920899722,0.003865233032901582,1.3855862520972936E-4,100,"[[-1654.2728606735168,4870.503613755069,1604.7306155569609],[-1808.0242162561656,5309.970533093822,1774.8375426921625],[-2179.6838434968345,6817.695932235744,2289.437000032978],[-2068.0644853527265,6030.893979210557,2069.8421968751886],[-1931.8127400289757,5633.198427067892,1917.2980041895892],[-1650.279960329208,4902.515145345251,1598.82050347222],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-2199.667335434597,6635.443162983246,2322.1072455256526],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1848.282247508152,5354.74424638773,1825.939566719803],[-1967.4260524050135,6061.527722389978,1964.5225830305808],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1920.1276475468674,5769.306840640758,1884.1075603895088],[-2116.527305245316,6325.484052067467,2211.9557804103497],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1814.874625258159,5283.212907172188,1777.2982331268813],[-979.5248818589629,3071.2501029236396,979.3525769470817],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-2192.9815156560326,6622.312203418468,2310.343063007156],[-2138.1248593847345,6468.5981719761585,2225.8147473462977],[-1902.3121347995743,5552.334198306755,1909.4649244990133],[-1362.9999767863344,4127.1790379850245,1298.2938434159087],[-1950.129507230998,5854.676370607341,1934.5894706560641],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1831.3138152915642,5525.778655312852,1777.4964744015995],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-2088.4908431804556,6240.235529533408,2208.6061515638353],[-1444.8604493934038,4177.734070059905,1453.3409689715027],[-1784.456554121647,5276.103963558113,1725.7187057440444],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1732.6301149341343,5096.950284393939,1694.0372152143527],[-1681.7316678824052,4884.251592148173,1663.272990402506],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1477.982956359864,4337.791231553023,1443.5759016056963],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1783.9567601579045,5231.69837771364,1749.6684634012818],[-1369.246382618161,3995.1266810518305,1342.522421941893],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1130.7437468391813,3279.4216068010965,1112.0927655932348],[-1531.5356673159113,4451.292843251032,1521.8826901809114],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1765.0469145145719,5247.824910991084,1711.3302816423438],[-2021.6974081539236,5946.842624594625,2094.6683653745304],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1923.2764201946352,5592.006845336079,1916.7656730057045],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1737.761085908028,5076.630078708306,1736.3372954429321],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1595.1776464714897,4643.09251060328,1577.3939091762434],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1313.7566727062463,3840.130748870809,1273.738890689496],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1346.9486743717853,3929.425546054706,1318.7198890556206],[-1321.8447948299874,3952.927326681865,1262.0275327138236],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1037.5862896988592,3182.003771440251,1020.2540794523168],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
1400,30,0.29962755,0.3072583466666667,0.04534134052653566,0.30211530749931087,0.301508735947223,0.003871076588056805,0.003838194651843242,0.0038288003162352327,1.3417060613303745E-4,100,"[[-2180.1364493441865,6346.702136181497,2256.932713826159],[-2182.224222867062,6704.117994708588,2312.954664390179],[-1403.9407504913315,4103.006544435737,1374.7340820015277],[-1937.7880073641318,5722.090714871251,1904.6814139995347],[-2153.8606479781997,6449.968707045152,2248.4165865480227],[-2302.111904084682,6964.034645169263,2417.485256570724],[-2024.6069179588224,6028.733649363772,2024.199547468689],[-1381.3225958175117,3982.0918822617173,1347.2531789673137],[-1393.5195931106546,4105.866928263447,1349.8196363918753],[-2062.008703536593,6126.930638875004,2101.8502928616003],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1703.3424548375876,4908.011797079285,1698.988962672448],[-1654.2728606735168,4870.503613755069,1604.7306155569609],[-1808.0242162561656,5309.970533093822,1774.8375426921625],[-2068.0644853527265,6030.893979210557,2069.8421968751886],[-1931.8127400289757,5633.198427067892,1917.2980041895892],[-1650.279960329208,4902.515145345251,1598.82050347222],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-2199.667335434597,6635.443162983246,2322.1072455256526],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1848.282247508152,5354.74424638773,1825.939566719803],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1920.1276475468674,5769.306840640758,1884.1075603895088],[-2116.527305245316,6325.484052067467,2211.9557804103497],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1814.874625258159,5283.212907172188,1777.2982331268813],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-2192.9815156560326,6622.312203418468,2310.343063007156],[-2138.1248593847345,6468.5981719761585,2225.8147473462977],[-1902.3121347995743,5552.334198306755,1909.4649244990133],[-1950.129507230998,5854.676370607341,1934.5894706560641],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-2088.4908431804556,6240.235529533408,2208.6061515638353],[-1784.456554121647,5276.103963558113,1725.7187057440444],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1732.6301149341343,5096.950284393939,1694.0372152143527],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1783.9567601579045,5231.69837771364,1749.6684634012818],[-1369.246382618161,3995.1266810518305,1342.522421941893],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1130.7437468391813,3279.4216068010965,1112.0927655932348],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1765.0469145145719,5247.824910991084,1711.3302816423438],[-2021.6974081539236,5946.842624594625,2094.6683653745304],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1923.2764201946352,5592.006845336079,1916.7656730057045],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1595.1776464714897,4643.09251060328,1577.3939091762434],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
1500,30,0.32276340000000003,0.3306945166666667,0.04553964688601369,0.3033067759387911,0.30292608171822555,0.004057205332387462,0.003789245687750597,0.003774713602321217,1.1207782824892365E-4,100,"[[-2180.1364493441865,6346.702136181497,2256.932713826159],[-2182.224222867062,6704.117994708588,2312.954664390179],[-1403.9407504913315,4103.006544435737,1374.7340820015277],[-1937.7880073641318,5722.090714871251,1904.6814139995347],[-2153.8606479781997,6449.968707045152,2248.4165865480227],[-2302.111904084682,6964.034645169263,2417.485256570724],[-2024.6069179588224,6028.733649363772,2024.199547468689],[-1381.3225958175117,3982.0918822617173,1347.2531789673137],[-1393.5195931106546,4105.866928263447,1349.8196363918753],[-2062.008703536593,6126.930638875004,2101.8502928616003],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1703.3424548375876,4908.011797079285,1698.988962672448],[-1654.2728606735168,4870.503613755069,1604.7306155569609],[-1808.0242162561656,5309.970533093822,1774.8375426921625],[-2068.0644853527265,6030.893979210557,2069.8421968751886],[-1931.8127400289757,5633.198427067892,1917.2980041895892],[-1650.279960329208,4902.515145345251,1598.82050347222],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-2199.667335434597,6635.443162983246,2322.1072455256526],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1848.282247508152,5354.74424638773,1825.939566719803],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1920.1276475468674,5769.306840640758,1884.1075603895088],[-2116.527305245316,6325.484052067467,2211.9557804103497],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1814.874625258159,5283.212907172188,1777.2982331268813],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-2192.9815156560326,6622.312203418468,2310.343063007156],[-2138.1248593847345,6468.5981719761585,2225.8147473462977],[-1902.3121347995743,5552.334198306755,1909.4649244990133],[-1950.129507230998,5854.676370607341,1934.5894706560641],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-2088.4908431804556,6240.235529533408,2208.6061515638353],[-1784.456554121647,5276.103963558113,1725.7187057440444],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1732.6301149341343,5096.950284393939,1694.0372152143527],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1783.9567601579045,5231.69837771364,1749.6684634012818],[-1369.246382618161,3995.1266810518305,1342.522421941893],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1130.7437468391813,3279.4216068010965,1112.0927655932348],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1765.0469145145719,5247.824910991084,1711.3302816423438],[-2021.6974081539236,5946.842624594625,2094.6683653745304],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1923.2764201946352,5592.006845336079,1916.7656730057045],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1595.1776464714897,4643.09251060328,1577.3939091762434],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
1600,30,0.34574345000000006,0.35435769,0.04684281135202733,0.30434703589854495,0.3043165736507579,0.0039017861736333256,0.003746002226180032,0.0037277332349391424,1.0761350121078232E-4,100,"[[-2093.104675481568,6260.521210129808,2104.7476775297964],[-1835.3742293320379,5349.993360779685,1760.3343040974146],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2014.578135919572,5805.320482540894,2083.0907131585873],[-1121.6859722591132,3226.3338664574353,1105.3666040164837],[-1959.5522407422034,5802.184914668613,1939.985092495573],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-2050.442219226099,5991.1334411785665,2048.015372452747],[-1752.3761352984639,5076.693437810558,1710.3980678910254],[-1925.2422669843688,5576.7120545548,1898.1168434062627],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-2208.546881380979,6541.2152260307375,2284.798366605904],[-1571.9526094579696,4549.28684054907,1547.5301797765471],[-1413.955430019619,4113.786073987312,1388.207481234848],[-1972.8742218430327,5764.339667455301,1951.1149094017196],[-2180.1364493441865,6346.702136181497,2256.932713826159],[-1937.7880073641318,5722.090714871251,1904.6814139995347],[-2302.111904084682,6964.034645169263,2417.485256570724],[-1381.3225958175117,3982.0918822617173,1347.2531789673137],[-1393.5195931106546,4105.866928263447,1349.8196363918753],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1703.3424548375876,4908.011797079285,1698.988962672448],[-1654.2728606735168,4870.503613755069,1604.7306155569609],[-2068.0644853527265,6030.893979210557,2069.8421968751886],[-1931.8127400289757,5633.198427067892,1917.2980041895892],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-2199.667335434597,6635.443162983246,2322.1072455256526],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1848.282247508152,5354.74424638773,1825.939566719803],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-2116.527305245316,6325.484052067467,2211.9557804103497],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1814.874625258159,5283.212907172188,1777.2982331268813],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-2192.9815156560326,6622.312203418468,2310.343063007156],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1784.456554121647,5276.103963558113,1725.7187057440444],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1732.6301149341343,5096.950284393939,1694.0372152143527],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1783.9567601579045,5231.69837771364,1749.6684634012818],[-1369.246382618161,3995.1266810518305,1342.522421941893],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1923.2764201946352,5592.006845336079,1916.7656730057045],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1286.4717405018816,3801.36011082714,1233.4517724896737],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1059.0818291648568,3130.037667499199,1061.9054381610847],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-953.0711488595662,2929.7816520250717,998.5416769811301],[-843.0849773852482,2401.45582431666,822.1121196931721],[-710.6220888728509,2045.6811847940592,736.9583880136162],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
1700,30,0.36876595,0.37734818000000003,0.04802797681794543,0.30516266545794146,0.3056111158137298,0.0035646923865041884,0.0036863255571668654,0.0036860616891659596,1.1134165872697115E-4,100,"[[-2203.238394110349,6466.099395942014,2192.960541177964],[-1853.9148462444216,5358.982510041097,1800.255538214469],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1211.1066239565932,3585.207988491336,1130.4751649748005],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-2025.5536186925847,5895.223995962048,2034.969302597524],[-2299.6815250885725,6792.764912512756,2377.2265267405073],[-2270.183645568404,6898.17679403378,2356.327738265669],[-2186.187221689453,6497.140285777823,2146.7200461941143],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1950.994735418286,5665.070270579952,1949.0262138226228],[-2226.3263738006426,6775.786727908443,2377.6616934314598],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-1660.788582244612,4769.242397803484,1618.9019820249969],[-2093.104675481568,6260.521210129808,2104.7476775297964],[-1835.3742293320379,5349.993360779685,1760.3343040974146],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2014.578135919572,5805.320482540894,2083.0907131585873],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-2050.442219226099,5991.1334411785665,2048.015372452747],[-1752.3761352984639,5076.693437810558,1710.3980678910254],[-1925.2422669843688,5576.7120545548,1898.1168434062627],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-2208.546881380979,6541.2152260307375,2284.798366605904],[-1413.955430019619,4113.786073987312,1388.207481234848],[-1972.8742218430327,5764.339667455301,1951.1149094017196],[-2180.1364493441865,6346.702136181497,2256.932713826159],[-2302.111904084682,6964.034645169263,2417.485256570724],[-1381.3225958175117,3982.0918822617173,1347.2531789673137],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1703.3424548375876,4908.011797079285,1698.988962672448],[-1931.8127400289757,5633.198427067892,1917.2980041895892],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1848.282247508152,5354.74424638773,1825.939566719803],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1814.874625258159,5283.212907172188,1777.2982331268813],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1784.456554121647,5276.103963558113,1725.7187057440444],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
1800,30,0.39117810000000003,0.40032294,0.04814923855609192,0.30793293616008555,0.3068207931086338,0.0035602352525266542,0.003659212573389803,0.003649410075636733,1.0149777110810869E-4,100,"[[-2203.238394110349,6466.099395942014,2192.960541177964],[-1853.9148462444216,5358.982510041097,1800.255538214469],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1211.1066239565932,3585.207988491336,1130.4751649748005],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-2025.5536186925847,5895.223995962048,2034.969302597524],[-2299.6815250885725,6792.764912512756,2377.2265267405073],[-2270.183645568404,6898.17679403378,2356.327738265669],[-2186.187221689453,6497.140285777823,2146.7200461941143],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1950.994735418286,5665.070270579952,1949.0262138226228],[-2226.3263738006426,6775.786727908443,2377.6616934314598],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-1660.788582244612,4769.242397803484,1618.9019820249969],[-2093.104675481568,6260.521210129808,2104.7476775297964],[-1835.3742293320379,5349.993360779685,1760.3343040974146],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2014.578135919572,5805.320482540894,2083.0907131585873],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-2050.442219226099,5991.1334411785665,2048.015372452747],[-1752.3761352984639,5076.693437810558,1710.3980678910254],[-1925.2422669843688,5576.7120545548,1898.1168434062627],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-2208.546881380979,6541.2152260307375,2284.798366605904],[-1413.955430019619,4113.786073987312,1388.207481234848],[-1972.8742218430327,5764.339667455301,1951.1149094017196],[-2180.1364493441865,6346.702136181497,2256.932713826159],[-2302.111904084682,6964.034645169263,2417.485256570724],[-1381.3225958175117,3982.0918822617173,1347.2531789673137],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1703.3424548375876,4908.011797079285,1698.988962672448],[-1931.8127400289757,5633.198427067892,1917.2980041895892],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1848.282247508152,5354.74424638773,1825.939566719803],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1814.874625258159,5283.212907172188,1777.2982331268813],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1784.456554121647,5276.103963558113,1725.7187057440444],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-1003.3223819993675,3018.1168122298604,1003.0453542983308],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1143.7974084423697,3334.0660611767917,1110.195240324785],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-845.5662869322033,2578.376740576019,876.2251126673273],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
1900,30,0.41498330000000005,0.4243146766666667,0.04910628421959499,0.308703716711917,0.3082183637170953,0.004171938472554061,0.003602828648950715,0.00359862611099376,1.128845389296677E-4,100,"[[-2215.0493410450595,6490.462877082739,2295.4102960219343],[-970.6343813531602,2968.438955099055,944.8510805500928],[-2257.2668757841707,6624.539494601926,2363.070983983472],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-2015.3328891742576,5875.37767610073,2003.9891029291625],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-2302.837960104487,6745.083548395886,2336.1827448127265],[-2075.330833541964,6122.876648901425,1996.3682103689275],[-1738.6774940693092,5230.866750752651,1646.487052729982],[-2262.6033998306916,6822.698461851742,2311.7184919513575],[-1102.4330537330386,3295.051503272341,1039.863022291784],[-2203.238394110349,6466.099395942014,2192.960541177964],[-1853.9148462444216,5358.982510041097,1800.255538214469],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1211.1066239565932,3585.207988491336,1130.4751649748005],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-2025.5536186925847,5895.223995962048,2034.969302597524],[-2299.6815250885725,6792.764912512756,2377.2265267405073],[-2186.187221689453,6497.140285777823,2146.7200461941143],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1950.994735418286,5665.070270579952,1949.0262138226228],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-1660.788582244612,4769.242397803484,1618.9019820249969],[-2093.104675481568,6260.521210129808,2104.7476775297964],[-1835.3742293320379,5349.993360779685,1760.3343040974146],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1752.3761352984639,5076.693437810558,1710.3980678910254],[-1925.2422669843688,5576.7120545548,1898.1168434062627],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1972.8742218430327,5764.339667455301,1951.1149094017196],[-1381.3225958175117,3982.0918822617173,1347.2531789673137],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1703.3424548375876,4908.011797079285,1698.988962672448],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1848.282247508152,5354.74424638773,1825.939566719803],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1814.874625258159,5283.212907172188,1777.2982331268813],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1579.0536121261218,4644.824857395193,1499.4256416017927],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-1514.8281786393563,4372.466979751055,1457.7074803449527],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-1256.6219959266427,3665.7553219540523,1209.661259661013],[-1197.828490079774,3452.4605628254985,1161.3791092012393],[-1348.5016657301812,3930.8120891359154,1310.4346267364385],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2000,30,0.43810725000000006,0.4469235666666667,0.05034370450040768,0.3099313698928612,0.30955774003965886,0.0037212780375741185,0.003564195804427583,0.003571813073798593,1.08149036826415E-4,100,"[[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-2322.213378208179,6967.287616276265,2350.1272229390997],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1760.313075284297,5095.926828522747,1696.7779254798943],[-2045.5027981974617,5920.458908904033,2019.7838142690273],[-1061.3005840079397,3126.0305742532,1038.7146482587082],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1975.2605292324276,5784.680925544587,1920.7496598796256],[-1752.214243575183,5172.2949305079865,1667.1935059675297],[-1226.1910887555748,3581.9594110876697,1146.0913738043375],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-2273.359502316422,6678.038301485848,2256.092773334882],[-2230.5037503448275,6610.141893386073,2238.740151177483],[-2043.004525674209,5940.559982778383,2033.7563094942977],[-2178.545399788126,6515.598497242869,2117.434013372294],[-1970.6517836623966,5748.30497809195,1931.5410248579303],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-2015.3328891742576,5875.37767610073,2003.9891029291625],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-2302.837960104487,6745.083548395886,2336.1827448127265],[-2075.330833541964,6122.876648901425,1996.3682103689275],[-2203.238394110349,6466.099395942014,2192.960541177964],[-1853.9148462444216,5358.982510041097,1800.255538214469],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1211.1066239565932,3585.207988491336,1130.4751649748005],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-2186.187221689453,6497.140285777823,2146.7200461941143],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-1835.3742293320379,5349.993360779685,1760.3343040974146],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1925.2422669843688,5576.7120545548,1898.1168434062627],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1381.3225958175117,3982.0918822617173,1347.2531789673137],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2100,30,0.46115325,0.4705739566666667,0.05064889394702538,0.3108924475420175,0.3105735661053531,0.003600019849281989,0.0035445333890461806,0.0035316988085840164,1.0130254233561003E-4,100,"[[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-2322.213378208179,6967.287616276265,2350.1272229390997],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1760.313075284297,5095.926828522747,1696.7779254798943],[-2045.5027981974617,5920.458908904033,2019.7838142690273],[-1061.3005840079397,3126.0305742532,1038.7146482587082],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1975.2605292324276,5784.680925544587,1920.7496598796256],[-1752.214243575183,5172.2949305079865,1667.1935059675297],[-1226.1910887555748,3581.9594110876697,1146.0913738043375],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-2273.359502316422,6678.038301485848,2256.092773334882],[-2230.5037503448275,6610.141893386073,2238.740151177483],[-2043.004525674209,5940.559982778383,2033.7563094942977],[-2178.545399788126,6515.598497242869,2117.434013372294],[-1970.6517836623966,5748.30497809195,1931.5410248579303],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-2015.3328891742576,5875.37767610073,2003.9891029291625],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-2302.837960104487,6745.083548395886,2336.1827448127265],[-2075.330833541964,6122.876648901425,1996.3682103689275],[-2203.238394110349,6466.099395942014,2192.960541177964],[-1853.9148462444216,5358.982510041097,1800.255538214469],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1211.1066239565932,3585.207988491336,1130.4751649748005],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-2186.187221689453,6497.140285777823,2146.7200461941143],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-1835.3742293320379,5349.993360779685,1760.3343040974146],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1925.2422669843688,5576.7120545548,1898.1168434062627],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1381.3225958175117,3982.0918822617173,1347.2531789673137],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1297.231221420262,3781.3424472753522,1255.2232138884826],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1460.441559752757,4189.977734047898,1413.3457807998398],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2200,30,0.4856397,0.49464583333333334,0.051699458902833284,0.3120137093638957,0.31193835214705096,0.003339908397417965,0.0034952347892963963,0.0034876733826075257,1.0379142447880484E-4,100,"[[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2154.6987980329804,6318.805675394652,2109.827352467583],[-1811.622240429624,5232.456173086546,1739.8702805664807],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-1925.121945892135,5703.103891206104,1831.1583052523788],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1461.4715690151083,4247.041031909822,1388.8147900191768],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1903.52219282464,5553.842544371998,1838.3337849712766],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-2322.213378208179,6967.287616276265,2350.1272229390997],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1760.313075284297,5095.926828522747,1696.7779254798943],[-2045.5027981974617,5920.458908904033,2019.7838142690273],[-1061.3005840079397,3126.0305742532,1038.7146482587082],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1975.2605292324276,5784.680925544587,1920.7496598796256],[-1226.1910887555748,3581.9594110876697,1146.0913738043375],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-2273.359502316422,6678.038301485848,2256.092773334882],[-2178.545399788126,6515.598497242869,2117.434013372294],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-2302.837960104487,6745.083548395886,2336.1827448127265],[-2075.330833541964,6122.876648901425,1996.3682103689275],[-1853.9148462444216,5358.982510041097,1800.255538214469],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1211.1066239565932,3585.207988491336,1130.4751649748005],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1872.5030963989473,5433.545378644408,1825.855175393797],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1554.6296895248142,4548.73771805281,1469.4841628942368],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-631.9097672276448,1920.9115175701775,652.8700701451942],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2300,30,0.5075109,0.5174490533333334,0.05262958914987504,0.31235122377979885,0.31251077674083894,0.0030326484369494556,0.0034808546660056363,0.0034709399427739797,9.705259692083812E-5,100,"[[-2040.420551184001,6088.86106731637,1931.1462816365085],[-2352.223879771632,7013.911577522905,2393.968005661854],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-1883.644178131865,5523.458131691097,1803.051741822457],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-2265.2065253936967,6554.712864430102,2258.032118704984],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2154.6987980329804,6318.805675394652,2109.827352467583],[-1811.622240429624,5232.456173086546,1739.8702805664807],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1903.52219282464,5553.842544371998,1838.3337849712766],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-2045.5027981974617,5920.458908904033,2019.7838142690273],[-1061.3005840079397,3126.0305742532,1038.7146482587082],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1226.1910887555748,3581.9594110876697,1146.0913738043375],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-2273.359502316422,6678.038301485848,2256.092773334882],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-2075.330833541964,6122.876648901425,1996.3682103689275],[-1853.9148462444216,5358.982510041097,1800.255538214469],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1211.1066239565932,3585.207988491336,1130.4751649748005],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2400,30,0.5325647,0.5407694466666667,0.05281508489251868,0.31237295664575887,0.3130093262179363,0.0032271387419702756,0.0034341420502054677,0.0034428125890061966,9.954651254481793E-5,100,"[[-2040.420551184001,6088.86106731637,1931.1462816365085],[-2352.223879771632,7013.911577522905,2393.968005661854],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-1883.644178131865,5523.458131691097,1803.051741822457],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-2265.2065253936967,6554.712864430102,2258.032118704984],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2154.6987980329804,6318.805675394652,2109.827352467583],[-1811.622240429624,5232.456173086546,1739.8702805664807],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1903.52219282464,5553.842544371998,1838.3337849712766],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-2045.5027981974617,5920.458908904033,2019.7838142690273],[-1061.3005840079397,3126.0305742532,1038.7146482587082],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1226.1910887555748,3581.9594110876697,1146.0913738043375],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-2273.359502316422,6678.038301485848,2256.092773334882],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-2075.330833541964,6122.876648901425,1996.3682103689275],[-1853.9148462444216,5358.982510041097,1800.255538214469],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1211.1066239565932,3585.207988491336,1130.4751649748005],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1504.3227397563228,4376.320694311314,1419.9402701909353],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2500,30,0.5558403000000001,0.56472915,0.05371859611540014,0.3128168993352829,0.31374685710258143,0.003567778894587656,0.003407377099478855,0.003416005872111231,1.021654656845139E-4,100,"[[-1488.9809504872544,4277.083842327266,1424.9691052009127],[-2096.8857070556014,6159.92004880304,2020.3138184633615],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1852.1612848580482,5424.687805651398,1754.3888839174779],[-2007.879830032034,5859.744003785502,1962.6405010454807],[-1505.0680202661108,4331.215174746733,1435.104840794724],[-2040.420551184001,6088.86106731637,1931.1462816365085],[-2352.223879771632,7013.911577522905,2393.968005661854],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-1883.644178131865,5523.458131691097,1803.051741822457],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-2265.2065253936967,6554.712864430102,2258.032118704984],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2154.6987980329804,6318.805675394652,2109.827352467583],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1903.52219282464,5553.842544371998,1838.3337849712766],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1061.3005840079397,3126.0305742532,1038.7146482587082],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1226.1910887555748,3581.9594110876697,1146.0913738043375],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-2273.359502316422,6678.038301485848,2256.092773334882],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1326.5187134563062,3859.573034995755,1275.6132584811555],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1682.8805687250212,4826.079298023113,1632.0269050657434],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1102.3191124350858,3155.828820841049,1081.8437597195293],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1130.8831842124428,3280.693048170445,1086.626203534051],[-1112.3526281588174,3190.476721286794,1083.735762517756],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2600,30,0.57881955,0.5882304033333333,0.05462903198917967,0.31349299006063014,0.3145327516200357,0.0036082931691404714,0.0033855853755456094,0.003389441264021904,9.569074478042978E-5,100,"[[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-2352.2602810724334,6954.231446796786,2387.3578988588642],[-1932.9047992330593,5717.867020560725,1805.6752969774843],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-2096.8857070556014,6159.92004880304,2020.3138184633615],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1852.1612848580482,5424.687805651398,1754.3888839174779],[-2040.420551184001,6088.86106731637,1931.1462816365085],[-2352.223879771632,7013.911577522905,2393.968005661854],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-2265.2065253936967,6554.712864430102,2258.032118704984],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2154.6987980329804,6318.805675394652,2109.827352467583],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1226.1910887555748,3581.9594110876697,1146.0913738043375],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2700,30,0.6025399,0.6115611200000001,0.05480662104789139,0.31405276513405384,0.31491737131400693,0.0036927635841010843,0.0033661002403294407,0.003371037141006774,9.795010743124684E-5,100,"[[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-2352.2602810724334,6954.231446796786,2387.3578988588642],[-1932.9047992330593,5717.867020560725,1805.6752969774843],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-2096.8857070556014,6159.92004880304,2020.3138184633615],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1852.1612848580482,5424.687805651398,1754.3888839174779],[-2040.420551184001,6088.86106731637,1931.1462816365085],[-2352.223879771632,7013.911577522905,2393.968005661854],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-2265.2065253936967,6554.712864430102,2258.032118704984],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2154.6987980329804,6318.805675394652,2109.827352467583],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1226.1910887555748,3581.9594110876697,1146.0913738043375],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1436.0114397871007,4200.582069364183,1350.936820212456],[-2170.607740340281,6362.7189363347925,2131.7713706064733],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1587.2763116458805,4654.620257563478,1488.139578376921],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1395.0615105849402,4110.277407559577,1319.5759801722281],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-950.9669310206243,2934.3610522372865,951.7867774773329],[-1522.2358127938373,4397.280532854939,1444.1829917185123],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2800,30,0.6262423000000001,0.6356791033333333,0.05585194120050942,0.3144546985383706,0.315561284359479,0.003460858169182863,0.0033341594647061375,0.003343520083262966,1.036179260843716E-4,100,"[[-1920.538430202288,5588.418047677052,1828.9437646449305],[-1420.7029400244332,4189.005510622523,1328.3679424078307],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-2352.2602810724334,6954.231446796786,2387.3578988588642],[-1932.9047992330593,5717.867020560725,1805.6752969774843],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-2096.8857070556014,6159.92004880304,2020.3138184633615],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1852.1612848580482,5424.687805651398,1754.3888839174779],[-2040.420551184001,6088.86106731637,1931.1462816365085],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2154.6987980329804,6318.805675394652,2109.827352467583],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
2900,30,0.6489210000000001,0.6586994500000001,0.05584684393350821,0.3155244594075779,0.316114966748946,0.003176326200083234,0.0033092683857451942,0.0033239209053490524,1.0037523696051954E-4,100,"[[-1920.538430202288,5588.418047677052,1828.9437646449305],[-1420.7029400244332,4189.005510622523,1328.3679424078307],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-2352.2602810724334,6954.231446796786,2387.3578988588642],[-1932.9047992330593,5717.867020560725,1805.6752969774843],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-2096.8857070556014,6159.92004880304,2020.3138184633615],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1852.1612848580482,5424.687805651398,1754.3888839174779],[-2040.420551184001,6088.86106731637,1931.1462816365085],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2154.6987980329804,6318.805675394652,2109.827352467583],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-2335.4457972846767,6879.951896087556,2364.919384801674],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-2194.115767729242,6317.786939266607,2174.3230006166427],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1967.519804425355,5742.55696709903,1875.286423265275],[-1779.4994609970313,5204.312478508272,1681.7552920907567],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1917.2423660953307,5562.089564107211,1848.5575187195795],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3000,30,0.672367,0.6826421633333334,0.056825381760305584,0.3161315011714142,0.3166662859781556,0.0033708404445523133,0.0032813252214044667,0.0032996372087831984,1.0035583002957365E-4,100,"[[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1812.369163034434,5254.250329714353,1721.623854401326],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-2192.6675433726323,6421.057915392236,2112.8649390700502],[-2149.842955186057,6378.763422466253,2026.9192302405386],[-2172.4835926211604,6260.115926982125,2128.182659406459],[-2352.492616899037,6848.429364269729,2339.852617609235],[-1920.538430202288,5588.418047677052,1828.9437646449305],[-1420.7029400244332,4189.005510622523,1328.3679424078307],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1932.9047992330593,5717.867020560725,1805.6752969774843],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-2096.8857070556014,6159.92004880304,2020.3138184633615],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1852.1612848580482,5424.687805651398,1754.3888839174779],[-2040.420551184001,6088.86106731637,1931.1462816365085],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1181.1010548426502,3431.6189877125175,1120.6267172384285],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3100,30,0.6960483,0.7063918,0.057806831924817816,0.31683277731188647,0.31740629791419744,0.003617834595565136,0.0032765993192220887,0.0032827539048751833,1.0381313442296027E-4,100,"[[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1921.0684763484578,5525.758044061404,1835.567617185365],[-1999.236282858992,5739.945515348997,1937.5637513790064],[-2377.679069111727,6997.177659539849,2419.97759918088],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-2083.529152386966,6108.903219979998,1961.5514306531506],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-2192.6675433726323,6421.057915392236,2112.8649390700502],[-2149.842955186057,6378.763422466253,2026.9192302405386],[-2172.4835926211604,6260.115926982125,2128.182659406459],[-2352.492616899037,6848.429364269729,2339.852617609235],[-1420.7029400244332,4189.005510622523,1328.3679424078307],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3200,30,0.7183489000000001,0.7294859633333334,0.058998478672224124,0.317099443413078,0.31760963479879806,0.0035791848920980586,0.003267001300929433,0.003266197534256608,1.0015315414789268E-4,100,"[[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1921.0684763484578,5525.758044061404,1835.567617185365],[-1999.236282858992,5739.945515348997,1937.5637513790064],[-2377.679069111727,6997.177659539849,2419.97759918088],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-2083.529152386966,6108.903219979998,1961.5514306531506],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-2192.6675433726323,6421.057915392236,2112.8649390700502],[-2149.842955186057,6378.763422466253,2026.9192302405386],[-2172.4835926211604,6260.115926982125,2128.182659406459],[-2352.492616899037,6848.429364269729,2339.852617609235],[-1420.7029400244332,4189.005510622523,1328.3679424078307],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1768.846608052098,5217.352814609206,1661.6556487313624],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-2322.5723575711622,6815.609169966907,2301.341764379995],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2006.6291428868278,5844.334953965978,1913.1214871596671],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-2128.1250831952116,6263.589279657772,2028.2176305416097],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1696.4167774065907,4929.197102023073,1619.2987829665146],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3300,30,0.7433087,0.7540128666666667,0.05916020220785273,0.3173038042857126,0.3181491284977451,0.0034847058210593215,0.003247754973978387,0.003244361759001922,1.0732636512634818E-4,100,"[[-2052.2523177851285,6015.51431833446,1926.4145551762954],[-2414.9584274631015,7105.883401862968,2438.7186860124166],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-2343.6995265209625,7010.4038681630855,2298.3549131779796],[-1393.7579820761032,4060.4363647491477,1320.86717880978],[-2098.964238998308,6209.582519956318,1948.3818640744298],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1921.0684763484578,5525.758044061404,1835.567617185365],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-2083.529152386966,6108.903219979998,1961.5514306531506],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-2192.6675433726323,6421.057915392236,2112.8649390700502],[-2149.842955186057,6378.763422466253,2026.9192302405386],[-2172.4835926211604,6260.115926982125,2128.182659406459],[-2352.492616899037,6848.429364269729,2339.852617609235],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1720.604136850227,4990.045320186363,1629.6343237053884],[-2088.8915442517946,6055.352494250907,2013.3546833505607],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-2249.0997291600947,6510.725993607059,2209.5359848092394],[-1778.5251255475603,5113.3765308834,1703.6853717192387],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1650.3494725406179,4712.388355725473,1587.2550689823177],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-970.6343813531602,2968.438955099055,944.8510805500928],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3400,30,0.76584205,0.7778141500000001,0.05954685012341559,0.3177794835391612,0.3185999650647862,0.003618858890091695,0.0032294633857284077,0.0032253926808322717,1.057613201229208E-4,100,"[[-2361.0431151749817,6806.685011932607,2332.255135826841],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2030.4036219202114,5820.111431854781,1957.7854513043894],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-978.1088783283774,2922.367975164063,964.5380566574069],[-2358.250806965768,6964.96961374613,2321.637481579739],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-2052.2523177851285,6015.51431833446,1926.4145551762954],[-2414.9584274631015,7105.883401862968,2438.7186860124166],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1393.7579820761032,4060.4363647491477,1320.86717880978],[-2098.964238998308,6209.582519956318,1948.3818640744298],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-2192.6675433726323,6421.057915392236,2112.8649390700502],[-2172.4835926211604,6260.115926982125,2128.182659406459],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3500,30,0.78948335,0.80112627,0.05907795895410457,0.3187073362679489,0.31892484006684074,0.0036479226277447503,0.0032317411076605096,0.0032126838661632553,1.1281703900659548E-4,100,"[[-2361.0431151749817,6806.685011932607,2332.255135826841],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2030.4036219202114,5820.111431854781,1957.7854513043894],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-978.1088783283774,2922.367975164063,964.5380566574069],[-2358.250806965768,6964.96961374613,2321.637481579739],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-2052.2523177851285,6015.51431833446,1926.4145551762954],[-2414.9584274631015,7105.883401862968,2438.7186860124166],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1393.7579820761032,4060.4363647491477,1320.86717880978],[-2098.964238998308,6209.582519956318,1948.3818640744298],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-2192.6675433726323,6421.057915392236,2112.8649390700502],[-2172.4835926211604,6260.115926982125,2128.182659406459],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1163.3137525759594,3338.587135066867,1122.881946736174],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-2300.556739098399,6623.371776833466,2293.0778675389474],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3600,30,0.8145164,0.82536131,0.059259117424260634,0.31888132358509974,0.31927738948783885,0.003756788940052027,0.0032073168148346854,0.003191624265832514,1.1246951344462428E-4,100,"[[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2361.0431151749817,6806.685011932607,2332.255135826841],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2030.4036219202114,5820.111431854781,1957.7854513043894],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-978.1088783283774,2922.367975164063,964.5380566574069],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-2414.9584274631015,7105.883401862968,2438.7186860124166],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1393.7579820761032,4060.4363647491477,1320.86717880978],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-2192.6675433726323,6421.057915392236,2112.8649390700502],[-2172.4835926211604,6260.115926982125,2128.182659406459],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3700,30,0.8375147000000001,0.8482736000000001,0.05897045033672842,0.3190763642383282,0.31962957183515867,0.004007108464807992,0.0031996240283443155,0.003181643390795077,1.1294633804966422E-4,100,"[[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2361.0431151749817,6806.685011932607,2332.255135826841],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2030.4036219202114,5820.111431854781,1957.7854513043894],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-978.1088783283774,2922.367975164063,964.5380566574069],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-2414.9584274631015,7105.883401862968,2438.7186860124166],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1393.7579820761032,4060.4363647491477,1320.86717880978],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-2192.6675433726323,6421.057915392236,2112.8649390700502],[-2172.4835926211604,6260.115926982125,2128.182659406459],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-1947.976885182576,5635.8427289126175,1818.3049848751793],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1276.63338688662,3696.7571981553738,1226.8999764657285],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-2072.5341211655186,5988.696782409217,1983.3359001187287],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1024.2553702391879,3081.285062048685,968.750107136194],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-1184.1873049681844,3394.0195352454757,1136.5463761271153],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3800,30,0.8604330500000001,0.8719534233333334,0.05923257294967939,0.3192966829748237,0.3200467665851993,0.003822897954982463,0.0031696823653546676,0.0031662821430332925,1.1619421968519475E-4,100,"[[-2071.9484786261214,6022.454680367167,1955.696609661191],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-2062.1944049259237,5960.420277065375,1964.1075915746317],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-1901.8321715004333,5408.315470138267,1843.148989093129],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2361.0431151749817,6806.685011932607,2332.255135826841],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-978.1088783283774,2922.367975164063,964.5380566574069],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1393.7579820761032,4060.4363647491477,1320.86717880978],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1987.5422296627698,5767.989360452672,1853.346853498697],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1891.5873847024468,5473.2022648913535,1785.942453234866],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1347.3504719893883,3873.2762190656954,1316.7639100104916],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1111.507239045724,3262.580893176641,1048.356263747155],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
3900,30,0.8837136000000001,0.8962277766666668,0.05943902749438622,0.31952354386039383,0.32039528362396175,0.0038355443049861242,0.003152917344387585,0.0031498898188190654,1.1456614020837819E-4,100,"[[-2447.2091629936176,7160.817781923818,2451.514299584299],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-2015.912221204439,5848.359981038316,1888.6812074872978],[-1892.852056755742,5459.276922429195,1780.841841034312],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2052.4815729309576,5945.963278396921,1941.8621198906421],[-2357.979096851275,6919.310258944885,2287.032228879735],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-1901.8321715004333,5408.315470138267,1843.148989093129],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-978.1088783283774,2922.367975164063,964.5380566574069],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1393.7579820761032,4060.4363647491477,1320.86717880978],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4000,30,0.9084193,0.91918553,0.05907109289978124,0.31952354386039383,0.3205230670077301,0.003878263990779915,0.003140402691790568,0.0031408402617233377,1.1538755615323424E-4,100,"[[-2447.2091629936176,7160.817781923818,2451.514299584299],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-2015.912221204439,5848.359981038316,1888.6812074872978],[-1892.852056755742,5459.276922429195,1780.841841034312],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2052.4815729309576,5945.963278396921,1941.8621198906421],[-2357.979096851275,6919.310258944885,2287.032228879735],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-1901.8321715004333,5408.315470138267,1843.148989093129],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-978.1088783283774,2922.367975164063,964.5380566574069],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1393.7579820761032,4060.4363647491477,1320.86717880978],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-2231.26556280739,6491.261819094997,2161.7389740204453],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-2257.5933134692727,6562.818561564233,2199.4527169012717],[-1462.2319801655015,4219.1178385605535,1391.363725872026],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4100,30,0.9327403500000001,0.9427819000000001,0.05921265022468624,0.3207459551190631,0.32099132269840003,0.003829175045470236,0.00311664761997043,0.003124946305564107,1.1727701017940782E-4,100,"[[-2267.09232030628,6488.791799221623,2241.4643709121606],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2033.5025003383091,5935.130413621959,1892.502416941458],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2447.2091629936176,7160.817781923818,2451.514299584299],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-2015.912221204439,5848.359981038316,1888.6812074872978],[-1892.852056755742,5459.276922429195,1780.841841034312],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4200,30,0.9568047500000001,0.96674799,0.05866290753370922,0.32081129637184547,0.321292363922343,0.0036354569861280174,0.0031028214659696513,0.00310644653483809,1.1420575691810844E-4,100,"[[-2267.09232030628,6488.791799221623,2241.4643709121606],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2033.5025003383091,5935.130413621959,1892.502416941458],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2447.2091629936176,7160.817781923818,2451.514299584299],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-2015.912221204439,5848.359981038316,1888.6812074872978],[-1892.852056755742,5459.276922429195,1780.841841034312],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2142.4670522557385,6308.864594047244,2001.5668726646784],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-2085.370766746893,6080.941950385642,1961.0319243092226],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1193.088414904007,3429.794498422082,1137.5080376611031],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1600.873734377988,4617.680075551905,1522.7460529629177],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4300,30,0.9803481000000001,0.9899446466666667,0.05907329735456205,0.32103076168318645,0.32153462270307864,0.0036326700272556506,0.003096088858790572,0.0030946906629935873,1.1637343099405772E-4,100,"[[-1106.0690374059598,3231.4565044864753,1034.8222269322264],[-2145.1943711437343,6014.5426464241755,1950.7849353634326],[-2256.30835816731,6567.70544829772,2183.7406794965445],[-2195.2746784266556,6392.02173414679,2081.024872469849],[-2369.087265439153,6827.759607718627,2310.2976286808926],[-1618.6259420644271,4613.4283271236045,1510.9014077249456],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2033.5025003383091,5935.130413621959,1892.502416941458],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-2015.912221204439,5848.359981038316,1888.6812074872978],[-1892.852056755742,5459.276922429195,1780.841841034312],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1661.5821765170058,4912.882100836379,1545.2167920569584],[-2118.9777266978394,6203.038821409646,1951.3432962747625],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1915.8537949011925,5527.802107996013,1794.6805519191048],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1793.3886022390132,5155.803505991088,1714.9308004741488],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-2294.4873216169844,6514.2266559041345,2286.9294274573926],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1465.2514891420046,4215.326897900961,1399.56115431988],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4400,30,1.0036141,1.0137332266666668,0.05918376113890405,0.32106623863361616,0.3218962264279937,0.003441076634519996,0.003089746232648207,0.003085063461175586,1.2063524334692634E-4,100,"[[-2235.3793551687663,6378.636488660233,2102.837007606736],[-2509.1543743501456,7308.036168998508,2472.9320872298713],[-2104.606712018781,6009.0110364758675,1997.5210374940755],[-1849.6037680983968,5479.368514409921,1701.7813495859384],[-2240.0342350714277,6460.742078542947,2148.6854474962283],[-1914.8618102683542,5428.207206103475,1855.20838122976],[-1905.4882749665892,5389.153579098983,1760.3244779587487],[-1722.9175393270482,5003.527805969377,1603.1175883435415],[-1540.9500173252914,4434.7287682253955,1437.505411828051],[-2258.540278944316,6489.907366382571,2112.0717102617964],[-1106.0690374059598,3231.4565044864753,1034.8222269322264],[-2145.1943711437343,6014.5426464241755,1950.7849353634326],[-2369.087265439153,6827.759607718627,2310.2976286808926],[-1618.6259420644271,4613.4283271236045,1510.9014077249456],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2033.5025003383091,5935.130413621959,1892.502416941458],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4500,30,1.02618955,1.0375304600000002,0.05869072239765282,0.3215941359973619,0.32211156809103647,0.003449543544418367,0.0030692233483709296,0.0030744215578201806,1.1857875600555063E-4,100,"[[-2235.3793551687663,6378.636488660233,2102.837007606736],[-2509.1543743501456,7308.036168998508,2472.9320872298713],[-2104.606712018781,6009.0110364758675,1997.5210374940755],[-1849.6037680983968,5479.368514409921,1701.7813495859384],[-2240.0342350714277,6460.742078542947,2148.6854474962283],[-1914.8618102683542,5428.207206103475,1855.20838122976],[-1905.4882749665892,5389.153579098983,1760.3244779587487],[-1722.9175393270482,5003.527805969377,1603.1175883435415],[-1540.9500173252914,4434.7287682253955,1437.505411828051],[-2258.540278944316,6489.907366382571,2112.0717102617964],[-1106.0690374059598,3231.4565044864753,1034.8222269322264],[-2145.1943711437343,6014.5426464241755,1950.7849353634326],[-2369.087265439153,6827.759607718627,2310.2976286808926],[-1618.6259420644271,4613.4283271236045,1510.9014077249456],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2033.5025003383091,5935.130413621959,1892.502416941458],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-2416.2565666057503,6926.360021886179,2383.537420305474],[-1003.6336173838863,2968.6543759841825,986.9315141880971],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1635.2826770251056,4680.14492789913,1552.3743344788202],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1377.8934749715988,4015.402985303263,1296.162634502178],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4600,30,1.04906445,1.06099188,0.05926278448834481,0.3220003522266235,0.32234755575305934,0.0035286883028372534,0.0030608392964416205,0.0030634786401840873,1.1533941079482675E-4,100,"[[-1584.5286401510011,4555.263709223765,1483.028094653899],[-2098.2745450709613,6062.416765855133,1956.467513918325],[-2487.355273782377,7386.251508081676,2531.667779460767],[-1892.440302050207,5396.688025882965,1764.2246253169237],[-2436.1222367624214,7151.44242069586,2375.929572836216],[-2260.646164823603,6484.48265232582,2158.2965547288877],[-2040.8320999620591,5866.933270883714,1901.6208982655237],[-1384.3243952342727,3912.4978492995556,1277.6158020800383],[-2235.3793551687663,6378.636488660233,2102.837007606736],[-2509.1543743501456,7308.036168998508,2472.9320872298713],[-2104.606712018781,6009.0110364758675,1997.5210374940755],[-1914.8618102683542,5428.207206103475,1855.20838122976],[-1905.4882749665892,5389.153579098983,1760.3244779587487],[-1722.9175393270482,5003.527805969377,1603.1175883435415],[-1540.9500173252914,4434.7287682253955,1437.505411828051],[-2258.540278944316,6489.907366382571,2112.0717102617964],[-1106.0690374059598,3231.4565044864753,1034.8222269322264],[-2145.1943711437343,6014.5426464241755,1950.7849353634326],[-1618.6259420644271,4613.4283271236045,1510.9014077249456],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4700,30,1.074391,1.08498983,0.05893483871180951,0.32224477156125053,0.3226972423879039,0.0035424328710777584,0.0030441740836309175,0.00305420195576087,1.1709958580813643E-4,100,"[[-1584.5286401510011,4555.263709223765,1483.028094653899],[-2098.2745450709613,6062.416765855133,1956.467513918325],[-2487.355273782377,7386.251508081676,2531.667779460767],[-1892.440302050207,5396.688025882965,1764.2246253169237],[-2436.1222367624214,7151.44242069586,2375.929572836216],[-2260.646164823603,6484.48265232582,2158.2965547288877],[-2040.8320999620591,5866.933270883714,1901.6208982655237],[-1384.3243952342727,3912.4978492995556,1277.6158020800383],[-2235.3793551687663,6378.636488660233,2102.837007606736],[-2509.1543743501456,7308.036168998508,2472.9320872298713],[-2104.606712018781,6009.0110364758675,1997.5210374940755],[-1914.8618102683542,5428.207206103475,1855.20838122976],[-1905.4882749665892,5389.153579098983,1760.3244779587487],[-1722.9175393270482,5003.527805969377,1603.1175883435415],[-1540.9500173252914,4434.7287682253955,1437.505411828051],[-2258.540278944316,6489.907366382571,2112.0717102617964],[-1106.0690374059598,3231.4565044864753,1034.8222269322264],[-2145.1943711437343,6014.5426464241755,1950.7849353634326],[-1618.6259420644271,4613.4283271236045,1510.9014077249456],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1426.3979027854623,4106.052714542985,1353.6265095716],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1542.7129909339478,4454.041287777881,1436.8402359886875],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4800,30,1.09915225,1.1090126033333334,0.05910552833690906,0.32258953158695136,0.3229963732041263,0.0034657894620965385,0.0030452827989984285,0.003043204302550142,1.1444714392730079E-4,100,"[[-1338.0411351527546,4059.4403071126476,1222.423363327023],[-1427.5040081449104,4178.792585208911,1318.2326412490368],[-1658.1193811473531,4718.188116071074,1567.8315506066906],[-2038.6159673405166,5771.36724899071,1912.3807305028022],[-2370.05216491155,6867.616875958449,2258.651122329517],[-1584.5286401510011,4555.263709223765,1483.028094653899],[-1892.440302050207,5396.688025882965,1764.2246253169237],[-2436.1222367624214,7151.44242069586,2375.929572836216],[-2260.646164823603,6484.48265232582,2158.2965547288877],[-2040.8320999620591,5866.933270883714,1901.6208982655237],[-1384.3243952342727,3912.4978492995556,1277.6158020800383],[-2235.3793551687663,6378.636488660233,2102.837007606736],[-2509.1543743501456,7308.036168998508,2472.9320872298713],[-2104.606712018781,6009.0110364758675,1997.5210374940755],[-1905.4882749665892,5389.153579098983,1760.3244779587487],[-1722.9175393270482,5003.527805969377,1603.1175883435415],[-1540.9500173252914,4434.7287682253955,1437.505411828051],[-2258.540278944316,6489.907366382571,2112.0717102617964],[-1106.0690374059598,3231.4565044864753,1034.8222269322264],[-2145.1943711437343,6014.5426464241755,1950.7849353634326],[-1618.6259420644271,4613.4283271236045,1510.9014077249456],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1746.9851166881263,5085.398756677218,1652.350401269135],[-1779.1061836308536,5141.474528575006,1690.5100429520296],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-1540.445429863314,4391.066747920518,1462.1483624024563],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1502.4963135341202,4412.7425212894095,1391.9652166402984],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1652.2164529876786,4759.462752201019,1555.1310426279183],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
4900,30,1.1199154,1.1324754966666668,0.05969517436359195,0.32264855990100916,0.3232968259656902,0.003471443176213523,0.0030298804204015074,0.0030359686309611475,1.1488780205285397E-4,100,"[[-1771.6792498651957,5114.591543793748,1640.165742532882],[-1532.6462442408877,4409.505286625371,1436.5908612784872],[-1861.4952082864088,5337.257644801697,1721.9034165901646],[-1629.8411918826525,4637.6581931530345,1500.1421513045395],[-1474.4422740766086,4192.793526655162,1405.4849573768315],[-1338.0411351527546,4059.4403071126476,1222.423363327023],[-1427.5040081449104,4178.792585208911,1318.2326412490368],[-1658.1193811473531,4718.188116071074,1567.8315506066906],[-2038.6159673405166,5771.36724899071,1912.3807305028022],[-2370.05216491155,6867.616875958449,2258.651122329517],[-1584.5286401510011,4555.263709223765,1483.028094653899],[-1892.440302050207,5396.688025882965,1764.2246253169237],[-2436.1222367624214,7151.44242069586,2375.929572836216],[-2260.646164823603,6484.48265232582,2158.2965547288877],[-2040.8320999620591,5866.933270883714,1901.6208982655237],[-1384.3243952342727,3912.4978492995556,1277.6158020800383],[-2235.3793551687663,6378.636488660233,2102.837007606736],[-2509.1543743501456,7308.036168998508,2472.9320872298713],[-2104.606712018781,6009.0110364758675,1997.5210374940755],[-1905.4882749665892,5389.153579098983,1760.3244779587487],[-1722.9175393270482,5003.527805969377,1603.1175883435415],[-1540.9500173252914,4434.7287682253955,1437.505411828051],[-2258.540278944316,6489.907366382571,2112.0717102617964],[-1106.0690374059598,3231.4565044864753,1034.8222269322264],[-2145.1943711437343,6014.5426464241755,1950.7849353634326],[-1618.6259420644271,4613.4283271236045,1510.9014077249456],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"
5000,30,1.14464535,1.1559845033333334,0.05918031544668631,0.3232074063033702,0.32357883889662453,0.0034746772577126024,0.003027061857465727,0.003027688831497742,1.1831443550175382E-4,100,"[[-1771.6792498651957,5114.591543793748,1640.165742532882],[-1532.6462442408877,4409.505286625371,1436.5908612784872],[-1861.4952082864088,5337.257644801697,1721.9034165901646],[-1629.8411918826525,4637.6581931530345,1500.1421513045395],[-1474.4422740766086,4192.793526655162,1405.4849573768315],[-1338.0411351527546,4059.4403071126476,1222.423363327023],[-1427.5040081449104,4178.792585208911,1318.2326412490368],[-1658.1193811473531,4718.188116071074,1567.8315506066906],[-2038.6159673405166,5771.36724899071,1912.3807305028022],[-2370.05216491155,6867.616875958449,2258.651122329517],[-1584.5286401510011,4555.263709223765,1483.028094653899],[-1892.440302050207,5396.688025882965,1764.2246253169237],[-2436.1222367624214,7151.44242069586,2375.929572836216],[-2260.646164823603,6484.48265232582,2158.2965547288877],[-2040.8320999620591,5866.933270883714,1901.6208982655237],[-1384.3243952342727,3912.4978492995556,1277.6158020800383],[-2235.3793551687663,6378.636488660233,2102.837007606736],[-2509.1543743501456,7308.036168998508,2472.9320872298713],[-2104.606712018781,6009.0110364758675,1997.5210374940755],[-1905.4882749665892,5389.153579098983,1760.3244779587487],[-1722.9175393270482,5003.527805969377,1603.1175883435415],[-1540.9500173252914,4434.7287682253955,1437.505411828051],[-2258.540278944316,6489.907366382571,2112.0717102617964],[-1106.0690374059598,3231.4565044864753,1034.8222269322264],[-2145.1943711437343,6014.5426464241755,1950.7849353634326],[-1618.6259420644271,4613.4283271236045,1510.9014077249456],[-2210.4404377155993,6318.148625201301,2076.4044216349516],[-2355.247009233351,6751.652970741188,2232.714007129357],[-1409.7471555287436,4087.901797096517,1327.3038117009364],[-1445.160609665767,4100.504818868882,1357.1720915668684],[-945.3831155582654,2820.2653496394396,935.3642740991584],[-1128.1058692770591,3199.86205645558,1070.9914027814823],[-2430.1964989754665,6933.692529581805,2369.8550950763192],[-1996.7322174279911,5749.779236916693,1826.4998418818525],[-2456.160273277926,7063.08543681982,2398.690605450367],[-1288.8659918831136,3708.090775708901,1237.2616870989161],[-1172.2547976020326,3288.5239493227673,1128.4534417058996],[-1043.8723104123912,3053.4160040003635,952.7293802288599],[-2175.9552209971625,6293.232480124201,2053.9097183857216],[-2215.0224899698337,6542.578393392589,2053.7768980322203],[-1952.0257068302255,5630.999873852417,1804.874079877752],[-2121.9501425882318,6113.311733421974,1935.4035877894762],[-1180.1787280334615,3351.2502120300146,1136.2754029768153],[-2406.105257848113,6910.355030201693,2321.070050413231],[-2385.0486709043603,6854.274877864471,2318.6077760132443],[-2266.9051752777755,6455.140195468908,2201.51699561221],[-1991.52801502833,5725.399473285008,1854.9869076455766],[-1702.2083699670713,4856.054946404896,1595.6598140111469],[-1898.9425354506604,5515.962033833198,1736.539983223512],[-1813.1505685307022,5307.254499990875,1675.6707357647556],[-953.8594769198504,2808.2795350266188,905.2669697692995],[-1252.4215356228285,3595.4092068475247,1193.767036322571],[-1070.7968016518353,3087.2370984700974,1032.3843011661445],[-1129.0707632046917,3318.1482904061545,1048.0489840838613],[-1989.2533339429874,5796.897506242113,1813.7558519479144],[-1498.1077447526739,4304.6871678847865,1399.9086260641113],[-1144.6836969961546,3198.4611780893224,1094.6892602814287],[-1583.5573325528608,4487.790305975818,1498.8100784763972],[-1221.733284538248,3514.574127686686,1136.762208130663],[-1811.0901375348446,5163.4973229095895,1736.8796478323989],[-1323.7981319960877,3896.4635341297912,1247.0825613906188],[-1385.3957132510823,4004.4785065104916,1301.937538500966],[-1835.8793918878882,5329.809021488409,1693.021762337952],[-910.787976283892,2786.6815922965857,853.5498308462201],[-1427.9883463237911,4145.225742776787,1335.0363930624815],[-1551.8896590644956,4528.56528115166,1421.704702860796],[-1086.0450724999707,3081.9725566321918,1057.3202267317888],[-1079.0251854482904,3148.7030612147387,1008.0666254877262],[-1728.5697994149266,4977.6336297374455,1593.401841782171],[-1028.231308563341,2999.419724051784,975.1490602491084],[-1120.9898161179956,3230.65481190834,1047.0048585036618],[-1643.8296938239296,4674.149063568054,1560.5674473131983],[-1234.748505285486,3509.194483902942,1135.6510043380313],[-1251.7317363841435,3563.3649534695273,1165.3254810839298],[-1273.776267640902,3642.0958346993434,1234.3181998043337],[-992.2192846455176,2943.6233398468767,950.6434319524599],[-1333.8436262303876,3831.22911794079,1264.6319002316338],[-843.0849773852482,2401.45582431666,822.1121196931721],[-727.135299945605,2145.756549683779,710.0416892138194],[-706.2459976764567,2122.6182977861686,671.510443497389],[-887.4532106607369,2611.397313289686,860.7614780369554],[-712.4531274532061,2109.8370890178016,680.7681099275579],[-559.3407995771511,1837.9603383755518,620.7650971014987],[-768.8240044026171,2224.418238944419,762.2680953200895],[-600.948407852738,1838.581525052506,631.1895746968493],[-755.6933282569379,2198.896663072997,745.1939314058578],[-635.9333895872795,1937.5292269565866,639.4138139616337],[-866.0456315528828,2534.3654806239797,889.4511639802888],[-899.5255310265214,2659.786173620034,853.7088149428135],[-673.1814765227928,1950.2078509305288,670.8689188868345],[-635.2311285084998,1926.0869472882778,643.9606519069296],[-609.0687075717371,1907.6450998613866,595.1636099700263],[-707.8312318261202,2108.752436967519,653.1239184349585],[-784.0003438003494,2324.5799485696557,759.1334105662289],[-805.5957973198997,2311.3967667381035,786.7411130505055],[-804.1136375905278,2298.3924147867656,823.4284074741973],[-817.3998902618434,2430.456077996248,797.7604386912209],[-702.1529901641652,2019.1481272529068,712.1660182878219],[-637.9910111549069,1875.6496817966013,594.8587772962546],[-730.1029942667358,2156.906157325712,699.9079151147779]]"


==> plotsdata/modagame_embtoolkit_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.076714,0.08507623,0.04443225823078319,0.1874075505810565,0.18767328490164029,0.005338811332378078,0.0035554622912426495,0.0035541290205754607,7.073670585716338E-5,100,"[[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1716.6863240510258,4997.160844852156,1672.1753781632428],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1620.989832682067,4859.903358226743,1584.4760605505774],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1672.2713677432232,4889.2774292085915,1602.1350284763598],[-1631.5714920513785,4735.056246142615,1595.4977654001987],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1575.6115007918688,4657.375353470321,1528.7601092365737],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1687.1433453260806,4976.768800130255,1635.343571166471],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1662.6210259282032,5003.791983812159,1628.9557523501799],[-1711.0050924556433,5070.5150034849175,1653.0384971327667],[-1681.9074268616516,4807.186932245906,1634.9666052670837],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1706.505482199446,5006.437726839715,1642.218923156343],[-1702.8724580996072,4964.571292770087,1622.550711861771],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1560.9354424302899,4702.497344496837,1519.6589872416237],[-1506.819656699201,4723.9705206580575,1535.6476762066777],[-1940.157355917064,5607.075572590274,1842.3914141119594],[-1627.0999884952596,4915.499606123111,1631.4886808170395],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1663.3098144782546,4858.236785828792,1561.3564271971825],[-1588.3369137895468,4815.976865598484,1558.5207153560718],[-1712.7334651299166,5166.905653765593,1644.8451075201854],[-1559.5106871522012,4587.323919785659,1533.1289627518383],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1702.505771845775,5069.990806433464,1677.5580573260106],[-1617.845956610162,4823.474129497039,1601.9551186968342],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1536.6002579789708,4574.124613690687,1532.3996067201654],[-1617.7396420500806,4796.5964845964645,1564.4715876304667],[-1658.632371256467,4984.233290689359,1603.9397308176924],[-1760.1684556097152,5174.586784385465,1753.0448841695334],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1635.3346910199443,4734.281906763648,1558.3475347281917],[-1734.2282599590144,5030.524257544624,1666.2526836079678],[-1606.2355587700747,4817.096210093303,1604.2611810784688],[-1704.9950627537387,5044.78017865708,1661.8793969376707],[-1661.1648097572902,4884.617027510803,1647.080735212755],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1598.821091661643,4788.241633574328,1576.6503241642722],[-1722.5351121764168,5055.567649871569,1653.9892105166102],[-1596.7630524806755,4673.0029798148735,1572.581959582669],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1570.852859173027,4639.324936660846,1513.2814532229306],[-1635.716407507803,4720.300558786991,1581.0704140976388],[-1712.1639513806638,5092.725022957789,1647.6583394751208],[-1633.39788212388,4810.953097048816,1570.3820185892969],[-1630.0066454903636,4843.823866762818,1594.8461556592385],[-1620.0026977776588,4943.254278009363,1566.763230535184],[-1751.0097762971425,5253.546670841313,1742.3453478689469],[-1661.6955469601469,4903.381208114125,1620.3965164632546],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1679.7419688770556,4965.572307090572,1630.213554421238],[-1510.6543753355256,4710.506477241063,1517.0773707748788],[-1678.281350251597,4941.949940161265,1584.9303995359999],[-1556.3483454666773,4712.800420716814,1533.1389227826146],[-1737.3238690325668,5077.7626730490765,1643.567890087325],[-1617.9842109362737,4758.968903190485,1526.771190736601],[-1632.5157965328592,4803.9500180953555,1580.0957018784131],[-1629.5074321172804,4812.7790304095215,1612.4179001425298],[-1625.7840908199958,4747.287729944804,1542.5197390029282],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1508.7952607690384,4524.766995343676,1490.2762616846376],[-1681.439806105146,4977.525517113095,1641.447767802153],[-1626.0815830451088,4819.79659196745,1571.2654617520654],[-1624.5866310319404,4838.189856760247,1645.982692229556],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1553.7792774835539,4652.01222213415,1493.1157500209467],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1590.8515888953116,4687.588437251016,1550.3343504387028],[-1719.8479534004246,5027.0635771560355,1661.5405831207836],[-1716.8969739207903,5097.969056724636,1709.673570594067],[-1780.8117131815607,5262.2676891325755,1710.3027821704968],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1744.5532412295624,5161.707809155673,1722.4375603925491],[-1673.4651265992943,5012.693388102713,1598.0151743953934],[-1661.403665714433,4801.590056057944,1594.7916423558338],[-1595.1353931483495,4727.9590973116165,1559.2482795642577],[-1706.6218188950204,5156.523250723622,1680.1212344807625],[-1687.324137383691,4869.489145010271,1584.5874536172237],[-1669.0113573669803,5128.500497062234,1649.2308780822625],[-1668.3666585536498,4874.811189115841,1564.5265895775847],[-1660.5059701578668,5006.1609681149,1663.604534075755],[-1604.2362532434888,4796.978955759315,1570.4071873449366],[-1756.4481804326188,5236.912544994196,1728.7249162345945],[-1640.1236579091799,4975.300168975467,1591.39846719104],[-1735.318347997324,4970.809750288864,1599.3130747149235],[-1676.5125044369659,4849.2083573068885,1628.7847330631998],[-1694.218926332239,4976.369792207415,1641.0204556344195]]"
300,30,0.1233494,0.13316994333333335,0.050700959252250856,0.2336883417982579,0.233487447015578,0.003887106186034054,0.002680250373019498,0.0026856163374714766,8.72468746263854E-5,100,"[[-2149.9737792592073,6071.819451235598,2072.363588956139],[-2083.507337778333,6066.83994615496,1997.9029814222743],[-2124.5154335570533,6265.520035153635,2015.6862774532435],[-2001.3426062640178,5842.576140051204,1839.2294803792433],[-2256.427813602622,6339.439555020685,2153.624676940671],[-2061.8725857959616,6033.071788233381,1935.4470712851012],[-2153.044486200611,6162.366145300428,2028.8815660126645],[-2020.79191573626,5897.593226707432,1927.8223095249994],[-2029.0753269256995,5909.051399481752,1887.9180014054373],[-2047.4963830952242,6034.088847626557,1906.554434476436],[-1940.1620547560249,5625.093043041805,1801.9454306111857],[-2098.034642407914,6100.664548174315,1969.9005198075447],[-2159.3167190645104,6179.547926542458,2001.0217287325086],[-2146.419271792039,6163.974211998865,2024.066404222009],[-2152.8416126584107,6316.012526890553,2008.957494957573],[-2111.7025082633463,6064.871376430722,1997.3154635547214],[-2069.7254868424657,6016.642114490857,1920.315115820801],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2076.764491119412,5952.834913820527,1933.775435950637],[-1989.0209556116627,5750.659167592944,1941.547955067321],[-2216.5928190536083,6351.498243939926,2060.989030680037],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-2234.4871700466606,6290.971131748405,2146.692622684208],[-2026.9397477747932,5879.364273228793,1927.750551802018],[-2091.794726826842,6096.835584053215,1981.672868894985],[-2203.871913212857,6201.112345347073,2046.4079725260378],[-2056.6967447065927,5925.296992415389,2011.3325257476],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1963.7807805101543,5805.568287518227,1935.8748702038222],[-2149.360383500866,6104.621452169701,2034.6587954556417],[-1881.190223346487,5519.814503218239,1768.9686530086162],[-2198.383550158347,6392.94667823877,2048.640467840778],[-1938.9431642737936,5653.675375119517,1924.3657462225028],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-2173.8109020630272,6279.574425269087,2069.1847467426055],[-2073.0937264225054,5956.562152317361,1905.215349137735],[-2133.0846385868017,6144.699378592222,2049.0679232812363],[-2243.642542188151,6517.680668309755,2133.5019676235997],[-1978.4632215527236,5889.48135015635,1891.9904774207876],[-2085.725029425455,5999.022079079332,1953.236219944849],[-2118.636984643493,6050.508848197749,2067.7206774382603],[-1945.7026722787148,5682.558258151525,1841.916926716371],[-2121.475254346138,5952.153999813948,2025.947535099578],[-2144.5656573948736,6164.5574281673,2061.0008865035097],[-2054.25675195037,5888.05919629173,1955.5707925506445],[-2227.8402037064766,6413.014296728827,2107.9695154122956],[-2057.403118539246,5937.360495962594,1971.7105483784142],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1716.6863240510258,4997.160844852156,1672.1753781632428],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1631.5714920513785,4735.056246142615,1595.4977654001987],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1575.6115007918688,4657.375353470321,1528.7601092365737],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1681.9074268616516,4807.186932245906,1634.9666052670837],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1702.8724580996072,4964.571292770087,1622.550711861771],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1940.157355917064,5607.075572590274,1842.3914141119594],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1663.3098144782546,4858.236785828792,1561.3564271971825],[-1559.5106871522012,4587.323919785659,1533.1289627518383],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1635.3346910199443,4734.281906763648,1558.3475347281917],[-1734.2282599590144,5030.524257544624,1666.2526836079678],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1722.5351121764168,5055.567649871569,1653.9892105166102],[-1596.7630524806755,4673.0029798148735,1572.581959582669],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1570.852859173027,4639.324936660846,1513.2814532229306],[-1635.716407507803,4720.300558786991,1581.0704140976388],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1678.281350251597,4941.949940161265,1584.9303995359999],[-1737.3238690325668,5077.7626730490765,1643.567890087325],[-1617.9842109362737,4758.968903190485,1526.771190736601],[-1625.7840908199958,4747.287729944804,1542.5197390029282],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1553.7792774835539,4652.01222213415,1493.1157500209467],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1590.8515888953116,4687.588437251016,1550.3343504387028],[-1719.8479534004246,5027.0635771560355,1661.5405831207836],[-1780.8117131815607,5262.2676891325755,1710.3027821704968],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1661.403665714433,4801.590056057944,1594.7916423558338],[-1687.324137383691,4869.489145010271,1584.5874536172237],[-1668.3666585536498,4874.811189115841,1564.5265895775847],[-1735.318347997324,4970.809750288864,1599.3130747149235],[-1676.5125044369659,4849.2083573068885,1628.7847330631998]]"
400,30,0.17138115,0.18158459666666668,0.05411672232573159,0.25447208995068793,0.25401475739886836,0.0035036238202733492,0.002454432640524166,0.002470441225752262,8.220455443731866E-5,100,"[[-2322.374314628441,6656.37604166663,2213.776833780906],[-2411.7900662541742,6931.265111002304,2188.2425055056383],[-2314.641965303926,6635.61433550431,2186.0555339998587],[-2464.059059389057,7064.6593599533635,2348.419928534336],[-2435.983418186047,6867.241412373785,2244.813188189816],[-2095.0844645287298,5973.481219103032,1951.511529147339],[-2474.159650101957,7034.215537703827,2284.5020780041523],[-2306.526189270569,6571.701178376143,2147.4025236910556],[-2166.508568086266,6220.139683442001,2019.6435335884528],[-2476.150697312004,7109.3706156779635,2293.537377766029],[-2085.0275384972247,5995.323626101328,1967.0276605340757],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2130.5466386343905,6090.356092268434,2003.273957802238],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2383.008495257318,6875.140199450827,2173.3730906421097],[-1899.1437940261308,5538.314379986994,1801.2417041244491],[-2158.806476167244,6219.652413143621,2004.9978996948448],[-1991.1396557558653,5801.12749933864,1881.7546547330182],[-2359.0370975272035,6807.640343926207,2278.3895407261907],[-2140.204105005551,6204.413995540627,1984.7868460077718],[-2391.034796932629,6900.129244730962,2235.7487266461703],[-1948.7662578628021,5678.999310134461,1847.1289741993212],[-2201.6557543820177,6235.152498386064,2056.9167823448756],[-2413.2160433253252,6835.932889815333,2253.7440742046456],[-2309.9470911233034,6729.517772879075,2185.1296647207464],[-2201.4968344105755,6244.710548041261,2050.0077644017106],[-2205.2471179763056,6372.870325830424,2048.548949857794],[-2414.5526158944563,7008.716996499603,2266.428836351089],[-2208.5724550370924,6250.450430862786,2075.018812333909],[-2291.6781832058505,6630.219727004685,2148.3319753551186],[-2015.0441041546944,5783.631570367262,1911.4204910187154],[-2282.8096513270075,6619.836901914899,2132.5128720306425],[-2117.778710560093,6010.527375720981,1984.8435572520716],[-2529.7846595673914,7062.220815524271,2341.2426412103982],[-2542.819590499391,7171.969819103032,2400.7161841860525],[-2375.0032353337706,6752.7512316918455,2295.974191457853],[-2251.3721490512025,6437.167358162761,2095.541548685918],[-2631.129513571886,7296.081730828757,2432.3538029856036],[-2149.9737792592073,6071.819451235598,2072.363588956139],[-2001.3426062640178,5842.576140051204,1839.2294803792433],[-2029.0753269256995,5909.051399481752,1887.9180014054373],[-2047.4963830952242,6034.088847626557,1906.554434476436],[-1940.1620547560249,5625.093043041805,1801.9454306111857],[-2159.3167190645104,6179.547926542458,2001.0217287325086],[-2069.7254868424657,6016.642114490857,1920.315115820801],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2076.764491119412,5952.834913820527,1933.775435950637],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-2234.4871700466606,6290.971131748405,2146.692622684208],[-2203.871913212857,6201.112345347073,2046.4079725260378],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-2149.360383500866,6104.621452169701,2034.6587954556417],[-1881.190223346487,5519.814503218239,1768.9686530086162],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-2073.0937264225054,5956.562152317361,1905.215349137735],[-2085.725029425455,5999.022079079332,1953.236219944849],[-1945.7026722787148,5682.558258151525,1841.916926716371],[-2121.475254346138,5952.153999813948,2025.947535099578],[-2054.25675195037,5888.05919629173,1955.5707925506445],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1681.9074268616516,4807.186932245906,1634.9666052670837],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1940.157355917064,5607.075572590274,1842.3914141119594],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1663.3098144782546,4858.236785828792,1561.3564271971825],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1635.3346910199443,4734.281906763648,1558.3475347281917],[-1734.2282599590144,5030.524257544624,1666.2526836079678],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1570.852859173027,4639.324936660846,1513.2814532229306],[-1635.716407507803,4720.300558786991,1581.0704140976388],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1737.3238690325668,5077.7626730490765,1643.567890087325],[-1617.9842109362737,4758.968903190485,1526.771190736601],[-1625.7840908199958,4747.287729944804,1542.5197390029282],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1553.7792774835539,4652.01222213415,1493.1157500209467],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1780.8117131815607,5262.2676891325755,1710.3027821704968],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1687.324137383691,4869.489145010271,1584.5874536172237],[-1668.3666585536498,4874.811189115841,1564.5265895775847],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
500,30,0.2194778,0.23048502666666668,0.05726372879938583,0.2647228453562205,0.26464695799855326,0.0032882849208324366,0.0023673949358039136,0.0023787446908792543,9.225538380885379E-5,100,"[[-2086.872369543931,5929.24200858673,1947.0960783294279],[-2477.2405633372714,6846.870229192614,2295.253955783472],[-2166.3734888739546,6184.4815540502195,2012.843742903763],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2437.862906781146,6943.668462195764,2224.327521503878],[-2648.415677242485,7601.651124335424,2473.9785523859077],[-2634.474378425034,7411.122611427059,2573.7044446010686],[-2493.351669950599,7064.71081049052,2320.795138858458],[-1990.8379958133257,5614.651772943031,1881.182957619641],[-2141.788361123109,6148.412141764136,1971.515141100495],[-2319.3497408743665,6724.810904546182,2131.836237963336],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2373.3621843039573,6871.246105698697,2163.6447985186715],[-2623.473086548077,7396.764503579273,2438.902118409573],[-2089.0247830401313,6056.1905104457555,1904.5713781679358],[-2631.4628111117313,7576.709794651553,2480.535890799375],[-2066.560476981859,5904.9120590856,1946.291896956746],[-2585.3412211618584,7353.370124063152,2456.032234670217],[-2614.8881998526595,7569.141911068805,2422.3128316103143],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2599.550222405986,7332.919875760709,2458.479381613936],[-2473.589687330431,6903.952392054954,2249.676746007911],[-2672.947499673637,7746.3366750791665,2512.969085974272],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2560.7135331791837,7383.589549726592,2396.822149429616],[-2722.809208269657,7671.857996568022,2584.896970310165],[-2246.168119674842,6335.098788251523,2085.126968645356],[-2291.396010608165,6606.851728545817,2131.5197269715018],[-2322.374314628441,6656.37604166663,2213.776833780906],[-2411.7900662541742,6931.265111002304,2188.2425055056383],[-2314.641965303926,6635.61433550431,2186.0555339998587],[-2435.983418186047,6867.241412373785,2244.813188189816],[-2095.0844645287298,5973.481219103032,1951.511529147339],[-2474.159650101957,7034.215537703827,2284.5020780041523],[-2306.526189270569,6571.701178376143,2147.4025236910556],[-2476.150697312004,7109.3706156779635,2293.537377766029],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2383.008495257318,6875.140199450827,2173.3730906421097],[-1899.1437940261308,5538.314379986994,1801.2417041244491],[-1948.7662578628021,5678.999310134461,1847.1289741993212],[-2201.6557543820177,6235.152498386064,2056.9167823448756],[-2413.2160433253252,6835.932889815333,2253.7440742046456],[-2201.4968344105755,6244.710548041261,2050.0077644017106],[-2015.0441041546944,5783.631570367262,1911.4204910187154],[-2117.778710560093,6010.527375720981,1984.8435572520716],[-2529.7846595673914,7062.220815524271,2341.2426412103982],[-2251.3721490512025,6437.167358162761,2095.541548685918],[-2631.129513571886,7296.081730828757,2432.3538029856036],[-2001.3426062640178,5842.576140051204,1839.2294803792433],[-2029.0753269256995,5909.051399481752,1887.9180014054373],[-1940.1620547560249,5625.093043041805,1801.9454306111857],[-2159.3167190645104,6179.547926542458,2001.0217287325086],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2076.764491119412,5952.834913820527,1933.775435950637],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-2234.4871700466606,6290.971131748405,2146.692622684208],[-2203.871913212857,6201.112345347073,2046.4079725260378],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1881.190223346487,5519.814503218239,1768.9686530086162],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-2073.0937264225054,5956.562152317361,1905.215349137735],[-1945.7026722787148,5682.558258151525,1841.916926716371],[-2121.475254346138,5952.153999813948,2025.947535099578],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1681.9074268616516,4807.186932245906,1634.9666052670837],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1940.157355917064,5607.075572590274,1842.3914141119594],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1635.3346910199443,4734.281906763648,1558.3475347281917],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1570.852859173027,4639.324936660846,1513.2814532229306],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1737.3238690325668,5077.7626730490765,1643.567890087325],[-1617.9842109362737,4758.968903190485,1526.771190736601],[-1625.7840908199958,4747.287729944804,1542.5197390029282],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1780.8117131815607,5262.2676891325755,1710.3027821704968],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1687.324137383691,4869.489145010271,1584.5874536172237],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
600,30,0.2680623,0.2794605266666667,0.058811576098323715,0.2733016442921934,0.2726237350788044,0.0034963425785135135,0.0022938110621957527,0.002301373196610548,1.1652534966030154E-4,100,"[[-2049.5307503502995,5799.34611034245,1912.590329385099],[-2627.750485550567,7467.620356046712,2427.8853872729587],[-2887.2900719793292,8318.802051437797,2830.3001496307756],[-2834.2888110403237,8153.743615387294,2699.189121875303],[-2184.419672367213,6215.418896887313,2008.4140449393124],[-2938.3327353677055,8233.264263041772,2787.056670839354],[-2725.283383753504,7694.83801918709,2499.4646967930867],[-2686.3722718321283,7673.380105891141,2470.225351111368],[-2733.3486178133694,7703.913309700767,2577.5260703122403],[-2322.993701741661,6586.867812463045,2185.88513563548],[-2596.7643936943064,7178.4057899731,2408.3055287460484],[-2483.2659448919585,7017.985125849271,2241.141502255947],[-2338.832426372157,6664.330826555056,2189.6353635174482],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2838.6306139222315,8141.50780841376,2631.666255488624],[-2135.8413146928497,6066.433950689137,1976.104226952388],[-2408.6637740108295,6851.987780532374,2211.3021025155354],[-2585.8585191808793,7352.536524850265,2371.227426154304],[-2271.026835531471,6557.20041248526,2119.750432718205],[-2197.6520049427513,6162.744410775031,2074.605448489165],[-2786.720194408576,7753.373959726787,2543.7232735902967],[-2548.121482421713,7337.569299825616,2336.631628127856],[-2387.7720171531455,6805.322456988839,2199.84363516759],[-2831.65092129959,8108.398765932312,2635.1241169606546],[-2651.421616556501,7528.784684188572,2490.7748399582833],[-2768.709844529707,7977.334827188552,2600.43862406447],[-2086.872369543931,5929.24200858673,1947.0960783294279],[-2477.2405633372714,6846.870229192614,2295.253955783472],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2437.862906781146,6943.668462195764,2224.327521503878],[-2634.474378425034,7411.122611427059,2573.7044446010686],[-2493.351669950599,7064.71081049052,2320.795138858458],[-1990.8379958133257,5614.651772943031,1881.182957619641],[-2141.788361123109,6148.412141764136,1971.515141100495],[-2319.3497408743665,6724.810904546182,2131.836237963336],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2373.3621843039573,6871.246105698697,2163.6447985186715],[-2623.473086548077,7396.764503579273,2438.902118409573],[-2089.0247830401313,6056.1905104457555,1904.5713781679358],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2473.589687330431,6903.952392054954,2249.676746007911],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2246.168119674842,6335.098788251523,2085.126968645356],[-2291.396010608165,6606.851728545817,2131.5197269715018],[-2411.7900662541742,6931.265111002304,2188.2425055056383],[-2435.983418186047,6867.241412373785,2244.813188189816],[-2095.0844645287298,5973.481219103032,1951.511529147339],[-2306.526189270569,6571.701178376143,2147.4025236910556],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2383.008495257318,6875.140199450827,2173.3730906421097],[-1899.1437940261308,5538.314379986994,1801.2417041244491],[-1948.7662578628021,5678.999310134461,1847.1289741993212],[-2015.0441041546944,5783.631570367262,1911.4204910187154],[-2529.7846595673914,7062.220815524271,2341.2426412103982],[-2631.129513571886,7296.081730828757,2432.3538029856036],[-2001.3426062640178,5842.576140051204,1839.2294803792433],[-1940.1620547560249,5625.093043041805,1801.9454306111857],[-2159.3167190645104,6179.547926542458,2001.0217287325086],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2076.764491119412,5952.834913820527,1933.775435950637],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-2203.871913212857,6201.112345347073,2046.4079725260378],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1881.190223346487,5519.814503218239,1768.9686530086162],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-2073.0937264225054,5956.562152317361,1905.215349137735],[-2121.475254346138,5952.153999813948,2025.947535099578],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1940.157355917064,5607.075572590274,1842.3914141119594],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1635.3346910199443,4734.281906763648,1558.3475347281917],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1617.9842109362737,4758.968903190485,1526.771190736601],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1780.8117131815607,5262.2676891325755,1710.3027821704968],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1687.324137383691,4869.489145010271,1584.5874536172237],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
700,30,0.3172034,0.3285967666666667,0.06017596941769646,0.27725492387273276,0.27696100788504824,0.003302374856993335,0.002222897609340425,0.002230162487546439,1.1118577805627849E-4,100,"[[-2964.466309882542,8554.229792295819,2827.3183599174813],[-2186.471844143518,6192.633368052986,1997.6026631565378],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2750.6441501515123,7692.350929306891,2489.287398369072],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2966.4693771808634,8397.029468582241,2768.2678506635666],[-2074.992771129263,5929.7072897701055,1902.1401135972949],[-2819.7197127815293,7958.646719803659,2610.169800300776],[-2014.1386155875953,5785.280614552883,1886.0324488961758],[-2757.0154042350364,7790.902294405635,2458.0447138751992],[-2585.1797724906323,7298.421873725679,2384.4922245223756],[-2736.637267160932,7719.7217502987605,2494.4599140989567],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-3018.3707006718955,8684.830529299988,2813.780064946596],[-2373.192009357321,6664.808074874634,2211.5473654570014],[-2805.643087506798,7939.773537124426,2646.7458509621115],[-1891.3749592864528,5540.541615389815,1788.4326983524677],[-2905.932876713339,8341.919351462446,2688.0809324916854],[-2738.974557256222,7614.133037642341,2549.7825620127774],[-3028.7369565970225,8593.516332713774,2825.487531872532],[-2576.3531790417233,7292.129983924153,2372.745471711053],[-2898.5355148200474,8222.53803565258,2665.33262502614],[-1991.4839225051078,5707.844570397656,1850.3142065978293],[-2264.939333666622,6387.0606957968275,2093.3314413752255],[-2374.238181784195,6724.572684678608,2170.1037209895126],[-2533.80817495362,7066.244581041232,2345.8545016402336],[-2049.5307503502995,5799.34611034245,1912.590329385099],[-2627.750485550567,7467.620356046712,2427.8853872729587],[-2184.419672367213,6215.418896887313,2008.4140449393124],[-2938.3327353677055,8233.264263041772,2787.056670839354],[-2725.283383753504,7694.83801918709,2499.4646967930867],[-2596.7643936943064,7178.4057899731,2408.3055287460484],[-2483.2659448919585,7017.985125849271,2241.141502255947],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2838.6306139222315,8141.50780841376,2631.666255488624],[-2135.8413146928497,6066.433950689137,1976.104226952388],[-2585.8585191808793,7352.536524850265,2371.227426154304],[-2786.720194408576,7753.373959726787,2543.7232735902967],[-2831.65092129959,8108.398765932312,2635.1241169606546],[-2086.872369543931,5929.24200858673,1947.0960783294279],[-2477.2405633372714,6846.870229192614,2295.253955783472],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2437.862906781146,6943.668462195764,2224.327521503878],[-1990.8379958133257,5614.651772943031,1881.182957619641],[-2141.788361123109,6148.412141764136,1971.515141100495],[-2319.3497408743665,6724.810904546182,2131.836237963336],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2373.3621843039573,6871.246105698697,2163.6447985186715],[-2089.0247830401313,6056.1905104457555,1904.5713781679358],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2473.589687330431,6903.952392054954,2249.676746007911],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2246.168119674842,6335.098788251523,2085.126968645356],[-2306.526189270569,6571.701178376143,2147.4025236910556],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2529.7846595673914,7062.220815524271,2341.2426412103982],[-2631.129513571886,7296.081730828757,2432.3538029856036],[-2001.3426062640178,5842.576140051204,1839.2294803792433],[-1940.1620547560249,5625.093043041805,1801.9454306111857],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-2203.871913212857,6201.112345347073,2046.4079725260378],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1881.190223346487,5519.814503218239,1768.9686530086162],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-2073.0937264225054,5956.562152317361,1905.215349137735],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1940.157355917064,5607.075572590274,1842.3914141119594],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1617.9842109362737,4758.968903190485,1526.771190736601],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1780.8117131815607,5262.2676891325755,1710.3027821704968],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
800,30,0.36643480000000006,0.37805018,0.06166909891853792,0.2805146915917849,0.28020196338228154,0.0027839001730075377,0.002152604305634252,0.002164890778433181,1.0112460048973318E-4,100,"[[-2521.766515525433,7080.636528755338,2288.2940291267273],[-3076.141412621895,8738.336807320937,2859.6962138390345],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2949.3935619073527,8302.425244947002,2766.0190570544423],[-2779.4734527056135,7784.587774829332,2513.9864734223],[-2856.3836886575577,7919.272009346287,2617.343873973899],[-2875.4623137897233,8264.878036607033,2645.994581109413],[-1932.5040666886728,5574.793577783266,1836.4624998258948],[-2175.9219146193304,6134.8471990813205,2023.660404122935],[-2833.307395641251,7869.233592094646,2532.0183959230044],[-3044.131384943276,8661.686979837621,2801.3777920805906],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-3023.0919817019258,8661.08993099162,2814.8855758155396],[-2965.101528844245,8446.799646374357,2750.5408348957662],[-2880.281483631551,8103.44320703654,2670.610062229734],[-2365.6941408738885,6772.170763220374,2160.415680959187],[-2670.0182743299815,7514.393592427341,2399.2379850086963],[-2804.831404484258,7817.094962759963,2548.565280746864],[-2293.2912954513,6508.945855982544,2120.5244440231004],[-2214.6757882276997,6303.654081329129,2026.3454406118622],[-2186.471844143518,6192.633368052986,1997.6026631565378],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2750.6441501515123,7692.350929306891,2489.287398369072],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2966.4693771808634,8397.029468582241,2768.2678506635666],[-2074.992771129263,5929.7072897701055,1902.1401135972949],[-2757.0154042350364,7790.902294405635,2458.0447138751992],[-2585.1797724906323,7298.421873725679,2384.4922245223756],[-2736.637267160932,7719.7217502987605,2494.4599140989567],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2373.192009357321,6664.808074874634,2211.5473654570014],[-1891.3749592864528,5540.541615389815,1788.4326983524677],[-2738.974557256222,7614.133037642341,2549.7825620127774],[-3028.7369565970225,8593.516332713774,2825.487531872532],[-2898.5355148200474,8222.53803565258,2665.33262502614],[-1991.4839225051078,5707.844570397656,1850.3142065978293],[-2264.939333666622,6387.0606957968275,2093.3314413752255],[-2374.238181784195,6724.572684678608,2170.1037209895126],[-2533.80817495362,7066.244581041232,2345.8545016402336],[-2049.5307503502995,5799.34611034245,1912.590329385099],[-2938.3327353677055,8233.264263041772,2787.056670839354],[-2596.7643936943064,7178.4057899731,2408.3055287460484],[-2483.2659448919585,7017.985125849271,2241.141502255947],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2135.8413146928497,6066.433950689137,1976.104226952388],[-2585.8585191808793,7352.536524850265,2371.227426154304],[-2786.720194408576,7753.373959726787,2543.7232735902967],[-2477.2405633372714,6846.870229192614,2295.253955783472],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-1990.8379958133257,5614.651772943031,1881.182957619641],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2089.0247830401313,6056.1905104457555,1904.5713781679358],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2473.589687330431,6903.952392054954,2249.676746007911],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2306.526189270569,6571.701178376143,2147.4025236910556],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2631.129513571886,7296.081730828757,2432.3538029856036],[-2001.3426062640178,5842.576140051204,1839.2294803792433],[-1940.1620547560249,5625.093043041805,1801.9454306111857],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-2203.871913212857,6201.112345347073,2046.4079725260378],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-2073.0937264225054,5956.562152317361,1905.215349137735],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1617.9842109362737,4758.968903190485,1526.771190736601],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1780.8117131815607,5262.2676891325755,1710.3027821704968],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
900,30,0.41615230000000003,0.4277226766666667,0.06313606199376995,0.28338562224018055,0.2826931410087175,0.00279750626745065,0.002087406676337898,0.002103072424852884,1.0753204864905417E-4,100,"[[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2820.04305767927,7793.318708684295,2537.9403984883506],[-3140.094139647019,8871.529272660186,2850.3382960171307],[-3005.8206231465165,8526.868807645988,2778.2943941815943],[-2760.126641707718,7640.17994888489,2517.357559645584],[-2564.2284385252933,7291.771837391005,2337.201719920312],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-2959.1718917921544,8438.978614053525,2731.681975684057],[-2988.095006695515,8393.447136248735,2749.7951265281495],[-2876.19406254449,7980.614174936822,2625.655019202712],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-3123.442512052165,8915.264092847121,2890.6027957408887],[-3040.131652839888,8584.72383840967,2828.59102341572],[-2918.5885862124323,8152.167467016515,2704.3952628760135],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2605.3953978787163,7256.46436024458,2415.5626792368525],[-2583.2327438826733,7269.237546859538,2372.8938664792227],[-2722.356821563095,7601.157303330528,2463.06142387532],[-2521.766515525433,7080.636528755338,2288.2940291267273],[-3076.141412621895,8738.336807320937,2859.6962138390345],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2949.3935619073527,8302.425244947002,2766.0190570544423],[-2779.4734527056135,7784.587774829332,2513.9864734223],[-2856.3836886575577,7919.272009346287,2617.343873973899],[-2833.307395641251,7869.233592094646,2532.0183959230044],[-3044.131384943276,8661.686979837621,2801.3777920805906],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-2365.6941408738885,6772.170763220374,2160.415680959187],[-2670.0182743299815,7514.393592427341,2399.2379850086963],[-2293.2912954513,6508.945855982544,2120.5244440231004],[-2214.6757882276997,6303.654081329129,2026.3454406118622],[-2186.471844143518,6192.633368052986,1997.6026631565378],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2750.6441501515123,7692.350929306891,2489.287398369072],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2074.992771129263,5929.7072897701055,1902.1401135972949],[-2757.0154042350364,7790.902294405635,2458.0447138751992],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-3028.7369565970225,8593.516332713774,2825.487531872532],[-2898.5355148200474,8222.53803565258,2665.33262502614],[-2264.939333666622,6387.0606957968275,2093.3314413752255],[-2374.238181784195,6724.572684678608,2170.1037209895126],[-2533.80817495362,7066.244581041232,2345.8545016402336],[-2596.7643936943064,7178.4057899731,2408.3055287460484],[-2483.2659448919585,7017.985125849271,2241.141502255947],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2135.8413146928497,6066.433950689137,1976.104226952388],[-2786.720194408576,7753.373959726787,2543.7232735902967],[-2477.2405633372714,6846.870229192614,2295.253955783472],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-1990.8379958133257,5614.651772943031,1881.182957619641],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2089.0247830401313,6056.1905104457555,1904.5713781679358],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2473.589687330431,6903.952392054954,2249.676746007911],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2306.526189270569,6571.701178376143,2147.4025236910556],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2631.129513571886,7296.081730828757,2432.3538029856036],[-1940.1620547560249,5625.093043041805,1801.9454306111857],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1780.8117131815607,5262.2676891325755,1710.3027821704968],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1000,30,0.4650943,0.47741147,0.06461540412320371,0.28442495036547566,0.2845513032694439,0.0026004203625115013,0.0020398805749509844,0.00205826801078734,1.0060190426926047E-4,100,"[[-3277.2382030172084,9312.963969529768,3023.1789683244997],[-2983.218166423509,8399.382353607338,2736.474022028292],[-2366.8709066289384,6603.795879622453,2164.1444761425823],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2901.182263839422,8152.41062063874,2646.241062991258],[-3079.7803814312865,8760.251497832378,2813.8460500351107],[-2905.7395183062395,8092.210903601167,2648.936217399648],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-3101.164200786796,8733.496545603886,2907.2254159542485],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-3024.140010558019,8433.868082550207,2763.1505126001107],[-2972.124047384575,8306.455356268887,2730.6194455303994],[-2917.7891344325326,8058.81249321734,2683.817466066817],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2820.04305767927,7793.318708684295,2537.9403984883506],[-3140.094139647019,8871.529272660186,2850.3382960171307],[-2760.126641707718,7640.17994888489,2517.357559645584],[-2564.2284385252933,7291.771837391005,2337.201719920312],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-2988.095006695515,8393.447136248735,2749.7951265281495],[-2876.19406254449,7980.614174936822,2625.655019202712],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-3123.442512052165,8915.264092847121,2890.6027957408887],[-3040.131652839888,8584.72383840967,2828.59102341572],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2605.3953978787163,7256.46436024458,2415.5626792368525],[-2583.2327438826733,7269.237546859538,2372.8938664792227],[-2722.356821563095,7601.157303330528,2463.06142387532],[-2521.766515525433,7080.636528755338,2288.2940291267273],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2779.4734527056135,7784.587774829332,2513.9864734223],[-2856.3836886575577,7919.272009346287,2617.343873973899],[-2833.307395641251,7869.233592094646,2532.0183959230044],[-3044.131384943276,8661.686979837621,2801.3777920805906],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-2670.0182743299815,7514.393592427341,2399.2379850086963],[-2214.6757882276997,6303.654081329129,2026.3454406118622],[-2186.471844143518,6192.633368052986,1997.6026631565378],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2750.6441501515123,7692.350929306891,2489.287398369072],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2074.992771129263,5929.7072897701055,1902.1401135972949],[-2757.0154042350364,7790.902294405635,2458.0447138751992],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2264.939333666622,6387.0606957968275,2093.3314413752255],[-2374.238181784195,6724.572684678608,2170.1037209895126],[-2596.7643936943064,7178.4057899731,2408.3055287460484],[-2483.2659448919585,7017.985125849271,2241.141502255947],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2477.2405633372714,6846.870229192614,2295.253955783472],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-1990.8379958133257,5614.651772943031,1881.182957619641],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2089.0247830401313,6056.1905104457555,1904.5713781679358],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2473.589687330431,6903.952392054954,2249.676746007911],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2631.129513571886,7296.081730828757,2432.3538029856036],[-1940.1620547560249,5625.093043041805,1801.9454306111857],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1471.8325127368391,4464.264607560599,1425.5748723214065],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1658.3789757311504,4767.189219397166,1574.252869027154],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1100,30,0.5139331,0.52693755,0.06594315250790272,0.28596240371052495,0.28591379055858174,0.002825444983208134,0.0019944080695773756,0.0020067929769606156,1.0647474931551479E-4,100,"[[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-3261.4714368962614,9243.128886078395,3038.3599974265785],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-3157.4932062621315,9024.042527304131,2930.998903056982],[-2663.8321218981405,7494.327931078896,2416.8382439147204],[-2675.5782511266425,7574.910461707084,2412.5483407436545],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-3204.662651520377,9053.08380384941,2984.274887694907],[-3235.7158283642902,9198.786576523742,3042.451034443134],[-3088.695487011154,8675.972985469174,2807.3359617212714],[-2966.296301123915,8336.980536687666,2711.3653023406328],[-3251.7509573134603,9241.717158963978,2997.2956312236024],[-3128.5286344953083,8760.555298980511,2846.2730799924893],[-2938.1587913210888,8171.506066494918,2650.413448491709],[-2724.6083368243335,7533.3848996035695,2459.48087327843],[-2571.0972939656017,7201.905377225642,2339.6996161715897],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2822.270148992355,7905.714147004896,2534.0454275121947],[-3277.2382030172084,9312.963969529768,3023.1789683244997],[-2366.8709066289384,6603.795879622453,2164.1444761425823],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-3079.7803814312865,8760.251497832378,2813.8460500351107],[-2905.7395183062395,8092.210903601167,2648.936217399648],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-3101.164200786796,8733.496545603886,2907.2254159542485],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-3024.140010558019,8433.868082550207,2763.1505126001107],[-2972.124047384575,8306.455356268887,2730.6194455303994],[-2917.7891344325326,8058.81249321734,2683.817466066817],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2820.04305767927,7793.318708684295,2537.9403984883506],[-3140.094139647019,8871.529272660186,2850.3382960171307],[-2760.126641707718,7640.17994888489,2517.357559645584],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-2988.095006695515,8393.447136248735,2749.7951265281495],[-2876.19406254449,7980.614174936822,2625.655019202712],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2521.766515525433,7080.636528755338,2288.2940291267273],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2833.307395641251,7869.233592094646,2532.0183959230044],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-2670.0182743299815,7514.393592427341,2399.2379850086963],[-2214.6757882276997,6303.654081329129,2026.3454406118622],[-2186.471844143518,6192.633368052986,1997.6026631565378],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2074.992771129263,5929.7072897701055,1902.1401135972949],[-2757.0154042350364,7790.902294405635,2458.0447138751992],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2264.939333666622,6387.0606957968275,2093.3314413752255],[-2596.7643936943064,7178.4057899731,2408.3055287460484],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2477.2405633372714,6846.870229192614,2295.253955783472],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-1990.8379958133257,5614.651772943031,1881.182957619641],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2089.0247830401313,6056.1905104457555,1904.5713781679358],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2631.129513571886,7296.081730828757,2432.3538029856036],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1200,30,0.56304295,0.5764904766666668,0.06728998416540512,0.2867073029912088,0.2869791204873652,0.0027354942079245064,0.00194776025070698,0.001957341927494448,1.0724217425642743E-4,100,"[[-3049.556456584374,8501.024076375008,2735.565421414802],[-2340.248145517504,6666.451677131112,2118.4348234941885],[-2791.9094855466865,7693.203885488219,2575.1937602553144],[-3173.7705987839045,9070.153551127065,2944.2996814135804],[-3166.4069412731315,8882.519020819085,2907.3137747194783],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2989.559560283114,8398.662410569657,2706.2349823132545],[-2940.10768523279,8216.552257542024,2636.152234845671],[-2627.369041490726,7299.440176546746,2396.912114367188],[-2609.73435602231,7291.31018042285,2361.8512192273884],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-3261.4714368962614,9243.128886078395,3038.3599974265785],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2663.8321218981405,7494.327931078896,2416.8382439147204],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-3204.662651520377,9053.08380384941,2984.274887694907],[-3235.7158283642902,9198.786576523742,3042.451034443134],[-3088.695487011154,8675.972985469174,2807.3359617212714],[-3251.7509573134603,9241.717158963978,2997.2956312236024],[-3128.5286344953083,8760.555298980511,2846.2730799924893],[-2938.1587913210888,8171.506066494918,2650.413448491709],[-2724.6083368243335,7533.3848996035695,2459.48087327843],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2822.270148992355,7905.714147004896,2534.0454275121947],[-3277.2382030172084,9312.963969529768,3023.1789683244997],[-2366.8709066289384,6603.795879622453,2164.1444761425823],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-3079.7803814312865,8760.251497832378,2813.8460500351107],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-3024.140010558019,8433.868082550207,2763.1505126001107],[-2972.124047384575,8306.455356268887,2730.6194455303994],[-2917.7891344325326,8058.81249321734,2683.817466066817],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2820.04305767927,7793.318708684295,2537.9403984883506],[-3140.094139647019,8871.529272660186,2850.3382960171307],[-2760.126641707718,7640.17994888489,2517.357559645584],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-2876.19406254449,7980.614174936822,2625.655019202712],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2521.766515525433,7080.636528755338,2288.2940291267273],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2833.307395641251,7869.233592094646,2532.0183959230044],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-2670.0182743299815,7514.393592427341,2399.2379850086963],[-2214.6757882276997,6303.654081329129,2026.3454406118622],[-2186.471844143518,6192.633368052986,1997.6026631565378],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2074.992771129263,5929.7072897701055,1902.1401135972949],[-2757.0154042350364,7790.902294405635,2458.0447138751992],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2596.7643936943064,7178.4057899731,2408.3055287460484],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1300,30,0.6119235000000001,0.6261698566666667,0.06881120508468072,0.2872609735795929,0.287775704325681,0.002595751264883586,0.001913672696697095,0.0019176543120543242,1.0029330981493016E-4,100,"[[-2363.0844250497003,6659.970868871902,2143.8772454412465],[-3144.7585516880217,8896.777405158562,2877.909187072252],[-3069.4124456636096,8593.272820301463,2776.7353120768694],[-2681.8562239985836,7585.699808290324,2408.415086919546],[-3035.0081042497163,8464.634289618778,2762.0028473698417],[-2882.9904126105293,8006.502721870343,2579.7006382693426],[-3259.5824210029077,9108.304301776134,2958.0232449230552],[-3289.1724270637105,9222.253163531763,3022.914481599792],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2913.734619142309,8225.091434070735,2583.5208937056696],[-3290.5769657081673,9466.29185639874,3075.879203928545],[-3049.556456584374,8501.024076375008,2735.565421414802],[-2791.9094855466865,7693.203885488219,2575.1937602553144],[-3166.4069412731315,8882.519020819085,2907.3137747194783],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2989.559560283114,8398.662410569657,2706.2349823132545],[-2940.10768523279,8216.552257542024,2636.152234845671],[-2627.369041490726,7299.440176546746,2396.912114367188],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-3261.4714368962614,9243.128886078395,3038.3599974265785],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2663.8321218981405,7494.327931078896,2416.8382439147204],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-3204.662651520377,9053.08380384941,2984.274887694907],[-3088.695487011154,8675.972985469174,2807.3359617212714],[-3128.5286344953083,8760.555298980511,2846.2730799924893],[-2938.1587913210888,8171.506066494918,2650.413448491709],[-2724.6083368243335,7533.3848996035695,2459.48087327843],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-3277.2382030172084,9312.963969529768,3023.1789683244997],[-2366.8709066289384,6603.795879622453,2164.1444761425823],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-3024.140010558019,8433.868082550207,2763.1505126001107],[-2917.7891344325326,8058.81249321734,2683.817466066817],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2820.04305767927,7793.318708684295,2537.9403984883506],[-3140.094139647019,8871.529272660186,2850.3382960171307],[-2760.126641707718,7640.17994888489,2517.357559645584],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2521.766515525433,7080.636528755338,2288.2940291267273],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2833.307395641251,7869.233592094646,2532.0183959230044],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-2670.0182743299815,7514.393592427341,2399.2379850086963],[-2186.471844143518,6192.633368052986,1997.6026631565378],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2074.992771129263,5929.7072897701055,1902.1401135972949],[-2757.0154042350364,7790.902294405635,2458.0447138751992],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2135.218774112627,6079.580662877467,1955.3173436798197],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1400,30,0.6611886,0.6758491,0.07021273585587025,0.28878244093609284,0.28852362960798833,0.0025077579781201207,0.001871051104428529,0.0018758980843754964,8.719364239076773E-5,100,"[[-3021.3285090217605,8372.01143072009,2717.993486229399],[-2185.100800313019,6171.940492109437,1992.9181553862763],[-3304.40074988622,9361.632101814692,3039.341376972614],[-2132.8180117543384,6017.471576329659,1957.867081346782],[-3013.4091399999515,8430.214982939791,2712.512483552763],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2078.4615041352827,5828.93914372164,1937.1917757644073],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2294.332057089139,6473.015524823705,2085.849855171466],[-2883.133025500041,8046.711307169115,2552.082035685235],[-2683.6695044045237,7469.800650170892,2456.935664447905],[-3235.1532374922153,9150.96614810156,2965.320533341895],[-3151.0455609191054,8770.46038480701,2838.4586496503293],[-3069.4124456636096,8593.272820301463,2776.7353120768694],[-2681.8562239985836,7585.699808290324,2408.415086919546],[-3035.0081042497163,8464.634289618778,2762.0028473698417],[-3259.5824210029077,9108.304301776134,2958.0232449230552],[-3289.1724270637105,9222.253163531763,3022.914481599792],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2913.734619142309,8225.091434070735,2583.5208937056696],[-3290.5769657081673,9466.29185639874,3075.879203928545],[-3049.556456584374,8501.024076375008,2735.565421414802],[-3166.4069412731315,8882.519020819085,2907.3137747194783],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2940.10768523279,8216.552257542024,2636.152234845671],[-2627.369041490726,7299.440176546746,2396.912114367188],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-3088.695487011154,8675.972985469174,2807.3359617212714],[-3128.5286344953083,8760.555298980511,2846.2730799924893],[-2938.1587913210888,8171.506066494918,2650.413448491709],[-2724.6083368243335,7533.3848996035695,2459.48087327843],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-3277.2382030172084,9312.963969529768,3023.1789683244997],[-2366.8709066289384,6603.795879622453,2164.1444761425823],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-2917.7891344325326,8058.81249321734,2683.817466066817],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2820.04305767927,7793.318708684295,2537.9403984883506],[-2760.126641707718,7640.17994888489,2517.357559645584],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2521.766515525433,7080.636528755338,2288.2940291267273],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2833.307395641251,7869.233592094646,2532.0183959230044],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-2670.0182743299815,7514.393592427341,2399.2379850086963],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2757.0154042350364,7790.902294405635,2458.0447138751992],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1893.0295272379471,5600.755423329716,1760.2028004182946],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1500,30,0.7110823000000001,0.7258826433333334,0.07156503127460336,0.28948274277460084,0.2893588883691734,0.002536828706218361,0.0018529875831956085,0.0018443295861954607,8.61098895425936E-5,100,"[[-2728.470846877116,7638.286929345588,2410.179035287928],[-2768.6159897110333,7630.86891284749,2506.0531675914895],[-2757.224880003805,7656.658302950377,2466.6684132379964],[-2716.127035447298,7531.431026225592,2404.050800095132],[-3223.8238829939596,9068.788187543894,2977.8005514250954],[-2807.498859471191,7786.233693640959,2467.249129803586],[-3315.7613617253396,9307.359569589868,3074.932131601286],[-3344.6473454510683,9394.582552508571,3114.8238855637496],[-3358.9104074531465,9419.48866570354,3091.3816347010015],[-2548.050225763475,7061.1395377893,2330.085340683834],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-3015.9429307649643,8336.90463408783,2745.152003124554],[-3293.8848928677016,9262.119503164526,3002.5645823001723],[-3021.3285090217605,8372.01143072009,2717.993486229399],[-2185.100800313019,6171.940492109437,1992.9181553862763],[-3304.40074988622,9361.632101814692,3039.341376972614],[-2132.8180117543384,6017.471576329659,1957.867081346782],[-3013.4091399999515,8430.214982939791,2712.512483552763],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2078.4615041352827,5828.93914372164,1937.1917757644073],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2294.332057089139,6473.015524823705,2085.849855171466],[-2883.133025500041,8046.711307169115,2552.082035685235],[-3151.0455609191054,8770.46038480701,2838.4586496503293],[-3069.4124456636096,8593.272820301463,2776.7353120768694],[-3259.5824210029077,9108.304301776134,2958.0232449230552],[-3289.1724270637105,9222.253163531763,3022.914481599792],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2913.734619142309,8225.091434070735,2583.5208937056696],[-3049.556456584374,8501.024076375008,2735.565421414802],[-3166.4069412731315,8882.519020819085,2907.3137747194783],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2940.10768523279,8216.552257542024,2636.152234845671],[-2627.369041490726,7299.440176546746,2396.912114367188],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-3088.695487011154,8675.972985469174,2807.3359617212714],[-3128.5286344953083,8760.555298980511,2846.2730799924893],[-2938.1587913210888,8171.506066494918,2650.413448491709],[-2724.6083368243335,7533.3848996035695,2459.48087327843],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2366.8709066289384,6603.795879622453,2164.1444761425823],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2833.307395641251,7869.233592094646,2532.0183959230044],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2439.100817557423,6759.555837370886,2230.3666512811146],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2729.590074711712,7596.526527380372,2444.9734823578274],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2228.2845963936575,6260.407969543918,2051.458675949001],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2033.4437586505985,5814.4748854109885,1866.1187841525934],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1600,30,0.7612851500000001,0.7757857066666667,0.07263691792374347,0.29003433164368786,0.28994034549873066,0.002444946487630191,0.0018058298194092387,0.0018058898805663997,9.027403650471887E-5,100,"[[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2651.018458128402,7328.268546797525,2416.0963402139246],[-3267.303312996441,9133.436195649654,2982.966571360361],[-3139.951979950662,8749.828138750445,2853.565298001143],[-2018.535173407822,5829.528544138612,1832.9016524550757],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-3312.377523103278,9333.634587607872,3020.264997960011],[-3138.831144891845,8752.266365115822,2843.337275722814],[-2913.9524166319557,8099.043834169855,2597.8247680569584],[-2820.2843920269347,7829.979418808301,2503.0094337070127],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2229.654780924819,6264.549774163672,2047.270707932091],[-2728.470846877116,7638.286929345588,2410.179035287928],[-2768.6159897110333,7630.86891284749,2506.0531675914895],[-2757.224880003805,7656.658302950377,2466.6684132379964],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-3315.7613617253396,9307.359569589868,3074.932131601286],[-3344.6473454510683,9394.582552508571,3114.8238855637496],[-3358.9104074531465,9419.48866570354,3091.3816347010015],[-2548.050225763475,7061.1395377893,2330.085340683834],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-3015.9429307649643,8336.90463408783,2745.152003124554],[-3293.8848928677016,9262.119503164526,3002.5645823001723],[-3021.3285090217605,8372.01143072009,2717.993486229399],[-2185.100800313019,6171.940492109437,1992.9181553862763],[-2132.8180117543384,6017.471576329659,1957.867081346782],[-3013.4091399999515,8430.214982939791,2712.512483552763],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2883.133025500041,8046.711307169115,2552.082035685235],[-3151.0455609191054,8770.46038480701,2838.4586496503293],[-3069.4124456636096,8593.272820301463,2776.7353120768694],[-3259.5824210029077,9108.304301776134,2958.0232449230552],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2913.734619142309,8225.091434070735,2583.5208937056696],[-3049.556456584374,8501.024076375008,2735.565421414802],[-3166.4069412731315,8882.519020819085,2907.3137747194783],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2627.369041490726,7299.440176546746,2396.912114367188],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2724.6083368243335,7533.3848996035695,2459.48087327843],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2472.3067463913367,6962.5373674832235,2214.7306922891235],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1508.9818008296936,4423.967280362071,1473.1118767697856],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1700,30,0.81153575,0.8258009833333334,0.07406783859616098,0.2908375840053369,0.2905471084680358,0.002545458393413722,0.0017722918139938203,0.0017755197762301398,8.609974513862831E-5,100,"[[-3134.1762327790316,8662.3773871642,2820.684316960508],[-3382.552067287153,9598.929124911063,3180.6733912193304],[-3160.311999946163,8855.484978290764,2848.4526763551385],[-2993.065490163606,8360.068912190645,2694.9091102848333],[-3358.2750290833947,9464.66506864178,3115.057158199982],[-3329.3928686635777,9321.82301625676,3054.1927280935674],[-3322.8465047131317,9272.985091596725,3026.3756532430175],[-3128.451331593184,8884.606521408816,2783.7341137115013],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2907.991326742545,8097.322604561195,2600.1514925682673],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2651.018458128402,7328.268546797525,2416.0963402139246],[-3267.303312996441,9133.436195649654,2982.966571360361],[-2018.535173407822,5829.528544138612,1832.9016524550757],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-3312.377523103278,9333.634587607872,3020.264997960011],[-3138.831144891845,8752.266365115822,2843.337275722814],[-2913.9524166319557,8099.043834169855,2597.8247680569584],[-2820.2843920269347,7829.979418808301,2503.0094337070127],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2728.470846877116,7638.286929345588,2410.179035287928],[-2768.6159897110333,7630.86891284749,2506.0531675914895],[-2757.224880003805,7656.658302950377,2466.6684132379964],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-3358.9104074531465,9419.48866570354,3091.3816347010015],[-2548.050225763475,7061.1395377893,2330.085340683834],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-3015.9429307649643,8336.90463408783,2745.152003124554],[-3021.3285090217605,8372.01143072009,2717.993486229399],[-2185.100800313019,6171.940492109437,1992.9181553862763],[-2132.8180117543384,6017.471576329659,1957.867081346782],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2883.133025500041,8046.711307169115,2552.082035685235],[-3151.0455609191054,8770.46038480701,2838.4586496503293],[-3069.4124456636096,8593.272820301463,2776.7353120768694],[-3259.5824210029077,9108.304301776134,2958.0232449230552],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-3049.556456584374,8501.024076375008,2735.565421414802],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2724.6083368243335,7533.3848996035695,2459.48087327843],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1768.5407773020772,5105.395276328572,1706.9828896648798],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1800,30,0.86111475,0.8758241666666667,0.07538865517549632,0.2913713436571852,0.29119760715122983,0.00254629933583655,0.001762507212492894,0.0017512703318377989,8.378540003876317E-5,100,"[[-3300.2860534907263,9210.741453564284,2996.6083285430223],[-3020.0057110243565,8406.913761741142,2702.1295306782317],[-3402.5957135702374,9784.58424216832,3231.7788014242274],[-2940.3760672366056,8220.227028150282,2616.1803187180235],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-3367.9836379149983,9459.656211195083,3115.3707757696516],[-2726.742549533974,7634.174389441267,2417.556052105548],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-3099.866289221262,8622.374630114979,2791.0496903383896],[-2806.9289525933013,7726.065900826765,2516.410963489371],[-3134.1762327790316,8662.3773871642,2820.684316960508],[-3382.552067287153,9598.929124911063,3180.6733912193304],[-3160.311999946163,8855.484978290764,2848.4526763551385],[-3329.3928686635777,9321.82301625676,3054.1927280935674],[-3322.8465047131317,9272.985091596725,3026.3756532430175],[-3128.451331593184,8884.606521408816,2783.7341137115013],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2907.991326742545,8097.322604561195,2600.1514925682673],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2651.018458128402,7328.268546797525,2416.0963402139246],[-3267.303312996441,9133.436195649654,2982.966571360361],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-3138.831144891845,8752.266365115822,2843.337275722814],[-2913.9524166319557,8099.043834169855,2597.8247680569584],[-2820.2843920269347,7829.979418808301,2503.0094337070127],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2728.470846877116,7638.286929345588,2410.179035287928],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-3358.9104074531465,9419.48866570354,3091.3816347010015],[-2548.050225763475,7061.1395377893,2330.085340683834],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-3015.9429307649643,8336.90463408783,2745.152003124554],[-3021.3285090217605,8372.01143072009,2717.993486229399],[-2185.100800313019,6171.940492109437,1992.9181553862763],[-2132.8180117543384,6017.471576329659,1957.867081346782],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-3151.0455609191054,8770.46038480701,2838.4586496503293],[-3259.5824210029077,9108.304301776134,2958.0232449230552],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-3049.556456584374,8501.024076375008,2735.565421414802],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2870.4094294740244,7922.124625754089,2573.3209032948917],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2214.3582916479645,6238.643184452627,2029.684449063948],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
1900,30,0.91161395,0.9259060600000001,0.07741106467861662,0.29184593488066557,0.29163885996279787,0.0025788805344618836,0.0017147151641590135,0.0017240099784241179,8.321670595527981E-5,100,"[[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3404.6713695513554,9784.152024177369,3227.3980793199653],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-3405.1653430985193,9732.095857651526,3217.3552569864332],[-3377.835710787727,9514.254653804215,3110.299772172325],[-3137.730005803217,8686.099208297734,2819.261422432522],[-3364.417176997154,9459.351773576587,3081.3335384711695],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2948.9056624029586,8134.764341134081,2656.675172067527],[-2092.60413284075,5822.868741404817,1939.2873268971507],[-2898.4673575400266,7988.2853820622095,2589.775252120593],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2989.421441915384,8402.680094185796,2615.921593559082],[-3193.307839024844,8949.39114877364,2892.86285923307],[-3300.2860534907263,9210.741453564284,2996.6083285430223],[-3020.0057110243565,8406.913761741142,2702.1295306782317],[-2940.3760672366056,8220.227028150282,2616.1803187180235],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-3099.866289221262,8622.374630114979,2791.0496903383896],[-2806.9289525933013,7726.065900826765,2516.410963489371],[-3134.1762327790316,8662.3773871642,2820.684316960508],[-3322.8465047131317,9272.985091596725,3026.3756532430175],[-3128.451331593184,8884.606521408816,2783.7341137115013],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2651.018458128402,7328.268546797525,2416.0963402139246],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-2913.9524166319557,8099.043834169855,2597.8247680569584],[-2820.2843920269347,7829.979418808301,2503.0094337070127],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-3358.9104074531465,9419.48866570354,3091.3816347010015],[-2548.050225763475,7061.1395377893,2330.085340683834],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-3021.3285090217605,8372.01143072009,2717.993486229399],[-2185.100800313019,6171.940492109437,1992.9181553862763],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-3151.0455609191054,8770.46038480701,2838.4586496503293],[-3259.5824210029077,9108.304301776134,2958.0232449230552],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-3049.556456584374,8501.024076375008,2735.565421414802],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-2148.998839333232,6115.487709473043,1957.5752614409046],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1707.286616994228,4947.925883044513,1579.4992598080287],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2000,30,0.9609508,0.9759538466666667,0.08045616641165007,0.2926899730870823,0.29221518159923715,0.002568025392953025,0.0016957310339878648,0.0017057352669874117,8.39039664807338E-5,100,"[[-3383.386037147238,9497.205704811302,3083.737810951851],[-2745.887009119425,7583.899056196139,2448.5929101236084],[-3222.835645709798,8994.43424642646,2915.646872405068],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-3141.1354423054004,8782.019457846434,2816.4579157416606],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2702.411089433401,7638.873413055989,2369.1198409020167],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-3405.1653430985193,9732.095857651526,3217.3552569864332],[-3377.835710787727,9514.254653804215,3110.299772172325],[-3137.730005803217,8686.099208297734,2819.261422432522],[-3364.417176997154,9459.351773576587,3081.3335384711695],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2948.9056624029586,8134.764341134081,2656.675172067527],[-2092.60413284075,5822.868741404817,1939.2873268971507],[-2898.4673575400266,7988.2853820622095,2589.775252120593],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2989.421441915384,8402.680094185796,2615.921593559082],[-3300.2860534907263,9210.741453564284,2996.6083285430223],[-3020.0057110243565,8406.913761741142,2702.1295306782317],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-3099.866289221262,8622.374630114979,2791.0496903383896],[-2806.9289525933013,7726.065900826765,2516.410963489371],[-3134.1762327790316,8662.3773871642,2820.684316960508],[-3322.8465047131317,9272.985091596725,3026.3756532430175],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-2913.9524166319557,8099.043834169855,2597.8247680569584],[-2820.2843920269347,7829.979418808301,2503.0094337070127],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-3358.9104074531465,9419.48866570354,3091.3816347010015],[-2548.050225763475,7061.1395377893,2330.085340683834],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-3021.3285090217605,8372.01143072009,2717.993486229399],[-2185.100800313019,6171.940492109437,1992.9181553862763],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-3151.0455609191054,8770.46038480701,2838.4586496503293],[-3259.5824210029077,9108.304301776134,2958.0232449230552],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-3049.556456584374,8501.024076375008,2735.565421414802],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-1897.8390720905415,5439.987828490275,1799.3986713767806],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1950.7798067286922,5613.123784497407,1798.5096745461813],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2427.5175603322477,6821.753494114875,2178.587591384682],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2100,30,1.0107519,1.02607255,0.08116387498186341,0.29305793171380323,0.29265718561748433,0.0025324558042728743,0.0016870540466887986,0.001691444256420564,8.44358738545663E-5,100,"[[-2956.7930367494996,8225.545164018895,2602.0955542261327],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-3288.752766083784,9177.484457944922,2961.3918932917413],[-2433.1493167298886,6808.046065443181,2188.8576658493707],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-3046.1143217009057,8485.508639956386,2677.2309794622383],[-3200.9854430457826,8910.274649997014,2913.7635222545773],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2745.887009119425,7583.899056196139,2448.5929101236084],[-3222.835645709798,8994.43424642646,2915.646872405068],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2702.411089433401,7638.873413055989,2369.1198409020167],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-3405.1653430985193,9732.095857651526,3217.3552569864332],[-3137.730005803217,8686.099208297734,2819.261422432522],[-3364.417176997154,9459.351773576587,3081.3335384711695],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2092.60413284075,5822.868741404817,1939.2873268971507],[-2898.4673575400266,7988.2853820622095,2589.775252120593],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2989.421441915384,8402.680094185796,2615.921593559082],[-3300.2860534907263,9210.741453564284,2996.6083285430223],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-3099.866289221262,8622.374630114979,2791.0496903383896],[-2806.9289525933013,7726.065900826765,2516.410963489371],[-3134.1762327790316,8662.3773871642,2820.684316960508],[-3322.8465047131317,9272.985091596725,3026.3756532430175],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-2913.9524166319557,8099.043834169855,2597.8247680569584],[-2820.2843920269347,7829.979418808301,2503.0094337070127],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-3358.9104074531465,9419.48866570354,3091.3816347010015],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-3021.3285090217605,8372.01143072009,2717.993486229399],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-3151.0455609191054,8770.46038480701,2838.4586496503293],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-3049.556456584374,8501.024076375008,2735.565421414802],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-2208.5804553419935,6242.592711368488,1999.1966084126418],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2200,30,1.06066495,1.0762662633333333,0.08148411132716774,0.2937087862727463,0.29309685492356696,0.0025278632000911637,0.0016693247378027588,0.0016729887260962945,8.519599425821746E-5,100,"[[-2218.934284886751,6216.3196429066375,2024.015226436042],[-3110.934801970166,8648.915427728925,2758.4552413747324],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-3178.4646127253195,8864.386315624883,2879.974544598447],[-2956.7930367494996,8225.545164018895,2602.0955542261327],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-3288.752766083784,9177.484457944922,2961.3918932917413],[-2433.1493167298886,6808.046065443181,2188.8576658493707],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-3046.1143217009057,8485.508639956386,2677.2309794622383],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2745.887009119425,7583.899056196139,2448.5929101236084],[-3222.835645709798,8994.43424642646,2915.646872405068],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2702.411089433401,7638.873413055989,2369.1198409020167],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-3405.1653430985193,9732.095857651526,3217.3552569864332],[-3137.730005803217,8686.099208297734,2819.261422432522],[-3364.417176997154,9459.351773576587,3081.3335384711695],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2898.4673575400266,7988.2853820622095,2589.775252120593],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2989.421441915384,8402.680094185796,2615.921593559082],[-3300.2860534907263,9210.741453564284,2996.6083285430223],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2806.9289525933013,7726.065900826765,2516.410963489371],[-3134.1762327790316,8662.3773871642,2820.684316960508],[-3322.8465047131317,9272.985091596725,3026.3756532430175],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-2913.9524166319557,8099.043834169855,2597.8247680569584],[-2820.2843920269347,7829.979418808301,2503.0094337070127],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-3358.9104074531465,9419.48866570354,3091.3816347010015],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2532.357815009543,7139.7773606714145,2255.688704530664],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-2261.910827577901,6319.570301809597,2059.9110503111274],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2300,30,1.1105556,1.1263364433333334,0.08150273081844087,0.29395957520507526,0.2933742888667904,0.002566401400247275,0.0016526573601967883,0.0016577402498794322,8.457307129661105E-5,100,"[[-2819.1279171497304,7763.708874776201,2512.0787543711126],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-2834.2539636338606,7866.031116669382,2505.7093620190485],[-3074.639978133208,8531.80454770396,2745.460734660588],[-2504.295025102756,7020.5305944599595,2243.6941896778358],[-2639.5654860492477,7350.628666063491,2342.6364523923717],[-3246.969325884392,9211.21267106155,2897.532533556452],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-2218.934284886751,6216.3196429066375,2024.015226436042],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2956.7930367494996,8225.545164018895,2602.0955542261327],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-3288.752766083784,9177.484457944922,2961.3918932917413],[-2433.1493167298886,6808.046065443181,2188.8576658493707],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-3046.1143217009057,8485.508639956386,2677.2309794622383],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2745.887009119425,7583.899056196139,2448.5929101236084],[-3222.835645709798,8994.43424642646,2915.646872405068],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2702.411089433401,7638.873413055989,2369.1198409020167],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-3405.1653430985193,9732.095857651526,3217.3552569864332],[-3364.417176997154,9459.351773576587,3081.3335384711695],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2898.4673575400266,7988.2853820622095,2589.775252120593],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2989.421441915384,8402.680094185796,2615.921593559082],[-3300.2860534907263,9210.741453564284,2996.6083285430223],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-3134.1762327790316,8662.3773871642,2820.684316960508],[-3322.8465047131317,9272.985091596725,3026.3756532430175],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2684.0456914264264,7406.921204455845,2405.0548299140637],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2400,30,1.1606603,1.1769132066666668,0.08182779833055187,0.29415935969230467,0.2936524774319935,0.0026159864658125355,0.0016499952582818022,0.0016424772834522114,8.588823005392773E-5,100,"[[-3000.1616477554376,8253.479944466148,2657.898580559473],[-3169.2404624731803,8720.65870393923,2862.777730749044],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-3240.732641125129,8980.323938606853,2889.1211818353804],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2819.1279171497304,7763.708874776201,2512.0787543711126],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3074.639978133208,8531.80454770396,2745.460734660588],[-2504.295025102756,7020.5305944599595,2243.6941896778358],[-2639.5654860492477,7350.628666063491,2342.6364523923717],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-2218.934284886751,6216.3196429066375,2024.015226436042],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-3288.752766083784,9177.484457944922,2961.3918932917413],[-2433.1493167298886,6808.046065443181,2188.8576658493707],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-3046.1143217009057,8485.508639956386,2677.2309794622383],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2745.887009119425,7583.899056196139,2448.5929101236084],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2702.411089433401,7638.873413055989,2369.1198409020167],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-3405.1653430985193,9732.095857651526,3217.3552569864332],[-3364.417176997154,9459.351773576587,3081.3335384711695],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2898.4673575400266,7988.2853820622095,2589.775252120593],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-3300.2860534907263,9210.741453564284,2996.6083285430223],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-3134.1762327790316,8662.3773871642,2820.684316960508],[-3322.8465047131317,9272.985091596725,3026.3756532430175],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2008.1080423884277,5719.0800143546385,1837.9573010678716],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2057.030127331947,5835.776063805732,1876.116229370744],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2790.819517711815,7803.818453451314,2449.3517574093758],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-2044.1823060797863,5723.673117084666,1894.9548581111555],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2500,30,1.2100055,1.2272766633333334,0.08198034237954382,0.29431201009909114,0.29396689870561493,0.002643495341096863,0.0016317948403352074,0.001631674352922074,8.441739956873612E-5,100,"[[-3472.983857345379,9920.20749587417,3309.1236890057735],[-3418.7037025064283,9770.205871952041,3175.3897305793366],[-3266.1300378403876,9207.452421253258,2898.281562655619],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-3325.922103128542,9254.976092773511,3012.6410282170227],[-3447.525075621149,9959.426654009481,3250.542757318293],[-3314.660090422756,9362.990815328203,2949.722362210484],[-2760.3713609145516,7612.345563702371,2453.0232176832583],[-2841.691297905372,7847.399520413596,2518.5638166434364],[-3123.690452043934,8703.465275294055,2745.5171101072824],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-3000.1616477554376,8253.479944466148,2657.898580559473],[-3169.2404624731803,8720.65870393923,2862.777730749044],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-3240.732641125129,8980.323938606853,2889.1211818353804],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2819.1279171497304,7763.708874776201,2512.0787543711126],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-2504.295025102756,7020.5305944599595,2243.6941896778358],[-2639.5654860492477,7350.628666063491,2342.6364523923717],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-2218.934284886751,6216.3196429066375,2024.015226436042],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-3046.1143217009057,8485.508639956386,2677.2309794622383],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2745.887009119425,7583.899056196139,2448.5929101236084],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-3364.417176997154,9459.351773576587,3081.3335384711695],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2304.2866714729707,6394.966904227031,2117.421652589099],[-3308.164797735837,9219.548937345695,2975.7466069651123],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2441.7532772352256,6771.403651443794,2210.9363778656516],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2547.4280580868626,7072.839072602554,2298.3794215547064],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2600,30,1.26001445,1.2774193166666667,0.08212546352308424,0.2947943752770773,0.2942661403202207,0.0027021829144019942,0.001624926052949214,0.0016210194880869199,8.330051554327135E-5,100,"[[-3454.129826961436,9882.312602452626,3291.184567092578],[-3212.568809511567,8903.45573727964,2843.3422699476],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-3418.7037025064283,9770.205871952041,3175.3897305793366],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-3325.922103128542,9254.976092773511,3012.6410282170227],[-3314.660090422756,9362.990815328203,2949.722362210484],[-2760.3713609145516,7612.345563702371,2453.0232176832583],[-2841.691297905372,7847.399520413596,2518.5638166434364],[-3123.690452043934,8703.465275294055,2745.5171101072824],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-3000.1616477554376,8253.479944466148,2657.898580559473],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-3240.732641125129,8980.323938606853,2889.1211818353804],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2819.1279171497304,7763.708874776201,2512.0787543711126],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-2639.5654860492477,7350.628666063491,2342.6364523923717],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-2218.934284886751,6216.3196429066375,2024.015226436042],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-3046.1143217009057,8485.508639956386,2677.2309794622383],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-3364.417176997154,9459.351773576587,3081.3335384711695],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2447.6805188922276,6812.614808835158,2208.040693678851],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2700,30,1.3099804000000002,1.3278729900000001,0.08226851389690387,0.2951644590422543,0.2944901431160578,0.002686983879244282,0.001607027173726423,0.00160890169932821,8.495630743291902E-5,100,"[[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3454.129826961436,9882.312602452626,3291.184567092578],[-3212.568809511567,8903.45573727964,2843.3422699476],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-3418.7037025064283,9770.205871952041,3175.3897305793366],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-3325.922103128542,9254.976092773511,3012.6410282170227],[-3314.660090422756,9362.990815328203,2949.722362210484],[-2760.3713609145516,7612.345563702371,2453.0232176832583],[-2841.691297905372,7847.399520413596,2518.5638166434364],[-3123.690452043934,8703.465275294055,2745.5171101072824],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-3000.1616477554376,8253.479944466148,2657.898580559473],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-3240.732641125129,8980.323938606853,2889.1211818353804],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2819.1279171497304,7763.708874776201,2512.0787543711126],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-2639.5654860492477,7350.628666063491,2342.6364523923717],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-3046.1143217009057,8485.508639956386,2677.2309794622383],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2800,30,1.3609959500000002,1.37826161,0.08268251091524674,0.29558724391639485,0.29475967489094007,0.0027126778619417473,0.001598896419972891,0.0015975412596346552,8.496776113330951E-5,100,"[[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3454.129826961436,9882.312602452626,3291.184567092578],[-3212.568809511567,8903.45573727964,2843.3422699476],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-3418.7037025064283,9770.205871952041,3175.3897305793366],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-3314.660090422756,9362.990815328203,2949.722362210484],[-2760.3713609145516,7612.345563702371,2453.0232176832583],[-3123.690452043934,8703.465275294055,2745.5171101072824],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-3000.1616477554376,8253.479944466148,2657.898580559473],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-3240.732641125129,8980.323938606853,2889.1211818353804],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2819.1279171497304,7763.708874776201,2512.0787543711126],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-2639.5654860492477,7350.628666063491,2342.6364523923717],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-3208.2677416875854,9002.881796740712,2823.3226652193994],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2109.6880808493834,5983.586772809565,1911.827599802436],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
2900,30,1.4113039500000002,1.4283234033333334,0.08296265490118279,0.2957538324381977,0.2949456181914926,0.002723221668068806,0.001581821158066593,0.0015857128849733858,7.983324829531262E-5,100,"[[-3349.135333561198,9348.065205855135,3023.5341508441725],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3434.115205036181,9753.149032213903,3207.6824349735984],[-3297.2261934713224,9108.287752886241,2976.920078952454],[-2924.557603403822,8195.06911866082,2556.941340747561],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3212.568809511567,8903.45573727964,2843.3422699476],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-3418.7037025064283,9770.205871952041,3175.3897305793366],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2760.3713609145516,7612.345563702371,2453.0232176832583],[-3123.690452043934,8703.465275294055,2745.5171101072824],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2819.1279171497304,7763.708874776201,2512.0787543711126],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-2639.5654860492477,7350.628666063491,2342.6364523923717],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-3376.4282603269503,9505.595042752138,3086.300131800008],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2373.575855465518,6609.334467962403,2148.527488653264],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2409.180212662991,6661.558877846585,2195.1919604970394],[-2286.170454633823,6409.730079108049,2072.698878321425],[-1967.8295425118988,5672.992375617505,1798.3981848409085],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3000,30,1.46108,1.4786261833333334,0.08342451727013607,0.2957969980520947,0.2952037642289866,0.0027318913949049284,0.0015649513322472611,0.0015737587443082647,8.097649044334203E-5,100,"[[-2349.3822325315846,6509.046441324285,2131.093901152438],[-3399.633101683987,9579.35319377648,3111.3434419744335],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2455.7299064984372,6944.888731116537,2185.6297973585574],[-3072.942784734659,8511.775655039972,2703.806877248399],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3349.135333561198,9348.065205855135,3023.5341508441725],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3434.115205036181,9753.149032213903,3207.6824349735984],[-3297.2261934713224,9108.287752886241,2976.920078952454],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3212.568809511567,8903.45573727964,2843.3422699476],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2760.3713609145516,7612.345563702371,2453.0232176832583],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2983.5782562277755,8276.33570388568,2614.0829782706014],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-1788.1393928945852,5155.1248071602195,1735.4772579796231],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2124.5902576718095,5920.3400648353245,1958.3133761715314],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3100,30,1.51074355,1.5286772466666667,0.08389414808162246,0.29611114400660044,0.2954411449564897,0.002724803211593922,0.0015591847304535734,0.0015629726161299528,8.240059306235764E-5,100,"[[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-3446.7526826923,9871.460228993157,3267.0724807174065],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-3399.633101683987,9579.35319377648,3111.3434419744335],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-3072.942784734659,8511.775655039972,2703.806877248399],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3349.135333561198,9348.065205855135,3023.5341508441725],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3434.115205036181,9753.149032213903,3207.6824349735984],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3212.568809511567,8903.45573727964,2843.3422699476],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2760.3713609145516,7612.345563702371,2453.0232176832583],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2541.658684379,7075.796831600696,2278.4367755902754],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2407.4190520237935,6744.536405545265,2154.0889555147064],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3200,30,1.5614690000000002,1.5791387700000001,0.08442836840551081,0.29620079475112615,0.2956245657395742,0.002664153089586963,0.0015479711589090246,0.0015533933468740158,8.201830875167134E-5,100,"[[-2487.395889488695,6898.032234569446,2230.188521102188],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-3399.633101683987,9579.35319377648,3111.3434419744335],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-3072.942784734659,8511.775655039972,2703.806877248399],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3349.135333561198,9348.065205855135,3023.5341508441725],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3434.115205036181,9753.149032213903,3207.6824349735984],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3212.568809511567,8903.45573727964,2843.3422699476],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2760.3713609145516,7612.345563702371,2453.0232176832583],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2926.977568760017,8083.082323210387,2585.0842079436],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3151.7088855639317,8724.695955287329,2781.26805521424],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3300,30,1.6120736,1.62958512,0.08480496360392899,0.296390628093258,0.2959254450331552,0.002620026109851363,0.0015503678960980315,0.0015458228636021623,8.345867034755233E-5,100,"[[-3175.956427746391,8722.410022640615,2771.801192685137],[-3472.91392166127,9954.252758457475,3283.6787300941546],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-3280.504928839918,9055.776679504954,2911.587731483964],[-2487.395889488695,6898.032234569446,2230.188521102188],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-3399.633101683987,9579.35319377648,3111.3434419744335],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-3072.942784734659,8511.775655039972,2703.806877248399],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3434.115205036181,9753.149032213903,3207.6824349735984],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3212.568809511567,8903.45573727964,2843.3422699476],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-3383.386037147238,9497.205704811302,3083.737810951851],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2172.05790275083,6025.24447923258,2001.9901240258143],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2716.127035447298,7531.431026225592,2404.050800095132],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3400,30,1.66232375,1.6798803366666668,0.08495226148873253,0.2966300224109164,0.2961485811185819,0.0025743803808345434,0.0015435591661640984,0.0015406443518760464,8.580466046770526E-5,100,"[[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3281.941443495561,9049.932490921281,2899.234281462105],[-3382.0263371230917,9632.92984698424,3032.0209091808124],[-3175.956427746391,8722.410022640615,2771.801192685137],[-3472.91392166127,9954.252758457475,3283.6787300941546],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-2487.395889488695,6898.032234569446,2230.188521102188],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-3399.633101683987,9579.35319377648,3111.3434419744335],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-3072.942784734659,8511.775655039972,2703.806877248399],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3434.115205036181,9753.149032213903,3207.6824349735984],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2710.9655438697732,7425.682060449024,2444.421943280426],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-3472.983857345379,9920.20749587417,3309.1236890057735],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3500,30,1.7124781000000002,1.7302989333333334,0.08508840206178811,0.29691597847297774,0.2963809639020947,0.0025890406328941662,0.0015275122179835682,0.0015328087996421026,8.636227687703768E-5,100,"[[-3460.444084497033,9810.435279985022,3234.765209976194],[-3421.859089634996,9760.188310947033,3104.8570082114375],[-3490.486817494251,9888.47256339818,3259.4811887080978],[-3001.9116884641994,8335.364531251189,2629.5848997986873],[-3222.2799232894986,8969.68613573333,2801.4937942486044],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3382.0263371230917,9632.92984698424,3032.0209091808124],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-2487.395889488695,6898.032234569446,2230.188521102188],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-3399.633101683987,9579.35319377648,3111.3434419744335],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-3072.942784734659,8511.775655039972,2703.806877248399],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-3342.2989674696114,9281.433213462687,3013.999224787043],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2392.619641555679,6757.852647914738,2124.2852832849594],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-2088.373518025345,5890.079481177184,1898.9824543970096],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2055.9126087175914,5722.147450968599,1915.227686173753],[-2481.6723086339484,6887.979528583439,2224.749205086718],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3600,30,1.7620155,1.7807642966666668,0.08551249135293541,0.2971070307932475,0.2965032623560183,0.002560285002109883,0.00150886990536717,0.0015279679328597672,8.775715262122793E-5,100,"[[-2032.6839888983752,5715.301915256826,1877.453963749243],[-3183.274123116291,8871.37941630694,2760.078461483268],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-3472.6405244182474,9866.52955476247,3231.030568661563],[-3368.0536557882215,9388.43722859038,3036.067471153494],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-2537.3949042335835,6966.443180904383,2300.4727654646053],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3421.859089634996,9760.188310947033,3104.8570082114375],[-3490.486817494251,9888.47256339818,3259.4811887080978],[-3001.9116884641994,8335.364531251189,2629.5848997986873],[-3222.2799232894986,8969.68613573333,2801.4937942486044],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-2487.395889488695,6898.032234569446,2230.188521102188],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-3399.633101683987,9579.35319377648,3111.3434419744335],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2637.7934631519283,7460.523102584278,2300.2040122467774],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3700,30,1.8126563,1.8312239733333335,0.08612608672833796,0.29720477818294977,0.2966172166352978,0.0025565350970809665,0.0015088699181855314,0.0015191096168797043,8.686577093901523E-5,100,"[[-3373.900192677062,9381.899589203584,3006.3471357452104],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2032.6839888983752,5715.301915256826,1877.453963749243],[-3183.274123116291,8871.37941630694,2760.078461483268],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-3472.6405244182474,9866.52955476247,3231.030568661563],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-2537.3949042335835,6966.443180904383,2300.4727654646053],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3421.859089634996,9760.188310947033,3104.8570082114375],[-3490.486817494251,9888.47256339818,3259.4811887080978],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-2487.395889488695,6898.032234569446,2230.188521102188],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-3399.633101683987,9579.35319377648,3111.3434419744335],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2844.149099595933,7847.823748954206,2520.9203897826],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2157.0933444413754,5967.343767660248,1997.8303884079166],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3800,30,1.8628302,1.8815587466666668,0.08656058489942668,0.29728366259122807,0.2968242107462957,0.0024546552019327995,0.001497906495383782,0.0015109454282747489,8.486784743104974E-5,100,"[[-3478.694423922077,9739.490071502249,3225.5038249878125],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2781.8582078166,7726.037147497101,2437.8381488307637],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3373.900192677062,9381.899589203584,3006.3471357452104],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2032.6839888983752,5715.301915256826,1877.453963749243],[-3183.274123116291,8871.37941630694,2760.078461483268],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-2537.3949042335835,6966.443180904383,2300.4727654646053],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3490.486817494251,9888.47256339818,3259.4811887080978],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-2487.395889488695,6898.032234569446,2230.188521102188],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-1910.5705575146667,5550.813427266577,1768.6571017125766],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2242.973033794481,6338.31056960806,2013.690866605384],[-3311.180926571368,9151.140615349308,2947.2810315688985],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2807.498859471191,7786.233693640959,2467.249129803586],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
3900,30,1.9134686000000003,1.9318809666666668,0.08689312845330749,0.2973022865930882,0.29696744533731695,0.002475155461753768,0.0014864899662774488,0.001505430936386097,8.516136510157608E-5,100,"[[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3150.390977749357,8780.625358727058,2727.8512342074646],[-3478.694423922077,9739.490071502249,3225.5038249878125],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2781.8582078166,7726.037147497101,2437.8381488307637],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3373.900192677062,9381.899589203584,3006.3471357452104],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2032.6839888983752,5715.301915256826,1877.453963749243],[-3183.274123116291,8871.37941630694,2760.078461483268],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-2537.3949042335835,6966.443180904383,2300.4727654646053],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3490.486817494251,9888.47256339818,3259.4811887080978],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2242.973033794481,6338.31056960806,2013.690866605384],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3283.494994828151,9041.35250530308,2904.576834523065],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4000,30,1.9636922500000003,1.9824775533333334,0.08838286591636894,0.297421371351798,0.2971024505766742,0.0025122376575718868,0.001484194155181056,0.0014972512470519546,9.294607872213604E-5,100,"[[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-2021.0418545025093,5720.605702843007,1846.8818764141117],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2781.8582078166,7726.037147497101,2437.8381488307637],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3373.900192677062,9381.899589203584,3006.3471357452104],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-2537.3949042335835,6966.443180904383,2300.4727654646053],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2349.3822325315846,6509.046441324285,2131.093901152438],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2242.973033794481,6338.31056960806,2013.690866605384],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2982.5232329972455,8169.046146716065,2629.3518058571453],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4100,30,2.0156463000000002,2.0329579866666667,0.08877334356451805,0.2974865778014081,0.29725577664658787,0.0024939408356573667,0.0014790877198951847,0.001489859130045261,8.881224406307805E-5,100,"[[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-2021.0418545025093,5720.605702843007,1846.8818764141117],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2781.8582078166,7726.037147497101,2437.8381488307637],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3373.900192677062,9381.899589203584,3006.3471357452104],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2703.2072330255173,7366.132805677893,2444.2933661104985],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-3138.738529420552,8590.514707423206,2754.3813011794696],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-2598.3714713226386,7135.025715618323,2308.8667867356426],[-3507.5348085279365,9928.484426257095,3277.8183168691894],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2242.973033794481,6338.31056960806,2013.690866605384],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4200,30,2.0657409,2.0834450566666667,0.0890457519840443,0.2976101668734071,0.29734093029530334,0.0025031811556274802,0.001478007293806649,0.0014868946566693809,8.842590637307891E-5,100,"[[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-2021.0418545025093,5720.605702843007,1846.8818764141117],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2218.266490734229,6134.796236359744,2039.307138432829],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2464.6617837446965,6785.329800645807,2226.932728132923],[-2242.973033794481,6338.31056960806,2013.690866605384],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-2950.432388705211,8138.390765877486,2586.8199807823694],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4300,30,2.11535485,2.1336649666666667,0.0894071396616328,0.2977974562544372,0.2974508860498319,0.0025236514554634304,0.0014737298460937693,0.0014790392270875394,8.661039201906165E-5,100,"[[-2959.686094724044,8089.275186056044,2599.2754984641383],[-2297.5447449722196,6450.232612516629,2065.6515209070835],[-2461.806748832129,6861.529251037267,2170.6995013769438],[-2200.013755042624,6144.0052543068405,1974.1409123620656],[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-2021.0418545025093,5720.605702843007,1846.8818764141117],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2904.5193174709257,7985.578192605231,2569.9887643298753],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2429.533604710842,6680.517019227952,2210.5610499565073],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2334.991033571083,6575.083793323755,2083.631585297444],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1996.6502027300983,5665.469813034041,1832.8987604490812],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4400,30,2.1658801,2.18416185,0.08973505816383433,0.2978750448618314,0.2975800940170067,0.0025633075705712534,0.0014688629767081413,0.0014718306439254222,8.751144882442848E-5,100,"[[-2794.155579461283,7628.537405064664,2492.8588960596007],[-1985.3503687080877,5557.175613786228,1826.458207867858],[-2370.9192017043233,6676.196793028157,2106.738395326582],[-2479.0535177559264,6927.03998283902,2193.7883209439406],[-2959.686094724044,8089.275186056044,2599.2754984641383],[-2297.5447449722196,6450.232612516629,2065.6515209070835],[-2461.806748832129,6861.529251037267,2170.6995013769438],[-2200.013755042624,6144.0052543068405,1974.1409123620656],[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-2021.0418545025093,5720.605702843007,1846.8818764141117],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4500,30,2.2153801,2.23428401,0.09014420969061607,0.2978913033048977,0.29764658602388006,0.002584536787157051,0.0014686008840712474,0.0014667864831834116,8.737005887823211E-5,100,"[[-2753.2630236273085,7553.199300269149,2432.8591965229753],[-2042.0570302929505,5742.967348763026,1842.4675834011318],[-1985.3503687080877,5557.175613786228,1826.458207867858],[-2370.9192017043233,6676.196793028157,2106.738395326582],[-2479.0535177559264,6927.03998283902,2193.7883209439406],[-2959.686094724044,8089.275186056044,2599.2754984641383],[-2297.5447449722196,6450.232612516629,2065.6515209070835],[-2461.806748832129,6861.529251037267,2170.6995013769438],[-2200.013755042624,6144.0052543068405,1974.1409123620656],[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2336.8488785300874,6483.3507077484755,2115.7660136108175],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4600,30,2.2654217,2.2846029700000003,0.09094552185884332,0.2979893647570861,0.29778758625209006,0.0025594636775098977,0.0014652853090599146,0.0014638793075601622,8.476294874957684E-5,100,"[[-2323.880413631852,6283.0106376848635,2108.7721856590924],[-2753.2630236273085,7553.199300269149,2432.8591965229753],[-2042.0570302929505,5742.967348763026,1842.4675834011318],[-1985.3503687080877,5557.175613786228,1826.458207867858],[-2370.9192017043233,6676.196793028157,2106.738395326582],[-2479.0535177559264,6927.03998283902,2193.7883209439406],[-2959.686094724044,8089.275186056044,2599.2754984641383],[-2297.5447449722196,6450.232612516629,2065.6515209070835],[-2461.806748832129,6861.529251037267,2170.6995013769438],[-2200.013755042624,6144.0052543068405,1974.1409123620656],[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4700,30,2.3156078000000004,2.334842656666667,0.0915063400620348,0.29811457807911435,0.29787888523877387,0.0025531647722686203,0.001462451679733612,0.0014619297643508119,8.593922080944652E-5,100,"[[-2323.880413631852,6283.0106376848635,2108.7721856590924],[-2753.2630236273085,7553.199300269149,2432.8591965229753],[-2042.0570302929505,5742.967348763026,1842.4675834011318],[-1985.3503687080877,5557.175613786228,1826.458207867858],[-2370.9192017043233,6676.196793028157,2106.738395326582],[-2479.0535177559264,6927.03998283902,2193.7883209439406],[-2959.686094724044,8089.275186056044,2599.2754984641383],[-2297.5447449722196,6450.232612516629,2065.6515209070835],[-2461.806748832129,6861.529251037267,2170.6995013769438],[-2200.013755042624,6144.0052543068405,1974.1409123620656],[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-2095.443948537418,5909.824966201997,1899.555396793252],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4800,30,2.3655689000000004,2.38507264,0.09179517639468565,0.29809397162001144,0.29797275193602674,0.0025897273899581426,0.0014576342308693212,0.0014571287100433293,8.498395959572971E-5,100,"[[-2076.436721710782,5720.888281133055,1920.7819167248165],[-2323.880413631852,6283.0106376848635,2108.7721856590924],[-2753.2630236273085,7553.199300269149,2432.8591965229753],[-2042.0570302929505,5742.967348763026,1842.4675834011318],[-1985.3503687080877,5557.175613786228,1826.458207867858],[-2370.9192017043233,6676.196793028157,2106.738395326582],[-2479.0535177559264,6927.03998283902,2193.7883209439406],[-2959.686094724044,8089.275186056044,2599.2754984641383],[-2297.5447449722196,6450.232612516629,2065.6515209070835],[-2461.806748832129,6861.529251037267,2170.6995013769438],[-2200.013755042624,6144.0052543068405,1974.1409123620656],[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-2005.807145843673,5677.523872734516,1840.5091162368542],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
4900,30,2.41589135,2.4352766866666666,0.09222689240540287,0.2981283708800902,0.2980874138775598,0.002592911310197746,0.0014566412156621958,0.00145122691419467,8.330926331556232E-5,100,"[[-2019.973876618139,5715.083332402758,1821.8550983049329],[-2076.436721710782,5720.888281133055,1920.7819167248165],[-2323.880413631852,6283.0106376848635,2108.7721856590924],[-2753.2630236273085,7553.199300269149,2432.8591965229753],[-2042.0570302929505,5742.967348763026,1842.4675834011318],[-1985.3503687080877,5557.175613786228,1826.458207867858],[-2370.9192017043233,6676.196793028157,2106.738395326582],[-2479.0535177559264,6927.03998283902,2193.7883209439406],[-2959.686094724044,8089.275186056044,2599.2754984641383],[-2297.5447449722196,6450.232612516629,2065.6515209070835],[-2461.806748832129,6861.529251037267,2170.6995013769438],[-2200.013755042624,6144.0052543068405,1974.1409123620656],[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"
5000,30,2.4658691,2.4857275066666666,0.09262768670109284,0.2982884313999128,0.2982461681066919,0.0027031363868430997,0.0014560025536169653,0.001447614411545162,8.358990911726345E-5,100,"[[-2019.973876618139,5715.083332402758,1821.8550983049329],[-2076.436721710782,5720.888281133055,1920.7819167248165],[-2323.880413631852,6283.0106376848635,2108.7721856590924],[-2753.2630236273085,7553.199300269149,2432.8591965229753],[-2042.0570302929505,5742.967348763026,1842.4675834011318],[-1985.3503687080877,5557.175613786228,1826.458207867858],[-2370.9192017043233,6676.196793028157,2106.738395326582],[-2479.0535177559264,6927.03998283902,2193.7883209439406],[-2959.686094724044,8089.275186056044,2599.2754984641383],[-2297.5447449722196,6450.232612516629,2065.6515209070835],[-2461.806748832129,6861.529251037267,2170.6995013769438],[-2200.013755042624,6144.0052543068405,1974.1409123620656],[-2619.7091398671737,7139.641029891189,2342.466489272562],[-3348.303717025341,9249.598585706972,2989.393949895816],[-2812.073763671604,7724.68994325562,2452.672141112894],[-3471.125870263286,9626.435916994793,3136.4839761488997],[-2760.9050851083116,7618.554585132036,2405.321175793653],[-3136.380981394177,8591.732483136795,2727.563641215041],[-2354.277416887627,6509.028234478031,2131.0208895126007],[-3012.723724370579,8191.76848838163,2622.9379056839502],[-2528.3215469355137,6909.625896059802,2242.342358594154],[-3516.5918136780833,9981.214280612614,3296.2997381414784],[-3137.4970798016748,8642.742739798316,2727.1622707395613],[-3309.7505710560513,9076.35671706505,2934.1779904992336],[-3478.080258699691,9765.97307795065,3170.9482093083634],[-3036.2094106537847,8329.103220359151,2659.4177429186557],[-2496.514143196934,6885.878873404239,2229.521396928789],[-1927.9181273326249,5460.658960322458,1761.971954901168],[-3452.735351867836,9606.470406658565,3107.5930398162923],[-3434.5106433341816,9489.389347987782,3052.0745798633407],[-3406.5465592360074,9525.409158244522,3030.919144046683],[-2175.2624006875562,6058.31500677505,1984.9361153246125],[-3236.6670012903887,8850.595035987048,2845.2987529792185],[-2650.883170288882,7493.279347948988,2293.4906593310548],[-2895.7208812099825,7984.776249565315,2533.566279729543],[-2433.3004471644426,6744.55679221841,2162.9889880215537],[-2119.8735502421914,6005.397910402235,1844.033342879945],[-3499.2587931084186,9902.676950511204,3235.7878333517747],[-3282.2056804406884,9097.371868218253,2877.4265531515925],[-2205.6722154240497,6207.0197310875255,1983.4528305214308],[-2728.070411545103,7526.0858546246645,2392.444761917177],[-3175.956427746391,8722.410022640615,2771.801192685137],[-2525.0934035635364,7061.969253118221,2209.0986518885643],[-2776.632067430415,7559.959477276768,2460.8057946880735],[-2124.3973255665414,5930.510228205672,1935.0143785933087],[-3359.189026220641,9349.909323379166,2968.362803483984],[-2415.579539564391,6821.466281329,2134.119433929493],[-2946.992456794441,8184.628743582286,2560.7662999576264],[-1843.8010199059045,5383.398776812237,1709.121631887723],[-2838.7623263634014,7789.370007008398,2487.717501065985],[-3223.2335808726857,8929.11917600902,2807.1124739318893],[-3272.3006089967603,8958.182297098581,2896.558664309635],[-2984.510966098237,8177.085268089659,2624.5228195347486],[-2586.5525556345347,7108.833751270183,2238.602965190495],[-2055.351535626792,5763.111519722927,1882.0015249953365],[-3098.993818277361,8471.68352065058,2708.8870738002174],[-2064.0140410849654,5823.491223802323,1858.9512916664048],[-2268.58136990666,6304.936496674733,2039.9705863335364],[-3185.4447371421606,8746.542458371881,2769.9106000294682],[-3120.74291219505,8638.901664129127,2695.727943049464],[-3039.932061033211,8327.512107710756,2645.700891064405],[-2213.4230639522125,6194.058337712162,1984.5203009250456],[-1955.7281843894718,5431.034751101035,1775.924383940189],[-2093.6991267787844,5823.361264670974,1902.1481053791701],[-2165.9213708497355,6084.114389481743,1945.3224281608286],[-2780.0565154097994,7794.151488442438,2412.3705421955547],[-2744.0997292434304,7561.949392281607,2399.4011905042235],[-2685.41670487332,7393.948699361962,2351.8540574159724],[-2587.2093158548937,7201.441522438068,2254.2335709323906],[-2267.589578285986,6294.424752411825,2034.4214460856056],[-2887.904000808921,7914.010543830074,2532.004441208235],[-2618.0374450886698,7173.157759372475,2294.452875052035],[-2589.764503671385,7187.252503592391,2235.9244895295683],[-2363.0671016675565,6530.178548208565,2142.8415648199593],[-2329.848265950989,6555.157405639255,2078.3226085244473],[-1958.8402616433284,5654.777093086445,1784.3761400800383],[-1980.2791860699228,5631.197898684,1811.9512058737319],[-1926.0906458734526,5483.813809914263,1770.9626415070632],[-1605.938113050142,4659.176527889546,1516.6121795955],[-1881.9645043398052,5250.188230556505,1732.73733951921],[-1689.0015472878642,4862.635877998052,1576.1575949959197],[-1590.5289593772088,4612.695154470972,1478.4439486616632],[-1542.8335219658297,4404.016396585592,1436.392536201246],[-1546.6287275626098,4502.133536518075,1465.2800827105086],[-1785.3878980900352,5256.620415289381,1683.3408200715596],[-1630.9984198007153,4670.788255071102,1557.2045849380988],[-1593.4272179908464,4549.155216358555,1517.895568312761],[-1673.9368374688015,4832.775876279503,1565.1272690833323],[-1617.2949394710745,4719.404694809769,1489.816615389481],[-1494.6786112410687,4379.443728974737,1447.4671716532764],[-1673.6195908504485,4784.047960920763,1569.5020255578836],[-1500.968222306691,4223.966310376495,1402.4394838458584],[-1709.4342169338954,4873.735054018318,1574.6448217430045],[-1543.4969748838412,4460.137776411046,1480.1307044354435],[-1701.233216676532,4830.462630309626,1622.9573549206755],[-1765.1853294561754,5067.9867138348145,1607.2783096452558],[-1718.0790195484444,5003.699827658711,1591.1721801883166],[-1730.607472829132,4998.241924475514,1611.1613277526583],[-1512.7711084569569,4401.805699647772,1415.855756655953],[-1735.318347997324,4970.809750288864,1599.3130747149235]]"


==> plotsdata/modagame_mobile_media2_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0032043,0.006932683333333335,0.01826363612214519,0.32047076035712063,0.3203128164590326,0.013343653259778357,0.014659657759960336,0.014758243496189864,6.218570712334179E-4,100,"[[-94.26090982510338,269.8801580574779,91.93485349309874],[-70.99797578806707,261.967594384352,96.15037786522095],[-106.10275303239452,344.1730811123867,124.81048364903589],[-87.39883817329198,249.28604339651278,86.84565181506717],[-95.64631927753749,299.5274199416513,104.42009389779554],[-83.42516920707186,285.70991368705967,94.61331533954018],[-93.12789147439966,307.9135672678911,89.73013768267717],[-85.19989052110441,330.0868489121445,125.11980669179252],[-87.74895701240297,294.0982851814213,100.94999886516445],[-109.08984532933309,322.99109777525837,103.57634515357611],[-79.37864838650216,261.958612752669,96.64206365691996],[-90.70188516896951,268.9622730861289,105.4589532394292],[-70.77911083385892,221.9180124730583,71.47519539696157],[-85.8138485813223,258.41457974908195,89.60311403786012],[-81.34044057757532,265.9304851104807,94.87385409399434],[-101.90668047424131,307.4231560451116,102.21046880020822],[-81.40610918463997,305.40520401449186,116.1508774020673],[-88.86524422371556,268.135704415131,97.08195841361521],[-60.58386541000209,251.52566724064806,80.59862441483955],[-110.48159963943635,273.9704323407399,92.77877531518573],[-93.02078899347498,268.5905819249763,93.08412560099453],[-69.21480038114387,235.1971874586338,97.3924108059858],[-82.14303495521256,287.01981737059316,97.27568996934926],[-83.64687903180526,273.9511424978934,90.06771338685299],[-98.0648578774659,298.1287830939652,111.53286987424309],[-93.67923375475347,300.25242724381815,110.16551973126337],[-87.2833530591841,267.29040855118245,96.91474990000731],[-63.48474815995274,205.46598787539332,61.67698884988236],[-82.44715555084618,281.01625898664463,102.56490120109544],[-83.48144961491525,259.61654357564623,81.64705263371353],[-103.08337340314085,315.1405497374525,114.97098287345716],[-97.2197458739035,288.31510711531934,85.60289259264758],[-92.32131574917,296.35048449335113,99.03078098094298],[-62.00356833388126,259.0594553661356,87.99611124751536],[-84.39234823637588,248.63840158790882,92.49368823085672],[-64.49360704765755,214.05785742356517,83.79804018573728],[-57.18805704431113,205.8263399368695,73.73409566033968],[-115.63688018033548,328.51331237256346,113.78187050360052],[-90.70217619275482,260.79735695104733,101.05596052604682],[-83.48486090904665,238.59858188079428,81.29218267321016],[-81.3789183884052,270.9868004884568,95.858551176021],[-81.42847435823496,256.3502218697064,99.48694978611762],[-60.480469469472574,208.93643786147953,75.59267507877635],[-74.27226892765958,231.76945893275155,74.2350394535562],[-107.66551879932587,315.7009002280888,116.77235462782812],[-96.26395360163224,267.8635697202156,98.04352575138401],[-74.93465560361835,222.3728899829036,67.47736258434088],[-95.66680395727388,317.8148033376067,104.87804532646719],[-65.85509414421664,242.00052590355884,81.11046303479489],[-68.39246018346026,246.46754995257058,81.4423776211753],[-98.61659652120287,303.3928783075022,98.96899851619541],[-110.06836138327331,299.25707429646957,95.78465130470457],[-71.6875668152806,240.16557057010704,86.0002940564053],[-80.37235695652254,275.8521939869512,87.46634627186447],[-89.36223384930959,275.97475926552795,92.37848430053359],[-71.3406471733024,257.6887417614355,78.84323570840272],[-100.04136193624484,286.71427095636005,104.36013449763345],[-121.80711008441351,347.01661368308027,118.39579276223454],[-78.53403546645919,251.88294986275355,77.13400324543741],[-114.23974197855591,322.44577218824503,112.65445234955112],[-93.23119807354799,263.6049648088578,82.29167381076223],[-111.20158379026222,351.92433763740206,122.28081351371048],[-54.50166773101787,212.45408160011624,66.62452989997945],[-80.9045538657899,215.3621857739094,82.65106509207888],[-85.58401912799437,256.8050993795517,95.48911697349693],[-83.08200612471143,266.66699725963497,97.93410746979069],[-68.19798230380121,240.9908461242688,83.69592019612566],[-99.04036743013098,323.07891546176654,106.73940282545021],[-85.63775153073645,260.0905814758317,91.37217054582692],[-73.18261597867738,216.41814016852587,80.20458362297308],[-91.09018903620807,269.9189063436922,95.51847527104306],[-103.04549812137486,279.44909295725944,99.11741107795972],[-69.21701866914279,260.5394306926665,90.13909759251169],[-74.65177143514353,223.5007593416179,69.09718504999216],[-105.0717929777882,290.05867140816315,92.00947486103102],[-95.34530280429153,279.10203948825693,83.97154684895003],[-86.47767718186013,306.8676125999006,99.63110876184639],[-97.65158607359528,271.17261632220374,103.77433021926689],[-94.93672758330699,296.83166076226615,112.53065238231909],[-91.77403560248348,271.0646936502536,102.76598221477732],[-81.70378350475033,261.4364955232242,105.13783597724674],[-95.89868993295735,286.4031674634424,106.33808811100795],[-110.84479253667499,277.00736721343276,87.63318888318825],[-90.55939339267188,270.99508844734726,81.25017963079239],[-73.26320898258615,265.8304678430479,101.39420853833383],[-76.35040814093325,241.42321602105085,77.26026909794979],[-78.28880380882148,245.87376758104918,88.24273816258912],[-93.9961955954576,294.18910207234063,107.39777746036386],[-114.97266080874054,343.17029597908976,116.73289918644655],[-69.10229570336233,208.05396857055857,72.0313405886458],[-98.26686996475506,304.6763148220649,88.95332054452734],[-104.88057543063745,281.28739292731217,84.73311528478175],[-63.073904123778384,206.52406929807768,76.40055335306147],[-70.57724031247602,246.98551982518103,85.78608710603602],[-101.38976530678421,299.66955870658444,99.13859547227955],[-94.08213157193278,308.5897194642087,102.15725480742174],[-73.613929243066,256.1764910900813,98.94003425770072],[-106.17444981955418,289.8555882701373,92.85852199698982],[-68.69677418996076,264.7447239177323,91.75273578188694],[-85.88509206827598,259.6153832346268,95.54396832216923]]"
300,30,0.008953200000000001,0.013572636666666669,0.021947157854146315,0.36317033522970305,0.3634710762809828,0.011307117737013763,0.010786289753769898,0.01080713144617163,6.065983311011467E-4,100,"[[-116.54786710353228,364.5478045265334,113.4647948495464],[-98.05450173521727,294.1884615800954,91.94965081602955],[-115.61086121922152,343.17204235368865,115.73896497956038],[-97.76229401427031,294.71087054526356,84.5376905715492],[-124.38599845876682,356.74076746221573,124.6913070442585],[-115.56767494863689,352.8923099946419,112.65805637330172],[-127.88903510203014,372.7824805879485,131.09716084055975],[-57.10968701774084,210.8040950119571,73.50047975465495],[-91.54999925217079,270.51649716337033,86.98567656086601],[-119.26304237031634,341.5089064737159,104.94346641177033],[-89.44907801508418,234.31855616691487,84.19225627161669],[-124.08145310353041,382.8959618229996,114.46315720614994],[-81.48206945243474,254.13699200247333,90.20247589600343],[-115.25554497721537,342.04242662037547,115.11307672079528],[-116.85186086569419,357.11798550719215,119.83903355710365],[-72.68997924407037,219.52888698380622,70.86539461291775],[-80.54571378691145,244.95609888124972,90.81638702423552],[-82.91552421614882,275.5927564128482,83.21291268784361],[-128.0866383214399,353.7218796164401,118.51487665654618],[-115.76620248810939,320.2571933859838,100.86410527921626],[-132.59332181734976,416.4544466257412,125.551010139424],[-128.18993420446375,375.1248638373977,123.96023118929062],[-131.15748733525137,366.2869453285607,111.78494784455116],[-127.02408624348338,349.5494498309452,109.32213529771805],[-123.59835128372671,321.12084394817134,112.91596613864608],[-138.3002474742241,386.88271691725106,121.49825238343962],[-120.83816602744244,357.8333554670049,119.82760236922823],[-116.76960758997677,319.04608654570416,124.93758407568146],[-122.00823805244646,338.2407684245733,97.75875914189538],[-146.24835467242488,381.829000713647,125.35643605161656],[-112.35677523039138,335.73238992114204,109.77527486151887],[-101.93139433400805,257.7447404428492,78.96395522631644],[-77.51723250887771,263.89656928952564,78.74697903530702],[-99.83612338053504,272.2225451883243,95.60175690497726],[-100.38166528743113,279.02452184229315,98.9213553539048],[-128.83929571729342,366.0184001512068,128.41042940373683],[-124.29888782666966,344.69162150664437,115.2433971066688],[-134.86213704860083,371.014004908228,115.74533486833275],[-144.80085799774457,421.207355623927,135.4545671297286],[-116.69932558162604,357.4666795114317,113.46456437003623],[-104.16347963769832,316.59342647665966,91.71784918095784],[-107.44143734360695,290.3870826497964,98.41608000100966],[-113.97837882535276,326.7847613246972,97.89333123855053],[-86.46173907889712,273.63557671966345,88.35257018760367],[-135.61373523771252,407.09564249082797,129.1165044492734],[-114.45762451058827,330.88072411218866,112.2888247347748],[-114.97266080874054,343.17029597908976,116.73289918644655],[-91.43889782894351,267.74528606102774,92.91691708738665],[-124.9231028528136,348.09360788663093,121.6857257063603],[-94.26090982510338,269.8801580574779,91.93485349309874],[-87.39883817329198,249.28604339651278,86.84565181506717],[-70.77911083385892,221.9180124730583,71.47519539696157],[-85.8138485813223,258.41457974908195,89.60311403786012],[-110.48159963943635,273.9704323407399,92.77877531518573],[-93.02078899347498,268.5905819249763,93.08412560099453],[-63.48474815995274,205.46598787539332,61.67698884988236],[-83.48144961491525,259.61654357564623,81.64705263371353],[-97.2197458739035,288.31510711531934,85.60289259264758],[-84.39234823637588,248.63840158790882,92.49368823085672],[-64.49360704765755,214.05785742356517,83.79804018573728],[-57.18805704431113,205.8263399368695,73.73409566033968],[-115.63688018033548,328.51331237256346,113.78187050360052],[-90.70217619275482,260.79735695104733,101.05596052604682],[-83.48486090904665,238.59858188079428,81.29218267321016],[-81.42847435823496,256.3502218697064,99.48694978611762],[-60.480469469472574,208.93643786147953,75.59267507877635],[-74.27226892765958,231.76945893275155,74.2350394535562],[-96.26395360163224,267.8635697202156,98.04352575138401],[-74.93465560361835,222.3728899829036,67.47736258434088],[-68.39246018346026,246.46754995257058,81.4423776211753],[-110.06836138327331,299.25707429646957,95.78465130470457],[-71.6875668152806,240.16557057010704,86.0002940564053],[-89.36223384930959,275.97475926552795,92.37848430053359],[-71.3406471733024,257.6887417614355,78.84323570840272],[-121.80711008441351,347.01661368308027,118.39579276223454],[-78.53403546645919,251.88294986275355,77.13400324543741],[-114.23974197855591,322.44577218824503,112.65445234955112],[-93.23119807354799,263.6049648088578,82.29167381076223],[-54.50166773101787,212.45408160011624,66.62452989997945],[-80.9045538657899,215.3621857739094,82.65106509207888],[-85.58401912799437,256.8050993795517,95.48911697349693],[-85.63775153073645,260.0905814758317,91.37217054582692],[-73.18261597867738,216.41814016852587,80.20458362297308],[-91.09018903620807,269.9189063436922,95.51847527104306],[-103.04549812137486,279.44909295725944,99.11741107795972],[-74.65177143514353,223.5007593416179,69.09718504999216],[-105.0717929777882,290.05867140816315,92.00947486103102],[-95.34530280429153,279.10203948825693,83.97154684895003],[-97.65158607359528,271.17261632220374,103.77433021926689],[-110.84479253667499,277.00736721343276,87.63318888318825],[-90.55939339267188,270.99508844734726,81.25017963079239],[-76.35040814093325,241.42321602105085,77.26026909794979],[-78.28880380882148,245.87376758104918,88.24273816258912],[-114.97266080874054,343.17029597908976,116.73289918644655],[-69.10229570336233,208.05396857055857,72.0313405886458],[-98.26686996475506,304.6763148220649,88.95332054452734],[-104.88057543063745,281.28739292731217,84.73311528478175],[-63.073904123778384,206.52406929807768,76.40055335306147],[-106.17444981955418,289.8555882701373,92.85852199698982],[-85.88509206827598,259.6153832346268,95.54396832216923]]"
400,30,0.014346000000000001,0.01970418,0.024393063719488673,0.3837175656259967,0.38515853737178224,0.011474737612232989,0.009152358796708341,0.008975426450773842,6.531283396324215E-4,100,"[[-158.93316896983364,417.38280007374834,148.3301256806951],[-117.97528284601925,314.9104156774959,102.2533930488961],[-130.63082134357128,374.1399237618595,120.79082951861719],[-115.83739503120734,336.98852628685535,100.6069988824506],[-113.70187895448721,336.72935428426445,104.71613909962466],[-94.56181830763624,262.7431903756562,85.9184627921245],[-125.16691231629666,356.53356596097507,110.13429818455423],[-114.33620085822987,318.6683241619305,107.84909177081639],[-103.09280639025548,270.3719819434362,93.34909274678475],[-120.91988845332266,336.6506548339848,114.99189631098929],[-123.43384102919597,345.99479696965966,110.16324434019836],[-135.76223826070424,390.29099917521313,125.46856963943246],[-122.6974068634858,328.75750376873594,110.80921594175943],[-107.64918647876218,307.64164073700863,95.61318687999666],[-130.5935306981567,362.88497233333567,121.67424651113714],[-143.66547783929855,419.23727185615434,132.98505439228074],[-95.34530280429153,279.10203948825693,83.97154684895003],[-121.36229885526946,330.03852373630525,108.19089166963286],[-85.6567261425634,236.90061352976244,83.0445026522399],[-128.75992702235308,350.8546415825361,123.76918789709495],[-121.69987838713018,338.02306667616733,106.25049698847918],[-127.39779371438995,344.68293397187546,107.6730373562511],[-131.49873637978294,401.7676617843062,114.82251605766808],[-132.42290566176644,365.94911452934286,121.41156416238972],[-121.99291526798072,343.74194734054726,108.30773354985052],[-95.00844322382605,255.65504789382416,108.44391816949982],[-120.06072448615255,327.07793854845175,102.09614364493818],[-117.62071486688167,303.4263514889866,101.90074193064822],[-139.80340180292592,389.4007579313767,117.23794440114538],[-125.94056489113933,337.36511673860537,113.8719344216731],[-139.81462258966317,368.79777954639627,118.04905465528967],[-62.70661081003913,222.53459679799397,68.52199115074217],[-129.04733223140943,362.42552257113687,112.53087472515675],[-59.329203390193335,205.01111036554803,65.67482166250304],[-125.3664690525637,343.28947746391947,114.50887177318884],[-146.5118074676611,379.9883911148751,134.94684076546224],[-122.24642608546358,329.2611367947653,121.25433230928843],[-147.99159904734867,417.70394683560085,131.35650950305535],[-137.28061793447435,391.38080590216305,122.68926517473761],[-122.95885680124061,346.75572551228254,114.09840180296888],[-143.33872968570446,403.08995062851227,124.1420998715879],[-84.45887289879676,271.9506727343566,79.47714383601843],[-124.76309228618751,332.6136943632919,110.08893678556777],[-127.69278173948493,389.03890385867356,111.1713608636409],[-84.661616426526,254.955888643886,88.12938728661221],[-93.40721708429489,271.2735335286532,86.69897036293399],[-134.7102227350584,379.06689941067214,123.29367136110598],[-97.76229401427031,294.71087054526356,84.5376905715492],[-57.10968701774084,210.8040950119571,73.50047975465495],[-91.54999925217079,270.51649716337033,86.98567656086601],[-119.26304237031634,341.5089064737159,104.94346641177033],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-128.0866383214399,353.7218796164401,118.51487665654618],[-115.76620248810939,320.2571933859838,100.86410527921626],[-131.15748733525137,366.2869453285607,111.78494784455116],[-127.02408624348338,349.5494498309452,109.32213529771805],[-123.59835128372671,321.12084394817134,112.91596613864608],[-138.3002474742241,386.88271691725106,121.49825238343962],[-122.00823805244646,338.2407684245733,97.75875914189538],[-146.24835467242488,381.829000713647,125.35643605161656],[-101.93139433400805,257.7447404428492,78.96395522631644],[-77.51723250887771,263.89656928952564,78.74697903530702],[-99.83612338053504,272.2225451883243,95.60175690497726],[-128.83929571729342,366.0184001512068,128.41042940373683],[-124.29888782666966,344.69162150664437,115.2433971066688],[-134.86213704860083,371.014004908228,115.74533486833275],[-107.44143734360695,290.3870826497964,98.41608000100966],[-113.97837882535276,326.7847613246972,97.89333123855053],[-124.9231028528136,348.09360788663093,121.6857257063603],[-87.39883817329198,249.28604339651278,86.84565181506717],[-70.77911083385892,221.9180124730583,71.47519539696157],[-110.48159963943635,273.9704323407399,92.77877531518573],[-63.48474815995274,205.46598787539332,61.67698884988236],[-83.48144961491525,259.61654357564623,81.64705263371353],[-97.2197458739035,288.31510711531934,85.60289259264758],[-84.39234823637588,248.63840158790882,92.49368823085672],[-64.49360704765755,214.05785742356517,83.79804018573728],[-57.18805704431113,205.8263399368695,73.73409566033968],[-83.48486090904665,238.59858188079428,81.29218267321016],[-60.480469469472574,208.93643786147953,75.59267507877635],[-74.27226892765958,231.76945893275155,74.2350394535562],[-74.93465560361835,222.3728899829036,67.47736258434088],[-110.06836138327331,299.25707429646957,95.78465130470457],[-78.53403546645919,251.88294986275355,77.13400324543741],[-93.23119807354799,263.6049648088578,82.29167381076223],[-54.50166773101787,212.45408160011624,66.62452989997945],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-103.04549812137486,279.44909295725944,99.11741107795972],[-74.65177143514353,223.5007593416179,69.09718504999216],[-105.0717929777882,290.05867140816315,92.00947486103102],[-95.34530280429153,279.10203948825693,83.97154684895003],[-110.84479253667499,277.00736721343276,87.63318888318825],[-90.55939339267188,270.99508844734726,81.25017963079239],[-76.35040814093325,241.42321602105085,77.26026909794979],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175],[-63.073904123778384,206.52406929807768,76.40055335306147],[-106.17444981955418,289.8555882701373,92.85852199698982]]"
500,30,0.019810300000000003,0.025709990000000002,0.026161965880424916,0.4005681962105869,0.4001274316043997,0.009786328290107615,0.007693324697410483,0.007628728685230887,6.29228134847707E-4,100,"[[-70.77911083385892,221.9180124730583,71.47519539696157],[-138.40042064228234,357.4781467555529,112.48416716326518],[-128.45932474145812,359.6436638855851,111.99287760299089],[-132.37544035682984,334.9302857882202,116.49850996717747],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.29888782666966,344.69162150664437,115.2433971066688],[-124.24802613842562,317.6149925860894,97.57313513013622],[-137.723459472599,358.6747514899252,118.3830371745681],[-89.62345761444901,274.5734914617417,78.30166243306746],[-157.06045946855136,421.8064902746258,153.86903309493422],[-136.57845043152582,366.4039920391882,117.41373134976904],[-76.47502840383882,219.5282380931359,82.06316304140975],[-148.3343086302306,444.0590427513763,147.99491498998486],[-130.8985851620477,360.9118854530922,110.12840394326881],[-145.47116146189805,379.04089244435477,135.19512345724914],[-139.881968840636,402.70310324600575,126.63299507290456],[-135.6864201075834,352.49986961426464,126.18736289802985],[-125.93805862773634,358.4191712948848,107.45988576530812],[-161.87486113451524,430.146874751325,152.64287937976485],[-137.09116012723226,362.9279017755833,118.08421907465686],[-147.97751980420975,417.8492807958524,133.6526210194194],[-141.87459903454365,398.19971898424393,119.58231182344979],[-78.54069120166113,244.4955150853701,82.02955884723694],[-139.88434527448436,396.96415824332325,129.5775469441697],[-117.30285832762367,327.78009088915826,92.65647560663635],[-158.05724248210376,448.6230564276454,144.90200794326975],[-133.30678134601575,368.70846388639995,115.23441922096205],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-110.21996643339607,282.91704085722694,99.70273743552113],[-80.93970027150422,249.00710613880335,83.2488592486628],[-147.25773518384733,406.3141965458532,125.1233651533847],[-128.89679574476568,345.12575963006776,103.7832278834789],[-113.57660636404908,313.580630117243,101.14190163756037],[-134.00585742417172,351.37617052871286,123.73256627576984],[-144.97349252402145,409.8254688471722,132.0068184759828],[-139.71181268794638,386.8519768876465,124.69422665576616],[-136.5812483784977,342.7552831438008,120.74116142630632],[-130.09477228566192,338.71664943818837,128.67648139061112],[-81.97534430500299,246.05920695436458,81.68550365545184],[-158.93316896983364,417.38280007374834,148.3301256806951],[-117.97528284601925,314.9104156774959,102.2533930488961],[-94.56181830763624,262.7431903756562,85.9184627921245],[-125.16691231629666,356.53356596097507,110.13429818455423],[-103.09280639025548,270.3719819434362,93.34909274678475],[-122.6974068634858,328.75750376873594,110.80921594175943],[-121.36229885526946,330.03852373630525,108.19089166963286],[-85.6567261425634,236.90061352976244,83.0445026522399],[-121.69987838713018,338.02306667616733,106.25049698847918],[-127.39779371438995,344.68293397187546,107.6730373562511],[-120.06072448615255,327.07793854845175,102.09614364493818],[-117.62071486688167,303.4263514889866,101.90074193064822],[-139.80340180292592,389.4007579313767,117.23794440114538],[-125.94056489113933,337.36511673860537,113.8719344216731],[-139.81462258966317,368.79777954639627,118.04905465528967],[-62.70661081003913,222.53459679799397,68.52199115074217],[-129.04733223140943,362.42552257113687,112.53087472515675],[-59.329203390193335,205.01111036554803,65.67482166250304],[-125.3664690525637,343.28947746391947,114.50887177318884],[-146.5118074676611,379.9883911148751,134.94684076546224],[-147.99159904734867,417.70394683560085,131.35650950305535],[-143.33872968570446,403.08995062851227,124.1420998715879],[-124.76309228618751,332.6136943632919,110.08893678556777],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-115.76620248810939,320.2571933859838,100.86410527921626],[-131.15748733525137,366.2869453285607,111.78494784455116],[-127.02408624348338,349.5494498309452,109.32213529771805],[-123.59835128372671,321.12084394817134,112.91596613864608],[-122.00823805244646,338.2407684245733,97.75875914189538],[-146.24835467242488,381.829000713647,125.35643605161656],[-101.93139433400805,257.7447404428492,78.96395522631644],[-77.51723250887771,263.89656928952564,78.74697903530702],[-134.86213704860083,371.014004908228,115.74533486833275],[-113.97837882535276,326.7847613246972,97.89333123855053],[-87.39883817329198,249.28604339651278,86.84565181506717],[-70.77911083385892,221.9180124730583,71.47519539696157],[-110.48159963943635,273.9704323407399,92.77877531518573],[-63.48474815995274,205.46598787539332,61.67698884988236],[-64.49360704765755,214.05785742356517,83.79804018573728],[-57.18805704431113,205.8263399368695,73.73409566033968],[-83.48486090904665,238.59858188079428,81.29218267321016],[-60.480469469472574,208.93643786147953,75.59267507877635],[-74.27226892765958,231.76945893275155,74.2350394535562],[-74.93465560361835,222.3728899829036,67.47736258434088],[-110.06836138327331,299.25707429646957,95.78465130470457],[-78.53403546645919,251.88294986275355,77.13400324543741],[-93.23119807354799,263.6049648088578,82.29167381076223],[-54.50166773101787,212.45408160011624,66.62452989997945],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-74.65177143514353,223.5007593416179,69.09718504999216],[-105.0717929777882,290.05867140816315,92.00947486103102],[-110.84479253667499,277.00736721343276,87.63318888318825],[-90.55939339267188,270.99508844734726,81.25017963079239],[-76.35040814093325,241.42321602105085,77.26026909794979],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175],[-63.073904123778384,206.52406929807768,76.40055335306147],[-106.17444981955418,289.8555882701373,92.85852199698982]]"
600,30,0.025208500000000002,0.03138505666666667,0.027257364729196976,0.40978428700835406,0.4113016490144699,0.009597515218823823,0.00658507040148389,0.006552056518489869,6.657029992281095E-4,100,"[[-138.65806510052997,363.3699353305732,126.08214957259375],[-135.11733443507518,343.3727084479539,114.97789234368736],[-136.90435111165098,363.7582753013968,113.38411032964224],[-127.39746951040055,363.20514427227744,105.46441985668213],[-161.87486113451524,430.146874751325,152.64287937976485],[-111.07627825806844,291.1123247524007,90.4431191637292],[-130.98007738352743,351.8815484717526,115.4108069203372],[-86.74498215286302,250.31256678671443,75.49582101468937],[-157.06045946855136,421.8064902746258,153.86903309493422],[-64.14969974499056,215.12006911802223,74.97035361111375],[-155.887105406446,454.6149024765226,145.45711863532128],[-132.65295764748842,365.1584856195741,105.39455763081335],[-87.57636851380192,238.74224636779232,89.73116368585583],[-147.4630380318288,380.7025949916455,122.89674930171026],[-81.09815864362376,247.49560235033522,75.05252968591209],[-107.2840805754559,275.7875206227797,93.46250351079325],[-157.21595144868706,439.2210890854796,153.06629626379527],[-150.4983662619102,418.41401178994573,132.66058460041526],[-81.46545195736302,231.48507485041893,82.93109188823138],[-152.38234382688583,406.6366597490305,125.9598823295359],[-129.35421396856972,347.0706199986127,105.61128966975227],[-151.3372062393876,416.50608796115296,131.37842498417925],[-140.3794152710045,385.9546195885139,119.13116747011165],[-112.36292198661478,290.3107575157059,89.94450126021559],[-142.75329956335952,366.60062478366194,123.60515646464474],[-86.24504270550365,256.00472207417204,76.20664681374924],[-127.39779371438995,344.68293397187546,107.6730373562511],[-120.83284723662676,284.25024167567375,94.4909463815125],[-122.98994401407536,327.1511016003689,109.10030949537231],[-139.26886734365803,398.7998657236583,116.34786397218062],[-147.60084294683566,408.13136071478533,125.81476594261294],[-116.69741822548218,289.3579921059057,101.4209113686052],[-140.1616607140023,374.26386695660915,124.26422125450074],[-140.97149540674187,392.24338098123013,119.28519320553755],[-132.15122647566827,371.65034401412044,110.7961579361],[-70.77911083385892,221.9180124730583,71.47519539696157],[-138.40042064228234,357.4781467555529,112.48416716326518],[-132.37544035682984,334.9302857882202,116.49850996717747],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-137.723459472599,358.6747514899252,118.3830371745681],[-89.62345761444901,274.5734914617417,78.30166243306746],[-157.06045946855136,421.8064902746258,153.86903309493422],[-136.57845043152582,366.4039920391882,117.41373134976904],[-76.47502840383882,219.5282380931359,82.06316304140975],[-130.8985851620477,360.9118854530922,110.12840394326881],[-145.47116146189805,379.04089244435477,135.19512345724914],[-135.6864201075834,352.49986961426464,126.18736289802985],[-161.87486113451524,430.146874751325,152.64287937976485],[-137.09116012723226,362.9279017755833,118.08421907465686],[-141.87459903454365,398.19971898424393,119.58231182344979],[-78.54069120166113,244.4955150853701,82.02955884723694],[-117.30285832762367,327.78009088915826,92.65647560663635],[-158.05724248210376,448.6230564276454,144.90200794326975],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-110.21996643339607,282.91704085722694,99.70273743552113],[-147.25773518384733,406.3141965458532,125.1233651533847],[-128.89679574476568,345.12575963006776,103.7832278834789],[-136.5812483784977,342.7552831438008,120.74116142630632],[-81.97534430500299,246.05920695436458,81.68550365545184],[-158.93316896983364,417.38280007374834,148.3301256806951],[-94.56181830763624,262.7431903756562,85.9184627921245],[-103.09280639025548,270.3719819434362,93.34909274678475],[-85.6567261425634,236.90061352976244,83.0445026522399],[-127.39779371438995,344.68293397187546,107.6730373562511],[-117.62071486688167,303.4263514889866,101.90074193064822],[-139.80340180292592,389.4007579313767,117.23794440114538],[-125.94056489113933,337.36511673860537,113.8719344216731],[-139.81462258966317,368.79777954639627,118.04905465528967],[-59.329203390193335,205.01111036554803,65.67482166250304],[-125.3664690525637,343.28947746391947,114.50887177318884],[-146.5118074676611,379.9883911148751,134.94684076546224],[-124.76309228618751,332.6136943632919,110.08893678556777],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-131.15748733525137,366.2869453285607,111.78494784455116],[-127.02408624348338,349.5494498309452,109.32213529771805],[-123.59835128372671,321.12084394817134,112.91596613864608],[-122.00823805244646,338.2407684245733,97.75875914189538],[-146.24835467242488,381.829000713647,125.35643605161656],[-101.93139433400805,257.7447404428492,78.96395522631644],[-70.77911083385892,221.9180124730583,71.47519539696157],[-110.48159963943635,273.9704323407399,92.77877531518573],[-63.48474815995274,205.46598787539332,61.67698884988236],[-83.48486090904665,238.59858188079428,81.29218267321016],[-74.27226892765958,231.76945893275155,74.2350394535562],[-74.93465560361835,222.3728899829036,67.47736258434088],[-78.53403546645919,251.88294986275355,77.13400324543741],[-93.23119807354799,263.6049648088578,82.29167381076223],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-74.65177143514353,223.5007593416179,69.09718504999216],[-105.0717929777882,290.05867140816315,92.00947486103102],[-110.84479253667499,277.00736721343276,87.63318888318825],[-76.35040814093325,241.42321602105085,77.26026909794979],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175],[-63.073904123778384,206.52406929807768,76.40055335306147],[-106.17444981955418,289.8555882701373,92.85852199698982]]"
700,30,0.03052825,0.03696538333333334,0.02841841418075652,0.4193810390118328,0.4193193126400726,0.008773421250898026,0.005752037894502505,0.005715588501634003,6.442227185353435E-4,100,"[[-97.38688015184967,269.5585542822161,83.46136846058573],[-120.48961590809472,304.68279623552667,98.40152702154114],[-152.17827876958108,423.79567918645097,132.20871510693934],[-150.21074719152702,385.4178235593638,120.50262559361366],[-70.77911083385892,221.9180124730583,71.47519539696157],[-168.9646822992859,444.53690638254614,142.9123348110033],[-94.17120203255075,248.1656442581549,92.74807916447999],[-110.32635219297545,286.9743268913216,92.10253538356903],[-112.36292198661478,290.3107575157059,89.94450126021559],[-124.15202313382814,318.7141707569937,108.08819391191622],[-100.68930124543704,275.87185424796866,84.61970452077324],[-76.5535071529231,253.8107042261891,74.38241545773721],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-147.4999900198639,375.282157845744,121.19585860038259],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-129.35421396856972,347.0706199986127,105.61128966975227],[-141.38396071053344,376.96685939398594,122.27728701138025],[-145.555378333282,356.06964789559333,134.6277760310615],[-140.95411766032805,386.58775134863316,115.74397257677049],[-119.10311103393498,304.85750579908944,94.12786698544487],[-140.27926140281244,355.9613823449164,124.8502388072311],[-143.64270387762497,371.17638335304696,123.30805185129564],[-157.687752954079,418.96025660928785,139.20960251291916],[-75.57960487789575,230.78734548921074,80.26463419550961],[-148.75698259625045,411.73489547335686,123.91644726956473],[-157.4836395120009,421.5951222924584,133.25072356020917],[-113.87372852557637,301.99824610581544,93.12388570399199],[-159.63426835365414,415.9639920988025,145.3755249115529],[-135.11733443507518,343.3727084479539,114.97789234368736],[-136.90435111165098,363.7582753013968,113.38411032964224],[-127.39746951040055,363.20514427227744,105.46441985668213],[-161.87486113451524,430.146874751325,152.64287937976485],[-111.07627825806844,291.1123247524007,90.4431191637292],[-86.74498215286302,250.31256678671443,75.49582101468937],[-132.65295764748842,365.1584856195741,105.39455763081335],[-87.57636851380192,238.74224636779232,89.73116368585583],[-147.4630380318288,380.7025949916455,122.89674930171026],[-81.09815864362376,247.49560235033522,75.05252968591209],[-107.2840805754559,275.7875206227797,93.46250351079325],[-81.46545195736302,231.48507485041893,82.93109188823138],[-152.38234382688583,406.6366597490305,125.9598823295359],[-129.35421396856972,347.0706199986127,105.61128966975227],[-151.3372062393876,416.50608796115296,131.37842498417925],[-140.3794152710045,385.9546195885139,119.13116747011165],[-112.36292198661478,290.3107575157059,89.94450126021559],[-142.75329956335952,366.60062478366194,123.60515646464474],[-86.24504270550365,256.00472207417204,76.20664681374924],[-127.39779371438995,344.68293397187546,107.6730373562511],[-120.83284723662676,284.25024167567375,94.4909463815125],[-116.69741822548218,289.3579921059057,101.4209113686052],[-140.97149540674187,392.24338098123013,119.28519320553755],[-70.77911083385892,221.9180124730583,71.47519539696157],[-138.40042064228234,357.4781467555529,112.48416716326518],[-132.37544035682984,334.9302857882202,116.49850996717747],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-137.723459472599,358.6747514899252,118.3830371745681],[-89.62345761444901,274.5734914617417,78.30166243306746],[-76.47502840383882,219.5282380931359,82.06316304140975],[-130.8985851620477,360.9118854530922,110.12840394326881],[-161.87486113451524,430.146874751325,152.64287937976485],[-137.09116012723226,362.9279017755833,118.08421907465686],[-141.87459903454365,398.19971898424393,119.58231182344979],[-117.30285832762367,327.78009088915826,92.65647560663635],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-128.89679574476568,345.12575963006776,103.7832278834789],[-136.5812483784977,342.7552831438008,120.74116142630632],[-158.93316896983364,417.38280007374834,148.3301256806951],[-103.09280639025548,270.3719819434362,93.34909274678475],[-85.6567261425634,236.90061352976244,83.0445026522399],[-127.39779371438995,344.68293397187546,107.6730373562511],[-139.80340180292592,389.4007579313767,117.23794440114538],[-139.81462258966317,368.79777954639627,118.04905465528967],[-59.329203390193335,205.01111036554803,65.67482166250304],[-124.76309228618751,332.6136943632919,110.08893678556777],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-122.00823805244646,338.2407684245733,97.75875914189538],[-146.24835467242488,381.829000713647,125.35643605161656],[-101.93139433400805,257.7447404428492,78.96395522631644],[-70.77911083385892,221.9180124730583,71.47519539696157],[-110.48159963943635,273.9704323407399,92.77877531518573],[-63.48474815995274,205.46598787539332,61.67698884988236],[-83.48486090904665,238.59858188079428,81.29218267321016],[-74.27226892765958,231.76945893275155,74.2350394535562],[-74.93465560361835,222.3728899829036,67.47736258434088],[-93.23119807354799,263.6049648088578,82.29167381076223],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-74.65177143514353,223.5007593416179,69.09718504999216],[-110.84479253667499,277.00736721343276,87.63318888318825],[-76.35040814093325,241.42321602105085,77.26026909794979],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175],[-63.073904123778384,206.52406929807768,76.40055335306147]]"
800,30,0.03605245,0.0425538,0.02936416260825665,0.4271096305133283,0.42632115168417484,0.0074314081962261825,0.005037315972855439,0.0050228684528133396,6.099838364061517E-4,100,"[[-123.6456951523342,325.9742124563193,97.88639912673594],[-119.18918431895243,324.75683515447054,94.0548717949469],[-112.08446117163828,280.3338514351766,99.82590328493194],[-126.45383301413226,300.40277052164726,101.30160061994765],[-146.21950704130765,380.6320124611875,120.68333858962414],[-132.04034683051617,335.64303274579333,106.7547845422344],[-124.98025420416778,304.4249267877987,104.14741963386352],[-127.1795450595104,357.31019217047395,100.13819024303058],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-113.26178374665376,292.6161982704394,88.19933260578745],[-156.59988093384996,420.4140274631547,134.79534272045842],[-155.2707617441002,403.3514255522812,138.64345879031998],[-162.73799347911321,427.49165433656026,146.78646714870752],[-132.53323144984446,330.04297610012094,111.55441123292192],[-121.48378439851342,321.36765133294216,101.25971930085294],[-73.18261597867738,216.41814016852587,80.20458362297308],[-155.38561636739936,413.53586033326206,122.03726830568473],[-163.34954034229293,438.4711827039278,140.34084614100436],[-172.2208048824548,466.92367620113623,137.92872243586308],[-140.4466892810209,381.50132882920445,114.99839201643483],[-156.88876123085237,394.0181843580279,140.11938721532],[-163.92978851841607,436.9438316478774,136.10425637559828],[-107.77750377721516,289.9644429605395,84.08234005825841],[-126.48649682262231,323.4809753725933,109.2764960745694],[-123.45794173766225,334.71512139024577,94.80512767598889],[-133.34119161126577,337.4309109353028,110.81248056169908],[-86.92077492912335,239.61799174468595,78.99289611946293],[-160.58347398326958,433.2081010394189,139.4461174899976],[-97.38688015184967,269.5585542822161,83.46136846058573],[-120.48961590809472,304.68279623552667,98.40152702154114],[-150.21074719152702,385.4178235593638,120.50262559361366],[-70.77911083385892,221.9180124730583,71.47519539696157],[-168.9646822992859,444.53690638254614,142.9123348110033],[-94.17120203255075,248.1656442581549,92.74807916447999],[-112.36292198661478,290.3107575157059,89.94450126021559],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-147.4999900198639,375.282157845744,121.19585860038259],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-129.35421396856972,347.0706199986127,105.61128966975227],[-145.555378333282,356.06964789559333,134.6277760310615],[-140.95411766032805,386.58775134863316,115.74397257677049],[-119.10311103393498,304.85750579908944,94.12786698544487],[-140.27926140281244,355.9613823449164,124.8502388072311],[-143.64270387762497,371.17638335304696,123.30805185129564],[-157.687752954079,418.96025660928785,139.20960251291916],[-157.4836395120009,421.5951222924584,133.25072356020917],[-113.87372852557637,301.99824610581544,93.12388570399199],[-159.63426835365414,415.9639920988025,145.3755249115529],[-135.11733443507518,343.3727084479539,114.97789234368736],[-136.90435111165098,363.7582753013968,113.38411032964224],[-111.07627825806844,291.1123247524007,90.4431191637292],[-86.74498215286302,250.31256678671443,75.49582101468937],[-132.65295764748842,365.1584856195741,105.39455763081335],[-147.4630380318288,380.7025949916455,122.89674930171026],[-81.09815864362376,247.49560235033522,75.05252968591209],[-81.46545195736302,231.48507485041893,82.93109188823138],[-152.38234382688583,406.6366597490305,125.9598823295359],[-129.35421396856972,347.0706199986127,105.61128966975227],[-112.36292198661478,290.3107575157059,89.94450126021559],[-142.75329956335952,366.60062478366194,123.60515646464474],[-86.24504270550365,256.00472207417204,76.20664681374924],[-120.83284723662676,284.25024167567375,94.4909463815125],[-116.69741822548218,289.3579921059057,101.4209113686052],[-70.77911083385892,221.9180124730583,71.47519539696157],[-138.40042064228234,357.4781467555529,112.48416716326518],[-132.37544035682984,334.9302857882202,116.49850996717747],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-89.62345761444901,274.5734914617417,78.30166243306746],[-76.47502840383882,219.5282380931359,82.06316304140975],[-117.30285832762367,327.78009088915826,92.65647560663635],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-128.89679574476568,345.12575963006776,103.7832278834789],[-136.5812483784977,342.7552831438008,120.74116142630632],[-158.93316896983364,417.38280007374834,148.3301256806951],[-103.09280639025548,270.3719819434362,93.34909274678475],[-85.6567261425634,236.90061352976244,83.0445026522399],[-139.81462258966317,368.79777954639627,118.04905465528967],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-101.93139433400805,257.7447404428492,78.96395522631644],[-70.77911083385892,221.9180124730583,71.47519539696157],[-110.48159963943635,273.9704323407399,92.77877531518573],[-63.48474815995274,205.46598787539332,61.67698884988236],[-83.48486090904665,238.59858188079428,81.29218267321016],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-74.65177143514353,223.5007593416179,69.09718504999216],[-110.84479253667499,277.00736721343276,87.63318888318825],[-76.35040814093325,241.42321602105085,77.26026909794979],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175]]"
900,30,0.041403350000000005,0.04814766,0.03025411895371011,0.43302303382971946,0.43226514691773266,0.007107382538946437,0.004392973338131919,0.004419004873723556,5.778218549410754E-4,100,"[[-111.46749846067173,301.56986491178077,88.14597241431545],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-129.5765339587288,371.6793974911588,100.19824081556712],[-138.40042064228234,357.4781467555529,112.48416716326518],[-109.20779219819883,313.1766313678135,84.62298961243775],[-95.10404488337254,264.6799865714934,81.92029385896726],[-133.34119161126577,337.4309109353028,110.81248056169908],[-136.4791270119001,332.52626316280845,109.16491036926574],[-119.10311103393498,304.85750579908944,94.12786698544487],[-135.4560217015789,353.9138892601302,105.90485755708443],[-161.56634679123698,429.3581850480259,141.9874803993795],[-157.0725754296404,394.2730533187129,143.46364192491788],[-125.93903506677087,313.705869088197,102.52910092112855],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.10311103393498,304.85750579908944,94.12786698544487],[-117.2656190298076,302.89947271023806,91.6509233556425],[-125.31010954381726,335.2172087129864,100.1547002343222],[-151.36791466093698,414.8196215366561,125.30311710591195],[-93.60462278484363,234.77343367676016,80.194423458996],[-112.08446117163828,280.3338514351766,99.82590328493194],[-123.6456951523342,325.9742124563193,97.88639912673594],[-119.18918431895243,324.75683515447054,94.0548717949469],[-112.08446117163828,280.3338514351766,99.82590328493194],[-126.45383301413226,300.40277052164726,101.30160061994765],[-146.21950704130765,380.6320124611875,120.68333858962414],[-132.04034683051617,335.64303274579333,106.7547845422344],[-124.98025420416778,304.4249267877987,104.14741963386352],[-127.1795450595104,357.31019217047395,100.13819024303058],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-113.26178374665376,292.6161982704394,88.19933260578745],[-156.59988093384996,420.4140274631547,134.79534272045842],[-155.2707617441002,403.3514255522812,138.64345879031998],[-162.73799347911321,427.49165433656026,146.78646714870752],[-132.53323144984446,330.04297610012094,111.55441123292192],[-73.18261597867738,216.41814016852587,80.20458362297308],[-155.38561636739936,413.53586033326206,122.03726830568473],[-163.34954034229293,438.4711827039278,140.34084614100436],[-172.2208048824548,466.92367620113623,137.92872243586308],[-140.4466892810209,381.50132882920445,114.99839201643483],[-156.88876123085237,394.0181843580279,140.11938721532],[-163.92978851841607,436.9438316478774,136.10425637559828],[-107.77750377721516,289.9644429605395,84.08234005825841],[-123.45794173766225,334.71512139024577,94.80512767598889],[-133.34119161126577,337.4309109353028,110.81248056169908],[-86.92077492912335,239.61799174468595,78.99289611946293],[-150.21074719152702,385.4178235593638,120.50262559361366],[-70.77911083385892,221.9180124730583,71.47519539696157],[-168.9646822992859,444.53690638254614,142.9123348110033],[-94.17120203255075,248.1656442581549,92.74807916447999],[-112.36292198661478,290.3107575157059,89.94450126021559],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-147.4999900198639,375.282157845744,121.19585860038259],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-145.555378333282,356.06964789559333,134.6277760310615],[-140.95411766032805,386.58775134863316,115.74397257677049],[-119.10311103393498,304.85750579908944,94.12786698544487],[-143.64270387762497,371.17638335304696,123.30805185129564],[-157.4836395120009,421.5951222924584,133.25072356020917],[-159.63426835365414,415.9639920988025,145.3755249115529],[-86.74498215286302,250.31256678671443,75.49582101468937],[-132.65295764748842,365.1584856195741,105.39455763081335],[-147.4630380318288,380.7025949916455,122.89674930171026],[-81.09815864362376,247.49560235033522,75.05252968591209],[-81.46545195736302,231.48507485041893,82.93109188823138],[-152.38234382688583,406.6366597490305,125.9598823295359],[-112.36292198661478,290.3107575157059,89.94450126021559],[-142.75329956335952,366.60062478366194,123.60515646464474],[-86.24504270550365,256.00472207417204,76.20664681374924],[-120.83284723662676,284.25024167567375,94.4909463815125],[-70.77911083385892,221.9180124730583,71.47519539696157],[-138.40042064228234,357.4781467555529,112.48416716326518],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-89.62345761444901,274.5734914617417,78.30166243306746],[-76.47502840383882,219.5282380931359,82.06316304140975],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-128.89679574476568,345.12575963006776,103.7832278834789],[-136.5812483784977,342.7552831438008,120.74116142630632],[-103.09280639025548,270.3719819434362,93.34909274678475],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-101.93139433400805,257.7447404428492,78.96395522631644],[-70.77911083385892,221.9180124730583,71.47519539696157],[-110.48159963943635,273.9704323407399,92.77877531518573],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-74.65177143514353,223.5007593416179,69.09718504999216],[-110.84479253667499,277.00736721343276,87.63318888318825],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175]]"
1000,30,0.046770950000000006,0.05359461,0.030741443137375927,0.437677010115687,0.4365675209127043,0.005736943485515754,0.003981429790047859,0.004015142500561058,5.467085247514305E-4,100,"[[-101.06826198941008,260.39996085761396,84.82036745737378],[-144.2465300854895,389.6978492732432,117.60255199520714],[-89.62345761444901,274.5734914617417,78.30166243306746],[-127.39724541414655,320.03375784480534,104.71356335646271],[-125.55497125409329,298.0973297669138,103.0467692743758],[-169.93598029659495,460.34730764931254,145.36204521664183],[-152.82322245082776,391.15112438215374,135.25055177460303],[-159.08806404385237,435.4934990859858,133.64791673379582],[-122.7498989992462,305.55122802013796,95.76791590317154],[-75.22322092822718,218.5143421290745,78.1311690280211],[-79.73514964765516,231.24222299905603,76.26680138288893],[-143.5165618711452,386.58203586542373,118.58412818561473],[-176.86706246836093,478.2307151297085,151.31093290730044],[-159.83045339553397,406.78225903560457,144.43214091438978],[-113.83650079657926,286.2886012495544,87.09868224629975],[-146.5672418787408,360.27961055546416,120.77826607814586],[-150.04532963313892,392.79763933774666,124.98499621733521],[-127.12108571065885,335.37923996574784,100.99857179641654],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-129.5765339587288,371.6793974911588,100.19824081556712],[-138.40042064228234,357.4781467555529,112.48416716326518],[-109.20779219819883,313.1766313678135,84.62298961243775],[-136.4791270119001,332.52626316280845,109.16491036926574],[-119.10311103393498,304.85750579908944,94.12786698544487],[-135.4560217015789,353.9138892601302,105.90485755708443],[-161.56634679123698,429.3581850480259,141.9874803993795],[-157.0725754296404,394.2730533187129,143.46364192491788],[-125.93903506677087,313.705869088197,102.52910092112855],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.10311103393498,304.85750579908944,94.12786698544487],[-117.2656190298076,302.89947271023806,91.6509233556425],[-93.60462278484363,234.77343367676016,80.194423458996],[-112.08446117163828,280.3338514351766,99.82590328493194],[-112.08446117163828,280.3338514351766,99.82590328493194],[-126.45383301413226,300.40277052164726,101.30160061994765],[-146.21950704130765,380.6320124611875,120.68333858962414],[-132.04034683051617,335.64303274579333,106.7547845422344],[-124.98025420416778,304.4249267877987,104.14741963386352],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-113.26178374665376,292.6161982704394,88.19933260578745],[-155.2707617441002,403.3514255522812,138.64345879031998],[-162.73799347911321,427.49165433656026,146.78646714870752],[-132.53323144984446,330.04297610012094,111.55441123292192],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-140.4466892810209,381.50132882920445,114.99839201643483],[-156.88876123085237,394.0181843580279,140.11938721532],[-163.92978851841607,436.9438316478774,136.10425637559828],[-107.77750377721516,289.9644429605395,84.08234005825841],[-123.45794173766225,334.71512139024577,94.80512767598889],[-133.34119161126577,337.4309109353028,110.81248056169908],[-86.92077492912335,239.61799174468595,78.99289611946293],[-150.21074719152702,385.4178235593638,120.50262559361366],[-168.9646822992859,444.53690638254614,142.9123348110033],[-94.17120203255075,248.1656442581549,92.74807916447999],[-112.36292198661478,290.3107575157059,89.94450126021559],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-147.4999900198639,375.282157845744,121.19585860038259],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-145.555378333282,356.06964789559333,134.6277760310615],[-119.10311103393498,304.85750579908944,94.12786698544487],[-157.4836395120009,421.5951222924584,133.25072356020917],[-86.74498215286302,250.31256678671443,75.49582101468937],[-132.65295764748842,365.1584856195741,105.39455763081335],[-147.4630380318288,380.7025949916455,122.89674930171026],[-81.09815864362376,247.49560235033522,75.05252968591209],[-81.46545195736302,231.48507485041893,82.93109188823138],[-152.38234382688583,406.6366597490305,125.9598823295359],[-112.36292198661478,290.3107575157059,89.94450126021559],[-86.24504270550365,256.00472207417204,76.20664681374924],[-120.83284723662676,284.25024167567375,94.4909463815125],[-138.40042064228234,357.4781467555529,112.48416716326518],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-89.62345761444901,274.5734914617417,78.30166243306746],[-76.47502840383882,219.5282380931359,82.06316304140975],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-136.5812483784977,342.7552831438008,120.74116142630632],[-103.09280639025548,270.3719819434362,93.34909274678475],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-101.93139433400805,257.7447404428492,78.96395522631644],[-70.77911083385892,221.9180124730583,71.47519539696157],[-110.48159963943635,273.9704323407399,92.77877531518573],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-74.65177143514353,223.5007593416179,69.09718504999216],[-110.84479253667499,277.00736721343276,87.63318888318825],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175]]"
1100,30,0.05216995000000001,0.05914047000000001,0.0313785530006168,0.44143171239522294,0.4408711641415452,0.00516527690977535,0.003561317603090796,0.0035770232853833107,5.10547417611967E-4,100,"[[-113.81649848581885,285.0489755132327,86.59258909623708],[-138.8432024712479,348.45719786497534,112.89935677185431],[-152.6277384015058,401.0266546163704,121.06876931621284],[-152.64916689635743,386.04547746033234,133.47963415647106],[-171.69219329248858,450.11267835581026,149.77629019522936],[-96.99562598457247,283.7343555873291,78.94552834440347],[-128.01650923660193,324.120132569673,102.79710064231668],[-156.82418463381129,408.824458461851,132.01376911884287],[-139.88529513469814,373.9907615782099,109.9551775192792],[-124.25454238402565,297.745914960872,106.24247278361122],[-114.36869068322989,294.22242267701074,92.30169858216584],[-169.803813672476,451.3148451441296,137.3625787132639],[-88.61441766855616,272.4055502442019,75.47931102339777],[-141.8790042423584,359.1296289997705,114.38520436194744],[-150.4416821845455,388.04623252332067,125.50861229945238],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.84084087455298,344.51236576194583,115.54422334078245],[-177.94583049709192,478.5548037581858,155.94242228537698],[-136.62284121831985,351.516111584517,104.5710485568292],[-159.16400411101452,416.02667995073637,132.71386916093311],[-143.0065299175217,359.0597639648111,126.60758070575088],[-135.19217263817387,344.11257839564655,109.21702058178724],[-173.5806058826049,478.8424550147644,142.07426762132496],[-157.86815912661106,426.17951422430355,126.40108840016283],[-125.04449635973252,322.5874979235952,95.43040467324792],[-101.06826198941008,260.39996085761396,84.82036745737378],[-144.2465300854895,389.6978492732432,117.60255199520714],[-127.39724541414655,320.03375784480534,104.71356335646271],[-125.55497125409329,298.0973297669138,103.0467692743758],[-169.93598029659495,460.34730764931254,145.36204521664183],[-122.7498989992462,305.55122802013796,95.76791590317154],[-75.22322092822718,218.5143421290745,78.1311690280211],[-79.73514964765516,231.24222299905603,76.26680138288893],[-176.86706246836093,478.2307151297085,151.31093290730044],[-159.83045339553397,406.78225903560457,144.43214091438978],[-113.83650079657926,286.2886012495544,87.09868224629975],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-129.5765339587288,371.6793974911588,100.19824081556712],[-138.40042064228234,357.4781467555529,112.48416716326518],[-109.20779219819883,313.1766313678135,84.62298961243775],[-136.4791270119001,332.52626316280845,109.16491036926574],[-119.10311103393498,304.85750579908944,94.12786698544487],[-135.4560217015789,353.9138892601302,105.90485755708443],[-157.0725754296404,394.2730533187129,143.46364192491788],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.10311103393498,304.85750579908944,94.12786698544487],[-117.2656190298076,302.89947271023806,91.6509233556425],[-93.60462278484363,234.77343367676016,80.194423458996],[-112.08446117163828,280.3338514351766,99.82590328493194],[-126.45383301413226,300.40277052164726,101.30160061994765],[-146.21950704130765,380.6320124611875,120.68333858962414],[-132.04034683051617,335.64303274579333,106.7547845422344],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-113.26178374665376,292.6161982704394,88.19933260578745],[-162.73799347911321,427.49165433656026,146.78646714870752],[-132.53323144984446,330.04297610012094,111.55441123292192],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-156.88876123085237,394.0181843580279,140.11938721532],[-163.92978851841607,436.9438316478774,136.10425637559828],[-107.77750377721516,289.9644429605395,84.08234005825841],[-123.45794173766225,334.71512139024577,94.80512767598889],[-86.92077492912335,239.61799174468595,78.99289611946293],[-150.21074719152702,385.4178235593638,120.50262559361366],[-168.9646822992859,444.53690638254614,142.9123348110033],[-94.17120203255075,248.1656442581549,92.74807916447999],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-147.4999900198639,375.282157845744,121.19585860038259],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-145.555378333282,356.06964789559333,134.6277760310615],[-119.10311103393498,304.85750579908944,94.12786698544487],[-86.74498215286302,250.31256678671443,75.49582101468937],[-81.46545195736302,231.48507485041893,82.93109188823138],[-86.24504270550365,256.00472207417204,76.20664681374924],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-76.47502840383882,219.5282380931359,82.06316304140975],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-101.93139433400805,257.7447404428492,78.96395522631644],[-70.77911083385892,221.9180124730583,71.47519539696157],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-74.65177143514353,223.5007593416179,69.09718504999216],[-110.84479253667499,277.00736721343276,87.63318888318825],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175]]"
1200,30,0.057518,0.06467736666666667,0.031955845917629296,0.44426281358670333,0.4438383856641473,0.004825791861739698,0.0032576049064293607,0.003288025165036519,4.965102840822781E-4,100,"[[-121.4040019736599,299.4448655850426,100.0752588833686],[-127.47561544071687,315.05600276971774,104.94717926214744],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-124.7616121912577,323.7153672823095,97.05022713889917],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-156.88876123085237,394.0181843580279,140.11938721532],[-167.04593570658247,438.80563942723796,136.394079723792],[-111.90721081524082,303.75488487997904,86.45187015529561],[-142.7266879540202,345.210095123154,118.21068103350423],[-177.94583049709192,478.5548037581858,155.94242228537698],[-161.29954878005626,435.6554798015363,133.4895389969421],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-148.34767373152573,361.36262396912747,125.02133527193939],[-95.56246458935253,250.26184394723163,80.81163357700349],[-113.81649848581885,285.0489755132327,86.59258909623708],[-138.8432024712479,348.45719786497534,112.89935677185431],[-152.6277384015058,401.0266546163704,121.06876931621284],[-152.64916689635743,386.04547746033234,133.47963415647106],[-171.69219329248858,450.11267835581026,149.77629019522936],[-96.99562598457247,283.7343555873291,78.94552834440347],[-156.82418463381129,408.824458461851,132.01376911884287],[-139.88529513469814,373.9907615782099,109.9551775192792],[-124.25454238402565,297.745914960872,106.24247278361122],[-114.36869068322989,294.22242267701074,92.30169858216584],[-169.803813672476,451.3148451441296,137.3625787132639],[-88.61441766855616,272.4055502442019,75.47931102339777],[-141.8790042423584,359.1296289997705,114.38520436194744],[-150.4416821845455,388.04623252332067,125.50861229945238],[-111.41950958660048,270.6797701925478,86.53253852370055],[-177.94583049709192,478.5548037581858,155.94242228537698],[-136.62284121831985,351.516111584517,104.5710485568292],[-159.16400411101452,416.02667995073637,132.71386916093311],[-173.5806058826049,478.8424550147644,142.07426762132496],[-157.86815912661106,426.17951422430355,126.40108840016283],[-125.04449635973252,322.5874979235952,95.43040467324792],[-101.06826198941008,260.39996085761396,84.82036745737378],[-125.55497125409329,298.0973297669138,103.0467692743758],[-122.7498989992462,305.55122802013796,95.76791590317154],[-79.73514964765516,231.24222299905603,76.26680138288893],[-159.83045339553397,406.78225903560457,144.43214091438978],[-113.83650079657926,286.2886012495544,87.09868224629975],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-129.5765339587288,371.6793974911588,100.19824081556712],[-109.20779219819883,313.1766313678135,84.62298961243775],[-136.4791270119001,332.52626316280845,109.16491036926574],[-119.10311103393498,304.85750579908944,94.12786698544487],[-135.4560217015789,353.9138892601302,105.90485755708443],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.10311103393498,304.85750579908944,94.12786698544487],[-117.2656190298076,302.89947271023806,91.6509233556425],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-132.04034683051617,335.64303274579333,106.7547845422344],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-113.26178374665376,292.6161982704394,88.19933260578745],[-132.53323144984446,330.04297610012094,111.55441123292192],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-156.88876123085237,394.0181843580279,140.11938721532],[-163.92978851841607,436.9438316478774,136.10425637559828],[-107.77750377721516,289.9644429605395,84.08234005825841],[-123.45794173766225,334.71512139024577,94.80512767598889],[-86.92077492912335,239.61799174468595,78.99289611946293],[-150.21074719152702,385.4178235593638,120.50262559361366],[-168.9646822992859,444.53690638254614,142.9123348110033],[-94.17120203255075,248.1656442581549,92.74807916447999],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-147.4999900198639,375.282157845744,121.19585860038259],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-145.555378333282,356.06964789559333,134.6277760310615],[-86.74498215286302,250.31256678671443,75.49582101468937],[-86.24504270550365,256.00472207417204,76.20664681374924],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-73.18261597867738,216.41814016852587,80.20458362297308],[-74.65177143514353,223.5007593416179,69.09718504999216],[-110.84479253667499,277.00736721343276,87.63318888318825],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175]]"
1300,30,0.06303025000000001,0.07009954,0.03238031370875914,0.44746601438571176,0.44660266401936305,0.004786318772625481,0.0029880980945155393,0.003010725747823949,4.947216793880407E-4,100,"[[-139.31230363733908,362.6985429020872,110.43157179376306],[-74.65177143514353,223.5007593416179,69.09718504999216],[-133.41172264132464,327.9014943012622,110.99198223143969],[-71.86595647596906,216.79479321852054,65.14320617088806],[-98.36416612718888,276.39397147741346,76.12393220044646],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.34838554398682,273.35357149985583,79.53009894891562],[-119.0867550262496,304.88710944463594,89.5744717827439],[-152.01008095725913,375.3939984905945,134.70800216231447],[-178.256169169713,478.86370830494997,153.51801425913192],[-69.10229570336233,208.05396857055857,72.0313405886458],[-83.31586391963467,233.7016953260308,70.94357990534658],[-146.60733360537927,380.2812069770117,118.11376891649724],[-173.5709974826042,447.45756243070775,154.75906844477032],[-121.4040019736599,299.4448655850426,100.0752588833686],[-127.47561544071687,315.05600276971774,104.94717926214744],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-124.7616121912577,323.7153672823095,97.05022713889917],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-156.88876123085237,394.0181843580279,140.11938721532],[-167.04593570658247,438.80563942723796,136.394079723792],[-111.90721081524082,303.75488487997904,86.45187015529561],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-148.34767373152573,361.36262396912747,125.02133527193939],[-95.56246458935253,250.26184394723163,80.81163357700349],[-113.81649848581885,285.0489755132327,86.59258909623708],[-138.8432024712479,348.45719786497534,112.89935677185431],[-152.6277384015058,401.0266546163704,121.06876931621284],[-171.69219329248858,450.11267835581026,149.77629019522936],[-156.82418463381129,408.824458461851,132.01376911884287],[-139.88529513469814,373.9907615782099,109.9551775192792],[-124.25454238402565,297.745914960872,106.24247278361122],[-169.803813672476,451.3148451441296,137.3625787132639],[-88.61441766855616,272.4055502442019,75.47931102339777],[-141.8790042423584,359.1296289997705,114.38520436194744],[-111.41950958660048,270.6797701925478,86.53253852370055],[-177.94583049709192,478.5548037581858,155.94242228537698],[-136.62284121831985,351.516111584517,104.5710485568292],[-159.16400411101452,416.02667995073637,132.71386916093311],[-173.5806058826049,478.8424550147644,142.07426762132496],[-157.86815912661106,426.17951422430355,126.40108840016283],[-125.04449635973252,322.5874979235952,95.43040467324792],[-101.06826198941008,260.39996085761396,84.82036745737378],[-125.55497125409329,298.0973297669138,103.0467692743758],[-122.7498989992462,305.55122802013796,95.76791590317154],[-159.83045339553397,406.78225903560457,144.43214091438978],[-113.83650079657926,286.2886012495544,87.09868224629975],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-136.4791270119001,332.52626316280845,109.16491036926574],[-135.4560217015789,353.9138892601302,105.90485755708443],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.10311103393498,304.85750579908944,94.12786698544487],[-117.2656190298076,302.89947271023806,91.6509233556425],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-132.04034683051617,335.64303274579333,106.7547845422344],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-113.26178374665376,292.6161982704394,88.19933260578745],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-156.88876123085237,394.0181843580279,140.11938721532],[-163.92978851841607,436.9438316478774,136.10425637559828],[-107.77750377721516,289.9644429605395,84.08234005825841],[-86.92077492912335,239.61799174468595,78.99289611946293],[-150.21074719152702,385.4178235593638,120.50262559361366],[-168.9646822992859,444.53690638254614,142.9123348110033],[-94.17120203255075,248.1656442581549,92.74807916447999],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-147.4999900198639,375.282157845744,121.19585860038259],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-145.555378333282,356.06964789559333,134.6277760310615],[-86.74498215286302,250.31256678671443,75.49582101468937],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-74.65177143514353,223.5007593416179,69.09718504999216],[-110.84479253667499,277.00736721343276,87.63318888318825],[-69.10229570336233,208.05396857055857,72.0313405886458],[-104.88057543063745,281.28739292731217,84.73311528478175]]"
1400,30,0.06841605,0.07554673333333334,0.032807096308997176,0.44891822806966974,0.44850825755135926,0.004004177564533403,0.0027387432615087574,0.0027888205825138384,4.7015426959799695E-4,100,"[[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-113.37735139110939,286.16818046301927,87.14974864170804],[-130.9882151857458,332.1617408694729,101.7565008553655],[-150.9307484882947,372.8921771019854,127.51033219937877],[-181.34279440208374,501.71548844481526,155.68255326900547],[-168.92839245729334,463.8135782765262,136.0701430174264],[-128.07033480140277,309.96803148515454,104.35262205272241],[-157.9844218542827,398.35509795078116,134.02775316099078],[-66.77716058511419,208.57608580000337,63.53556826831903],[-145.76023621043245,374.1051180871822,114.59380613484643],[-147.98038041778648,377.37315146904376,117.14277306962009],[-160.42918187113318,405.2363975419943,134.24156419501236],[-138.56704276776017,363.80267998591785,109.18436521180814],[-171.50837909370054,449.85780939512523,146.4320354856315],[-139.31230363733908,362.6985429020872,110.43157179376306],[-74.65177143514353,223.5007593416179,69.09718504999216],[-133.41172264132464,327.9014943012622,110.99198223143969],[-71.86595647596906,216.79479321852054,65.14320617088806],[-98.36416612718888,276.39397147741346,76.12393220044646],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.34838554398682,273.35357149985583,79.53009894891562],[-119.0867550262496,304.88710944463594,89.5744717827439],[-152.01008095725913,375.3939984905945,134.70800216231447],[-69.10229570336233,208.05396857055857,72.0313405886458],[-83.31586391963467,233.7016953260308,70.94357990534658],[-173.5709974826042,447.45756243070775,154.75906844477032],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-124.7616121912577,323.7153672823095,97.05022713889917],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-167.04593570658247,438.80563942723796,136.394079723792],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-148.34767373152573,361.36262396912747,125.02133527193939],[-95.56246458935253,250.26184394723163,80.81163357700349],[-113.81649848581885,285.0489755132327,86.59258909623708],[-138.8432024712479,348.45719786497534,112.89935677185431],[-152.6277384015058,401.0266546163704,121.06876931621284],[-124.25454238402565,297.745914960872,106.24247278361122],[-169.803813672476,451.3148451441296,137.3625787132639],[-88.61441766855616,272.4055502442019,75.47931102339777],[-141.8790042423584,359.1296289997705,114.38520436194744],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-159.16400411101452,416.02667995073637,132.71386916093311],[-173.5806058826049,478.8424550147644,142.07426762132496],[-157.86815912661106,426.17951422430355,126.40108840016283],[-125.04449635973252,322.5874979235952,95.43040467324792],[-101.06826198941008,260.39996085761396,84.82036745737378],[-125.55497125409329,298.0973297669138,103.0467692743758],[-122.7498989992462,305.55122802013796,95.76791590317154],[-113.83650079657926,286.2886012495544,87.09868224629975],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-136.4791270119001,332.52626316280845,109.16491036926574],[-135.4560217015789,353.9138892601302,105.90485755708443],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.10311103393498,304.85750579908944,94.12786698544487],[-117.2656190298076,302.89947271023806,91.6509233556425],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-156.88876123085237,394.0181843580279,140.11938721532],[-107.77750377721516,289.9644429605395,84.08234005825841],[-86.92077492912335,239.61799174468595,78.99289611946293],[-150.21074719152702,385.4178235593638,120.50262559361366],[-168.9646822992859,444.53690638254614,142.9123348110033],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-86.74498215286302,250.31256678671443,75.49582101468937],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-72.68997924407037,219.52888698380622,70.86539461291775],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-74.65177143514353,223.5007593416179,69.09718504999216],[-110.84479253667499,277.00736721343276,87.63318888318825],[-69.10229570336233,208.05396857055857,72.0313405886458]]"
1500,30,0.07377159999999999,0.08100175333333334,0.03303613642064193,0.4509357035394232,0.45026837381586204,0.004160657540583701,0.0025406237487275484,0.002595829678415727,4.7482475217496933E-4,100,"[[-97.77584956424863,257.2898629330039,82.96178803893712],[-142.7266879540202,345.210095123154,118.21068103350423],[-181.0540875863261,499.29917825309826,156.41049478633983],[-100.91953078854925,253.53477778297838,92.81346517923208],[-104.34838554398682,273.35357149985583,79.53009894891562],[-123.22983613584513,298.61944699635865,94.55099695404903],[-133.30694605692986,345.7901515361511,103.28215939030837],[-81.27929412599534,230.3652647016465,73.1016140287],[-107.77750377721516,289.9644429605395,84.08234005825841],[-93.60462278484363,234.77343367676016,80.194423458996],[-167.04593570658247,438.80563942723796,136.394079723792],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-113.37735139110939,286.16818046301927,87.14974864170804],[-130.9882151857458,332.1617408694729,101.7565008553655],[-150.9307484882947,372.8921771019854,127.51033219937877],[-181.34279440208374,501.71548844481526,155.68255326900547],[-168.92839245729334,463.8135782765262,136.0701430174264],[-128.07033480140277,309.96803148515454,104.35262205272241],[-157.9844218542827,398.35509795078116,134.02775316099078],[-66.77716058511419,208.57608580000337,63.53556826831903],[-145.76023621043245,374.1051180871822,114.59380613484643],[-147.98038041778648,377.37315146904376,117.14277306962009],[-160.42918187113318,405.2363975419943,134.24156419501236],[-138.56704276776017,363.80267998591785,109.18436521180814],[-171.50837909370054,449.85780939512523,146.4320354856315],[-74.65177143514353,223.5007593416179,69.09718504999216],[-133.41172264132464,327.9014943012622,110.99198223143969],[-71.86595647596906,216.79479321852054,65.14320617088806],[-98.36416612718888,276.39397147741346,76.12393220044646],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.34838554398682,273.35357149985583,79.53009894891562],[-119.0867550262496,304.88710944463594,89.5744717827439],[-69.10229570336233,208.05396857055857,72.0313405886458],[-83.31586391963467,233.7016953260308,70.94357990534658],[-173.5709974826042,447.45756243070775,154.75906844477032],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-167.04593570658247,438.80563942723796,136.394079723792],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-148.34767373152573,361.36262396912747,125.02133527193939],[-95.56246458935253,250.26184394723163,80.81163357700349],[-113.81649848581885,285.0489755132327,86.59258909623708],[-138.8432024712479,348.45719786497534,112.89935677185431],[-152.6277384015058,401.0266546163704,121.06876931621284],[-124.25454238402565,297.745914960872,106.24247278361122],[-169.803813672476,451.3148451441296,137.3625787132639],[-141.8790042423584,359.1296289997705,114.38520436194744],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-173.5806058826049,478.8424550147644,142.07426762132496],[-157.86815912661106,426.17951422430355,126.40108840016283],[-125.04449635973252,322.5874979235952,95.43040467324792],[-125.55497125409329,298.0973297669138,103.0467692743758],[-113.83650079657926,286.2886012495544,87.09868224629975],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-136.4791270119001,332.52626316280845,109.16491036926574],[-135.4560217015789,353.9138892601302,105.90485755708443],[-71.86595647596906,216.79479321852054,65.14320617088806],[-117.2656190298076,302.89947271023806,91.6509233556425],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-107.77750377721516,289.9644429605395,84.08234005825841],[-86.92077492912335,239.61799174468595,78.99289611946293],[-150.21074719152702,385.4178235593638,120.50262559361366],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.8953124273603,347.08971184508056,109.86542807116386],[-130.74041392971242,320.1977235436728,106.0183723176961],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-86.74498215286302,250.31256678671443,75.49582101468937],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-124.24802613842562,317.6149925860894,97.57313513013622],[-89.44907801508418,234.31855616691487,84.19225627161669],[-95.65031196871284,248.94373395683795,86.76632074464577],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-74.65177143514353,223.5007593416179,69.09718504999216],[-69.10229570336233,208.05396857055857,72.0313405886458]]"
1600,30,0.07930075,0.08640697333333335,0.033314552014210554,0.45198255648048336,0.45192125289486473,0.004134221968928425,0.0023852755211239028,0.002417145008026824,4.7997008746530824E-4,100,"[[-142.7266879540202,345.210095123154,118.21068103350423],[-95.56246458935253,250.26184394723163,80.81163357700349],[-177.94411249215887,491.45502156128566,148.80633374255788],[-133.76609546239973,345.9105723226863,103.23109299490005],[-113.81649848581885,285.0489755132327,86.59258909623708],[-101.93139433400805,257.7447404428492,78.96395522631644],[-155.60868551633595,395.1274387895201,124.94603224640166],[-133.1374028289308,334.5669288643577,106.07842289023262],[-130.9882151857458,332.1617408694729,101.7565008553655],[-59.329203390193335,205.01111036554803,65.67482166250304],[-122.79068904113566,299.7386519461452,95.10815649951999],[-104.32838323322642,272.11394576353405,79.02400579885297],[-163.1870598370267,417.7456032588859,135.21006318448426],[-117.03413330841414,288.7945151712701,88.84099307510158],[-142.7266879540202,345.210095123154,118.21068103350423],[-100.91953078854925,253.53477778297838,92.81346517923208],[-104.34838554398682,273.35357149985583,79.53009894891562],[-123.22983613584513,298.61944699635865,94.55099695404903],[-133.30694605692986,345.7901515361511,103.28215939030837],[-81.27929412599534,230.3652647016465,73.1016140287],[-93.60462278484363,234.77343367676016,80.194423458996],[-167.04593570658247,438.80563942723796,136.394079723792],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-113.37735139110939,286.16818046301927,87.14974864170804],[-130.9882151857458,332.1617408694729,101.7565008553655],[-150.9307484882947,372.8921771019854,127.51033219937877],[-181.34279440208374,501.71548844481526,155.68255326900547],[-128.07033480140277,309.96803148515454,104.35262205272241],[-157.9844218542827,398.35509795078116,134.02775316099078],[-66.77716058511419,208.57608580000337,63.53556826831903],[-145.76023621043245,374.1051180871822,114.59380613484643],[-147.98038041778648,377.37315146904376,117.14277306962009],[-160.42918187113318,405.2363975419943,134.24156419501236],[-171.50837909370054,449.85780939512523,146.4320354856315],[-74.65177143514353,223.5007593416179,69.09718504999216],[-133.41172264132464,327.9014943012622,110.99198223143969],[-71.86595647596906,216.79479321852054,65.14320617088806],[-98.36416612718888,276.39397147741346,76.12393220044646],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.34838554398682,273.35357149985583,79.53009894891562],[-119.0867550262496,304.88710944463594,89.5744717827439],[-69.10229570336233,208.05396857055857,72.0313405886458],[-83.31586391963467,233.7016953260308,70.94357990534658],[-173.5709974826042,447.45756243070775,154.75906844477032],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-167.04593570658247,438.80563942723796,136.394079723792],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-148.34767373152573,361.36262396912747,125.02133527193939],[-95.56246458935253,250.26184394723163,80.81163357700349],[-113.81649848581885,285.0489755132327,86.59258909623708],[-138.8432024712479,348.45719786497534,112.89935677185431],[-152.6277384015058,401.0266546163704,121.06876931621284],[-169.803813672476,451.3148451441296,137.3625787132639],[-141.8790042423584,359.1296289997705,114.38520436194744],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-173.5806058826049,478.8424550147644,142.07426762132496],[-157.86815912661106,426.17951422430355,126.40108840016283],[-125.04449635973252,322.5874979235952,95.43040467324792],[-125.55497125409329,298.0973297669138,103.0467692743758],[-113.83650079657926,286.2886012495544,87.09868224629975],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-136.4791270119001,332.52626316280845,109.16491036926574],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-130.74041392971242,320.1977235436728,106.0183723176961],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-86.74498215286302,250.31256678671443,75.49582101468937],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-89.44907801508418,234.31855616691487,84.19225627161669],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-74.65177143514353,223.5007593416179,69.09718504999216],[-69.10229570336233,208.05396857055857,72.0313405886458]]"
1700,30,0.08466680000000001,0.09180788666666667,0.03353610320853646,0.45327060278867204,0.45300304652869505,0.0039284753415949,0.002257764037369331,0.0022644311441379684,4.755456039839297E-4,100,"[[-104.32838323322642,272.11394576353405,79.02400579885297],[-172.2208048824548,466.92367620113623,137.92872243586308],[-122.7022827523199,306.34322513316124,94.47443639022089],[-83.31586391963467,233.7016953260308,70.94357990534658],[-98.36416612718888,276.39397147741346,76.12393220044646],[-66.77716058511419,208.57608580000337,63.53556826831903],[-96.0216139948224,250.3822647337668,80.76056718159518],[-133.67131826814784,324.88093459480626,110.65718314109489],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-158.48266647155805,408.2326620524796,128.07564179637865],[-142.7266879540202,345.210095123154,118.21068103350423],[-95.56246458935253,250.26184394723163,80.81163357700349],[-133.76609546239973,345.9105723226863,103.23109299490005],[-113.81649848581885,285.0489755132327,86.59258909623708],[-101.93139433400805,257.7447404428492,78.96395522631644],[-155.60868551633595,395.1274387895201,124.94603224640166],[-130.9882151857458,332.1617408694729,101.7565008553655],[-59.329203390193335,205.01111036554803,65.67482166250304],[-122.79068904113566,299.7386519461452,95.10815649951999],[-104.32838323322642,272.11394576353405,79.02400579885297],[-163.1870598370267,417.7456032588859,135.21006318448426],[-117.03413330841414,288.7945151712701,88.84099307510158],[-142.7266879540202,345.210095123154,118.21068103350423],[-123.22983613584513,298.61944699635865,94.55099695404903],[-133.30694605692986,345.7901515361511,103.28215939030837],[-81.27929412599534,230.3652647016465,73.1016140287],[-93.60462278484363,234.77343367676016,80.194423458996],[-167.04593570658247,438.80563942723796,136.394079723792],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-113.37735139110939,286.16818046301927,87.14974864170804],[-130.9882151857458,332.1617408694729,101.7565008553655],[-150.9307484882947,372.8921771019854,127.51033219937877],[-181.34279440208374,501.71548844481526,155.68255326900547],[-128.07033480140277,309.96803148515454,104.35262205272241],[-66.77716058511419,208.57608580000337,63.53556826831903],[-145.76023621043245,374.1051180871822,114.59380613484643],[-147.98038041778648,377.37315146904376,117.14277306962009],[-160.42918187113318,405.2363975419943,134.24156419501236],[-171.50837909370054,449.85780939512523,146.4320354856315],[-74.65177143514353,223.5007593416179,69.09718504999216],[-71.86595647596906,216.79479321852054,65.14320617088806],[-98.36416612718888,276.39397147741346,76.12393220044646],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.34838554398682,273.35357149985583,79.53009894891562],[-119.0867550262496,304.88710944463594,89.5744717827439],[-69.10229570336233,208.05396857055857,72.0313405886458],[-83.31586391963467,233.7016953260308,70.94357990534658],[-173.5709974826042,447.45756243070775,154.75906844477032],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-167.04593570658247,438.80563942723796,136.394079723792],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-148.34767373152573,361.36262396912747,125.02133527193939],[-95.56246458935253,250.26184394723163,80.81163357700349],[-113.81649848581885,285.0489755132327,86.59258909623708],[-138.8432024712479,348.45719786497534,112.89935677185431],[-152.6277384015058,401.0266546163704,121.06876931621284],[-169.803813672476,451.3148451441296,137.3625787132639],[-141.8790042423584,359.1296289997705,114.38520436194744],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-125.04449635973252,322.5874979235952,95.43040467324792],[-125.55497125409329,298.0973297669138,103.0467692743758],[-113.83650079657926,286.2886012495544,87.09868224629975],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-136.4791270119001,332.52626316280845,109.16491036926574],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-130.74041392971242,320.1977235436728,106.0183723176961],[-85.62099672712242,231.93995236026421,78.93325907561072],[-167.04593570658247,438.80563942723796,136.394079723792],[-65.80988327820089,204.94387064594852,70.17276117020916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-59.329203390193335,205.01111036554803,65.67482166250304],[-89.44907801508418,234.31855616691487,84.19225627161669],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-74.65177143514353,223.5007593416179,69.09718504999216]]"
1800,30,0.09003910000000001,0.09720205000000001,0.0338082396447227,0.4541948949843806,0.4540414171365036,0.0035903615021130367,0.002116683734960283,0.002119118925734213,4.5681846337778515E-4,100,"[[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-127.44148525895089,336.9567032442801,95.49045524578443],[-147.90561438403927,387.1795665251304,112.51294642334952],[-113.81649848581885,285.0489755132327,86.59258909623708],[-176.5222980472865,491.6065296923411,146.38702132039475],[-90.48148689034244,240.83783833533897,73.16358149185793],[-86.97521169597522,227.97549032172412,83.68958167314821],[-107.91323439223328,257.81742217893293,97.05853870499081],[-104.32838323322642,272.11394576353405,79.02400579885297],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-119.0867550262496,304.88710944463594,89.5744717827439],[-135.5394636411527,326.86242515940853,116.58948963404387],[-166.61617783170934,430.31608998463065,143.21382213595857],[-104.32838323322642,272.11394576353405,79.02400579885297],[-172.2208048824548,466.92367620113623,137.92872243586308],[-83.31586391963467,233.7016953260308,70.94357990534658],[-98.36416612718888,276.39397147741346,76.12393220044646],[-66.77716058511419,208.57608580000337,63.53556826831903],[-96.0216139948224,250.3822647337668,80.76056718159518],[-133.67131826814784,324.88093459480626,110.65718314109489],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-158.48266647155805,408.2326620524796,128.07564179637865],[-142.7266879540202,345.210095123154,118.21068103350423],[-95.56246458935253,250.26184394723163,80.81163357700349],[-133.76609546239973,345.9105723226863,103.23109299490005],[-113.81649848581885,285.0489755132327,86.59258909623708],[-101.93139433400805,257.7447404428492,78.96395522631644],[-155.60868551633595,395.1274387895201,124.94603224640166],[-130.9882151857458,332.1617408694729,101.7565008553655],[-122.79068904113566,299.7386519461452,95.10815649951999],[-104.32838323322642,272.11394576353405,79.02400579885297],[-163.1870598370267,417.7456032588859,135.21006318448426],[-117.03413330841414,288.7945151712701,88.84099307510158],[-142.7266879540202,345.210095123154,118.21068103350423],[-123.22983613584513,298.61944699635865,94.55099695404903],[-81.27929412599534,230.3652647016465,73.1016140287],[-93.60462278484363,234.77343367676016,80.194423458996],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-130.9882151857458,332.1617408694729,101.7565008553655],[-181.34279440208374,501.71548844481526,155.68255326900547],[-128.07033480140277,309.96803148515454,104.35262205272241],[-66.77716058511419,208.57608580000337,63.53556826831903],[-145.76023621043245,374.1051180871822,114.59380613484643],[-147.98038041778648,377.37315146904376,117.14277306962009],[-160.42918187113318,405.2363975419943,134.24156419501236],[-74.65177143514353,223.5007593416179,69.09718504999216],[-71.86595647596906,216.79479321852054,65.14320617088806],[-98.36416612718888,276.39397147741346,76.12393220044646],[-154.6736344130994,393.3677448577657,123.26303979171823],[-119.0867550262496,304.88710944463594,89.5744717827439],[-83.31586391963467,233.7016953260308,70.94357990534658],[-173.5709974826042,447.45756243070775,154.75906844477032],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-167.04593570658247,438.80563942723796,136.394079723792],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-95.56246458935253,250.26184394723163,80.81163357700349],[-113.81649848581885,285.0489755132327,86.59258909623708],[-169.803813672476,451.3148451441296,137.3625787132639],[-141.8790042423584,359.1296289997705,114.38520436194744],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-125.04449635973252,322.5874979235952,95.43040467324792],[-125.55497125409329,298.0973297669138,103.0467692743758],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-122.79068904113566,299.7386519461452,95.10815649951999],[-136.4791270119001,332.52626316280845,109.16491036926574],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-155.38561636739936,413.53586033326206,122.03726830568473],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-130.74041392971242,320.1977235436728,106.0183723176961],[-167.04593570658247,438.80563942723796,136.394079723792],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888],[-74.65177143514353,223.5007593416179,69.09718504999216]]"
1900,30,0.0954692,0.10272300000000001,0.034035415216151874,0.455934636107128,0.45529936123387177,0.0032706552123435294,0.0019804026046882244,0.0019683897266853136,4.528669847928672E-4,100,"[[-150.66349234993282,399.688772242022,113.48144541282142],[-113.81649848581885,285.0489755132327,86.59258909623708],[-136.62284121831985,351.516111584517,104.5710485568292],[-84.57170655115678,233.47536262625655,74.96019344713667],[-153.65084371182704,379.6390285190487,124.32882212839417],[-74.17108928345681,215.03305025275398,73.13288534115219],[-75.1583689011305,219.90489114313058,67.00178558932473],[-125.91991757491519,310.0887647911986,96.72284036908539],[-154.2269627981021,415.2805433421231,119.86222266258991],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-85.27370572414357,249.19010559650226,71.56079002335406],[-144.61320195887782,384.06946860052034,110.65436700491287],[-136.98373028499503,349.65611198072367,105.47949697376455],[-160.42918187113318,405.2363975419943,134.24156419501236],[-131.88363871168886,320.90263347339805,103.55502970126564],[-93.60462278484363,234.77343367676016,80.194423458996],[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-127.44148525895089,336.9567032442801,95.49045524578443],[-147.90561438403927,387.1795665251304,112.51294642334952],[-113.81649848581885,285.0489755132327,86.59258909623708],[-90.48148689034244,240.83783833533897,73.16358149185793],[-107.91323439223328,257.81742217893293,97.05853870499081],[-104.32838323322642,272.11394576353405,79.02400579885297],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-119.0867550262496,304.88710944463594,89.5744717827439],[-135.5394636411527,326.86242515940853,116.58948963404387],[-104.32838323322642,272.11394576353405,79.02400579885297],[-172.2208048824548,466.92367620113623,137.92872243586308],[-83.31586391963467,233.7016953260308,70.94357990534658],[-66.77716058511419,208.57608580000337,63.53556826831903],[-96.0216139948224,250.3822647337668,80.76056718159518],[-133.67131826814784,324.88093459480626,110.65718314109489],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-158.48266647155805,408.2326620524796,128.07564179637865],[-142.7266879540202,345.210095123154,118.21068103350423],[-113.81649848581885,285.0489755132327,86.59258909623708],[-101.93139433400805,257.7447404428492,78.96395522631644],[-155.60868551633595,395.1274387895201,124.94603224640166],[-130.9882151857458,332.1617408694729,101.7565008553655],[-104.32838323322642,272.11394576353405,79.02400579885297],[-163.1870598370267,417.7456032588859,135.21006318448426],[-117.03413330841414,288.7945151712701,88.84099307510158],[-142.7266879540202,345.210095123154,118.21068103350423],[-123.22983613584513,298.61944699635865,94.55099695404903],[-81.27929412599534,230.3652647016465,73.1016140287],[-93.60462278484363,234.77343367676016,80.194423458996],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-130.9882151857458,332.1617408694729,101.7565008553655],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-145.76023621043245,374.1051180871822,114.59380613484643],[-160.42918187113318,405.2363975419943,134.24156419501236],[-71.86595647596906,216.79479321852054,65.14320617088806],[-98.36416612718888,276.39397147741346,76.12393220044646],[-154.6736344130994,393.3677448577657,123.26303979171823],[-119.0867550262496,304.88710944463594,89.5744717827439],[-83.31586391963467,233.7016953260308,70.94357990534658],[-173.5709974826042,447.45756243070775,154.75906844477032],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-167.04593570658247,438.80563942723796,136.394079723792],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-113.81649848581885,285.0489755132327,86.59258909623708],[-169.803813672476,451.3148451441296,137.3625787132639],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-125.55497125409329,298.0973297669138,103.0467692743758],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-136.4791270119001,332.52626316280845,109.16491036926574],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-167.04593570658247,438.80563942723796,136.394079723792],[-120.83284723662676,284.25024167567375,94.4909463815125],[-104.34838554398682,273.35357149985583,79.53009894891562],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888]]"
2000,30,0.1007886,0.10812399333333333,0.03427885193447224,0.4565774094948221,0.45632685876770773,0.003311181948460218,0.0018272737510227808,0.0018466378942353855,4.43592814407488E-4,100,"[[-109.59863977365717,291.9520796949373,82.00588848535978],[-92.89847810032121,256.4466693923456,73.72972521445712],[-142.90409790574418,359.6154919799621,114.5848219577182],[-155.02699895948675,412.3013387885433,120.21351153405433],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-73.82379828047796,232.283203488992,65.76041628889556],[-95.96717722797051,262.0247661567286,76.06388162790992],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-136.62284121831985,351.516111584517,104.5710485568292],[-153.65084371182704,379.6390285190487,124.32882212839417],[-75.1583689011305,219.90489114313058,67.00178558932473],[-125.91991757491519,310.0887647911986,96.72284036908539],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-144.61320195887782,384.06946860052034,110.65436700491287],[-136.98373028499503,349.65611198072367,105.47949697376455],[-160.42918187113318,405.2363975419943,134.24156419501236],[-131.88363871168886,320.90263347339805,103.55502970126564],[-93.60462278484363,234.77343367676016,80.194423458996],[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-127.44148525895089,336.9567032442801,95.49045524578443],[-147.90561438403927,387.1795665251304,112.51294642334952],[-90.48148689034244,240.83783833533897,73.16358149185793],[-107.91323439223328,257.81742217893293,97.05853870499081],[-104.32838323322642,272.11394576353405,79.02400579885297],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-119.0867550262496,304.88710944463594,89.5744717827439],[-104.32838323322642,272.11394576353405,79.02400579885297],[-172.2208048824548,466.92367620113623,137.92872243586308],[-83.31586391963467,233.7016953260308,70.94357990534658],[-66.77716058511419,208.57608580000337,63.53556826831903],[-96.0216139948224,250.3822647337668,80.76056718159518],[-133.67131826814784,324.88093459480626,110.65718314109489],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-158.48266647155805,408.2326620524796,128.07564179637865],[-142.7266879540202,345.210095123154,118.21068103350423],[-113.81649848581885,285.0489755132327,86.59258909623708],[-101.93139433400805,257.7447404428492,78.96395522631644],[-155.60868551633595,395.1274387895201,124.94603224640166],[-104.32838323322642,272.11394576353405,79.02400579885297],[-163.1870598370267,417.7456032588859,135.21006318448426],[-117.03413330841414,288.7945151712701,88.84099307510158],[-142.7266879540202,345.210095123154,118.21068103350423],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-154.6736344130994,393.3677448577657,123.26303979171823],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-130.9882151857458,332.1617408694729,101.7565008553655],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-160.42918187113318,405.2363975419943,134.24156419501236],[-71.86595647596906,216.79479321852054,65.14320617088806],[-154.6736344130994,393.3677448577657,123.26303979171823],[-119.0867550262496,304.88710944463594,89.5744717827439],[-83.31586391963467,233.7016953260308,70.94357990534658],[-173.5709974826042,447.45756243070775,154.75906844477032],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-128.59122628652742,317.792535548788,101.69645028282898],[-167.04593570658247,438.80563942723796,136.394079723792],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-113.81649848581885,285.0489755132327,86.59258909623708],[-169.803813672476,451.3148451441296,137.3625787132639],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-125.55497125409329,298.0973297669138,103.0467692743758],[-146.5672418787408,360.27961055546416,120.77826607814586],[-177.94411249215887,491.45502156128566,148.80633374255788],[-136.4791270119001,332.52626316280845,109.16491036926574],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-167.04593570658247,438.80563942723796,136.394079723792],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888]]"
2100,30,0.1060845,0.11355355,0.034516573781278585,0.4571226170391325,0.45685858572596294,0.0033742365841895185,0.0016353892519070747,0.0016988764922805189,4.589895288581198E-4,100,"[[-137.05850788756118,349.0206702472963,105.08967241333673],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-136.8377444198127,333.7607847075272,110.98866714089615],[-90.48148689034244,240.83783833533897,73.16358149185793],[-142.7266879540202,345.210095123154,118.21068103350423],[-161.41702592904034,412.28597119250276,130.6766450280441],[-103.18723696553016,257.518407743075,82.98056876810654],[-126.08310146629711,302.8487498707552,96.96673591795665],[-71.86595647596906,216.79479321852054,65.14320617088806],[-154.10131721147027,397.0044983502189,118.22295030229697],[-158.40058166545947,391.4544937609437,133.67203138414547],[-153.65084371182704,379.6390285190487,124.32882212839417],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-92.89847810032121,256.4466693923456,73.72972521445712],[-155.02699895948675,412.3013387885433,120.21351153405433],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-95.96717722797051,262.0247661567286,76.06388162790992],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-136.62284121831985,351.516111584517,104.5710485568292],[-153.65084371182704,379.6390285190487,124.32882212839417],[-75.1583689011305,219.90489114313058,67.00178558932473],[-125.91991757491519,310.0887647911986,96.72284036908539],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-144.61320195887782,384.06946860052034,110.65436700491287],[-136.98373028499503,349.65611198072367,105.47949697376455],[-131.88363871168886,320.90263347339805,103.55502970126564],[-93.60462278484363,234.77343367676016,80.194423458996],[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-127.44148525895089,336.9567032442801,95.49045524578443],[-147.90561438403927,387.1795665251304,112.51294642334952],[-90.48148689034244,240.83783833533897,73.16358149185793],[-104.32838323322642,272.11394576353405,79.02400579885297],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-119.0867550262496,304.88710944463594,89.5744717827439],[-104.32838323322642,272.11394576353405,79.02400579885297],[-172.2208048824548,466.92367620113623,137.92872243586308],[-83.31586391963467,233.7016953260308,70.94357990534658],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-158.48266647155805,408.2326620524796,128.07564179637865],[-113.81649848581885,285.0489755132327,86.59258909623708],[-101.93139433400805,257.7447404428492,78.96395522631644],[-104.32838323322642,272.11394576353405,79.02400579885297],[-163.1870598370267,417.7456032588859,135.21006318448426],[-117.03413330841414,288.7945151712701,88.84099307510158],[-142.7266879540202,345.210095123154,118.21068103350423],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-130.9882151857458,332.1617408694729,101.7565008553655],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-71.86595647596906,216.79479321852054,65.14320617088806],[-154.6736344130994,393.3677448577657,123.26303979171823],[-119.0867550262496,304.88710944463594,89.5744717827439],[-83.31586391963467,233.7016953260308,70.94357990534658],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-144.974091025553,382.2094689967271,111.56281542184823],[-167.04593570658247,438.80563942723796,136.394079723792],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-113.81649848581885,285.0489755132327,86.59258909623708],[-169.803813672476,451.3148451441296,137.3625787132639],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-177.94411249215887,491.45502156128566,148.80633374255788],[-136.4791270119001,332.52626316280845,109.16491036926574],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-150.9307484882947,372.8921771019854,127.51033219937877],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-167.04593570658247,438.80563942723796,136.394079723792],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088],[-80.9045538657899,215.3621857739094,82.65106509207888]]"
2200,30,0.11140085000000001,0.11899589666666667,0.0347304051325545,0.45782066637342567,0.45744056848902925,0.0032794995484242656,0.0014614708240827065,0.001565748350960672,4.5278668508953626E-4,100,"[[-103.18723696553016,257.518407743075,82.98056876810654],[-176.5126896472858,460.2216371082844,159.07182214384008],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-161.4065159857058,422.3811395743169,129.26777012259967],[-140.40155283577207,345.7322123525989,109.71490871317745],[-80.89887270965589,218.09286426902418,70.37743618274739],[-153.65084371182704,379.6390285190487,124.32882212839417],[-160.81757287543826,407.06332481795033,134.23817510674465],[-151.68432600149148,381.3956672932123,117.65680657969779],[-137.05850788756118,349.0206702472963,105.08967241333673],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-136.8377444198127,333.7607847075272,110.98866714089615],[-90.48148689034244,240.83783833533897,73.16358149185793],[-142.7266879540202,345.210095123154,118.21068103350423],[-161.41702592904034,412.28597119250276,130.6766450280441],[-103.18723696553016,257.518407743075,82.98056876810654],[-126.08310146629711,302.8487498707552,96.96673591795665],[-71.86595647596906,216.79479321852054,65.14320617088806],[-154.10131721147027,397.0044983502189,118.22295030229697],[-158.40058166545947,391.4544937609437,133.67203138414547],[-153.65084371182704,379.6390285190487,124.32882212839417],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-92.89847810032121,256.4466693923456,73.72972521445712],[-155.02699895948675,412.3013387885433,120.21351153405433],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-95.96717722797051,262.0247661567286,76.06388162790992],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-136.62284121831985,351.516111584517,104.5710485568292],[-153.65084371182704,379.6390285190487,124.32882212839417],[-75.1583689011305,219.90489114313058,67.00178558932473],[-125.91991757491519,310.0887647911986,96.72284036908539],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-144.61320195887782,384.06946860052034,110.65436700491287],[-131.88363871168886,320.90263347339805,103.55502970126564],[-93.60462278484363,234.77343367676016,80.194423458996],[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-127.44148525895089,336.9567032442801,95.49045524578443],[-147.90561438403927,387.1795665251304,112.51294642334952],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-119.0867550262496,304.88710944463594,89.5744717827439],[-104.32838323322642,272.11394576353405,79.02400579885297],[-172.2208048824548,466.92367620113623,137.92872243586308],[-83.31586391963467,233.7016953260308,70.94357990534658],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-104.32838323322642,272.11394576353405,79.02400579885297],[-117.03413330841414,288.7945151712701,88.84099307510158],[-142.7266879540202,345.210095123154,118.21068103350423],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.0867550262496,304.88710944463594,89.5744717827439],[-83.31586391963467,233.7016953260308,70.94357990534658],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-113.81649848581885,285.0489755132327,86.59258909623708],[-169.803813672476,451.3148451441296,137.3625787132639],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-177.94411249215887,491.45502156128566,148.80633374255788],[-136.4791270119001,332.52626316280845,109.16491036926574],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-167.04593570658247,438.80563942723796,136.394079723792],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088]]"
2300,30,0.11672385000000002,0.12435769333333334,0.035135643666078034,0.4576758311628106,0.45789759955551945,0.003306064944432347,0.0013619962664428913,0.0014672256502192246,4.666381984747453E-4,100,"[[-111.41950958660048,270.6797701925478,86.53253852370055],[-140.4795577339724,345.0000821075199,112.24317959576409],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-148.26650345071445,385.3195669213371,113.4213948402849],[-143.0916342748421,357.20153014743886,111.88675212821381],[-103.18723696553016,257.518407743075,82.98056876810654],[-176.5126896472858,460.2216371082844,159.07182214384008],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-161.4065159857058,422.3811395743169,129.26777012259967],[-140.40155283577207,345.7322123525989,109.71490871317745],[-80.89887270965589,218.09286426902418,70.37743618274739],[-160.81757287543826,407.06332481795033,134.23817510674465],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-90.48148689034244,240.83783833533897,73.16358149185793],[-161.41702592904034,412.28597119250276,130.6766450280441],[-103.18723696553016,257.518407743075,82.98056876810654],[-126.08310146629711,302.8487498707552,96.96673591795665],[-71.86595647596906,216.79479321852054,65.14320617088806],[-154.10131721147027,397.0044983502189,118.22295030229697],[-158.40058166545947,391.4544937609437,133.67203138414547],[-153.65084371182704,379.6390285190487,124.32882212839417],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-92.89847810032121,256.4466693923456,73.72972521445712],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-95.96717722797051,262.0247661567286,76.06388162790992],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-136.62284121831985,351.516111584517,104.5710485568292],[-153.65084371182704,379.6390285190487,124.32882212839417],[-75.1583689011305,219.90489114313058,67.00178558932473],[-125.91991757491519,310.0887647911986,96.72284036908539],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-131.88363871168886,320.90263347339805,103.55502970126564],[-93.60462278484363,234.77343367676016,80.194423458996],[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-127.44148525895089,336.9567032442801,95.49045524578443],[-147.90561438403927,387.1795665251304,112.51294642334952],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-119.0867550262496,304.88710944463594,89.5744717827439],[-104.32838323322642,272.11394576353405,79.02400579885297],[-172.2208048824548,466.92367620113623,137.92872243586308],[-83.31586391963467,233.7016953260308,70.94357990534658],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-104.32838323322642,272.11394576353405,79.02400579885297],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.0867550262496,304.88710944463594,89.5744717827439],[-83.31586391963467,233.7016953260308,70.94357990534658],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-169.803813672476,451.3148451441296,137.3625787132639],[-111.41950958660048,270.6797701925478,86.53253852370055],[-136.62284121831985,351.516111584517,104.5710485568292],[-177.94411249215887,491.45502156128566,148.80633374255788],[-136.4791270119001,332.52626316280845,109.16491036926574],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-126.45383301413226,300.40277052164726,101.30160061994765],[-84.5172697843049,245.11786404921838,70.26350789345142],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-167.04593570658247,438.80563942723796,136.394079723792],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088]]"
2400,30,0.12209140000000002,0.12970122333333334,0.0353725103145199,0.45742309549089155,0.45836033055026193,0.003424378880292637,0.0012847391296853194,0.0013539269631097485,4.291557681273939E-4,100,"[[-134.51260930156457,334.28290193697205,102.49289482056936],[-131.88363871168886,320.90263347339805,103.55502970126564],[-151.68432600149148,381.3956672932123,117.65680657969779],[-131.3427449158038,311.83850367344286,105.70510832109639],[-117.03413330841414,288.7945151712701,88.84099307510158],[-167.50508511205234,438.92606021377316,136.34301332838368],[-140.40155283577207,345.7322123525989,109.71490871317745],[-140.40155283577207,345.7322123525989,109.71490871317745],[-123.22983613584513,298.61944699635865,94.55099695404903],[-111.41950958660048,270.6797701925478,86.53253852370055],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-143.0916342748421,357.20153014743886,111.88675212821381],[-103.18723696553016,257.518407743075,82.98056876810654],[-176.5126896472858,460.2216371082844,159.07182214384008],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-161.4065159857058,422.3811395743169,129.26777012259967],[-140.40155283577207,345.7322123525989,109.71490871317745],[-80.89887270965589,218.09286426902418,70.37743618274739],[-160.81757287543826,407.06332481795033,134.23817510674465],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-90.48148689034244,240.83783833533897,73.16358149185793],[-161.41702592904034,412.28597119250276,130.6766450280441],[-103.18723696553016,257.518407743075,82.98056876810654],[-126.08310146629711,302.8487498707552,96.96673591795665],[-71.86595647596906,216.79479321852054,65.14320617088806],[-154.10131721147027,397.0044983502189,118.22295030229697],[-158.40058166545947,391.4544937609437,133.67203138414547],[-153.65084371182704,379.6390285190487,124.32882212839417],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-92.89847810032121,256.4466693923456,73.72972521445712],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-153.65084371182704,379.6390285190487,124.32882212839417],[-75.1583689011305,219.90489114313058,67.00178558932473],[-125.91991757491519,310.0887647911986,96.72284036908539],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-131.88363871168886,320.90263347339805,103.55502970126564],[-93.60462278484363,234.77343367676016,80.194423458996],[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-127.44148525895089,336.9567032442801,95.49045524578443],[-147.90561438403927,387.1795665251304,112.51294642334952],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-104.32838323322642,272.11394576353405,79.02400579885297],[-172.2208048824548,466.92367620113623,137.92872243586308],[-83.31586391963467,233.7016953260308,70.94357990534658],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-104.32838323322642,272.11394576353405,79.02400579885297],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.0867550262496,304.88710944463594,89.5744717827439],[-83.31586391963467,233.7016953260308,70.94357990534658],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-173.5709974826042,447.45756243070775,154.75906844477032],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-169.803813672476,451.3148451441296,137.3625787132639],[-111.41950958660048,270.6797701925478,86.53253852370055],[-177.94411249215887,491.45502156128566,148.80633374255788],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-84.5172697843049,245.11786404921838,70.26350789345142],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088]]"
2500,30,0.1274634,0.13514401,0.0355917847056985,0.4581629033045792,0.45891642056026916,0.00337018375607734,0.0012073132230687386,0.0012717139635533526,4.2377595999375115E-4,100,"[[-138.85316580068817,371.7490954382112,105.46298698247296],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-148.24650113995403,384.0799411850154,112.91530169022224],[-158.4648238210242,409.6170648967402,124.95501642352988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-159.00003471906155,396.67714013549613,130.1105013054449],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-96.19089052548266,259.55676731695564,75.58830463289377],[-125.91991757491519,310.0887647911986,96.72284036908539],[-134.51260930156457,334.28290193697205,102.49289482056936],[-131.88363871168886,320.90263347339805,103.55502970126564],[-151.68432600149148,381.3956672932123,117.65680657969779],[-131.3427449158038,311.83850367344286,105.70510832109639],[-117.03413330841414,288.7945151712701,88.84099307510158],[-167.50508511205234,438.92606021377316,136.34301332838368],[-140.40155283577207,345.7322123525989,109.71490871317745],[-140.40155283577207,345.7322123525989,109.71490871317745],[-123.22983613584513,298.61944699635865,94.55099695404903],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-143.0916342748421,357.20153014743886,111.88675212821381],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-161.4065159857058,422.3811395743169,129.26777012259967],[-140.40155283577207,345.7322123525989,109.71490871317745],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-90.48148689034244,240.83783833533897,73.16358149185793],[-161.41702592904034,412.28597119250276,130.6766450280441],[-103.18723696553016,257.518407743075,82.98056876810654],[-126.08310146629711,302.8487498707552,96.96673591795665],[-71.86595647596906,216.79479321852054,65.14320617088806],[-154.10131721147027,397.0044983502189,118.22295030229697],[-158.40058166545947,391.4544937609437,133.67203138414547],[-153.65084371182704,379.6390285190487,124.32882212839417],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-92.89847810032121,256.4466693923456,73.72972521445712],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-153.65084371182704,379.6390285190487,124.32882212839417],[-75.1583689011305,219.90489114313058,67.00178558932473],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-131.88363871168886,320.90263347339805,103.55502970126564],[-93.60462278484363,234.77343367676016,80.194423458996],[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-172.2208048824548,466.92367620113623,137.92872243586308],[-83.31586391963467,233.7016953260308,70.94357990534658],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-104.32838323322642,272.11394576353405,79.02400579885297],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-178.98781663682718,474.036370443125,153.3901767831075],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-71.86595647596906,216.79479321852054,65.14320617088806],[-119.0867550262496,304.88710944463594,89.5744717827439],[-83.31586391963467,233.7016953260308,70.94357990534658],[-82.154715341178,217.86653156924993,74.3940497245375],[-177.04130123725201,477.0326349536104,147.2242543844738],[-142.7266879540202,345.210095123154,118.21068103350423],[-71.86595647596906,216.79479321852054,65.14320617088806],[-145.2220491905693,355.84117110507304,119.01044066178815],[-169.803813672476,451.3148451441296,137.3625787132639],[-111.41950958660048,270.6797701925478,86.53253852370055],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236],[-74.93465560361835,222.3728899829036,67.47736258434088]]"
2600,30,0.13284655,0.14050564666666668,0.03593946717914994,0.4598226381967254,0.4592160209856501,0.003367222277987798,0.0011235951558202584,0.0011909556350947247,4.16576185833811E-4,100,"[[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-178.98781663682718,474.036370443125,153.3901767831075],[-175.60816038744593,458.699468303709,150.3536542429369],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-128.84738367925473,301.20742769152383,104.90534869281247],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-148.24650113995403,384.0799411850154,112.91530169022224],[-158.4648238210242,409.6170648967402,124.95501642352988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-159.00003471906155,396.67714013549613,130.1105013054449],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-96.19089052548266,259.55676731695564,75.58830463289377],[-125.91991757491519,310.0887647911986,96.72284036908539],[-134.51260930156457,334.28290193697205,102.49289482056936],[-151.68432600149148,381.3956672932123,117.65680657969779],[-131.3427449158038,311.83850367344286,105.70510832109639],[-117.03413330841414,288.7945151712701,88.84099307510158],[-167.50508511205234,438.92606021377316,136.34301332838368],[-140.40155283577207,345.7322123525989,109.71490871317745],[-123.22983613584513,298.61944699635865,94.55099695404903],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-143.0916342748421,357.20153014743886,111.88675212821381],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-161.4065159857058,422.3811395743169,129.26777012259967],[-140.40155283577207,345.7322123525989,109.71490871317745],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-90.48148689034244,240.83783833533897,73.16358149185793],[-161.41702592904034,412.28597119250276,130.6766450280441],[-126.08310146629711,302.8487498707552,96.96673591795665],[-154.10131721147027,397.0044983502189,118.22295030229697],[-158.40058166545947,391.4544937609437,133.67203138414547],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-153.65084371182704,379.6390285190487,124.32882212839417],[-75.1583689011305,219.90489114313058,67.00178558932473],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-131.88363871168886,320.90263347339805,103.55502970126564],[-93.60462278484363,234.77343367676016,80.194423458996],[-163.1870598370267,417.7456032588859,135.21006318448426],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-148.34128105328062,384.6841251879098,113.03157027985705],[-172.2208048824548,466.92367620113623,137.92872243586308],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-104.32838323322642,272.11394576353405,79.02400579885297],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-71.86595647596906,216.79479321852054,65.14320617088806],[-83.31586391963467,233.7016953260308,70.94357990534658],[-82.154715341178,217.86653156924993,74.3940497245375],[-71.86595647596906,216.79479321852054,65.14320617088806],[-169.803813672476,451.3148451441296,137.3625787132639],[-111.41950958660048,270.6797701925478,86.53253852370055],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
2700,30,0.13822475,0.14586031000000002,0.03619258944009881,0.4596859048413343,0.45960316942971025,0.003397706412159828,0.0010619835873254214,0.0011009304085641033,3.76287193917898E-4,100,"[[-82.154715341178,217.86653156924993,74.3940497245375],[-166.12223575610824,450.37875556167995,130.85347923007905],[-134.51260930156457,334.28290193697205,102.49289482056936],[-161.41702592904034,412.28597119250276,130.6766450280441],[-126.52224856100658,301.7295449209687,96.40957637248569],[-104.32838323322642,272.11394576353405,79.02400579885297],[-128.31690647413356,324.4579701118835,96.78289094162191],[-178.98781663682718,474.036370443125,153.3901767831075],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-151.68432600149148,381.3956672932123,117.65680657969779],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-175.60816038744593,458.699468303709,150.3536542429369],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-128.84738367925473,301.20742769152383,104.90534869281247],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-148.24650113995403,384.0799411850154,112.91530169022224],[-158.4648238210242,409.6170648967402,124.95501642352988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-96.19089052548266,259.55676731695564,75.58830463289377],[-134.51260930156457,334.28290193697205,102.49289482056936],[-151.68432600149148,381.3956672932123,117.65680657969779],[-131.3427449158038,311.83850367344286,105.70510832109639],[-117.03413330841414,288.7945151712701,88.84099307510158],[-167.50508511205234,438.92606021377316,136.34301332838368],[-140.40155283577207,345.7322123525989,109.71490871317745],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-143.0916342748421,357.20153014743886,111.88675212821381],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-140.40155283577207,345.7322123525989,109.71490871317745],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-90.48148689034244,240.83783833533897,73.16358149185793],[-161.41702592904034,412.28597119250276,130.6766450280441],[-126.08310146629711,302.8487498707552,96.96673591795665],[-154.10131721147027,397.0044983502189,118.22295030229697],[-158.40058166545947,391.4544937609437,133.67203138414547],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-153.65084371182704,379.6390285190487,124.32882212839417],[-75.1583689011305,219.90489114313058,67.00178558932473],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-111.41950958660048,270.6797701925478,86.53253852370055],[-172.2208048824548,466.92367620113623,137.92872243586308],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-82.154715341178,217.86653156924993,74.3940497245375],[-71.86595647596906,216.79479321852054,65.14320617088806],[-111.41950958660048,270.6797701925478,86.53253852370055],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
2800,30,0.14352130000000002,0.15124358000000002,0.03652599270060177,0.45960448453470154,0.4597367518709553,0.0033221573696394636,9.537256021542244E-4,0.0010124263833726627,3.684805254197671E-4,100,"[[-131.3427449158038,311.83850367344286,105.70510832109639],[-168.18004801971708,435.39340438610344,139.91731918716445],[-148.7769783450752,360.8293987646557,121.03775944141279],[-161.6567042486284,413.8412635795338,128.68841900900526],[-142.82506029135092,341.4719657843881,118.95039008925164],[-71.86595647596906,216.79479321852054,65.14320617088806],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-82.154715341178,217.86653156924993,74.3940497245375],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-104.32838323322642,272.11394576353405,79.02400579885297],[-128.31690647413356,324.4579701118835,96.78289094162191],[-178.98781663682718,474.036370443125,153.3901767831075],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-151.68432600149148,381.3956672932123,117.65680657969779],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-128.84738367925473,301.20742769152383,104.90534869281247],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-148.24650113995403,384.0799411850154,112.91530169022224],[-158.4648238210242,409.6170648967402,124.95501642352988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-96.19089052548266,259.55676731695564,75.58830463289377],[-134.51260930156457,334.28290193697205,102.49289482056936],[-151.68432600149148,381.3956672932123,117.65680657969779],[-131.3427449158038,311.83850367344286,105.70510832109639],[-117.03413330841414,288.7945151712701,88.84099307510158],[-140.40155283577207,345.7322123525989,109.71490871317745],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-140.40155283577207,345.7322123525989,109.71490871317745],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-90.48148689034244,240.83783833533897,73.16358149185793],[-161.41702592904034,412.28597119250276,130.6766450280441],[-126.08310146629711,302.8487498707552,96.96673591795665],[-154.10131721147027,397.0044983502189,118.22295030229697],[-158.40058166545947,391.4544937609437,133.67203138414547],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-75.1583689011305,219.90489114313058,67.00178558932473],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-172.2208048824548,466.92367620113623,137.92872243586308],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
2900,30,0.1488138,0.15666481666666668,0.037128026773603745,0.46050409792832026,0.46019528364604156,0.0031827457442061987,8.807973609653557E-4,9.624074480781141E-4,3.789829003399805E-4,100,"[[-134.10975204884764,316.12543499277854,109.89224615961722],[-159.3580876867407,395.73392892008303,129.36807749221612],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-149.33495334919942,366.23446485950416,118.89023552011193],[-179.52600365669034,492.30031742523414,148.97354225616576],[-101.93139433400805,257.7447404428492,78.96395522631644],[-168.18004801971708,435.39340438610344,139.91731918716445],[-148.7769783450752,360.8293987646557,121.03775944141279],[-161.6567042486284,413.8412635795338,128.68841900900526],[-71.86595647596906,216.79479321852054,65.14320617088806],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-82.154715341178,217.86653156924993,74.3940497245375],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-128.31690647413356,324.4579701118835,96.78289094162191],[-178.98781663682718,474.036370443125,153.3901767831075],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-128.84738367925473,301.20742769152383,104.90534869281247],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-148.24650113995403,384.0799411850154,112.91530169022224],[-158.4648238210242,409.6170648967402,124.95501642352988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-96.19089052548266,259.55676731695564,75.58830463289377],[-151.68432600149148,381.3956672932123,117.65680657969779],[-131.3427449158038,311.83850367344286,105.70510832109639],[-117.03413330841414,288.7945151712701,88.84099307510158],[-140.40155283577207,345.7322123525989,109.71490871317745],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-140.40155283577207,345.7322123525989,109.71490871317745],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-126.08310146629711,302.8487498707552,96.96673591795665],[-154.10131721147027,397.0044983502189,118.22295030229697],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-75.1583689011305,219.90489114313058,67.00178558932473],[-176.58431149200874,479.53624274765747,144.66078855709597],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-172.2208048824548,466.92367620113623,137.92872243586308],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3000,30,0.15413870000000002,0.16212700333333335,0.03739028737226198,0.460130823179713,0.4603652959173819,0.0029979823462677473,8.595122325783643E-4,9.004495706254153E-4,3.5505148146555227E-4,100,"[[-162.0361095573782,421.69782442591884,128.94218387213803],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-142.1685283362799,350.0055664081034,111.08354036023893],[-140.40155283577207,345.7322123525989,109.71490871317745],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-159.3580876867407,395.73392892008303,129.36807749221612],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-149.33495334919942,366.23446485950416,118.89023552011193],[-179.52600365669034,492.30031742523414,148.97354225616576],[-101.93139433400805,257.7447404428492,78.96395522631644],[-148.7769783450752,360.8293987646557,121.03775944141279],[-161.6567042486284,413.8412635795338,128.68841900900526],[-71.86595647596906,216.79479321852054,65.14320617088806],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-82.154715341178,217.86653156924993,74.3940497245375],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-128.31690647413356,324.4579701118835,96.78289094162191],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-128.84738367925473,301.20742769152383,104.90534869281247],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-148.24650113995403,384.0799411850154,112.91530169022224],[-158.4648238210242,409.6170648967402,124.95501642352988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-96.19089052548266,259.55676731695564,75.58830463289377],[-151.68432600149148,381.3956672932123,117.65680657969779],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-126.08310146629711,302.8487498707552,96.96673591795665],[-154.10131721147027,397.0044983502189,118.22295030229697],[-172.66646822276434,445.93539362613234,146.0409005438671],[-109.59863977365717,291.9520796949373,82.00588848535978],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-150.66349234993282,399.688772242022,113.48144541282142],[-75.1583689011305,219.90489114313058,67.00178558932473],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-172.2208048824548,466.92367620113623,137.92872243586308],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3100,30,0.15946520000000003,0.16750293000000002,0.03764702150105361,0.4602841792641923,0.4605481844840988,0.003035960980690303,8.369442804705769E-4,8.545061475031851E-4,3.5634359780821614E-4,100,"[[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-75.1583689011305,219.90489114313058,67.00178558932473],[-140.22852918230484,333.13275329337137,113.5869556150802],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-142.1685283362799,350.0055664081034,111.08354036023893],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-159.3580876867407,395.73392892008303,129.36807749221612],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-149.33495334919942,366.23446485950416,118.89023552011193],[-179.52600365669034,492.30031742523414,148.97354225616576],[-101.93139433400805,257.7447404428492,78.96395522631644],[-161.6567042486284,413.8412635795338,128.68841900900526],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-82.154715341178,217.86653156924993,74.3940497245375],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-128.31690647413356,324.4579701118835,96.78289094162191],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-128.84738367925473,301.20742769152383,104.90534869281247],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-148.24650113995403,384.0799411850154,112.91530169022224],[-158.4648238210242,409.6170648967402,124.95501642352988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-96.19089052548266,259.55676731695564,75.58830463289377],[-151.68432600149148,381.3956672932123,117.65680657969779],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-126.08310146629711,302.8487498707552,96.96673591795665],[-154.10131721147027,397.0044983502189,118.22295030229697],[-109.59863977365717,291.9520796949373,82.00588848535978],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-75.1583689011305,219.90489114313058,67.00178558932473],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-172.2208048824548,466.92367620113623,137.92872243586308],[-66.77716058511419,208.57608580000337,63.53556826831903],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-167.50508511205234,438.92606021377316,136.34301332838368],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3200,30,0.16477180000000002,0.17285416,0.037964107733240667,0.4604753272783436,0.4607128593619837,0.0031168314562174003,7.445229087166467E-4,7.787892346552958E-4,3.336200464901285E-4,100,"[[-167.8459718679671,435.8264348736582,136.7453685952564],[-151.73845849401786,360.7345925549717,127.61962374612344],[-111.41950958660048,270.6797701925478,86.53253852370055],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-75.1583689011305,219.90489114313058,67.00178558932473],[-140.22852918230484,333.13275329337137,113.5869556150802],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-142.1685283362799,350.0055664081034,111.08354036023893],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-149.33495334919942,366.23446485950416,118.89023552011193],[-179.52600365669034,492.30031742523414,148.97354225616576],[-101.93139433400805,257.7447404428492,78.96395522631644],[-161.6567042486284,413.8412635795338,128.68841900900526],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-82.154715341178,217.86653156924993,74.3940497245375],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-128.31690647413356,324.4579701118835,96.78289094162191],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-128.84738367925473,301.20742769152383,104.90534869281247],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-148.24650113995403,384.0799411850154,112.91530169022224],[-158.4648238210242,409.6170648967402,124.95501642352988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-96.19089052548266,259.55676731695564,75.58830463289377],[-151.68432600149148,381.3956672932123,117.65680657969779],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-126.08310146629711,302.8487498707552,96.96673591795665],[-154.10131721147027,397.0044983502189,118.22295030229697],[-109.59863977365717,291.9520796949373,82.00588848535978],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-75.1583689011305,219.90489114313058,67.00178558932473],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-117.03413330841414,288.7945151712701,88.84099307510158],[-123.22983613584513,298.61944699635865,94.55099695404903],[-93.60462278484363,234.77343367676016,80.194423458996],[-104.32838323322642,272.11394576353405,79.02400579885297],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-71.86595647596906,216.79479321852054,65.14320617088806],[-93.60462278484363,234.77343367676016,80.194423458996],[-172.2208048824548,466.92367620113623,137.92872243586308],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3300,30,0.1699522,0.17819675000000001,0.038221138610520955,0.4606616426170912,0.4609746654354692,0.0029510364938163227,7.517819763524352E-4,7.075547313258038E-4,3.2545938865731776E-4,100,"[[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-101.93139433400805,257.7447404428492,78.96395522631644],[-179.52600365669034,492.30031742523414,148.97354225616576],[-160.15812384812534,392.75472436650324,129.71936636368054],[-154.99674073741335,385.74539095414406,120.0214791481971],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-126.52224856100658,301.7295449209687,96.40957637248569],[-145.65180706544243,364.33072054768036,112.1906982496216],[-159.70113410288204,395.25833216055037,127.15590053630272],[-167.8459718679671,435.8264348736582,136.7453685952564],[-151.73845849401786,360.7345925549717,127.61962374612344],[-111.41950958660048,270.6797701925478,86.53253852370055],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-75.1583689011305,219.90489114313058,67.00178558932473],[-140.22852918230484,333.13275329337137,113.5869556150802],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-149.33495334919942,366.23446485950416,118.89023552011193],[-179.52600365669034,492.30031742523414,148.97354225616576],[-161.6567042486284,413.8412635795338,128.68841900900526],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-82.154715341178,217.86653156924993,74.3940497245375],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-128.84738367925473,301.20742769152383,104.90534869281247],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-151.68432600149148,381.3956672932123,117.65680657969779],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-134.51260930156457,334.28290193697205,102.49289482056936],[-154.0393467146681,375.7474060659104,126.02465690821754],[-168.8941918134044,439.5590533890146,138.55009468021515],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-126.08310146629711,302.8487498707552,96.96673591795665],[-154.10131721147027,397.0044983502189,118.22295030229697],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-117.03413330841414,288.7945151712701,88.84099307510158],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3400,30,0.175255,0.18361439000000002,0.038496481414381604,0.4610058748913182,0.4613273084083815,0.0028666600755560276,6.849742178207635E-4,6.699668660772397E-4,3.17807175459703E-4,100,"[[-80.89887270965589,218.09286426902418,70.37743618274739],[-183.83556983922594,510.8887906764364,171.24531920982054],[-132.1156204023462,319.91369661628715,102.43284424803284],[-126.52224856100658,301.7295449209687,96.40957637248569],[-158.2793196580097,395.40984029160575,124.73658811413961],[-117.1089109109803,288.1590734378427,88.45116851467374],[-157.39372963663172,400.11459627482895,120.08152972073364],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-101.93139433400805,257.7447404428492,78.96395522631644],[-179.52600365669034,492.30031742523414,148.97354225616576],[-160.15812384812534,392.75472436650324,129.71936636368054],[-154.99674073741335,385.74539095414406,120.0214791481971],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-126.52224856100658,301.7295449209687,96.40957637248569],[-145.65180706544243,364.33072054768036,112.1906982496216],[-159.70113410288204,395.25833216055037,127.15590053630272],[-167.8459718679671,435.8264348736582,136.7453685952564],[-151.73845849401786,360.7345925549717,127.61962374612344],[-111.41950958660048,270.6797701925478,86.53253852370055],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-75.1583689011305,219.90489114313058,67.00178558932473],[-140.22852918230484,333.13275329337137,113.5869556150802],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-149.33495334919942,366.23446485950416,118.89023552011193],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-151.68432600149148,381.3956672932123,117.65680657969779],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-134.51260930156457,334.28290193697205,102.49289482056936],[-168.8941918134044,439.5590533890146,138.55009468021515],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-148.7769783450752,360.8293987646557,121.03775944141279],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-181.34279440208374,501.71548844481526,155.68255326900547],[-66.77716058511419,208.57608580000337,63.53556826831903],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3500,30,0.18047490000000002,0.18893536000000002,0.0387535352726165,0.4614356503763435,0.46138746193307867,0.0027262833964583418,6.143306844953954E-4,6.120754102894968E-4,3.232709542339918E-4,100,"[[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-138.0045639365537,331.3630070319139,109.65485814064093],[-107.62079565838786,275.2240436881441,80.88258521728963],[-80.89887270965589,218.09286426902418,70.37743618274739],[-183.83556983922594,510.8887906764364,171.24531920982054],[-132.1156204023462,319.91369661628715,102.43284424803284],[-126.52224856100658,301.7295449209687,96.40957637248569],[-158.2793196580097,395.40984029160575,124.73658811413961],[-117.1089109109803,288.1590734378427,88.45116851467374],[-157.39372963663172,400.11459627482895,120.08152972073364],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-101.93139433400805,257.7447404428492,78.96395522631644],[-179.52600365669034,492.30031742523414,148.97354225616576],[-160.15812384812534,392.75472436650324,129.71936636368054],[-154.99674073741335,385.74539095414406,120.0214791481971],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-126.52224856100658,301.7295449209687,96.40957637248569],[-145.65180706544243,364.33072054768036,112.1906982496216],[-159.70113410288204,395.25833216055037,127.15590053630272],[-167.8459718679671,435.8264348736582,136.7453685952564],[-151.73845849401786,360.7345925549717,127.61962374612344],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-75.1583689011305,219.90489114313058,67.00178558932473],[-140.22852918230484,333.13275329337137,113.5869556150802],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-149.33495334919942,366.23446485950416,118.89023552011193],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-121.40896632290182,319.8917564987482,90.02434691570826],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-151.68432600149148,381.3956672932123,117.65680657969779],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-168.8941918134044,439.5590533890146,138.55009468021515],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-133.66788003405193,311.316386443998,114.20088064142317],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-90.48148689034244,240.83783833533897,73.16358149185793],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-123.22983613584513,298.61944699635865,94.55099695404903],[-181.34279440208374,501.71548844481526,155.68255326900547],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3600,30,0.185725,0.19429348666666668,0.039003414833865185,0.46137678630958523,0.46135672463612265,0.0024961758798348246,5.269925908059827E-4,5.783348616986259E-4,3.1878018315079445E-4,100,"[[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-183.2893098016589,498.7192239343299,161.84847566763918],[-135.40803282750764,323.0237945408972,104.2914236664695],[-169.90859025687078,433.4261879092407,145.0724015543952],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-120.83284723662676,284.25024167567375,94.4909463815125],[-146.91796213922063,350.62563380249753,118.32409179751274],[-149.2873371022731,367.0264619725274,117.59675600716126],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-138.0045639365537,331.3630070319139,109.65485814064093],[-107.62079565838786,275.2240436881441,80.88258521728963],[-80.89887270965589,218.09286426902418,70.37743618274739],[-183.83556983922594,510.8887906764364,171.24531920982054],[-126.52224856100658,301.7295449209687,96.40957637248569],[-117.1089109109803,288.1590734378427,88.45116851467374],[-157.39372963663172,400.11459627482895,120.08152972073364],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-101.93139433400805,257.7447404428492,78.96395522631644],[-179.52600365669034,492.30031742523414,148.97354225616576],[-160.15812384812534,392.75472436650324,129.71936636368054],[-154.99674073741335,385.74539095414406,120.0214791481971],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-126.52224856100658,301.7295449209687,96.40957637248569],[-145.65180706544243,364.33072054768036,112.1906982496216],[-159.70113410288204,395.25833216055037,127.15590053630272],[-167.8459718679671,435.8264348736582,136.7453685952564],[-151.73845849401786,360.7345925549717,127.61962374612344],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-75.1583689011305,219.90489114313058,67.00178558932473],[-140.22852918230484,333.13275329337137,113.5869556150802],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-166.12223575610824,450.37875556167995,130.85347923007905],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-169.90859025687078,433.4261879092407,145.0724015543952],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3700,30,0.19113815,0.19971459333333336,0.03923945265236501,0.4616190400269746,0.4616124273369676,0.0024589888470281213,4.312388628618938E-4,5.047643805361065E-4,3.1711982744450656E-4,100,"[[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-165.08809390207355,423.31722915676653,135.7768696057845],[-126.52224856100658,301.7295449209687,96.40957637248569],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-183.2893098016589,498.7192239343299,161.84847566763918],[-135.40803282750764,323.0237945408972,104.2914236664695],[-169.90859025687078,433.4261879092407,145.0724015543952],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-149.2873371022731,367.0264619725274,117.59675600716126],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-138.0045639365537,331.3630070319139,109.65485814064093],[-107.62079565838786,275.2240436881441,80.88258521728963],[-80.89887270965589,218.09286426902418,70.37743618274739],[-183.83556983922594,510.8887906764364,171.24531920982054],[-117.1089109109803,288.1590734378427,88.45116851467374],[-157.39372963663172,400.11459627482895,120.08152972073364],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-101.93139433400805,257.7447404428492,78.96395522631644],[-179.52600365669034,492.30031742523414,148.97354225616576],[-160.15812384812534,392.75472436650324,129.71936636368054],[-154.99674073741335,385.74539095414406,120.0214791481971],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-145.65180706544243,364.33072054768036,112.1906982496216],[-159.70113410288204,395.25833216055037,127.15590053630272],[-167.8459718679671,435.8264348736582,136.7453685952564],[-151.73845849401786,360.7345925549717,127.61962374612344],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-75.1583689011305,219.90489114313058,67.00178558932473],[-140.22852918230484,333.13275329337137,113.5869556150802],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-143.25481816622406,349.96151522699546,112.13064767708508],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-114.63714440919577,274.42530985058517,88.78094250256505],[-83.29586160887426,232.46206958970905,70.43748675528393],[-114.63714440919577,274.42530985058517,88.78094250256505],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3800,30,0.1964531,0.20503846333333334,0.039487090987531295,0.4614871951391037,0.4616908188829201,0.002393682211459925,3.7534011813041777E-4,4.4523420099627873E-4,3.0562205667975043E-4,100,"[[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-170.6035554752959,431.13315781789277,149.15280056323866],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-126.52224856100658,301.7295449209687,96.40957637248569],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-183.2893098016589,498.7192239343299,161.84847566763918],[-135.40803282750764,323.0237945408972,104.2914236664695],[-169.90859025687078,433.4261879092407,145.0724015543952],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-149.2873371022731,367.0264619725274,117.59675600716126],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-138.0045639365537,331.3630070319139,109.65485814064093],[-107.62079565838786,275.2240436881441,80.88258521728963],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-157.39372963663172,400.11459627482895,120.08152972073364],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-101.93139433400805,257.7447404428492,78.96395522631644],[-179.52600365669034,492.30031742523414,148.97354225616576],[-160.15812384812534,392.75472436650324,129.71936636368054],[-154.99674073741335,385.74539095414406,120.0214791481971],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-145.65180706544243,364.33072054768036,112.1906982496216],[-159.70113410288204,395.25833216055037,127.15590053630272],[-167.8459718679671,435.8264348736582,136.7453685952564],[-151.73845849401786,360.7345925549717,127.61962374612344],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-75.1583689011305,219.90489114313058,67.00178558932473],[-140.22852918230484,333.13275329337137,113.5869556150802],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-134.10975204884764,316.12543499277854,109.89224615961722],[-163.45792400225054,421.54631629486346,131.36149629430113],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-83.29586160887426,232.46206958970905,70.43748675528393],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-150.66349234993282,399.688772242022,113.48144541282142],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-151.68432600149148,381.3956672932123,117.65680657969779],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
3900,30,0.2017758,0.21039296333333335,0.03973960877461735,0.4618548085105049,0.46196297253484303,0.0022377265342382537,3.6289129084905215E-4,4.268834740295798E-4,3.0636537347265396E-4,100,"[[-143.71396757169393,350.0819360135306,112.07958128167678],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-154.97673842665293,384.50576521782233,119.51538599813445],[-154.99674073741335,385.74539095414406,120.0214791481971],[-134.10975204884764,316.12543499277854,109.89224615961722],[-162.45674041001303,410.862059025954,129.03970788046965],[-149.6758401051142,363.1348395193892,119.29259078698463],[-179.44696604229705,474.1567912296602,153.3391103876992],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-170.6035554752959,431.13315781789277,149.15280056323866],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-126.52224856100658,301.7295449209687,96.40957637248569],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-183.2893098016589,498.7192239343299,161.84847566763918],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-149.2873371022731,367.0264619725274,117.59675600716126],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-138.0045639365537,331.3630070319139,109.65485814064093],[-107.62079565838786,275.2240436881441,80.88258521728963],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-157.39372963663172,400.11459627482895,120.08152972073364],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-101.93139433400805,257.7447404428492,78.96395522631644],[-160.15812384812534,392.75472436650324,129.71936636368054],[-154.99674073741335,385.74539095414406,120.0214791481971],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-140.22852918230484,333.13275329337137,113.5869556150802],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-93.60462278484363,234.77343367676016,80.194423458996],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4000,30,0.20767455,0.21580841,0.03997071791421168,0.46203523846895106,0.4619926475795163,0.002341505382975364,3.5519150111589794E-4,4.080117933398276E-4,3.015441887005906E-4,100,"[[-141.29697636171514,334.47310495652397,111.51343755907759],[-165.78305912049868,421.0241990654186,139.85726861462794],[-183.18841088242377,506.3316919467012,158.66020914654084],[-170.6035554752959,431.13315781789277,149.15280056323866],[-93.60462278484363,234.77343367676016,80.194423458996],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-90.48148689034244,240.83783833533897,73.16358149185793],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.71396757169393,350.0819360135306,112.07958128167678],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-154.97673842665293,384.50576521782233,119.51538599813445],[-162.45674041001303,410.862059025954,129.03970788046965],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-126.52224856100658,301.7295449209687,96.40957637248569],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-149.2873371022731,367.0264619725274,117.59675600716126],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-138.0045639365537,331.3630070319139,109.65485814064093],[-107.62079565838786,275.2240436881441,80.88258521728963],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-157.39372963663172,400.11459627482895,120.08152972073364],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-160.15812384812534,392.75472436650324,129.71936636368054],[-154.99674073741335,385.74539095414406,120.0214791481971],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-136.92960051154333,349.8917329939787,103.05903854316855],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-148.87535068240592,357.0912694258898,121.77746849716019],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-82.154715341178,217.86653156924993,74.3940497245375],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4100,30,0.21294175,0.22111040666666668,0.04017153626059758,0.46229695029113277,0.46232300267883325,0.0025475810654682807,3.143314110989582E-4,3.595150636017366E-4,2.8061125472889943E-4,100,"[[-109.57863746289676,290.7124539586156,81.49979533529712],[-159.35157144114063,415.6030065453004,120.69873983874112],[-151.73845849401786,360.7345925549717,127.61962374612344],[-139.7628635312349,352.88141013205353,104.96868435701352],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-183.18841088242377,506.3316919467012,158.66020914654084],[-170.6035554752959,431.13315781789277,149.15280056323866],[-93.60462278484363,234.77343367676016,80.194423458996],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.71396757169393,350.0819360135306,112.07958128167678],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-154.97673842665293,384.50576521782233,119.51538599813445],[-162.45674041001303,410.862059025954,129.03970788046965],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-126.52224856100658,301.7295449209687,96.40957637248569],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-138.0045639365537,331.3630070319139,109.65485814064093],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-157.39372963663172,400.11459627482895,120.08152972073364],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-160.15812384812534,392.75472436650324,129.71936636368054],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-167.8459718679671,435.8264348736582,136.7453685952564],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-145.65180706544243,364.33072054768036,112.1906982496216],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-66.77716058511419,208.57608580000337,63.53556826831903],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4200,30,0.21815990000000002,0.22644089666666667,0.04038676980570437,0.4623626509075761,0.4623411078708655,0.0024682130077121264,2.7553173518530996E-4,3.141637415934126E-4,2.63067099471348E-4,100,"[[-105.22380675916949,260.85483836745925,80.8225346447531],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-164.6070723191366,409.36028921247544,139.05597813876392],[-154.97673842665293,384.50576521782233,119.51538599813445],[-179.52600365669034,492.30031742523414,148.97354225616576],[-109.57863746289676,290.7124539586156,81.49979533529712],[-159.35157144114063,415.6030065453004,120.69873983874112],[-139.7628635312349,352.88141013205353,104.96868435701352],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-183.18841088242377,506.3316919467012,158.66020914654084],[-93.60462278484363,234.77343367676016,80.194423458996],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.71396757169393,350.0819360135306,112.07958128167678],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-154.97673842665293,384.50576521782233,119.51538599813445],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-126.52224856100658,301.7295449209687,96.40957637248569],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-138.0045639365537,331.3630070319139,109.65485814064093],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-160.15812384812534,392.75472436650324,129.71936636368054],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-172.66646822276434,445.93539362613234,146.0409005438671],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4300,30,0.22334545,0.23177629000000002,0.04062728477724392,0.4626824841576529,0.4624805553211796,0.002315244569521528,2.411096007758673E-4,2.8981670553907495E-4,2.6376820249658596E-4,100,"[[-164.6070723191366,409.36028921247544,139.05597813876392],[-179.44696604229705,474.1567912296602,153.3391103876992],[-172.2208048824548,466.92367620113623,137.92872243586308],[-138.0045639365537,331.3630070319139,109.65485814064093],[-185.5919160272422,500.83181964216874,167.38959737255237],[-105.22380675916949,260.85483836745925,80.8225346447531],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-164.6070723191366,409.36028921247544,139.05597813876392],[-154.97673842665293,384.50576521782233,119.51538599813445],[-109.57863746289676,290.7124539586156,81.49979533529712],[-159.35157144114063,415.6030065453004,120.69873983874112],[-139.7628635312349,352.88141013205353,104.96868435701352],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-93.60462278484363,234.77343367676016,80.194423458996],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.71396757169393,350.0819360135306,112.07958128167678],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-154.97673842665293,384.50576521782233,119.51538599813445],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-126.52224856100658,301.7295449209687,96.40957637248569],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-160.15812384812534,392.75472436650324,129.71936636368054],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4400,30,0.22864675,0.23711854333333335,0.040860297832177685,0.46265605650864544,0.46241725167401354,0.002252555057537387,1.8865812991704245E-4,2.5193964432577786E-4,2.526405347329607E-4,100,"[[-105.22380675916949,260.85483836745925,80.8225346447531],[-185.5919160272422,500.83181964216874,167.38959737255237],[-164.6070723191366,409.36028921247544,139.05597813876392],[-179.44696604229705,474.1567912296602,153.3391103876992],[-138.0045639365537,331.3630070319139,109.65485814064093],[-185.5919160272422,500.83181964216874,167.38959737255237],[-105.22380675916949,260.85483836745925,80.8225346447531],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-164.6070723191366,409.36028921247544,139.05597813876392],[-154.97673842665293,384.50576521782233,119.51538599813445],[-159.35157144114063,415.6030065453004,120.69873983874112],[-139.7628635312349,352.88141013205353,104.96868435701352],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-93.60462278484363,234.77343367676016,80.194423458996],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.71396757169393,350.0819360135306,112.07958128167678],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-154.97673842665293,384.50576521782233,119.51538599813445],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-126.52224856100658,301.7295449209687,96.40957637248569],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-160.15812384812534,392.75472436650324,129.71936636368054],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-78.93708051858272,214.12099191121249,72.14564574567298],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-180.69238205805172,472.57933469412063,162.4596335554751],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4500,30,0.2339218,0.24242910666666667,0.04107750251471188,0.4626791769579291,0.4624853684497145,0.0025575744968977993,1.647340883848289E-4,2.2852180731428086E-4,2.6895500450416297E-4,100,"[[-124.1252596617882,287.3603396002838,96.34952579994916],[-146.91796213922063,350.62563380249753,118.32409179751274],[-167.27723676481025,420.9710177784282,138.33523982908036],[-164.41458221452191,426.35046929642544,129.65691799847716],[-152.57974952743456,370.13655989713743,119.45533542559792],[-140.22201293670477,353.0018309185887,104.9176179616052],[-84.19128513481732,221.20296219363422,72.23601560118406],[-114.63714440919577,274.42530985058517,88.78094250256505],[-105.22380675916949,260.85483836745925,80.8225346447531],[-185.5919160272422,500.83181964216874,167.38959737255237],[-179.44696604229705,474.1567912296602,153.3391103876992],[-138.0045639365537,331.3630070319139,109.65485814064093],[-185.5919160272422,500.83181964216874,167.38959737255237],[-105.22380675916949,260.85483836745925,80.8225346447531],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-164.6070723191366,409.36028921247544,139.05597813876392],[-159.35157144114063,415.6030065453004,120.69873983874112],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-93.60462278484363,234.77343367676016,80.194423458996],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-154.97673842665293,384.50576521782233,119.51538599813445],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-157.39372963663172,400.11459627482895,120.08152972073364],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-160.15812384812534,392.75472436650324,129.71936636368054],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-180.69238205805172,472.57933469412063,162.4596335554751],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4600,30,0.23921265000000003,0.24776628333333334,0.04130445074138674,0.46282709962284163,0.46259293869905965,0.0025052786776082725,1.4804295073517616E-4,2.1929358056187176E-4,2.6999670256860046E-4,100,"[[-179.44696604229705,474.1567912296602,153.3391103876992],[-157.73461639254649,397.014970934714,120.48388498760634],[-111.41950958660048,270.6797701925478,86.53253852370055],[-119.52590212095907,303.76790449484935,89.01731223727293],[-124.1252596617882,287.3603396002838,96.34952579994916],[-146.91796213922063,350.62563380249753,118.32409179751274],[-167.27723676481025,420.9710177784282,138.33523982908036],[-152.57974952743456,370.13655989713743,119.45533542559792],[-140.22201293670477,353.0018309185887,104.9176179616052],[-84.19128513481732,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.8225346447531],[-185.5919160272422,500.83181964216874,167.38959737255237],[-179.44696604229705,474.1567912296602,153.3391103876992],[-138.0045639365537,331.3630070319139,109.65485814064093],[-185.5919160272422,500.83181964216874,167.38959737255237],[-105.22380675916949,260.85483836745925,80.8225346447531],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-164.6070723191366,409.36028921247544,139.05597813876392],[-159.35157144114063,415.6030065453004,120.69873983874112],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-93.60462278484363,234.77343367676016,80.194423458996],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-154.97673842665293,384.50576521782233,119.51538599813445],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-160.15812384812534,392.75472436650324,129.71936636368054],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4700,30,0.24450175000000002,0.2530677666666667,0.041515889834967956,0.4635453896657251,0.4629407044348342,0.0025686602906630196,1.2165993869114332E-4,1.8876638455283694E-4,2.735594441143872E-4,100,"[[-146.45184322682707,361.35151599410057,112.54198712108601],[-155.3376274933281,382.6457656140291,120.42383441506982],[-160.15812384812534,392.75472436650324,129.71936636368054],[-179.44696604229705,474.1567912296602,153.3391103876992],[-157.73461639254649,397.014970934714,120.48388498760634],[-111.41950958660048,270.6797701925478,86.53253852370055],[-119.52590212095907,303.76790449484935,89.01731223727293],[-124.1252596617882,287.3603396002838,96.34952579994916],[-167.27723676481025,420.9710177784282,138.33523982908036],[-152.57974952743456,370.13655989713743,119.45533542559792],[-140.22201293670477,353.0018309185887,104.9176179616052],[-84.19128513481732,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.8225346447531],[-185.5919160272422,500.83181964216874,167.38959737255237],[-179.44696604229705,474.1567912296602,153.3391103876992],[-138.0045639365537,331.3630070319139,109.65485814064093],[-185.5919160272422,500.83181964216874,167.38959737255237],[-105.22380675916949,260.85483836745925,80.8225346447531],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-164.6070723191366,409.36028921247544,139.05597813876392],[-159.35157144114063,415.6030065453004,120.69873983874112],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-93.60462278484363,234.77343367676016,80.194423458996],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-168.4372020681611,442.06266118306166,135.98662885283733],[-141.29697636171514,334.47310495652397,111.51343755907759],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-107.62079565838786,275.2240436881441,80.88258521728963],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4800,30,0.24979365,0.25836375666666667,0.04174904321597607,0.46365017957002674,0.463129591408484,0.002565937183161571,5.7549466897640566E-5,1.64877618151658E-4,2.6957326377497403E-4,100,"[[-146.45184322682707,361.35151599410057,112.54198712108601],[-93.77389931550388,243.94793625994902,75.02216091029459],[-166.9299457618314,438.2211710146662,130.96277077682373],[-174.62646968749982,464.04783247718603,144.0435784390885],[-90.48148689034244,240.83783833533897,73.16358149185793],[-110.03778686836664,290.8328747451507,81.44872893988881],[-155.3376274933281,382.6457656140291,120.42383441506982],[-160.15812384812534,392.75472436650324,129.71936636368054],[-157.73461639254649,397.014970934714,120.48388498760634],[-111.41950958660048,270.6797701925478,86.53253852370055],[-119.52590212095907,303.76790449484935,89.01731223727293],[-124.1252596617882,287.3603396002838,96.34952579994916],[-167.27723676481025,420.9710177784282,138.33523982908036],[-152.57974952743456,370.13655989713743,119.45533542559792],[-140.22201293670477,353.0018309185887,104.9176179616052],[-84.19128513481732,221.20296219363422,72.23601560118406],[-105.22380675916949,260.85483836745925,80.8225346447531],[-185.5919160272422,500.83181964216874,167.38959737255237],[-179.44696604229705,474.1567912296602,153.3391103876992],[-138.0045639365537,331.3630070319139,109.65485814064093],[-185.5919160272422,500.83181964216874,167.38959737255237],[-105.22380675916949,260.85483836745925,80.8225346447531],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-164.6070723191366,409.36028921247544,139.05597813876392],[-159.35157144114063,415.6030065453004,120.69873983874112],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-141.29697636171514,334.47310495652397,111.51343755907759],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-132.1156204023462,319.91369661628715,102.43284424803284],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-101.93139433400805,257.7447404428492,78.96395522631644],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-134.51260930156457,334.28290193697205,102.49289482056936],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-120.83284723662676,284.25024167567375,94.4909463815125],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
4900,30,0.25504735,0.2636928233333333,0.041972351243544904,0.46394286503895493,0.4633087174392845,0.002494511381494971,7.665967719211683E-5,1.5753902093960774E-4,2.543502490434412E-4,100,"[[-176.01557638885188,464.6808256524275,146.25065979091994],[-105.22380675916949,260.85483836745925,80.8225346447531],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.93923977098535,317.3383759779753,96.97572009508488],[-114.63714440919577,274.42530985058517,88.78094250256505],[-105.22380675916949,260.85483836745925,80.8225346447531],[-80.89887270965589,218.09286426902418,70.37743618274739],[-135.40803282750764,323.0237945408972,104.2914236664695],[-128.93923977098535,317.3383759779753,96.97572009508488],[-146.45184322682707,361.35151599410057,112.54198712108601],[-93.77389931550388,243.94793625994902,75.02216091029459],[-166.9299457618314,438.2211710146662,130.96277077682373],[-90.48148689034244,240.83783833533897,73.16358149185793],[-110.03778686836664,290.8328747451507,81.44872893988881],[-155.3376274933281,382.6457656140291,120.42383441506982],[-160.15812384812534,392.75472436650324,129.71936636368054],[-157.73461639254649,397.014970934714,120.48388498760634],[-119.52590212095907,303.76790449484935,89.01731223727293],[-124.1252596617882,287.3603396002838,96.34952579994916],[-167.27723676481025,420.9710177784282,138.33523982908036],[-152.57974952743456,370.13655989713743,119.45533542559792],[-140.22201293670477,353.0018309185887,104.9176179616052],[-84.19128513481732,221.20296219363422,72.23601560118406],[-185.5919160272422,500.83181964216874,167.38959737255237],[-179.44696604229705,474.1567912296602,153.3391103876992],[-138.0045639365537,331.3630070319139,109.65485814064093],[-185.5919160272422,500.83181964216874,167.38959737255237],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-164.6070723191366,409.36028921247544,139.05597813876392],[-159.35157144114063,415.6030065453004,120.69873983874112],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-142.1798547412137,368.49024118906016,105.53482807961271],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-141.29697636171514,334.47310495652397,111.51343755907759],[-168.1840376834127,419.3986654344916,146.13809937528853],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-107.62079565838786,275.2240436881441,80.88258521728963],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"
5000,30,0.26038315,0.2690137533333333,0.042196461340273494,0.4636575448515328,0.46336565148463965,0.002463289591845017,6.943647467980756E-5,1.320522375232777E-4,2.3586341110838098E-4,100,"[[-162.5551127473437,407.12392968718814,129.77941693621705],[-107.62079565838786,275.2240436881441,80.88258521728963],[-164.42325812034855,409.1054202517904,135.71172342916603],[-117.1089109109803,288.1590734378427,88.45116851467374],[-132.7665170911874,354.9197697059342,97.57642022180076],[-176.01557638885188,464.6808256524275,146.25065979091994],[-105.22380675916949,260.85483836745925,80.8225346447531],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.93923977098535,317.3383759779753,96.97572009508488],[-114.63714440919577,274.42530985058517,88.78094250256505],[-105.22380675916949,260.85483836745925,80.8225346447531],[-80.89887270965589,218.09286426902418,70.37743618274739],[-135.40803282750764,323.0237945408972,104.2914236664695],[-128.93923977098535,317.3383759779753,96.97572009508488],[-146.45184322682707,361.35151599410057,112.54198712108601],[-93.77389931550388,243.94793625994902,75.02216091029459],[-166.9299457618314,438.2211710146662,130.96277077682373],[-90.48148689034244,240.83783833533897,73.16358149185793],[-110.03778686836664,290.8328747451507,81.44872893988881],[-155.3376274933281,382.6457656140291,120.42383441506982],[-157.73461639254649,397.014970934714,120.48388498760634],[-119.52590212095907,303.76790449484935,89.01731223727293],[-124.1252596617882,287.3603396002838,96.34952579994916],[-167.27723676481025,420.9710177784282,138.33523982908036],[-152.57974952743456,370.13655989713743,119.45533542559792],[-140.22201293670477,353.0018309185887,104.9176179616052],[-84.19128513481732,221.20296219363422,72.23601560118406],[-185.5919160272422,500.83181964216874,167.38959737255237],[-179.44696604229705,474.1567912296602,153.3391103876992],[-138.0045639365537,331.3630070319139,109.65485814064093],[-185.5919160272422,500.83181964216874,167.38959737255237],[-69.44896526599028,201.1859621615139,64.57706244828887],[-69.44896526599028,201.1859621615139,64.57706244828887],[-146.45184322682707,361.35151599410057,112.54198712108601],[-168.88286540847062,421.07437860805777,144.0988069608414],[-159.35157144114063,415.6030065453004,120.69873983874112],[-152.57974952743456,370.13655989713743,119.45533542559792],[-146.11747271651237,344.58206370899813,120.80896950768829],[-93.77389931550388,243.94793625994902,75.02216091029459],[-141.29697636171514,334.47310495652397,111.51343755907759],[-152.57974952743456,370.13655989713743,119.45533542559792],[-105.22380675916949,260.85483836745925,80.8225346447531],[-128.94575601658542,297.46929835275796,105.64505774855988],[-72.74137769115173,204.29606008612396,66.43564186672555],[-141.29697636171514,334.47310495652397,111.51343755907759],[-80.89887270965589,218.09286426902418,70.37743618274739],[-162.10944940703416,428.11221226219203,121.66723882821302],[-129.74624543929372,303.5128684462573,103.16018003838431],[-114.63714440919577,274.42530985058517,88.78094250256505],[-90.48148689034244,240.83783833533897,73.16358149185793],[-181.92950880150877,486.8004451207017,157.7029304821773],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-162.10944940703416,428.11221226219203,121.66723882821302],[-103.09273803743606,247.70846342645874,87.76300675638011],[-90.48148689034244,240.83783833533897,73.16358149185793],[-135.40803282750764,323.0237945408972,104.2914236664695],[-126.52224856100658,301.7295449209687,96.40957637248569],[-146.91796213922063,350.62563380249753,118.32409179751274],[-154.97673842665293,384.50576521782233,119.51538599813445],[-72.74137769115173,204.29606008612396,66.43564186672555],[-80.89887270965589,218.09286426902418,70.37743618274739],[-117.1089109109803,288.1590734378427,88.45116851467374],[-72.74137769115173,204.29606008612396,66.43564186672555],[-143.6939652609335,348.8423102772089,111.57348813161411],[-84.19128513481732,221.20296219363422,72.23601560118406],[-172.2208048824548,466.92367620113623,137.92872243586308],[-151.73845849401786,360.7345925549717,127.61962374612344],[-159.70113410288204,395.25833216055037,127.15590053630272],[-177.02997483231826,458.5479601726536,152.77296666510003],[-120.83284723662676,284.25024167567375,94.4909463815125],[-170.2629630779459,451.4352659306648,137.31151231785557],[-63.48474815995274,205.46598787539332,61.67698884988236],[-135.40803282750764,323.0237945408972,104.2914236664695],[-179.52600365669034,492.30031742523414,148.97354225616576],[-176.58431149200874,479.53624274765747,144.66078855709597],[-126.52224856100658,301.7295449209687,96.40957637248569],[-72.74137769115173,204.29606008612396,66.43564186672555],[-160.15812384812534,392.75472436650324,129.71936636368054],[-72.74137769115173,204.29606008612396,66.43564186672555],[-142.1798547412137,368.49024118906016,105.53482807961271],[-177.02997483231826,458.5479601726536,152.77296666510003],[-137.8250240374864,338.6326255979038,104.85756738906869],[-63.48474815995274,205.46598787539332,61.67698884988236],[-80.89887270965589,218.09286426902418,70.37743618274739],[-101.93139433400805,257.7447404428492,78.96395522631644],[-129.74624543929372,303.5128684462573,103.16018003838431],[-80.89887270965589,218.09286426902418,70.37743618274739],[-114.63714440919577,274.42530985058517,88.78094250256505],[-124.1252596617882,287.3603396002838,96.34952579994916],[-120.83284723662676,284.25024167567375,94.4909463815125],[-69.44896526599028,201.1859621615139,64.57706244828887],[-90.48148689034244,240.83783833533897,73.16358149185793],[-101.93139433400805,257.7447404428492,78.96395522631644],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-93.60462278484363,234.77343367676016,80.194423458996],[-111.41950958660048,270.6797701925478,86.53253852370055],[-101.93139433400805,257.7447404428492,78.96395522631644],[-63.48474815995274,205.46598787539332,61.67698884988236]]"


==> plotsdata/modagame_tankwar_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0027474000000000005,0.005838543333333334,0.015344768327296516,0.36488117931687625,0.3613378442591654,0.017481073516098136,0.016456815695595525,0.01663575871508473,8.368609008694316E-4,100,"[[-99.53557099654297,280.75437628370577,91.6041896586191],[-90.8258195895911,214.08657715829474,69.69962288028444],[-85.7155052285498,218.52763151638086,82.27401790298602],[-92.68005942039696,267.4735307208361,65.42700822213814],[-98.40607846350177,298.5369397009885,92.85878961076666],[-79.84102086942131,209.50294426320374,61.941710985205475],[-105.24378832203092,285.48398025039376,89.6823163786992],[-83.9740077883322,215.08323027019873,68.68263247002469],[-92.04868343875418,233.48550103610444,84.51786316103744],[-101.83105717483154,265.48391796914814,80.42755719268636],[-101.53324794415848,259.6837864243876,90.13504224554664],[-98.47275473268849,270.9836323235019,70.95066766602434],[-98.26113475188674,261.2083605815425,71.67273921261042],[-95.24835892139743,254.97471561738982,94.85838527481606],[-96.94286720449786,254.5973491735179,100.76269508991157],[-110.50724853608081,293.2495224752169,76.86605035124643],[-82.0859826621006,234.53657892855952,75.9472743787615],[-87.99393444866678,215.81230750021746,73.40261611624886],[-98.88930587351486,264.8459676222596,69.96550855573483],[-70.93298869849015,179.65561961348192,55.9810852231342],[-102.9326887985843,287.7505346040461,74.99215764567448],[-92.28996342433196,251.4818845410711,79.07925580977094],[-90.87532769515266,279.4108101492239,87.10647033654345],[-96.23228200421946,262.5459713436422,82.87742792844405],[-82.91489129936483,219.5899849847685,73.18930150365115],[-91.24168739633657,252.4237067563833,71.49887950869895],[-86.69942831137183,226.0988872426332,70.293060556614],[-90.8258195895911,214.08657715829474,69.69962288028444],[-87.55477484363604,217.5786748623313,73.14311318523085],[-91.83113524725673,218.5385535539798,71.36320952041159],[-82.2656722876812,232.88429923533195,74.23334524582494],[-100.12328363411116,256.3134862871497,74.66776565885316],[-105.86873782012663,314.81210151467974,85.87166847951704],[-92.3475410344019,212.4070486722215,77.5575598831505],[-85.50599261600027,233.71229970587092,71.44825538629736],[-99.51235306566687,266.30311010556693,87.15677698654653],[-88.91786524711713,260.71539822704966,69.49583148169178],[-90.19706044578359,240.42926553284434,58.21331648373153],[-106.97406987890129,292.1928726461901,110.02960413672467],[-92.66228317123175,286.5939462956532,82.62720847004064],[-99.71415682866103,271.71647911354313,77.517623150607],[-79.81056637645075,219.97444179853812,70.30201195832043],[-96.1314666255212,292.66603130271113,94.26672079117608],[-96.45613297455704,245.49940541978327,73.88770798684074],[-102.63022358024232,313.7932233225643,89.32900671358738],[-81.6291006084169,248.70711135015017,75.8294480818437],[-91.01598476344478,215.57252985863818,75.47394613548182],[-85.7155052285498,218.52763151638086,82.27401790298602],[-105.92170959563157,243.0058807751061,72.87617191983183],[-101.4784711299366,299.2831946496007,78.32736500870794],[-85.78096391014509,272.03382585017573,86.1199823890538],[-86.45222033234558,225.26251365286421,74.05065077433028],[-96.64629814841071,246.9853581201267,79.66203124203813],[-92.49940793704229,277.9381898172326,65.87066452785396],[-80.89701547212906,219.22608546035335,76.82730386378539],[-104.6536143988923,246.74698673781944,81.2192761183665],[-84.91576699927748,229.55735014863592,71.5601932027171],[-91.28842454543452,216.91380338679124,82.06422891677697],[-102.0656952631234,240.99993866983073,84.52633693577467],[-89.61677024129878,232.60374438163387,68.97204154680172],[-89.72201471847679,261.4368461943279,78.84586174417842],[-101.81795247919979,278.5888218383369,80.27370960719774],[-90.17326195296519,257.64502466211485,77.36416718687391],[-67.73588090110073,203.19237844209266,68.26457926198961],[-81.06692924126253,228.88697105294352,64.91133739324357],[-89.51565589347757,214.13277901414415,81.26055311911493],[-82.64245151737508,218.2487114566154,66.599018722356],[-89.46091964838759,286.98235830989694,95.77777153457512],[-105.13125610988575,278.9700137764238,79.32456398762028],[-87.99393444866678,215.81230750021746,73.40261611624886],[-105.40768183914204,291.6917882774577,85.57682740068826],[-84.827016838061,234.64848114089259,79.44047862851689],[-88.03098458232895,222.9334060562165,72.37667430428267],[-80.80426531571992,216.23253223897268,68.52309194955366],[-84.40146201587976,238.94235346839517,66.04993078005818],[-72.08320761938654,209.3712062340218,72.23165467573577],[-86.50926313751816,224.6129345422898,64.5187373014166],[-81.17539600230187,254.04616392671528,66.71112414688976],[-66.31193005484599,230.48610265237068,71.80324304790868],[-99.43646913231424,298.8788276992568,105.74515177460025],[-99.97712478726753,245.23133397522832,66.88771116241156],[-98.6110735892396,291.4322136707235,87.39135441997423],[-71.42602119465548,195.92894353568977,63.877407772340284],[-93.11182144657606,267.95785172820894,80.47442763254185],[-82.97228536744603,252.61664137584665,77.58717559641651],[-90.01782779144636,240.3732909185148,83.73417233900639],[-100.73726793161715,255.54898155408455,78.24347266614242],[-98.58007947177622,234.09748538923668,79.1631699953931],[-83.33075910611029,257.9271145828571,74.98855813206568],[-108.17698930941837,293.0749261752521,87.47183699216613],[-79.02095656212238,241.82910023260936,68.43097787809603],[-94.08305815431554,232.96647157656759,62.679840014273516],[-94.06546021463254,253.17164132076974,76.31076327279852],[-88.45276262574201,248.75563848730872,81.11866240560822],[-96.03243522505502,230.24656920099264,84.61241280567828],[-88.4351468296666,221.7588130592812,72.12267816624222],[-103.13189295408151,248.42651522389272,73.36133911550043],[-90.30643550592794,288.8841013143195,77.12404054074327],[-87.12498313355307,221.8050149151306,83.68360840507272],[-93.67375593919428,312.54936875263513,94.99754867906417]]"
300,30,0.0079796,0.012060823333333333,0.018977173850575173,0.3946233093434204,0.39763053940455245,0.015537916017150186,0.012500231214431622,0.012403181029986448,0.0010988546231547123,100,"[[-106.685491493862,278.90527278404585,73.78135242517136],[-85.98961537650216,222.43528742436774,61.68604473783776],[-100.87465500108,250.1055732129388,67.1348035813359],[-87.11005815331964,263.4453745558322,64.52041760811161],[-91.24168739633657,252.4237067563833,71.49887950869895],[-116.68486998310877,318.7450500052958,101.54882774884841],[-103.90746716424562,274.22880726681103,84.15933556004723],[-75.97420924927825,203.13872117752936,64.02199240614488],[-90.76824197952116,253.16141302714436,71.22131880690488],[-97.00588275960398,234.679592533674,65.1432030711723],[-107.25194645944715,268.40927330293215,80.91124441262579],[-113.13421929672023,265.70704353253626,83.96796931596195],[-90.8258195895911,214.08657715829474,69.69962288028444],[-112.91655102691456,290.19272527480325,94.6876921137651],[-89.46165009316871,238.00687272279896,70.89065456308808],[-93.69216201705369,243.67612026780796,75.65140952264888],[-103.14950875015691,275.4233406519202,82.35732335486642],[-109.9659282185167,277.1535883053602,91.05724682476718],[-86.6632218491271,204.86831411938772,62.99957622056734],[-109.12147657616471,286.65888223357933,95.72611449771514],[-129.00873860682992,362.91078002015126,101.70100964294379],[-106.75494917430443,304.0447235882866,72.35147851970038],[-109.70475083937227,301.65064263930554,91.07668298452633],[-114.7851378210764,320.36579968809735,112.56569334998741],[-115.58504506322518,380.18342443084526,105.71425212528902],[-115.98635161272539,341.775905523143,98.55881725866175],[-100.73726793161715,255.54898155408455,78.24347266614242],[-96.22346510369981,252.6560549691044,73.946592618725],[-89.36795374480104,261.7068950615977,59.96511923590575],[-99.09648525892139,227.96598050747835,85.35752035813202],[-89.49426331863398,217.25205834471143,67.61600913261576],[-100.39420438989998,243.89640985674123,82.99095454590653],[-101.55880908711359,291.02296393915964,64.9269409824405],[-106.8525493332497,238.18241886485072,77.42887220988395],[-91.52861671674071,237.26378434642766,60.29693023140022],[-96.06494916422047,231.86135669468803,71.21126424036329],[-95.98485135507043,242.51351750156846,81.99881859114805],[-108.52048704876485,292.3899915160669,80.1089732656162],[-103.13189295408151,248.42651522389272,73.36133911550043],[-101.4109673537735,289.4300630901194,67.13422064280843],[-71.74535028769857,208.79477786087307,68.36912091930031],[-68.54231593856565,187.32785551446835,58.40414050909198],[-88.91764257699437,241.51931797474492,64.85963192667948],[-91.54265393344723,229.74962289862532,76.57598241162734],[-91.41125943871862,256.2446589394346,67.68115999771909],[-90.8258195895911,214.08657715829474,69.69962288028444],[-92.68005942039696,267.4735307208361,65.42700822213814],[-79.84102086942131,209.50294426320374,61.941710985205475],[-83.9740077883322,215.08323027019873,68.68263247002469],[-92.04868343875418,233.48550103610444,84.51786316103744],[-101.83105717483154,265.48391796914814,80.42755719268636],[-98.47275473268849,270.9836323235019,70.95066766602434],[-98.26113475188674,261.2083605815425,71.67273921261042],[-110.50724853608081,293.2495224752169,76.86605035124643],[-87.99393444866678,215.81230750021746,73.40261611624886],[-98.88930587351486,264.8459676222596,69.96550855573483],[-70.93298869849015,179.65561961348192,55.9810852231342],[-102.9326887985843,287.7505346040461,74.99215764567448],[-82.91489129936483,219.5899849847685,73.18930150365115],[-91.24168739633657,252.4237067563833,71.49887950869895],[-86.69942831137183,226.0988872426332,70.293060556614],[-90.8258195895911,214.08657715829474,69.69962288028444],[-87.55477484363604,217.5786748623313,73.14311318523085],[-91.83113524725673,218.5385535539798,71.36320952041159],[-100.12328363411116,256.3134862871497,74.66776565885316],[-92.3475410344019,212.4070486722215,77.5575598831505],[-85.50599261600027,233.71229970587092,71.44825538629736],[-90.19706044578359,240.42926553284434,58.21331648373153],[-99.71415682866103,271.71647911354313,77.517623150607],[-79.81056637645075,219.97444179853812,70.30201195832043],[-96.45613297455704,245.49940541978327,73.88770798684074],[-91.01598476344478,215.57252985863818,75.47394613548182],[-105.92170959563157,243.0058807751061,72.87617191983183],[-86.45222033234558,225.26251365286421,74.05065077433028],[-96.64629814841071,246.9853581201267,79.66203124203813],[-92.49940793704229,277.9381898172326,65.87066452785396],[-104.6536143988923,246.74698673781944,81.2192761183665],[-84.91576699927748,229.55735014863592,71.5601932027171],[-91.28842454543452,216.91380338679124,82.06422891677697],[-102.0656952631234,240.99993866983073,84.52633693577467],[-89.61677024129878,232.60374438163387,68.97204154680172],[-67.73588090110073,203.19237844209266,68.26457926198961],[-81.06692924126253,228.88697105294352,64.91133739324357],[-89.51565589347757,214.13277901414415,81.26055311911493],[-82.64245151737508,218.2487114566154,66.599018722356],[-105.13125610988575,278.9700137764238,79.32456398762028],[-87.99393444866678,215.81230750021746,73.40261611624886],[-88.03098458232895,222.9334060562165,72.37667430428267],[-80.80426531571992,216.23253223897268,68.52309194955366],[-84.40146201587976,238.94235346839517,66.04993078005818],[-86.50926313751816,224.6129345422898,64.5187373014166],[-99.97712478726753,245.23133397522832,66.88771116241156],[-71.42602119465548,195.92894353568977,63.877407772340284],[-100.73726793161715,255.54898155408455,78.24347266614242],[-98.58007947177622,234.09748538923668,79.1631699953931],[-108.17698930941837,293.0749261752521,87.47183699216613],[-94.08305815431554,232.96647157656759,62.679840014273516],[-96.03243522505502,230.24656920099264,84.61241280567828],[-88.4351468296666,221.7588130592812,72.12267816624222],[-103.13189295408151,248.42651522389272,73.36133911550043]]"
400,30,0.013165800000000002,0.01798885,0.02138697058771596,0.4292980871569047,0.4272162692364155,0.016832625306747763,0.010161117080797918,0.01051447918431857,0.0011676763821425404,100,"[[-106.8191648779319,265.9500736740335,74.9290131372321],[-92.57619628017405,233.55311950884519,77.30047328917013],[-94.25966657309807,227.46554482834557,83.80873700801624],[-116.70210925277128,278.4755777559827,71.139029416866],[-101.24677094546222,265.8566743440369,67.2657072840244],[-98.95974081627693,251.20404186407973,73.66894228776098],[-105.33054130424343,274.20093114531124,68.50421258708406],[-91.47260939898423,235.51477774529866,59.36944687013604],[-116.25685568715961,299.7211213896866,70.6953168868523],[-110.33976063862151,266.7188671682551,81.81279706476579],[-90.19706044578359,240.42926553284434,58.21331648373153],[-118.31530924956769,304.3016995959041,80.15934179260151],[-97.00588275960398,234.679592533674,65.1432030711723],[-110.835966402544,296.79576605590256,70.21162966691287],[-86.47305667527341,203.38236141904434,57.22525296536996],[-103.99450649634159,274.42887597235745,71.2236898001315],[-96.06494916422047,231.86135669468803,71.21126424036329],[-95.45332648660245,239.999807245277,73.09073329774107],[-88.4351468296666,221.7588130592812,72.12267816624222],[-68.54231593856565,187.32785551446835,58.40414050909198],[-107.60288593720954,282.52592680340274,64.25264675651232],[-127.67718233587281,366.07626120656795,99.6173958952751],[-86.78573275637729,221.00690004391925,73.19693961943143],[-120.5990879916308,351.6598863739214,102.83674469943396],[-103.72311181578488,275.5525886503185,71.06950022737254],[-100.54397381831261,242.67946715590398,76.66839993290861],[-117.98542087658512,330.88923142332345,88.64855564997144],[-76.39302927429749,199.96020243626975,58.3524350425279],[-96.30725274024203,231.27188065051536,85.71551668617731],[-96.06494916422047,231.86135669468803,71.21126424036329],[-113.13421929672023,265.70704353253626,83.96796931596195],[-88.45633443550308,233.5548963271139,69.22706792296093],[-98.80825530001783,247.01954133925597,74.8387823232804],[-105.35393522290488,282.07075397046253,71.69773867750267],[-103.9248198813322,278.81411834642734,74.63244054444036],[-96.52607918143957,239.46817320508723,74.52410780028106],[-105.52099306229259,241.3479000512674,75.34525846221527],[-118.09109458582311,308.3351982032499,91.62154786607424],[-112.89380051564589,267.1839314499938,82.67039995480815],[-106.8525493332497,238.18241886485072,77.42887220988395],[-106.685491493862,278.90527278404585,73.78135242517136],[-85.98961537650216,222.43528742436774,61.68604473783776],[-100.87465500108,250.1055732129388,67.1348035813359],[-75.97420924927825,203.13872117752936,64.02199240614488],[-97.00588275960398,234.679592533674,65.1432030711723],[-107.25194645944715,268.40927330293215,80.91124441262579],[-113.13421929672023,265.70704353253626,83.96796931596195],[-90.8258195895911,214.08657715829474,69.69962288028444],[-109.9659282185167,277.1535883053602,91.05724682476718],[-86.6632218491271,204.86831411938772,62.99957622056734],[-129.00873860682992,362.91078002015126,101.70100964294379],[-89.36795374480104,261.7068950615977,59.96511923590575],[-99.09648525892139,227.96598050747835,85.35752035813202],[-89.49426331863398,217.25205834471143,67.61600913261576],[-101.55880908711359,291.02296393915964,64.9269409824405],[-106.8525493332497,238.18241886485072,77.42887220988395],[-91.52861671674071,237.26378434642766,60.29693023140022],[-96.06494916422047,231.86135669468803,71.21126424036329],[-103.13189295408151,248.42651522389272,73.36133911550043],[-101.4109673537735,289.4300630901194,67.13422064280843],[-68.54231593856565,187.32785551446835,58.40414050909198],[-88.91764257699437,241.51931797474492,64.85963192667948],[-91.54265393344723,229.74962289862532,76.57598241162734],[-90.8258195895911,214.08657715829474,69.69962288028444],[-92.68005942039696,267.4735307208361,65.42700822213814],[-79.84102086942131,209.50294426320374,61.941710985205475],[-83.9740077883322,215.08323027019873,68.68263247002469],[-98.47275473268849,270.9836323235019,70.95066766602434],[-98.26113475188674,261.2083605815425,71.67273921261042],[-110.50724853608081,293.2495224752169,76.86605035124643],[-87.99393444866678,215.81230750021746,73.40261611624886],[-98.88930587351486,264.8459676222596,69.96550855573483],[-70.93298869849015,179.65561961348192,55.9810852231342],[-86.69942831137183,226.0988872426332,70.293060556614],[-90.8258195895911,214.08657715829474,69.69962288028444],[-87.55477484363604,217.5786748623313,73.14311318523085],[-91.83113524725673,218.5385535539798,71.36320952041159],[-100.12328363411116,256.3134862871497,74.66776565885316],[-92.3475410344019,212.4070486722215,77.5575598831505],[-90.19706044578359,240.42926553284434,58.21331648373153],[-96.45613297455704,245.49940541978327,73.88770798684074],[-91.01598476344478,215.57252985863818,75.47394613548182],[-105.92170959563157,243.0058807751061,72.87617191983183],[-104.6536143988923,246.74698673781944,81.2192761183665],[-91.28842454543452,216.91380338679124,82.06422891677697],[-102.0656952631234,240.99993866983073,84.52633693577467],[-89.61677024129878,232.60374438163387,68.97204154680172],[-89.51565589347757,214.13277901414415,81.26055311911493],[-82.64245151737508,218.2487114566154,66.599018722356],[-87.99393444866678,215.81230750021746,73.40261611624886],[-88.03098458232895,222.9334060562165,72.37667430428267],[-86.50926313751816,224.6129345422898,64.5187373014166],[-99.97712478726753,245.23133397522832,66.88771116241156],[-71.42602119465548,195.92894353568977,63.877407772340284],[-100.73726793161715,255.54898155408455,78.24347266614242],[-98.58007947177622,234.09748538923668,79.1631699953931],[-94.08305815431554,232.96647157656759,62.679840014273516],[-96.03243522505502,230.24656920099264,84.61241280567828],[-88.4351468296666,221.7588130592812,72.12267816624222],[-103.13189295408151,248.42651522389272,73.36133911550043]]"
500,30,0.0183414,0.023756503333333335,0.023475480216710393,0.45034421647932676,0.4495657186589078,0.01379271255906872,0.009332026427820106,0.00913900505602589,8.748313582072027E-4,100,"[[-122.17285398257667,332.9335034847455,83.54375110149577],[-129.30450969470778,322.46338891945794,87.77094197915464],[-89.25029731347855,224.72483675462286,68.01194155117199],[-118.75049986758452,290.9731423098966,80.09900269587756],[-91.47260939898423,235.51477774529866,59.36944687013604],[-136.8167993203168,373.9629571408384,104.99430108429884],[-98.30763968978648,232.7562118610836,72.57288721409796],[-94.69040340582482,230.27381799383835,75.04054666987562],[-111.40610825482104,284.368215773096,73.13601022365405],[-102.35694857903134,241.6209082494968,81.50586129696426],[-92.75150188335842,236.13195276298427,60.59622626660483],[-101.09320720519538,263.6069758137984,67.35645271429662],[-88.52144729008666,215.87992597295818,66.18522624438154],[-131.24729439549685,376.89429727440853,116.43530617715274],[-124.41665177656283,310.8091032192781,88.08231213672634],[-109.4048521916289,273.837455003426,78.58865990554327],[-102.85945317209176,247.08524169573963,66.77105633420528],[-68.54231593856565,187.32785551446835,58.40414050909198],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-131.0931382384577,380.8513568115591,112.04027888613109],[-110.33976063862151,266.7188671682551,81.81279706476579],[-112.69188296408232,268.2390030877278,82.76387140120545],[-105.92170959563157,243.0058807751061,72.87617191983183],[-113.52079160134653,253.29240914393677,80.00589852609508],[-101.87553008926973,239.5139859694873,78.75201368057729],[-95.8816979180608,235.56575297801794,72.3249688377186],[-90.19706044578359,240.42926553284434,58.21331648373153],[-92.10337006023934,234.79518968053287,61.41333807192627],[-109.91193006191051,250.6947492322616,89.27772242992671],[-103.87300987770735,242.9135338153751,74.50455568171836],[-103.01534853465975,235.45617281108832,79.46827880572123],[-122.52258781159091,311.3743587178147,81.10143777861967],[-97.36399149601213,227.08108801457595,86.69602655334695],[-106.8191648779319,265.9500736740335,74.9290131372321],[-94.25966657309807,227.46554482834557,83.80873700801624],[-116.70210925277128,278.4755777559827,71.139029416866],[-101.24677094546222,265.8566743440369,67.2657072840244],[-105.33054130424343,274.20093114531124,68.50421258708406],[-91.47260939898423,235.51477774529866,59.36944687013604],[-116.25685568715961,299.7211213896866,70.6953168868523],[-110.33976063862151,266.7188671682551,81.81279706476579],[-90.19706044578359,240.42926553284434,58.21331648373153],[-118.31530924956769,304.3016995959041,80.15934179260151],[-97.00588275960398,234.679592533674,65.1432030711723],[-110.835966402544,296.79576605590256,70.21162966691287],[-86.47305667527341,203.38236141904434,57.22525296536996],[-103.99450649634159,274.42887597235745,71.2236898001315],[-96.06494916422047,231.86135669468803,71.21126424036329],[-68.54231593856565,187.32785551446835,58.40414050909198],[-107.60288593720954,282.52592680340274,64.25264675651232],[-103.72311181578488,275.5525886503185,71.06950022737254],[-100.54397381831261,242.67946715590398,76.66839993290861],[-76.39302927429749,199.96020243626975,58.3524350425279],[-96.30725274024203,231.27188065051536,85.71551668617731],[-96.06494916422047,231.86135669468803,71.21126424036329],[-113.13421929672023,265.70704353253626,83.96796931596195],[-105.35393522290488,282.07075397046253,71.69773867750267],[-105.52099306229259,241.3479000512674,75.34525846221527],[-112.89380051564589,267.1839314499938,82.67039995480815],[-106.8525493332497,238.18241886485072,77.42887220988395],[-106.685491493862,278.90527278404585,73.78135242517136],[-85.98961537650216,222.43528742436774,61.68604473783776],[-100.87465500108,250.1055732129388,67.1348035813359],[-75.97420924927825,203.13872117752936,64.02199240614488],[-97.00588275960398,234.679592533674,65.1432030711723],[-107.25194645944715,268.40927330293215,80.91124441262579],[-113.13421929672023,265.70704353253626,83.96796931596195],[-90.8258195895911,214.08657715829474,69.69962288028444],[-86.6632218491271,204.86831411938772,62.99957622056734],[-99.09648525892139,227.96598050747835,85.35752035813202],[-89.49426331863398,217.25205834471143,67.61600913261576],[-101.55880908711359,291.02296393915964,64.9269409824405],[-106.8525493332497,238.18241886485072,77.42887220988395],[-91.52861671674071,237.26378434642766,60.29693023140022],[-96.06494916422047,231.86135669468803,71.21126424036329],[-103.13189295408151,248.42651522389272,73.36133911550043],[-68.54231593856565,187.32785551446835,58.40414050909198],[-91.54265393344723,229.74962289862532,76.57598241162734],[-90.8258195895911,214.08657715829474,69.69962288028444],[-79.84102086942131,209.50294426320374,61.941710985205475],[-87.99393444866678,215.81230750021746,73.40261611624886],[-70.93298869849015,179.65561961348192,55.9810852231342],[-90.8258195895911,214.08657715829474,69.69962288028444],[-91.83113524725673,218.5385535539798,71.36320952041159],[-92.3475410344019,212.4070486722215,77.5575598831505],[-90.19706044578359,240.42926553284434,58.21331648373153],[-91.01598476344478,215.57252985863818,75.47394613548182],[-105.92170959563157,243.0058807751061,72.87617191983183],[-91.28842454543452,216.91380338679124,82.06422891677697],[-89.61677024129878,232.60374438163387,68.97204154680172],[-87.99393444866678,215.81230750021746,73.40261611624886],[-86.50926313751816,224.6129345422898,64.5187373014166],[-99.97712478726753,245.23133397522832,66.88771116241156],[-71.42602119465548,195.92894353568977,63.877407772340284],[-98.58007947177622,234.09748538923668,79.1631699953931],[-94.08305815431554,232.96647157656759,62.679840014273516],[-96.03243522505502,230.24656920099264,84.61241280567828],[-88.4351468296666,221.7588130592812,72.12267816624222],[-103.13189295408151,248.42651522389272,73.36133911550043]]"
600,30,0.023432300000000003,0.02965744,0.02620150218874141,0.46609513394032903,0.464210347224779,0.011562833950103381,0.008172303193828574,0.008034578511049618,8.615588635921505E-4,100,"[[-118.39320788370907,290.22381349504053,78.14536395117857],[-104.57967777640135,243.0331295679518,63.3043057840292],[-135.44197259211262,332.5706375298514,92.38450569622415],[-90.19706044578359,240.42926553284434,58.21331648373153],[-115.60271787475621,281.08620059080783,73.50351645761548],[-96.11206523530973,243.50349228668102,59.1788199699328],[-125.2773333589434,324.7936688455871,92.09911762159624],[-105.92170959563157,243.0058807751061,72.87617191983183],[-96.8981617847832,229.47882846233387,71.16329671201127],[-127.69173318913747,340.06095694739764,79.43000289667381],[-108.39020861709973,252.3742777183349,81.41978542706066],[-109.91193006191051,250.6947492322616,89.27772242992671],[-99.68971069947948,248.23454366451358,66.61151581373424],[-114.87619220971578,281.3964031590302,75.19134699902479],[-94.28111738876028,214.43453853973142,60.51854440672503],[-107.05865234614261,255.53975890475158,79.33617167939198],[-111.92436550075863,275.53298202413134,76.18719438162877],[-119.8935367536763,291.66356433953456,72.35875696754546],[-126.75951414798575,328.67587254089506,85.5652989234515],[-110.70568797087888,256.78005225817054,71.52244182835733],[-73.85663891934036,193.0246246100395,67.39007018191639],[-108.60866647495791,267.9443936037828,70.14523414043022],[-109.6044451340714,262.0944039602019,77.03009507387102],[-97.30232403212086,228.30423546539856,70.90930057397081],[-99.04448861976283,227.13024174416358,74.13558076852888],[-97.36399149601213,227.08108801457595,86.69602655334695],[-107.02492660743474,239.7118134466022,67.72736835950614],[-81.90355352948356,216.6112692947019,60.01826597536572],[-118.38837952975743,287.85036656772803,89.06821922085992],[-103.34087166185338,249.19216397574914,69.52490395059223],[-122.52258781159091,311.3743587178147,81.10143777861967],[-136.3095380149376,333.90368561996814,83.5625379406405],[-110.24003836646905,281.06124421334704,70.46927365961893],[-110.1874307249413,265.6152860071351,68.47125767038261],[-98.38042851799962,236.26713123452367,61.31392064165996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-112.85974721070505,286.93465313248663,72.98490101249168],[-122.17285398257667,332.9335034847455,83.54375110149577],[-129.30450969470778,322.46338891945794,87.77094197915464],[-118.75049986758452,290.9731423098966,80.09900269587756],[-91.47260939898423,235.51477774529866,59.36944687013604],[-136.8167993203168,373.9629571408384,104.99430108429884],[-98.30763968978648,232.7562118610836,72.57288721409796],[-111.40610825482104,284.368215773096,73.13601022365405],[-92.75150188335842,236.13195276298427,60.59622626660483],[-88.52144729008666,215.87992597295818,66.18522624438154],[-124.41665177656283,310.8091032192781,88.08231213672634],[-102.85945317209176,247.08524169573963,66.77105633420528],[-68.54231593856565,187.32785551446835,58.40414050909198],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-112.69188296408232,268.2390030877278,82.76387140120545],[-105.92170959563157,243.0058807751061,72.87617191983183],[-113.52079160134653,253.29240914393677,80.00589852609508],[-101.87553008926973,239.5139859694873,78.75201368057729],[-90.19706044578359,240.42926553284434,58.21331648373153],[-92.10337006023934,234.79518968053287,61.41333807192627],[-109.91193006191051,250.6947492322616,89.27772242992671],[-103.87300987770735,242.9135338153751,74.50455568171836],[-103.01534853465975,235.45617281108832,79.46827880572123],[-122.52258781159091,311.3743587178147,81.10143777861967],[-97.36399149601213,227.08108801457595,86.69602655334695],[-116.70210925277128,278.4755777559827,71.139029416866],[-91.47260939898423,235.51477774529866,59.36944687013604],[-116.25685568715961,299.7211213896866,70.6953168868523],[-90.19706044578359,240.42926553284434,58.21331648373153],[-97.00588275960398,234.679592533674,65.1432030711723],[-110.835966402544,296.79576605590256,70.21162966691287],[-86.47305667527341,203.38236141904434,57.22525296536996],[-96.06494916422047,231.86135669468803,71.21126424036329],[-68.54231593856565,187.32785551446835,58.40414050909198],[-107.60288593720954,282.52592680340274,64.25264675651232],[-76.39302927429749,199.96020243626975,58.3524350425279],[-96.06494916422047,231.86135669468803,71.21126424036329],[-113.13421929672023,265.70704353253626,83.96796931596195],[-105.52099306229259,241.3479000512674,75.34525846221527],[-112.89380051564589,267.1839314499938,82.67039995480815],[-106.8525493332497,238.18241886485072,77.42887220988395],[-100.87465500108,250.1055732129388,67.1348035813359],[-75.97420924927825,203.13872117752936,64.02199240614488],[-97.00588275960398,234.679592533674,65.1432030711723],[-113.13421929672023,265.70704353253626,83.96796931596195],[-90.8258195895911,214.08657715829474,69.69962288028444],[-86.6632218491271,204.86831411938772,62.99957622056734],[-99.09648525892139,227.96598050747835,85.35752035813202],[-89.49426331863398,217.25205834471143,67.61600913261576],[-106.8525493332497,238.18241886485072,77.42887220988395],[-91.52861671674071,237.26378434642766,60.29693023140022],[-96.06494916422047,231.86135669468803,71.21126424036329],[-68.54231593856565,187.32785551446835,58.40414050909198],[-90.8258195895911,214.08657715829474,69.69962288028444],[-70.93298869849015,179.65561961348192,55.9810852231342],[-90.8258195895911,214.08657715829474,69.69962288028444],[-92.3475410344019,212.4070486722215,77.5575598831505],[-90.19706044578359,240.42926553284434,58.21331648373153],[-105.92170959563157,243.0058807751061,72.87617191983183],[-99.97712478726753,245.23133397522832,66.88771116241156],[-71.42602119465548,195.92894353568977,63.877407772340284],[-98.58007947177622,234.09748538923668,79.1631699953931],[-94.08305815431554,232.96647157656759,62.679840014273516]]"
700,30,0.0285982,0.03533525,0.02793656710687749,0.478164729902765,0.47540304390761523,0.011903134118583169,0.007494260228665204,0.0072940960025554575,8.28285414978889E-4,100,"[[-124.97155578887485,304.35993868121176,80.99212718306269],[-111.86719796584396,273.3054736582589,73.77592042311964],[-108.60866647495791,267.9443936037828,70.14523414043022],[-117.20568579199967,271.13192967270794,87.06075144862287],[-108.90848209551193,284.2267253997637,68.38565991195026],[-78.08850362218458,198.54698699830988,78.82832491328264],[-71.42602119465548,195.92894353568977,63.877407772340284],[-84.62018227733768,201.80381310770517,79.48720260056582],[-137.69479856507607,377.96918336695467,102.99196678963762],[-71.79975590167122,181.3082528450431,68.09169512158627],[-68.617509344711,175.24984507364627,65.87842882183753],[-131.48226088627248,313.70580555155755,84.22654889319735],[-114.73946913122627,272.04533890989757,84.67065107936652],[-116.41672718844477,278.99657072446996,73.4385255817853],[-103.01534853465975,235.45617281108832,79.46827880572123],[-122.55849884469283,296.4888169045595,90.0152712722695],[-110.1874307249413,265.6152860071351,68.47125767038261],[-118.19821435590376,286.3644138673846,83.29389596566254],[-125.16892690795214,316.63893852525314,79.69522203550261],[-110.70568797087888,256.78005225817054,71.52244182835733],[-127.74621761764922,316.448545817064,84.73999178445227],[-85.1415004043163,206.54784260546103,55.14163921770128],[-111.48525392350624,272.8399749030685,78.15122027171539],[-86.47305667527341,203.38236141904434,57.22525296536996],[-116.25685568715961,299.7211213896866,70.6953168868523],[-97.3404981174211,226.94686890714235,72.3673946267678],[-112.08547604018943,280.6113872188474,69.0654655261904],[-121.32239819249864,296.90149158208476,86.22934079298444],[-115.75966670774508,308.47625217687647,71.04588442287759],[-110.52542043079556,280.54025124485975,68.16977749469963],[-118.39320788370907,290.22381349504053,78.14536395117857],[-104.57967777640135,243.0331295679518,63.3043057840292],[-135.44197259211262,332.5706375298514,92.38450569622415],[-90.19706044578359,240.42926553284434,58.21331648373153],[-115.60271787475621,281.08620059080783,73.50351645761548],[-96.11206523530973,243.50349228668102,59.1788199699328],[-105.92170959563157,243.0058807751061,72.87617191983183],[-96.8981617847832,229.47882846233387,71.16329671201127],[-127.69173318913747,340.06095694739764,79.43000289667381],[-108.39020861709973,252.3742777183349,81.41978542706066],[-109.91193006191051,250.6947492322616,89.27772242992671],[-94.28111738876028,214.43453853973142,60.51854440672503],[-111.92436550075863,275.53298202413134,76.18719438162877],[-119.8935367536763,291.66356433953456,72.35875696754546],[-110.70568797087888,256.78005225817054,71.52244182835733],[-73.85663891934036,193.0246246100395,67.39007018191639],[-108.60866647495791,267.9443936037828,70.14523414043022],[-97.30232403212086,228.30423546539856,70.90930057397081],[-99.04448861976283,227.13024174416358,74.13558076852888],[-107.02492660743474,239.7118134466022,67.72736835950614],[-118.38837952975743,287.85036656772803,89.06821922085992],[-122.52258781159091,311.3743587178147,81.10143777861967],[-136.3095380149376,333.90368561996814,83.5625379406405],[-110.24003836646905,281.06124421334704,70.46927365961893],[-110.1874307249413,265.6152860071351,68.47125767038261],[-98.38042851799962,236.26713123452367,61.31392064165996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-129.30450969470778,322.46338891945794,87.77094197915464],[-91.47260939898423,235.51477774529866,59.36944687013604],[-136.8167993203168,373.9629571408384,104.99430108429884],[-98.30763968978648,232.7562118610836,72.57288721409796],[-92.75150188335842,236.13195276298427,60.59622626660483],[-102.85945317209176,247.08524169573963,66.77105633420528],[-68.54231593856565,187.32785551446835,58.40414050909198],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-105.92170959563157,243.0058807751061,72.87617191983183],[-113.52079160134653,253.29240914393677,80.00589852609508],[-90.19706044578359,240.42926553284434,58.21331648373153],[-109.91193006191051,250.6947492322616,89.27772242992671],[-103.01534853465975,235.45617281108832,79.46827880572123],[-122.52258781159091,311.3743587178147,81.10143777861967],[-116.70210925277128,278.4755777559827,71.139029416866],[-91.47260939898423,235.51477774529866,59.36944687013604],[-116.25685568715961,299.7211213896866,70.6953168868523],[-90.19706044578359,240.42926553284434,58.21331648373153],[-97.00588275960398,234.679592533674,65.1432030711723],[-86.47305667527341,203.38236141904434,57.22525296536996],[-68.54231593856565,187.32785551446835,58.40414050909198],[-107.60288593720954,282.52592680340274,64.25264675651232],[-76.39302927429749,199.96020243626975,58.3524350425279],[-96.06494916422047,231.86135669468803,71.21126424036329],[-106.8525493332497,238.18241886485072,77.42887220988395],[-97.00588275960398,234.679592533674,65.1432030711723],[-90.8258195895911,214.08657715829474,69.69962288028444],[-86.6632218491271,204.86831411938772,62.99957622056734],[-99.09648525892139,227.96598050747835,85.35752035813202],[-106.8525493332497,238.18241886485072,77.42887220988395],[-91.52861671674071,237.26378434642766,60.29693023140022],[-96.06494916422047,231.86135669468803,71.21126424036329],[-68.54231593856565,187.32785551446835,58.40414050909198],[-90.8258195895911,214.08657715829474,69.69962288028444],[-70.93298869849015,179.65561961348192,55.9810852231342],[-90.8258195895911,214.08657715829474,69.69962288028444],[-92.3475410344019,212.4070486722215,77.5575598831505],[-90.19706044578359,240.42926553284434,58.21331648373153],[-105.92170959563157,243.0058807751061,72.87617191983183],[-99.97712478726753,245.23133397522832,66.88771116241156],[-71.42602119465548,195.92894353568977,63.877407772340284],[-94.08305815431554,232.96647157656759,62.679840014273516]]"
800,30,0.033770900000000006,0.040706106666666665,0.029054703847753188,0.4887779172544771,0.48734771582838926,0.01203050759511399,0.00660518121809121,0.006623327771417189,8.716569644542994E-4,100,"[[-118.14633168155045,314.6118301633933,71.48940829412282],[-114.91633232353426,262.8241769094063,95.33491134466182],[-102.5330995243803,257.77710897599815,65.51343650386023],[-129.82844520957272,295.77429354303564,80.95917226636124],[-136.7785579958165,333.7080934538232,88.14946421178533],[-122.26020102135108,323.35765631006876,80.66715917443697],[-105.53592668862933,255.0819598005429,65.58060681512451],[-130.15070461531536,316.87128673797423,82.14293514552867],[-74.8713078294867,201.63973092234306,50.49449803966184],[-68.54231593856565,187.32785551446835,58.40414050909198],[-90.8258195895911,214.08657715829474,69.69962288028444],[-69.87387220952277,184.16237432805167,60.48775425676067],[-96.8981617847832,229.47882846233387,71.16329671201127],[-103.20551370851344,236.94212551143175,85.24260206091859],[-97.44362150626682,240.33801110026434,61.26243371760148],[-83.52881817768676,225.31927525375824,55.63629016752039],[-111.99907015653574,254.97193763001007,72.14796152322903],[-109.47958381858984,244.7368264975019,78.54971214444645],[-87.9947781200842,201.70283293297103,65.08318996823601],[-96.19121090399491,231.97525141665358,64.19403001799414],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-98.32442120024314,234.51812463339468,60.38643728039578],[-94.28111738876028,214.43453853973142,60.51854440672503],[-124.97155578887485,304.35993868121176,80.99212718306269],[-108.60866647495791,267.9443936037828,70.14523414043022],[-117.20568579199967,271.13192967270794,87.06075144862287],[-108.90848209551193,284.2267253997637,68.38565991195026],[-78.08850362218458,198.54698699830988,78.82832491328264],[-71.42602119465548,195.92894353568977,63.877407772340284],[-137.69479856507607,377.96918336695467,102.99196678963762],[-71.79975590167122,181.3082528450431,68.09169512158627],[-68.617509344711,175.24984507364627,65.87842882183753],[-131.48226088627248,313.70580555155755,84.22654889319735],[-114.73946913122627,272.04533890989757,84.67065107936652],[-116.41672718844477,278.99657072446996,73.4385255817853],[-103.01534853465975,235.45617281108832,79.46827880572123],[-110.1874307249413,265.6152860071351,68.47125767038261],[-118.19821435590376,286.3644138673846,83.29389596566254],[-125.16892690795214,316.63893852525314,79.69522203550261],[-110.70568797087888,256.78005225817054,71.52244182835733],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-116.25685568715961,299.7211213896866,70.6953168868523],[-97.3404981174211,226.94686890714235,72.3673946267678],[-112.08547604018943,280.6113872188474,69.0654655261904],[-115.75966670774508,308.47625217687647,71.04588442287759],[-110.52542043079556,280.54025124485975,68.16977749469963],[-118.39320788370907,290.22381349504053,78.14536395117857],[-104.57967777640135,243.0331295679518,63.3043057840292],[-135.44197259211262,332.5706375298514,92.38450569622415],[-90.19706044578359,240.42926553284434,58.21331648373153],[-115.60271787475621,281.08620059080783,73.50351645761548],[-96.11206523530973,243.50349228668102,59.1788199699328],[-96.8981617847832,229.47882846233387,71.16329671201127],[-127.69173318913747,340.06095694739764,79.43000289667381],[-109.91193006191051,250.6947492322616,89.27772242992671],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.8935367536763,291.66356433953456,72.35875696754546],[-110.70568797087888,256.78005225817054,71.52244182835733],[-73.85663891934036,193.0246246100395,67.39007018191639],[-108.60866647495791,267.9443936037828,70.14523414043022],[-97.30232403212086,228.30423546539856,70.90930057397081],[-99.04448861976283,227.13024174416358,74.13558076852888],[-107.02492660743474,239.7118134466022,67.72736835950614],[-118.38837952975743,287.85036656772803,89.06821922085992],[-136.3095380149376,333.90368561996814,83.5625379406405],[-110.1874307249413,265.6152860071351,68.47125767038261],[-98.38042851799962,236.26713123452367,61.31392064165996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-91.47260939898423,235.51477774529866,59.36944687013604],[-136.8167993203168,373.9629571408384,104.99430108429884],[-98.30763968978648,232.7562118610836,72.57288721409796],[-102.85945317209176,247.08524169573963,66.77105633420528],[-68.54231593856565,187.32785551446835,58.40414050909198],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-113.52079160134653,253.29240914393677,80.00589852609508],[-90.19706044578359,240.42926553284434,58.21331648373153],[-109.91193006191051,250.6947492322616,89.27772242992671],[-103.01534853465975,235.45617281108832,79.46827880572123],[-116.70210925277128,278.4755777559827,71.139029416866],[-91.47260939898423,235.51477774529866,59.36944687013604],[-116.25685568715961,299.7211213896866,70.6953168868523],[-97.00588275960398,234.679592533674,65.1432030711723],[-86.47305667527341,203.38236141904434,57.22525296536996],[-68.54231593856565,187.32785551446835,58.40414050909198],[-107.60288593720954,282.52592680340274,64.25264675651232],[-76.39302927429749,199.96020243626975,58.3524350425279],[-106.8525493332497,238.18241886485072,77.42887220988395],[-97.00588275960398,234.679592533674,65.1432030711723],[-90.8258195895911,214.08657715829474,69.69962288028444],[-86.6632218491271,204.86831411938772,62.99957622056734],[-106.8525493332497,238.18241886485072,77.42887220988395],[-68.54231593856565,187.32785551446835,58.40414050909198],[-90.8258195895911,214.08657715829474,69.69962288028444],[-70.93298869849015,179.65561961348192,55.9810852231342],[-90.8258195895911,214.08657715829474,69.69962288028444],[-92.3475410344019,212.4070486722215,77.5575598831505],[-71.42602119465548,195.92894353568977,63.877407772340284]]"
900,30,0.03887005,0.046006193333333334,0.029706099535813824,0.49928973015849476,0.497061193850741,0.010377200529103252,0.005822467516642244,0.005893873089450192,7.880094641625938E-4,100,"[[-115.01589392477125,276.1156198533495,72.67194028074239],[-119.52839225889493,289.29540666394877,71.98460774819499],[-119.29331463699309,283.8921520237556,81.44451171307045],[-104.11186377436368,255.44800137935044,63.83946003381262],[-122.38303370766695,306.1530868260765,79.98976565359975],[-132.45660064445573,317.80460670774625,87.03351532171936],[-109.47958381858984,244.7368264975019,78.54971214444645],[-104.53706997947054,233.77664432501507,87.32621580858726],[-124.81401861817565,298.5958152724715,81.6495225769862],[-103.9992716174818,243.02742853734065,67.4873214593492],[-90.8258195895911,214.08657715829474,69.69962288028444],[-79.56858108743158,208.16167073505068,55.35142820391033],[-119.44279481165734,261.209995241483,84.72844159293729],[-91.47260939898423,235.51477774529866,59.36944687013604],[-105.87305996205822,241.22501493979132,63.92982547890089],[-117.84192769816131,274.41776459758375,71.8552945420099],[-118.14633168155045,314.6118301633933,71.48940829412282],[-129.82844520957272,295.77429354303564,80.95917226636124],[-136.7785579958165,333.7080934538232,88.14946421178533],[-105.53592668862933,255.0819598005429,65.58060681512451],[-130.15070461531536,316.87128673797423,82.14293514552867],[-74.8713078294867,201.63973092234306,50.49449803966184],[-68.54231593856565,187.32785551446835,58.40414050909198],[-90.8258195895911,214.08657715829474,69.69962288028444],[-69.87387220952277,184.16237432805167,60.48775425676067],[-96.8981617847832,229.47882846233387,71.16329671201127],[-97.44362150626682,240.33801110026434,61.26243371760148],[-83.52881817768676,225.31927525375824,55.63629016752039],[-111.99907015653574,254.97193763001007,72.14796152322903],[-109.47958381858984,244.7368264975019,78.54971214444645],[-87.9947781200842,201.70283293297103,65.08318996823601],[-96.19121090399491,231.97525141665358,64.19403001799414],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-98.32442120024314,234.51812463339468,60.38643728039578],[-94.28111738876028,214.43453853973142,60.51854440672503],[-124.97155578887485,304.35993868121176,80.99212718306269],[-117.20568579199967,271.13192967270794,87.06075144862287],[-78.08850362218458,198.54698699830988,78.82832491328264],[-137.69479856507607,377.96918336695467,102.99196678963762],[-71.79975590167122,181.3082528450431,68.09169512158627],[-68.617509344711,175.24984507364627,65.87842882183753],[-131.48226088627248,313.70580555155755,84.22654889319735],[-114.73946913122627,272.04533890989757,84.67065107936652],[-116.41672718844477,278.99657072446996,73.4385255817853],[-103.01534853465975,235.45617281108832,79.46827880572123],[-110.1874307249413,265.6152860071351,68.47125767038261],[-125.16892690795214,316.63893852525314,79.69522203550261],[-110.70568797087888,256.78005225817054,71.52244182835733],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-116.25685568715961,299.7211213896866,70.6953168868523],[-97.3404981174211,226.94686890714235,72.3673946267678],[-112.08547604018943,280.6113872188474,69.0654655261904],[-110.52542043079556,280.54025124485975,68.16977749469963],[-104.57967777640135,243.0331295679518,63.3043057840292],[-135.44197259211262,332.5706375298514,92.38450569622415],[-96.11206523530973,243.50349228668102,59.1788199699328],[-96.8981617847832,229.47882846233387,71.16329671201127],[-127.69173318913747,340.06095694739764,79.43000289667381],[-109.91193006191051,250.6947492322616,89.27772242992671],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.8935367536763,291.66356433953456,72.35875696754546],[-110.70568797087888,256.78005225817054,71.52244182835733],[-73.85663891934036,193.0246246100395,67.39007018191639],[-108.60866647495791,267.9443936037828,70.14523414043022],[-97.30232403212086,228.30423546539856,70.90930057397081],[-99.04448861976283,227.13024174416358,74.13558076852888],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-110.1874307249413,265.6152860071351,68.47125767038261],[-98.38042851799962,236.26713123452367,61.31392064165996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-91.47260939898423,235.51477774529866,59.36944687013604],[-136.8167993203168,373.9629571408384,104.99430108429884],[-68.54231593856565,187.32785551446835,58.40414050909198],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-113.52079160134653,253.29240914393677,80.00589852609508],[-109.91193006191051,250.6947492322616,89.27772242992671],[-103.01534853465975,235.45617281108832,79.46827880572123],[-116.70210925277128,278.4755777559827,71.139029416866],[-91.47260939898423,235.51477774529866,59.36944687013604],[-116.25685568715961,299.7211213896866,70.6953168868523],[-97.00588275960398,234.679592533674,65.1432030711723],[-86.47305667527341,203.38236141904434,57.22525296536996],[-68.54231593856565,187.32785551446835,58.40414050909198],[-107.60288593720954,282.52592680340274,64.25264675651232],[-76.39302927429749,199.96020243626975,58.3524350425279],[-106.8525493332497,238.18241886485072,77.42887220988395],[-97.00588275960398,234.679592533674,65.1432030711723],[-90.8258195895911,214.08657715829474,69.69962288028444],[-86.6632218491271,204.86831411938772,62.99957622056734],[-106.8525493332497,238.18241886485072,77.42887220988395],[-68.54231593856565,187.32785551446835,58.40414050909198],[-90.8258195895911,214.08657715829474,69.69962288028444],[-70.93298869849015,179.65561961348192,55.9810852231342],[-90.8258195895911,214.08657715829474,69.69962288028444],[-92.3475410344019,212.4070486722215,77.5575598831505],[-71.42602119465548,195.92894353568977,63.877407772340284]]"
1000,30,0.04400545,0.051237823333333335,0.030294505432602602,0.5053296178033422,0.5035684693892282,0.009573278770575185,0.00533871786831267,0.00537030804237184,7.974678415953356E-4,100,"[[-126.72533970920254,304.96308269685153,80.84750610100143],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-137.63545090245657,361.62149000129114,117.91996658078038],[-121.58320176104158,280.8995786340198,95.99519419738877],[-120.03547012917656,266.15270089278437,82.67367027257845],[-120.34469653091517,296.9011831258073,73.47600883292016],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-98.32442120024314,234.51812463339468,60.38643728039578],[-119.59635855192417,263.4596937717215,84.63769616266507],[-137.11257040819464,333.5155660401451,91.06423342050971],[-99.0251280683808,227.76730435393284,63.06672829562633],[-119.8935367536763,291.66356433953456,72.35875696754546],[-109.74217715932961,286.860829640839,68.02754514036893],[-135.8745057134172,351.0799328534878,86.64135459137813],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-125.16892690795214,316.63893852525314,79.69522203550261],[-91.80974267241314,221.65783288454708,57.71866553391242],[-137.69479856507607,377.96918336695467,102.99196678963762],[-79.62124487401451,204.37901453094833,56.20826255511022],[-115.01589392477125,276.1156198533495,72.67194028074239],[-119.52839225889493,289.29540666394877,71.98460774819499],[-119.29331463699309,283.8921520237556,81.44451171307045],[-104.11186377436368,255.44800137935044,63.83946003381262],[-122.38303370766695,306.1530868260765,79.98976565359975],[-132.45660064445573,317.80460670774625,87.03351532171936],[-109.47958381858984,244.7368264975019,78.54971214444645],[-104.53706997947054,233.77664432501507,87.32621580858726],[-124.81401861817565,298.5958152724715,81.6495225769862],[-79.56858108743158,208.16167073505068,55.35142820391033],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-117.84192769816131,274.41776459758375,71.8552945420099],[-118.14633168155045,314.6118301633933,71.48940829412282],[-129.82844520957272,295.77429354303564,80.95917226636124],[-136.7785579958165,333.7080934538232,88.14946421178533],[-105.53592668862933,255.0819598005429,65.58060681512451],[-130.15070461531536,316.87128673797423,82.14293514552867],[-74.8713078294867,201.63973092234306,50.49449803966184],[-68.54231593856565,187.32785551446835,58.40414050909198],[-69.87387220952277,184.16237432805167,60.48775425676067],[-97.44362150626682,240.33801110026434,61.26243371760148],[-83.52881817768676,225.31927525375824,55.63629016752039],[-111.99907015653574,254.97193763001007,72.14796152322903],[-109.47958381858984,244.7368264975019,78.54971214444645],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-98.32442120024314,234.51812463339468,60.38643728039578],[-94.28111738876028,214.43453853973142,60.51854440672503],[-124.97155578887485,304.35993868121176,80.99212718306269],[-78.08850362218458,198.54698699830988,78.82832491328264],[-137.69479856507607,377.96918336695467,102.99196678963762],[-71.79975590167122,181.3082528450431,68.09169512158627],[-68.617509344711,175.24984507364627,65.87842882183753],[-131.48226088627248,313.70580555155755,84.22654889319735],[-103.01534853465975,235.45617281108832,79.46827880572123],[-110.1874307249413,265.6152860071351,68.47125767038261],[-125.16892690795214,316.63893852525314,79.69522203550261],[-110.70568797087888,256.78005225817054,71.52244182835733],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-112.08547604018943,280.6113872188474,69.0654655261904],[-110.52542043079556,280.54025124485975,68.16977749469963],[-104.57967777640135,243.0331295679518,63.3043057840292],[-135.44197259211262,332.5706375298514,92.38450569622415],[-96.11206523530973,243.50349228668102,59.1788199699328],[-127.69173318913747,340.06095694739764,79.43000289667381],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.8935367536763,291.66356433953456,72.35875696754546],[-110.70568797087888,256.78005225817054,71.52244182835733],[-73.85663891934036,193.0246246100395,67.39007018191639],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-110.1874307249413,265.6152860071351,68.47125767038261],[-98.38042851799962,236.26713123452367,61.31392064165996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-68.54231593856565,187.32785551446835,58.40414050909198],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-113.52079160134653,253.29240914393677,80.00589852609508],[-109.91193006191051,250.6947492322616,89.27772242992671],[-103.01534853465975,235.45617281108832,79.46827880572123],[-116.70210925277128,278.4755777559827,71.139029416866],[-86.47305667527341,203.38236141904434,57.22525296536996],[-68.54231593856565,187.32785551446835,58.40414050909198],[-76.39302927429749,199.96020243626975,58.3524350425279],[-106.8525493332497,238.18241886485072,77.42887220988395],[-86.6632218491271,204.86831411938772,62.99957622056734],[-106.8525493332497,238.18241886485072,77.42887220988395],[-68.54231593856565,187.32785551446835,58.40414050909198],[-70.93298869849015,179.65561961348192,55.9810852231342],[-90.8258195895911,214.08657715829474,69.69962288028444],[-92.3475410344019,212.4070486722215,77.5575598831505],[-71.42602119465548,195.92894353568977,63.877407772340284]]"
1100,30,0.0493947,0.05660114666666667,0.030909238802123755,0.5104479059142013,0.5092914963503572,0.008717062535467536,0.004840049579531697,0.004901704872276423,7.375947339004318E-4,100,"[[-98.48031656281113,222.88905574874337,73.08365975191172],[-106.8713628671679,237.46211491636376,67.81811378977838],[-118.26480228096705,266.6251749581382,82.5540824149964],[-99.20481769396137,226.11502466070527,61.352799162689756],[-93.14129894337026,218.4923516981304,59.8022792815811],[-109.23690862907443,282.92191222286743,62.81015967856598],[-113.01371373106493,276.43511491510117,69.31683600171162],[-109.11470974824998,255.6002466302968,69.68892483783868],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-133.99405866115845,329.4979110801325,93.45988153934383],[-105.5398065962108,240.62759610278044,65.73450004210969],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.98696114905204,316.568991817452,83.69450064472295],[-135.44197259211262,332.5706375298514,92.38450569622415],[-129.82844520957272,295.77429354303564,80.95917226636124],[-119.53696157975222,289.4007991019543,71.78472419673223],[-86.6632218491271,204.86831411938772,62.99957622056734],[-119.8935367536763,291.66356433953456,72.35875696754546],[-93.14129894337026,218.4923516981304,59.8022792815811],[-105.3308278884389,239.86194735092397,69.57093520701788],[-85.1415004043163,206.54784260546103,55.14163921770128],[-116.46325535611494,265.94111019200744,81.80412506477171],[-111.26917176816919,273.0056107569889,67.57406444146521],[-126.72533970920254,304.96308269685153,80.84750610100143],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-137.63545090245657,361.62149000129114,117.91996658078038],[-121.58320176104158,280.8995786340198,95.99519419738877],[-120.03547012917656,266.15270089278437,82.67367027257845],[-120.34469653091517,296.9011831258073,73.47600883292016],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-98.32442120024314,234.51812463339468,60.38643728039578],[-119.59635855192417,263.4596937717215,84.63769616266507],[-137.11257040819464,333.5155660401451,91.06423342050971],[-99.0251280683808,227.76730435393284,63.06672829562633],[-119.8935367536763,291.66356433953456,72.35875696754546],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-125.16892690795214,316.63893852525314,79.69522203550261],[-91.80974267241314,221.65783288454708,57.71866553391242],[-137.69479856507607,377.96918336695467,102.99196678963762],[-79.62124487401451,204.37901453094833,56.20826255511022],[-119.52839225889493,289.29540666394877,71.98460774819499],[-132.45660064445573,317.80460670774625,87.03351532171936],[-109.47958381858984,244.7368264975019,78.54971214444645],[-104.53706997947054,233.77664432501507,87.32621580858726],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-117.84192769816131,274.41776459758375,71.8552945420099],[-129.82844520957272,295.77429354303564,80.95917226636124],[-136.7785579958165,333.7080934538232,88.14946421178533],[-130.15070461531536,316.87128673797423,82.14293514552867],[-74.8713078294867,201.63973092234306,50.49449803966184],[-69.87387220952277,184.16237432805167,60.48775425676067],[-111.99907015653574,254.97193763001007,72.14796152322903],[-109.47958381858984,244.7368264975019,78.54971214444645],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-98.32442120024314,234.51812463339468,60.38643728039578],[-94.28111738876028,214.43453853973142,60.51854440672503],[-137.69479856507607,377.96918336695467,102.99196678963762],[-71.79975590167122,181.3082528450431,68.09169512158627],[-68.617509344711,175.24984507364627,65.87842882183753],[-131.48226088627248,313.70580555155755,84.22654889319735],[-110.1874307249413,265.6152860071351,68.47125767038261],[-125.16892690795214,316.63893852525314,79.69522203550261],[-110.70568797087888,256.78005225817054,71.52244182835733],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-104.57967777640135,243.0331295679518,63.3043057840292],[-135.44197259211262,332.5706375298514,92.38450569622415],[-96.11206523530973,243.50349228668102,59.1788199699328],[-127.69173318913747,340.06095694739764,79.43000289667381],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.8935367536763,291.66356433953456,72.35875696754546],[-110.70568797087888,256.78005225817054,71.52244182835733],[-73.85663891934036,193.0246246100395,67.39007018191639],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-110.1874307249413,265.6152860071351,68.47125767038261],[-98.38042851799962,236.26713123452367,61.31392064165996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-113.52079160134653,253.29240914393677,80.00589852609508],[-116.70210925277128,278.4755777559827,71.139029416866],[-86.47305667527341,203.38236141904434,57.22525296536996],[-68.54231593856565,187.32785551446835,58.40414050909198],[-76.39302927429749,199.96020243626975,58.3524350425279],[-86.6632218491271,204.86831411938772,62.99957622056734],[-68.54231593856565,187.32785551446835,58.40414050909198],[-70.93298869849015,179.65561961348192,55.9810852231342],[-92.3475410344019,212.4070486722215,77.5575598831505]]"
1200,30,0.0545553,0.06187723333333334,0.031483889856936016,0.5148428481572273,0.5147683788301655,0.00809690229254075,0.004415370243057012,0.004509778348214335,7.518222263877279E-4,100,"[[-134.97798174398048,337.0691668063848,81.47892419297183],[-112.86014999079809,274.18541638486266,69.40758143198384],[-105.19360481759156,262.8383261292042,62.942266804895226],[-118.7787347098941,270.3468847318431,71.90678146606838],[-119.8935367536763,291.66356433953456,72.35875696754546],[-107.02492660743474,239.7118134466022,67.72736835950614],[-99.20481769396137,226.11502466070527,61.352799162689756],[-112.20804886430763,255.7375863818665,68.31152635832083],[-131.35016665438351,294.0947650569624,88.8171092692273],[-137.38545056266508,322.34369559759074,98.55985038014511],[-112.20804886430763,255.7375863818665,68.31152635832083],[-111.22412578148558,248.16633065561416,80.29248370469286],[-100.94935965685713,229.54452881881753,63.09557072293616],[-102.47108110166792,227.86500033274422,70.95350772580223],[-129.48431351535916,304.7878790600777,78.85291402194392],[-132.18528462319023,315.0561438625966,97.88872429084368],[-138.71185722061395,326.31961164230336,89.95138382535278],[-121.51321740109051,277.7354910349468,75.62114559836728],[-125.40669393569488,303.53852092377286,79.59475125662735],[-128.4968889386156,298.9397747294524,78.87555851869256],[-106.8713628671679,237.46211491636376,67.81811378977838],[-118.26480228096705,266.6251749581382,82.5540824149964],[-99.20481769396137,226.11502466070527,61.352799162689756],[-93.14129894337026,218.4923516981304,59.8022792815811],[-109.23690862907443,282.92191222286743,62.81015967856598],[-113.01371373106493,276.43511491510117,69.31683600171162],[-109.11470974824998,255.6002466302968,69.68892483783868],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-105.5398065962108,240.62759610278044,65.73450004210969],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.98696114905204,316.568991817452,83.69450064472295],[-129.82844520957272,295.77429354303564,80.95917226636124],[-119.53696157975222,289.4007991019543,71.78472419673223],[-86.6632218491271,204.86831411938772,62.99957622056734],[-119.8935367536763,291.66356433953456,72.35875696754546],[-93.14129894337026,218.4923516981304,59.8022792815811],[-85.1415004043163,206.54784260546103,55.14163921770128],[-116.46325535611494,265.94111019200744,81.80412506477171],[-111.26917176816919,273.0056107569889,67.57406444146521],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-120.03547012917656,266.15270089278437,82.67367027257845],[-120.34469653091517,296.9011831258073,73.47600883292016],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-98.32442120024314,234.51812463339468,60.38643728039578],[-119.59635855192417,263.4596937717215,84.63769616266507],[-137.11257040819464,333.5155660401451,91.06423342050971],[-119.8935367536763,291.66356433953456,72.35875696754546],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-91.80974267241314,221.65783288454708,57.71866553391242],[-79.62124487401451,204.37901453094833,56.20826255511022],[-119.52839225889493,289.29540666394877,71.98460774819499],[-132.45660064445573,317.80460670774625,87.03351532171936],[-109.47958381858984,244.7368264975019,78.54971214444645],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-117.84192769816131,274.41776459758375,71.8552945420099],[-129.82844520957272,295.77429354303564,80.95917226636124],[-136.7785579958165,333.7080934538232,88.14946421178533],[-130.15070461531536,316.87128673797423,82.14293514552867],[-74.8713078294867,201.63973092234306,50.49449803966184],[-69.87387220952277,184.16237432805167,60.48775425676067],[-111.99907015653574,254.97193763001007,72.14796152322903],[-109.47958381858984,244.7368264975019,78.54971214444645],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-98.32442120024314,234.51812463339468,60.38643728039578],[-94.28111738876028,214.43453853973142,60.51854440672503],[-71.79975590167122,181.3082528450431,68.09169512158627],[-68.617509344711,175.24984507364627,65.87842882183753],[-131.48226088627248,313.70580555155755,84.22654889319735],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-104.57967777640135,243.0331295679518,63.3043057840292],[-135.44197259211262,332.5706375298514,92.38450569622415],[-96.11206523530973,243.50349228668102,59.1788199699328],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.8935367536763,291.66356433953456,72.35875696754546],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-98.38042851799962,236.26713123452367,61.31392064165996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-113.52079160134653,253.29240914393677,80.00589852609508],[-116.70210925277128,278.4755777559827,71.139029416866],[-86.47305667527341,203.38236141904434,57.22525296536996],[-68.54231593856565,187.32785551446835,58.40414050909198],[-76.39302927429749,199.96020243626975,58.3524350425279],[-86.6632218491271,204.86831411938772,62.99957622056734],[-68.54231593856565,187.32785551446835,58.40414050909198],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
1300,30,0.059612700000000005,0.06709365333333334,0.0319047678760718,0.5213748125669884,0.5199532562159724,0.006999821597267246,0.004053855532646676,0.004128392485216873,6.85470298172047E-4,100,"[[-102.47108110166792,227.86500033274422,70.95350772580223],[-123.683621481177,282.7476748013039,82.35179464213867],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-128.4968889386156,298.9397747294524,78.87555851869256],[-124.45209256409602,300.9758927849226,72.81886250415972],[-113.52079160134653,253.29240914393677,80.00589852609508],[-112.20804886430763,255.7375863818665,68.31152635832083],[-129.48431351535916,304.7878790600777,78.85291402194392],[-139.90168204918157,348.7496529273586,82.31317894893655],[-136.3095380149376,333.90368561996814,83.5625379406405],[-137.38545056266508,322.34369559759074,98.55985038014511],[-71.3371509458278,178.48102661654661,55.727089085093745],[-117.84192769816131,274.41776459758375,71.8552945420099],[-135.55988046593677,314.9551636878624,83.48471165851389],[-134.97798174398048,337.0691668063848,81.47892419297183],[-112.86014999079809,274.18541638486266,69.40758143198384],[-105.19360481759156,262.8383261292042,62.942266804895226],[-118.7787347098941,270.3468847318431,71.90678146606838],[-119.8935367536763,291.66356433953456,72.35875696754546],[-107.02492660743474,239.7118134466022,67.72736835950614],[-99.20481769396137,226.11502466070527,61.352799162689756],[-112.20804886430763,255.7375863818665,68.31152635832083],[-131.35016665438351,294.0947650569624,88.8171092692273],[-137.38545056266508,322.34369559759074,98.55985038014511],[-112.20804886430763,255.7375863818665,68.31152635832083],[-100.94935965685713,229.54452881881753,63.09557072293616],[-102.47108110166792,227.86500033274422,70.95350772580223],[-129.48431351535916,304.7878790600777,78.85291402194392],[-138.71185722061395,326.31961164230336,89.95138382535278],[-121.51321740109051,277.7354910349468,75.62114559836728],[-128.4968889386156,298.9397747294524,78.87555851869256],[-106.8713628671679,237.46211491636376,67.81811378977838],[-118.26480228096705,266.6251749581382,82.5540824149964],[-99.20481769396137,226.11502466070527,61.352799162689756],[-93.14129894337026,218.4923516981304,59.8022792815811],[-109.23690862907443,282.92191222286743,62.81015967856598],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-105.5398065962108,240.62759610278044,65.73450004210969],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-119.53696157975222,289.4007991019543,71.78472419673223],[-86.6632218491271,204.86831411938772,62.99957622056734],[-119.8935367536763,291.66356433953456,72.35875696754546],[-93.14129894337026,218.4923516981304,59.8022792815811],[-85.1415004043163,206.54784260546103,55.14163921770128],[-111.26917176816919,273.0056107569889,67.57406444146521],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-120.03547012917656,266.15270089278437,82.67367027257845],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-98.32442120024314,234.51812463339468,60.38643728039578],[-119.59635855192417,263.4596937717215,84.63769616266507],[-137.11257040819464,333.5155660401451,91.06423342050971],[-119.8935367536763,291.66356433953456,72.35875696754546],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-91.80974267241314,221.65783288454708,57.71866553391242],[-79.62124487401451,204.37901453094833,56.20826255511022],[-119.52839225889493,289.29540666394877,71.98460774819499],[-109.47958381858984,244.7368264975019,78.54971214444645],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-117.84192769816131,274.41776459758375,71.8552945420099],[-129.82844520957272,295.77429354303564,80.95917226636124],[-136.7785579958165,333.7080934538232,88.14946421178533],[-130.15070461531536,316.87128673797423,82.14293514552867],[-74.8713078294867,201.63973092234306,50.49449803966184],[-111.99907015653574,254.97193763001007,72.14796152322903],[-109.47958381858984,244.7368264975019,78.54971214444645],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-98.32442120024314,234.51812463339468,60.38643728039578],[-94.28111738876028,214.43453853973142,60.51854440672503],[-71.79975590167122,181.3082528450431,68.09169512158627],[-68.617509344711,175.24984507364627,65.87842882183753],[-131.48226088627248,313.70580555155755,84.22654889319735],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-104.57967777640135,243.0331295679518,63.3043057840292],[-96.11206523530973,243.50349228668102,59.1788199699328],[-94.28111738876028,214.43453853973142,60.51854440672503],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-76.39302927429749,199.96020243626975,58.3524350425279],[-121.2250930246334,288.4980831531179,74.44237071521414],[-113.3672278610797,251.04271061369832,80.09664395636732],[-113.52079160134653,253.29240914393677,80.00589852609508],[-86.47305667527341,203.38236141904434,57.22525296536996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-86.6632218491271,204.86831411938772,62.99957622056734],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
1400,30,0.06480775,0.07222570666666667,0.03214015695710804,0.5251786174090556,0.5238689557911683,0.007295122669538581,0.003836607422434037,0.003797115817073952,6.135139751110716E-4,100,"[[-140.43212495496718,361.42427407668254,108.47703868585398],[-133.71890013759474,311.7797914073825,95.14154908173546],[-107.46403818468713,242.40482056766513,65.76334246941953],[-135.50180306377464,326.4033015961151,81.87125330445258],[-95.80283883357107,212.75501005365817,68.37648140959108],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.82844520957272,295.77429354303564,80.95917226636124],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-103.86204854663447,266.00380731562086,60.85865305722654],[-128.80892708026698,324.1060643245751,76.53679221710867],[-123.12053629313891,304.1413739713393,70.73524875649103],[-112.20804886430763,255.7375863818665,68.31152635832083],[-107.02492660743474,239.7118134466022,67.72736835950614],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-102.47108110166792,227.86500033274422,70.95350772580223],[-123.683621481177,282.7476748013039,82.35179464213867],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-128.4968889386156,298.9397747294524,78.87555851869256],[-124.45209256409602,300.9758927849226,72.81886250415972],[-113.52079160134653,253.29240914393677,80.00589852609508],[-112.20804886430763,255.7375863818665,68.31152635832083],[-129.48431351535916,304.7878790600777,78.85291402194392],[-139.90168204918157,348.7496529273586,82.31317894893655],[-136.3095380149376,333.90368561996814,83.5625379406405],[-137.38545056266508,322.34369559759074,98.55985038014511],[-71.3371509458278,178.48102661654661,55.727089085093745],[-117.84192769816131,274.41776459758375,71.8552945420099],[-135.55988046593677,314.9551636878624,83.48471165851389],[-134.97798174398048,337.0691668063848,81.47892419297183],[-118.7787347098941,270.3468847318431,71.90678146606838],[-107.02492660743474,239.7118134466022,67.72736835950614],[-99.20481769396137,226.11502466070527,61.352799162689756],[-112.20804886430763,255.7375863818665,68.31152635832083],[-131.35016665438351,294.0947650569624,88.8171092692273],[-137.38545056266508,322.34369559759074,98.55985038014511],[-112.20804886430763,255.7375863818665,68.31152635832083],[-100.94935965685713,229.54452881881753,63.09557072293616],[-102.47108110166792,227.86500033274422,70.95350772580223],[-129.48431351535916,304.7878790600777,78.85291402194392],[-138.71185722061395,326.31961164230336,89.95138382535278],[-121.51321740109051,277.7354910349468,75.62114559836728],[-128.4968889386156,298.9397747294524,78.87555851869256],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-93.14129894337026,218.4923516981304,59.8022792815811],[-109.23690862907443,282.92191222286743,62.81015967856598],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-105.5398065962108,240.62759610278044,65.73450004210969],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-93.14129894337026,218.4923516981304,59.8022792815811],[-85.1415004043163,206.54784260546103,55.14163921770128],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-120.03547012917656,266.15270089278437,82.67367027257845],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-98.32442120024314,234.51812463339468,60.38643728039578],[-119.59635855192417,263.4596937717215,84.63769616266507],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-91.80974267241314,221.65783288454708,57.71866553391242],[-79.62124487401451,204.37901453094833,56.20826255511022],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-117.84192769816131,274.41776459758375,71.8552945420099],[-129.82844520957272,295.77429354303564,80.95917226636124],[-136.7785579958165,333.7080934538232,88.14946421178533],[-74.8713078294867,201.63973092234306,50.49449803966184],[-111.99907015653574,254.97193763001007,72.14796152322903],[-109.47958381858984,244.7368264975019,78.54971214444645],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-98.32442120024314,234.51812463339468,60.38643728039578],[-94.28111738876028,214.43453853973142,60.51854440672503],[-71.79975590167122,181.3082528450431,68.09169512158627],[-68.617509344711,175.24984507364627,65.87842882183753],[-131.48226088627248,313.70580555155755,84.22654889319735],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-104.57967777640135,243.0331295679518,63.3043057840292],[-94.28111738876028,214.43453853973142,60.51854440672503],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-76.39302927429749,199.96020243626975,58.3524350425279],[-113.3672278610797,251.04271061369832,80.09664395636732],[-113.52079160134653,253.29240914393677,80.00589852609508],[-86.47305667527341,203.38236141904434,57.22525296536996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
1500,30,0.06987560000000001,0.07740938333333333,0.032475159062391734,0.5290497555853928,0.5268711381965312,0.007786742601171174,0.0034766513659066165,0.0034213611597035338,6.536472848848718E-4,100,"[[-111.76636074758369,264.2504799697991,67.2234969054399],[-104.57967777640135,243.0331295679518,63.3043057840292],[-119.44279481165734,261.209995241483,84.72844159293729],[-139.46151476961478,345.268133574409,90.02921010747939],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-134.17024679281752,329.56878278253185,79.78763955678389],[-121.51321740109051,277.7354910349468,75.62114559836728],[-109.81880735103071,260.8079091043451,64.81594714410805],[-128.4968889386156,298.9397747294524,78.87555851869256],[-141.4234034939924,347.0701244412854,90.1711159518026],[-132.43666616099466,303.04900512417385,91.69077062102929],[-107.46403818468713,242.40482056766513,65.76334246941953],[-107.46403818468713,242.40482056766513,65.76334246941953],[-135.50180306377464,326.4033015961151,81.87125330445258],[-95.80283883357107,212.75501005365817,68.37648140959108],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.82844520957272,295.77429354303564,80.95917226636124],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.80892708026698,324.1060643245751,76.53679221710867],[-123.12053629313891,304.1413739713393,70.73524875649103],[-112.20804886430763,255.7375863818665,68.31152635832083],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-123.683621481177,282.7476748013039,82.35179464213867],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-128.4968889386156,298.9397747294524,78.87555851869256],[-124.45209256409602,300.9758927849226,72.81886250415972],[-112.20804886430763,255.7375863818665,68.31152635832083],[-129.48431351535916,304.7878790600777,78.85291402194392],[-139.90168204918157,348.7496529273586,82.31317894893655],[-136.3095380149376,333.90368561996814,83.5625379406405],[-137.38545056266508,322.34369559759074,98.55985038014511],[-71.3371509458278,178.48102661654661,55.727089085093745],[-117.84192769816131,274.41776459758375,71.8552945420099],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-107.02492660743474,239.7118134466022,67.72736835950614],[-99.20481769396137,226.11502466070527,61.352799162689756],[-112.20804886430763,255.7375863818665,68.31152635832083],[-131.35016665438351,294.0947650569624,88.8171092692273],[-137.38545056266508,322.34369559759074,98.55985038014511],[-112.20804886430763,255.7375863818665,68.31152635832083],[-100.94935965685713,229.54452881881753,63.09557072293616],[-102.47108110166792,227.86500033274422,70.95350772580223],[-129.48431351535916,304.7878790600777,78.85291402194392],[-138.71185722061395,326.31961164230336,89.95138382535278],[-121.51321740109051,277.7354910349468,75.62114559836728],[-128.4968889386156,298.9397747294524,78.87555851869256],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-93.14129894337026,218.4923516981304,59.8022792815811],[-109.23690862907443,282.92191222286743,62.81015967856598],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-93.14129894337026,218.4923516981304,59.8022792815811],[-85.1415004043163,206.54784260546103,55.14163921770128],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-120.03547012917656,266.15270089278437,82.67367027257845],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-119.59635855192417,263.4596937717215,84.63769616266507],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-91.80974267241314,221.65783288454708,57.71866553391242],[-79.62124487401451,204.37901453094833,56.20826255511022],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-117.84192769816131,274.41776459758375,71.8552945420099],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-111.99907015653574,254.97193763001007,72.14796152322903],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-98.32442120024314,234.51812463339468,60.38643728039578],[-94.28111738876028,214.43453853973142,60.51854440672503],[-68.617509344711,175.24984507364627,65.87842882183753],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-104.57967777640135,243.0331295679518,63.3043057840292],[-94.28111738876028,214.43453853973142,60.51854440672503],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-76.39302927429749,199.96020243626975,58.3524350425279],[-113.3672278610797,251.04271061369832,80.09664395636732],[-113.52079160134653,253.29240914393677,80.00589852609508],[-86.47305667527341,203.38236141904434,57.22525296536996],[-76.39302927429749,199.96020243626975,58.3524350425279],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
1600,30,0.07502310000000001,0.08259667333333334,0.03277291865324735,0.5315307485833227,0.5293324704825298,0.007615636179181871,0.0030149361437786025,0.003074118591307513,6.169541840887592E-4,100,"[[-142.0239631134571,354.4179329569047,107.60898086524685],[-111.37161148835938,263.34508129047504,65.1913700818297],[-99.61780338590002,232.7100100052342,61.01195697526748],[-112.20804886430763,255.7375863818665,68.31152635832083],[-122.10589271860974,282.6781966862482,73.56637427800844],[-112.20804886430763,255.7375863818665,68.31152635832083],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-110.61707064167872,254.55778075399274,66.4780093678022],[-129.82844520957272,295.77429354303564,80.95917226636124],[-117.0449693425613,293.97408934355457,66.10345111992103],[-84.70234079928557,208.31420996757487,54.88213628668327],[-118.7787347098941,270.3468847318431,71.90678146606838],[-113.53960513526474,252.5721051954498,70.39514010598951],[-76.26967469562986,197.9310910789847,56.474497791676654],[-104.57967777640135,243.0331295679518,63.3043057840292],[-119.44279481165734,261.209995241483,84.72844159293729],[-139.46151476961478,345.268133574409,90.02921010747939],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-134.17024679281752,329.56878278253185,79.78763955678389],[-121.51321740109051,277.7354910349468,75.62114559836728],[-109.81880735103071,260.8079091043451,64.81594714410805],[-141.4234034939924,347.0701244412854,90.1711159518026],[-132.43666616099466,303.04900512417385,91.69077062102929],[-107.46403818468713,242.40482056766513,65.76334246941953],[-107.46403818468713,242.40482056766513,65.76334246941953],[-135.50180306377464,326.4033015961151,81.87125330445258],[-95.80283883357107,212.75501005365817,68.37648140959108],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.82844520957272,295.77429354303564,80.95917226636124],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.80892708026698,324.1060643245751,76.53679221710867],[-123.12053629313891,304.1413739713393,70.73524875649103],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-128.4968889386156,298.9397747294524,78.87555851869256],[-124.45209256409602,300.9758927849226,72.81886250415972],[-139.90168204918157,348.7496529273586,82.31317894893655],[-136.3095380149376,333.90368561996814,83.5625379406405],[-137.38545056266508,322.34369559759074,98.55985038014511],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-112.20804886430763,255.7375863818665,68.31152635832083],[-131.35016665438351,294.0947650569624,88.8171092692273],[-137.38545056266508,322.34369559759074,98.55985038014511],[-112.20804886430763,255.7375863818665,68.31152635832083],[-100.94935965685713,229.54452881881753,63.09557072293616],[-129.48431351535916,304.7878790600777,78.85291402194392],[-138.71185722061395,326.31961164230336,89.95138382535278],[-121.51321740109051,277.7354910349468,75.62114559836728],[-128.4968889386156,298.9397747294524,78.87555851869256],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-109.23690862907443,282.92191222286743,62.81015967856598],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-93.14129894337026,218.4923516981304,59.8022792815811],[-85.1415004043163,206.54784260546103,55.14163921770128],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-120.03547012917656,266.15270089278437,82.67367027257845],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-91.80974267241314,221.65783288454708,57.71866553391242],[-79.62124487401451,204.37901453094833,56.20826255511022],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-94.28111738876028,214.43453853973142,60.51854440672503],[-68.617509344711,175.24984507364627,65.87842882183753],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-104.57967777640135,243.0331295679518,63.3043057840292],[-94.28111738876028,214.43453853973142,60.51854440672503],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-113.3672278610797,251.04271061369832,80.09664395636732],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
1700,30,0.0801332,0.08778677666666668,0.033096343217639344,0.533481698668849,0.5311547654443942,0.007783173590864765,0.0028759676558984667,0.002882440352589771,6.119042109981725E-4,100,"[[-140.48358077113787,326.63564980883626,84.31896641447862],[-118.7787347098941,270.3468847318431,71.90678146606838],[-80.97297369419425,216.44462143846448,49.502826876264564],[-81.53955009758353,216.74972120142917,53.07152435587298],[-123.17861369530104,292.69323606308654,72.34870711055235],[-115.35850478182768,279.09644727718955,65.97413791373596],[-123.12053629313891,304.1413739713393,70.73524875649103],[-140.70471444243861,348.3615333475356,89.81487442880575],[-134.17024679281752,329.56878278253185,79.78763955678389],[-141.45437199143944,367.31005527964135,89.89270071093236],[-142.0239631134571,354.4179329569047,107.60898086524685],[-111.37161148835938,263.34508129047504,65.1913700818297],[-99.61780338590002,232.7100100052342,61.01195697526748],[-112.20804886430763,255.7375863818665,68.31152635832083],[-122.10589271860974,282.6781966862482,73.56637427800844],[-112.20804886430763,255.7375863818665,68.31152635832083],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-110.61707064167872,254.55778075399274,66.4780093678022],[-129.82844520957272,295.77429354303564,80.95917226636124],[-117.0449693425613,293.97408934355457,66.10345111992103],[-84.70234079928557,208.31420996757487,54.88213628668327],[-118.7787347098941,270.3468847318431,71.90678146606838],[-113.53960513526474,252.5721051954498,70.39514010598951],[-76.26967469562986,197.9310910789847,56.474497791676654],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-134.17024679281752,329.56878278253185,79.78763955678389],[-121.51321740109051,277.7354910349468,75.62114559836728],[-109.81880735103071,260.8079091043451,64.81594714410805],[-141.4234034939924,347.0701244412854,90.1711159518026],[-132.43666616099466,303.04900512417385,91.69077062102929],[-107.46403818468713,242.40482056766513,65.76334246941953],[-107.46403818468713,242.40482056766513,65.76334246941953],[-135.50180306377464,326.4033015961151,81.87125330445258],[-95.80283883357107,212.75501005365817,68.37648140959108],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.82844520957272,295.77429354303564,80.95917226636124],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-124.45209256409602,300.9758927849226,72.81886250415972],[-139.90168204918157,348.7496529273586,82.31317894893655],[-137.38545056266508,322.34369559759074,98.55985038014511],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-112.20804886430763,255.7375863818665,68.31152635832083],[-131.35016665438351,294.0947650569624,88.8171092692273],[-137.38545056266508,322.34369559759074,98.55985038014511],[-112.20804886430763,255.7375863818665,68.31152635832083],[-100.94935965685713,229.54452881881753,63.09557072293616],[-129.48431351535916,304.7878790600777,78.85291402194392],[-138.71185722061395,326.31961164230336,89.95138382535278],[-121.51321740109051,277.7354910349468,75.62114559836728],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-120.03547012917656,266.15270089278437,82.67367027257845],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-91.80974267241314,221.65783288454708,57.71866553391242],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-94.28111738876028,214.43453853973142,60.51854440672503],[-68.617509344711,175.24984507364627,65.87842882183753],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-104.57967777640135,243.0331295679518,63.3043057840292],[-94.28111738876028,214.43453853973142,60.51854440672503],[-107.02492660743474,239.7118134466022,67.72736835950614],[-136.3095380149376,333.90368561996814,83.5625379406405],[-113.3672278610797,251.04271061369832,80.09664395636732],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
1800,30,0.08526035000000001,0.09296648,0.03341083168318838,0.534863812794723,0.5328244181338444,0.007133867322604584,0.002598168624625104,0.002666382584746099,5.827767172423177E-4,100,"[[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.70316775931649,260.17960010405835,67.27498382949838],[-128.4968889386156,298.9397747294524,78.87555851869256],[-86.47305667527341,203.38236141904434,57.22525296536996],[-122.10589271860974,282.6781966862482,73.56637427800844],[-86.47305667527341,203.38236141904434,57.22525296536996],[-121.4340717324053,289.2637319049743,70.60593555030594],[-107.46403818468713,242.40482056766513,65.76334246941953],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.48358077113787,326.63564980883626,84.31896641447862],[-118.7787347098941,270.3468847318431,71.90678146606838],[-80.97297369419425,216.44462143846448,49.502826876264564],[-123.17861369530104,292.69323606308654,72.34870711055235],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.70471444243861,348.3615333475356,89.81487442880575],[-134.17024679281752,329.56878278253185,79.78763955678389],[-141.45437199143944,367.31005527964135,89.89270071093236],[-142.0239631134571,354.4179329569047,107.60898086524685],[-111.37161148835938,263.34508129047504,65.1913700818297],[-99.61780338590002,232.7100100052342,61.01195697526748],[-122.10589271860974,282.6781966862482,73.56637427800844],[-112.20804886430763,255.7375863818665,68.31152635832083],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-110.61707064167872,254.55778075399274,66.4780093678022],[-117.0449693425613,293.97408934355457,66.10345111992103],[-84.70234079928557,208.31420996757487,54.88213628668327],[-118.7787347098941,270.3468847318431,71.90678146606838],[-113.53960513526474,252.5721051954498,70.39514010598951],[-76.26967469562986,197.9310910789847,56.474497791676654],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-134.17024679281752,329.56878278253185,79.78763955678389],[-109.81880735103071,260.8079091043451,64.81594714410805],[-141.4234034939924,347.0701244412854,90.1711159518026],[-132.43666616099466,303.04900512417385,91.69077062102929],[-107.46403818468713,242.40482056766513,65.76334246941953],[-107.46403818468713,242.40482056766513,65.76334246941953],[-135.50180306377464,326.4033015961151,81.87125330445258],[-95.80283883357107,212.75501005365817,68.37648140959108],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.82844520957272,295.77429354303564,80.95917226636124],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-124.45209256409602,300.9758927849226,72.81886250415972],[-139.90168204918157,348.7496529273586,82.31317894893655],[-137.38545056266508,322.34369559759074,98.55985038014511],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-137.38545056266508,322.34369559759074,98.55985038014511],[-129.48431351535916,304.7878790600777,78.85291402194392],[-138.71185722061395,326.31961164230336,89.95138382535278],[-121.51321740109051,277.7354910349468,75.62114559836728],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-91.80974267241314,221.65783288454708,57.71866553391242],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-94.28111738876028,214.43453853973142,60.51854440672503],[-68.617509344711,175.24984507364627,65.87842882183753],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-104.57967777640135,243.0331295679518,63.3043057840292],[-94.28111738876028,214.43453853973142,60.51854440672503],[-136.3095380149376,333.90368561996814,83.5625379406405],[-113.3672278610797,251.04271061369832,80.09664395636732],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
1900,30,0.09038835,0.09809155333333335,0.033627177858759474,0.5365393585050768,0.5343164604609274,0.0071378576446745725,0.002472032778364514,0.002479397077719954,5.382133618347805E-4,100,"[[-129.82844520957272,295.77429354303564,80.95917226636124],[-69.41126725367934,181.33514809955523,48.12314822026814],[-94.28111738876028,214.43453853973142,60.51854440672503],[-80.97297369419425,216.44462143846448,49.502826876264564],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-105.87305996205822,241.22501493979132,63.92982547890089],[-134.75214551477382,307.4547796640095,81.79342702232597],[-85.1415004043163,206.54784260546103,55.14163921770128],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.70316775931649,260.17960010405835,67.27498382949838],[-86.47305667527341,203.38236141904434,57.22525296536996],[-122.10589271860974,282.6781966862482,73.56637427800844],[-86.47305667527341,203.38236141904434,57.22525296536996],[-121.4340717324053,289.2637319049743,70.60593555030594],[-107.46403818468713,242.40482056766513,65.76334246941953],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.48358077113787,326.63564980883626,84.31896641447862],[-118.7787347098941,270.3468847318431,71.90678146606838],[-80.97297369419425,216.44462143846448,49.502826876264564],[-123.17861369530104,292.69323606308654,72.34870711055235],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.70471444243861,348.3615333475356,89.81487442880575],[-134.17024679281752,329.56878278253185,79.78763955678389],[-141.45437199143944,367.31005527964135,89.89270071093236],[-111.37161148835938,263.34508129047504,65.1913700818297],[-99.61780338590002,232.7100100052342,61.01195697526748],[-122.10589271860974,282.6781966862482,73.56637427800844],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-84.70234079928557,208.31420996757487,54.88213628668327],[-118.7787347098941,270.3468847318431,71.90678146606838],[-113.53960513526474,252.5721051954498,70.39514010598951],[-76.26967469562986,197.9310910789847,56.474497791676654],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-134.17024679281752,329.56878278253185,79.78763955678389],[-141.4234034939924,347.0701244412854,90.1711159518026],[-107.46403818468713,242.40482056766513,65.76334246941953],[-107.46403818468713,242.40482056766513,65.76334246941953],[-135.50180306377464,326.4033015961151,81.87125330445258],[-95.80283883357107,212.75501005365817,68.37648140959108],[-94.28111738876028,214.43453853973142,60.51854440672503],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-124.45209256409602,300.9758927849226,72.81886250415972],[-139.90168204918157,348.7496529273586,82.31317894893655],[-137.38545056266508,322.34369559759074,98.55985038014511],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-137.38545056266508,322.34369559759074,98.55985038014511],[-129.48431351535916,304.7878790600777,78.85291402194392],[-138.71185722061395,326.31961164230336,89.95138382535278],[-121.51321740109051,277.7354910349468,75.62114559836728],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-118.51374868436574,267.8322293788577,74.8157332697124],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-95.80283883357107,212.75501005365817,68.37648140959108],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-87.9947781200842,201.70283293297103,65.08318996823601],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-94.28111738876028,214.43453853973142,60.51854440672503],[-68.617509344711,175.24984507364627,65.87842882183753],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-113.3672278610797,251.04271061369832,80.09664395636732],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2000,30,0.09546085,0.10326155333333334,0.03395877800734634,0.53842498094769,0.5357222341781527,0.0073518972249721854,0.0023217126640608645,0.002282689805512285,5.251158355592022E-4,100,"[[-123.17861369530104,292.69323606308654,72.34870711055235],[-141.2332383201387,345.58417174094194,84.39679269660523],[-135.55988046593677,314.9551636878624,83.48471165851389],[-112.70316775931649,260.17960010405835,67.27498382949838],[-118.65347061431953,265.73854401676704,77.00371811715162],[-124.51016996625815,289.52775487666986,74.43232085822105],[-135.55988046593677,314.9551636878624,83.48471165851389],[-115.70263647604125,270.0828617601475,68.08039615815328],[-145.65177820305408,397.3923347063271,100.27079578899138],[-134.94231068862751,308.9407323643529,87.56775027752334],[-128.23746698694382,294.5944879151619,79.1256552758426],[-141.2332383201387,345.58417174094194,84.39679269660523],[-92.94956111780317,217.6000197261481,58.43493065905634],[-133.82611509860396,338.58236829957394,77.68138131236657],[-69.41126725367934,181.33514809955523,48.12314822026814],[-94.28111738876028,214.43453853973142,60.51854440672503],[-80.97297369419425,216.44462143846448,49.502826876264564],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-105.87305996205822,241.22501493979132,63.92982547890089],[-134.75214551477382,307.4547796640095,81.79342702232597],[-85.1415004043163,206.54784260546103,55.14163921770128],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.70316775931649,260.17960010405835,67.27498382949838],[-86.47305667527341,203.38236141904434,57.22525296536996],[-122.10589271860974,282.6781966862482,73.56637427800844],[-86.47305667527341,203.38236141904434,57.22525296536996],[-121.4340717324053,289.2637319049743,70.60593555030594],[-107.46403818468713,242.40482056766513,65.76334246941953],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.48358077113787,326.63564980883626,84.31896641447862],[-118.7787347098941,270.3468847318431,71.90678146606838],[-80.97297369419425,216.44462143846448,49.502826876264564],[-115.35850478182768,279.09644727718955,65.97413791373596],[-134.17024679281752,329.56878278253185,79.78763955678389],[-111.37161148835938,263.34508129047504,65.1913700818297],[-99.61780338590002,232.7100100052342,61.01195697526748],[-122.10589271860974,282.6781966862482,73.56637427800844],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-84.70234079928557,208.31420996757487,54.88213628668327],[-118.7787347098941,270.3468847318431,71.90678146606838],[-113.53960513526474,252.5721051954498,70.39514010598951],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-134.17024679281752,329.56878278253185,79.78763955678389],[-141.4234034939924,347.0701244412854,90.1711159518026],[-107.46403818468713,242.40482056766513,65.76334246941953],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-124.45209256409602,300.9758927849226,72.81886250415972],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-129.48431351535916,304.7878790600777,78.85291402194392],[-138.71185722061395,326.31961164230336,89.95138382535278],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-91.80974267241314,221.65783288454708,57.71866553391242],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-117.44717843893699,273.5123659182598,69.82316771839969],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-100.94935965685713,229.54452881881753,63.09557072293616],[-108.4872510800736,263.97339029076176,62.73233339643937],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-107.46403818468713,242.40482056766513,65.76334246941953],[-91.80974267241314,221.65783288454708,57.71866553391242],[-94.28111738876028,214.43453853973142,60.51854440672503],[-68.617509344711,175.24984507364627,65.87842882183753],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2100,30,0.10062425,0.10845609666666667,0.03415585327142266,0.5394752040935216,0.5370923754905021,0.006923501501282116,0.0021589627817946502,0.0021433637420007656,5.548910844020558E-4,100,"[[-96.73344297761425,233.33831900552093,58.55292028987715],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-74.8713078294867,201.63973092234306,50.49449803966184],[-112.38773848988822,254.08530668863892,66.59759722538425],[-68.617509344711,175.24984507364627,65.87842882183753],[-100.79579591659028,227.29483028857902,63.18631615320839],[-111.05618221893111,257.2507878750556,64.51398347771557],[-130.18352782046009,320.15676292974933,75.34440189631239],[-143.21378794202477,376.84797424196,99.97077598883062],[-133.96890224330787,313.77535805998866,81.65119466799527],[-141.2332383201387,345.58417174094194,84.39679269660523],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.65347061431953,265.73854401676704,77.00371811715162],[-124.51016996625815,289.52775487666986,74.43232085822105],[-135.55988046593677,314.9551636878624,83.48471165851389],[-115.70263647604125,270.0828617601475,68.08039615815328],[-145.65177820305408,397.3923347063271,100.27079578899138],[-134.94231068862751,308.9407323643529,87.56775027752334],[-128.23746698694382,294.5944879151619,79.1256552758426],[-141.2332383201387,345.58417174094194,84.39679269660523],[-92.94956111780317,217.6000197261481,58.43493065905634],[-133.82611509860396,338.58236829957394,77.68138131236657],[-69.41126725367934,181.33514809955523,48.12314822026814],[-94.28111738876028,214.43453853973142,60.51854440672503],[-80.97297369419425,216.44462143846448,49.502826876264564],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-105.87305996205822,241.22501493979132,63.92982547890089],[-134.75214551477382,307.4547796640095,81.79342702232597],[-85.1415004043163,206.54784260546103,55.14163921770128],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-122.10589271860974,282.6781966862482,73.56637427800844],[-86.47305667527341,203.38236141904434,57.22525296536996],[-121.4340717324053,289.2637319049743,70.60593555030594],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.48358077113787,326.63564980883626,84.31896641447862],[-118.7787347098941,270.3468847318431,71.90678146606838],[-80.97297369419425,216.44462143846448,49.502826876264564],[-115.35850478182768,279.09644727718955,65.97413791373596],[-122.10589271860974,282.6781966862482,73.56637427800844],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-118.7787347098941,270.3468847318431,71.90678146606838],[-113.53960513526474,252.5721051954498,70.39514010598951],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-124.45209256409602,300.9758927849226,72.81886250415972],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-138.71185722061395,326.31961164230336,89.95138382535278],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-116.84362479305163,278.1806646210114,67.9670062311324],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-108.4872510800736,263.97339029076176,62.73233339643937],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-68.617509344711,175.24984507364627,65.87842882183753],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2200,30,0.10567715,0.11356597,0.034441077210086476,0.5410945690489086,0.5388245799631797,0.006193550652265651,0.0017730617500151201,0.0019161690516015769,5.378838499830354E-4,100,"[[-113.53960513526474,252.5721051954498,70.39514010598951],[-144.90212065405325,378.4438127742215,100.19296950686477],[-123.70243501509519,282.02737085281694,72.74103622203312],[-141.7022583010176,345.38857957479706,88.98371896775006],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-100.79579591659028,227.29483028857902,63.18631615320839],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-96.73344297761425,233.33831900552093,58.55292028987715],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-74.8713078294867,201.63973092234306,50.49449803966184],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-130.18352782046009,320.15676292974933,75.34440189631239],[-143.21378794202477,376.84797424196,99.97077598883062],[-133.96890224330787,313.77535805998866,81.65119466799527],[-141.2332383201387,345.58417174094194,84.39679269660523],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.65347061431953,265.73854401676704,77.00371811715162],[-124.51016996625815,289.52775487666986,74.43232085822105],[-135.55988046593677,314.9551636878624,83.48471165851389],[-115.70263647604125,270.0828617601475,68.08039615815328],[-145.65177820305408,397.3923347063271,100.27079578899138],[-134.94231068862751,308.9407323643529,87.56775027752334],[-128.23746698694382,294.5944879151619,79.1256552758426],[-141.2332383201387,345.58417174094194,84.39679269660523],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-94.28111738876028,214.43453853973142,60.51854440672503],[-80.97297369419425,216.44462143846448,49.502826876264564],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-105.87305996205822,241.22501493979132,63.92982547890089],[-134.75214551477382,307.4547796640095,81.79342702232597],[-85.1415004043163,206.54784260546103,55.14163921770128],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-86.47305667527341,203.38236141904434,57.22525296536996],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.48358077113787,326.63564980883626,84.31896641447862],[-118.7787347098941,270.3468847318431,71.90678146606838],[-80.97297369419425,216.44462143846448,49.502826876264564],[-115.35850478182768,279.09644727718955,65.97413791373596],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-118.7787347098941,270.3468847318431,71.90678146606838],[-113.53960513526474,252.5721051954498,70.39514010598951],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-68.617509344711,175.24984507364627,65.87842882183753],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2300,30,0.11073915000000001,0.11872193,0.03465761181984812,0.5417787463117478,0.5396625979586616,0.00650915168396306,0.0017424970185120844,0.0017753964948781541,5.111948388589682E-4,100,"[[-143.49264274904996,375.16642937547175,98.7833790047781],[-80.97297369419425,216.44462143846448,49.502826876264564],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-74.8713078294867,201.63973092234306,50.49449803966184],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-113.53960513526474,252.5721051954498,70.39514010598951],[-144.90212065405325,378.4438127742215,100.19296950686477],[-123.70243501509519,282.02737085281694,72.74103622203312],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-100.79579591659028,227.29483028857902,63.18631615320839],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-96.73344297761425,233.33831900552093,58.55292028987715],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-74.8713078294867,201.63973092234306,50.49449803966184],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-130.18352782046009,320.15676292974933,75.34440189631239],[-118.65347061431953,265.73854401676704,77.00371811715162],[-124.51016996625815,289.52775487666986,74.43232085822105],[-135.55988046593677,314.9551636878624,83.48471165851389],[-115.70263647604125,270.0828617601475,68.08039615815328],[-145.65177820305408,397.3923347063271,100.27079578899138],[-134.94231068862751,308.9407323643529,87.56775027752334],[-128.23746698694382,294.5944879151619,79.1256552758426],[-141.2332383201387,345.58417174094194,84.39679269660523],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-94.28111738876028,214.43453853973142,60.51854440672503],[-80.97297369419425,216.44462143846448,49.502826876264564],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-105.87305996205822,241.22501493979132,63.92982547890089],[-134.75214551477382,307.4547796640095,81.79342702232597],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.97297369419425,216.44462143846448,49.502826876264564],[-115.35850478182768,279.09644727718955,65.97413791373596],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-118.7787347098941,270.3468847318431,71.90678146606838],[-113.53960513526474,252.5721051954498,70.39514010598951],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-129.82844520957272,295.77429354303564,80.95917226636124],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2400,30,0.11579110000000001,0.12384995000000001,0.03489985775042396,0.542361025448145,0.5403212626794333,0.00626060696831638,0.0015006646275187523,0.0016062237922223554,5.512956235890084E-4,100,"[[-122.37087874413808,285.1928520392336,70.65742247436442],[-85.95475140155747,216.67696965118557,51.950539986290615],[-140.48358077113787,326.63564980883626,84.31896641447862],[-105.71949622179137,238.97531640955287,64.02057090917312],[-131.35016665438351,294.0947650569624,88.8171092692273],[-134.40801382056026,316.4683651810515,79.68716877790864],[-79.64141742323714,219.61010262488116,47.41921312859588],[-128.85197154950296,323.322244116166,73.2607881486437],[-143.3841759880106,350.00723650169994,96.9835922511319],[-80.97297369419425,216.44462143846448,49.502826876264564],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-74.8713078294867,201.63973092234306,50.49449803966184],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-113.53960513526474,252.5721051954498,70.39514010598951],[-144.90212065405325,378.4438127742215,100.19296950686477],[-123.70243501509519,282.02737085281694,72.74103622203312],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-100.79579591659028,227.29483028857902,63.18631615320839],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-96.73344297761425,233.33831900552093,58.55292028987715],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-74.8713078294867,201.63973092234306,50.49449803966184],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-130.18352782046009,320.15676292974933,75.34440189631239],[-118.65347061431953,265.73854401676704,77.00371811715162],[-124.51016996625815,289.52775487666986,74.43232085822105],[-115.70263647604125,270.0828617601475,68.08039615815328],[-145.65177820305408,397.3923347063271,100.27079578899138],[-128.23746698694382,294.5944879151619,79.1256552758426],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-80.97297369419425,216.44462143846448,49.502826876264564],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-105.87305996205822,241.22501493979132,63.92982547890089],[-134.75214551477382,307.4547796640095,81.79342702232597],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-115.35850478182768,279.09644727718955,65.97413791373596],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.97297369419425,216.44462143846448,49.502826876264564],[-115.35850478182768,279.09644727718955,65.97413791373596],[-123.12053629313891,304.1413739713393,70.73524875649103],[-102.31751736140107,225.61530180250577,71.04425315607445],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.82611509860396,338.58236829957394,77.68138131236657],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-135.55988046593677,314.9551636878624,83.48471165851389],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-133.82611509860396,338.58236829957394,77.68138131236657],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-74.8713078294867,201.63973092234306,50.49449803966184],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2500,30,0.12091825,0.1289526,0.03514373141378328,0.542275497798432,0.5408659170049411,0.006045006203186509,0.001371830652698738,0.0014616882071897034,5.031749765496817E-4,100,"[[-99.20481769396137,226.11502466070527,61.352799162689756],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-133.4205892438167,310.6202608504262,79.70981327465728],[-106.8713628671679,237.46211491636376,67.81811378977838],[-111.05618221893111,257.2507878750556,64.51398347771557],[-144.90212065405325,378.4438127742215,100.19296950686477],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-85.95475140155747,216.67696965118557,51.950539986290615],[-133.4205892438167,310.6202608504262,79.70981327465728],[-142.45523004329553,349.7331735047927,96.64666760516545],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-133.4205892438167,310.6202608504262,79.70981327465728],[-73.65263029960695,182.88680115638226,45.82974548639041],[-122.37087874413808,285.1928520392336,70.65742247436442],[-85.95475140155747,216.67696965118557,51.950539986290615],[-140.48358077113787,326.63564980883626,84.31896641447862],[-105.71949622179137,238.97531640955287,64.02057090917312],[-79.64141742323714,219.61010262488116,47.41921312859588],[-128.85197154950296,323.322244116166,73.2607881486437],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-113.53960513526474,252.5721051954498,70.39514010598951],[-144.90212065405325,378.4438127742215,100.19296950686477],[-123.70243501509519,282.02737085281694,72.74103622203312],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-100.79579591659028,227.29483028857902,63.18631615320839],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-96.73344297761425,233.33831900552093,58.55292028987715],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-130.18352782046009,320.15676292974933,75.34440189631239],[-118.65347061431953,265.73854401676704,77.00371811715162],[-124.51016996625815,289.52775487666986,74.43232085822105],[-145.65177820305408,397.3923347063271,100.27079578899138],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.97297369419425,216.44462143846448,49.502826876264564],[-115.35850478182768,279.09644727718955,65.97413791373596],[-96.73344297761425,233.33831900552093,58.55292028987715],[-126.75234697571986,295.5102705713401,77.13278695844615],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-118.7787347098941,270.3468847318431,71.90678146606838],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2600,30,0.1261083,0.13408779,0.035389172648574115,0.5428697508406842,0.5413578282456618,0.006358603307334277,0.0013553410051533909,0.0013767107965627892,5.021119705104868E-4,100,"[[-129.43387027145923,301.2082409976437,75.26657561418578],[-117.03419274699836,266.91738057373084,70.16400990582197],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.4205892438167,310.6202608504262,79.70981327465728],[-144.50362065810876,362.2307380587066,105.60664088417701],[-117.62686806451758,271.8600862250322,68.10923858546312],[-68.13237476930519,180.71797308186956,46.89636882379935],[-130.18352782046009,320.15676292974933,75.34440189631239],[-99.20481769396137,226.11502466070527,61.352799162689756],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-133.4205892438167,310.6202608504262,79.70981327465728],[-106.8713628671679,237.46211491636376,67.81811378977838],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-85.95475140155747,216.67696965118557,51.950539986290615],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-122.37087874413808,285.1928520392336,70.65742247436442],[-85.95475140155747,216.67696965118557,51.950539986290615],[-140.48358077113787,326.63564980883626,84.31896641447862],[-105.71949622179137,238.97531640955287,64.02057090917312],[-79.64141742323714,219.61010262488116,47.41921312859588],[-128.85197154950296,323.322244116166,73.2607881486437],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-113.53960513526474,252.5721051954498,70.39514010598951],[-144.90212065405325,378.4438127742215,100.19296950686477],[-123.70243501509519,282.02737085281694,72.74103622203312],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-96.73344297761425,233.33831900552093,58.55292028987715],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-130.18352782046009,320.15676292974933,75.34440189631239],[-124.51016996625815,289.52775487666986,74.43232085822105],[-145.65177820305408,397.3923347063271,100.27079578899138],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.97297369419425,216.44462143846448,49.502826876264564],[-115.35850478182768,279.09644727718955,65.97413791373596],[-96.73344297761425,233.33831900552093,58.55292028987715],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-72.8588723906386,176.80149813047336,63.585026087959804],[-128.23746698694382,294.5944879151619,79.1256552758426],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-118.7787347098941,270.3468847318431,71.90678146606838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-131.35016665438351,294.0947650569624,88.8171092692273],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-129.82844520957272,295.77429354303564,80.95917226636124],[-85.1415004043163,206.54784260546103,55.14163921770128],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2700,30,0.13140580000000002,0.13920487666666667,0.03562612218603457,0.543364711393596,0.542241205950964,0.0057294776735258655,0.0012031070743247004,0.0012349449291989196,4.990755269516406E-4,100,"[[-128.18145966918735,292.8454813140329,78.19817191457842],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-96.73344297761425,233.33831900552093,58.55292028987715],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-75.4467915264075,182.54854619846205,60.27796527055162],[-85.3728526796012,238.79097276970793,49.944752520748544],[-129.43387027145923,301.2082409976437,75.26657561418578],[-117.03419274699836,266.91738057373084,70.16400990582197],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.4205892438167,310.6202608504262,79.70981327465728],[-117.62686806451758,271.8600862250322,68.10923858546312],[-68.13237476930519,180.71797308186956,46.89636882379935],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-133.4205892438167,310.6202608504262,79.70981327465728],[-106.8713628671679,237.46211491636376,67.81811378977838],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-85.95475140155747,216.67696965118557,51.950539986290615],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-122.37087874413808,285.1928520392336,70.65742247436442],[-85.95475140155747,216.67696965118557,51.950539986290615],[-140.48358077113787,326.63564980883626,84.31896641447862],[-105.71949622179137,238.97531640955287,64.02057090917312],[-79.64141742323714,219.61010262488116,47.41921312859588],[-128.85197154950296,323.322244116166,73.2607881486437],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-144.90212065405325,378.4438127742215,100.19296950686477],[-123.70243501509519,282.02737085281694,72.74103622203312],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-130.18352782046009,320.15676292974933,75.34440189631239],[-145.65177820305408,397.3923347063271,100.27079578899138],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.97297369419425,216.44462143846448,49.502826876264564],[-115.35850478182768,279.09644727718955,65.97413791373596],[-96.73344297761425,233.33831900552093,58.55292028987715],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-99.20481769396137,226.11502466070527,61.352799162689756],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-85.1415004043163,206.54784260546103,55.14163921770128],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2800,30,0.13647525,0.14432617333333334,0.03586513976490969,0.5437688983005506,0.5429278074436326,0.005831548506402447,0.0011622175033566633,0.00117641682976758,4.5446058625826314E-4,100,"[[-99.20481769396137,226.11502466070527,61.352799162689756],[-148.1691887987462,409.69430709409613,113.81769533914779],[-117.62686806451758,271.8600862250322,68.10923858546312],[-128.18145966918735,292.8454813140329,78.19817191457842],[-84.62319513060037,219.84245083760226,49.86692623862193],[-123.70243501509519,282.02737085281694,72.74103622203312],[-139.6898228621695,320.5503467829273,102.074247016048],[-113.90945993469903,252.40577820256567,74.45553422825033],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.18145966918735,292.8454813140329,78.19817191457842],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-75.4467915264075,182.54854619846205,60.27796527055162],[-129.43387027145923,301.2082409976437,75.26657561418578],[-117.03419274699836,266.91738057373084,70.16400990582197],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-68.13237476930519,180.71797308186956,46.89636882379935],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-133.4205892438167,310.6202608504262,79.70981327465728],[-106.8713628671679,237.46211491636376,67.81811378977838],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-85.95475140155747,216.67696965118557,51.950539986290615],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-140.48358077113787,326.63564980883626,84.31896641447862],[-105.71949622179137,238.97531640955287,64.02057090917312],[-79.64141742323714,219.61010262488116,47.41921312859588],[-128.85197154950296,323.322244116166,73.2607881486437],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-144.90212065405325,378.4438127742215,100.19296950686477],[-123.70243501509519,282.02737085281694,72.74103622203312],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-145.65177820305408,397.3923347063271,100.27079578899138],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-139.90168204918157,348.7496529273586,82.31317894893655],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-140.48358077113787,326.63564980883626,84.31896641447862],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-99.20481769396137,226.11502466070527,61.352799162689756],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
2900,30,0.1415459,0.14950245666666667,0.036475937978482836,0.54457516687952,0.5436654767300801,0.005723785509093883,9.723557978053435E-4,0.0010812782098304453,4.441546733351108E-4,100,"[[-139.15202450018074,329.80113099525295,82.23535266680994],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.15202450018074,329.80113099525295,82.23535266680994],[-148.50320121112435,409.50177968041794,116.73246454787215],[-99.20481769396137,226.11502466070527,61.352799162689756],[-148.1691887987462,409.69430709409613,113.81769533914779],[-117.62686806451758,271.8600862250322,68.10923858546312],[-128.18145966918735,292.8454813140329,78.19817191457842],[-84.62319513060037,219.84245083760226,49.86692623862193],[-123.70243501509519,282.02737085281694,72.74103622203312],[-139.6898228621695,320.5503467829273,102.074247016048],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.18145966918735,292.8454813140329,78.19817191457842],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-75.4467915264075,182.54854619846205,60.27796527055162],[-129.43387027145923,301.2082409976437,75.26657561418578],[-117.03419274699836,266.91738057373084,70.16400990582197],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-68.13237476930519,180.71797308186956,46.89636882379935],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-133.4205892438167,310.6202608504262,79.70981327465728],[-106.8713628671679,237.46211491636376,67.81811378977838],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-85.95475140155747,216.67696965118557,51.950539986290615],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-79.64141742323714,219.61010262488116,47.41921312859588],[-128.85197154950296,323.322244116166,73.2607881486437],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-145.65177820305408,397.3923347063271,100.27079578899138],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-140.48358077113787,326.63564980883626,84.31896641447862],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.90168204918157,348.7496529273586,82.31317894893655],[-71.3371509458278,178.48102661654661,55.727089085093745],[-99.20481769396137,226.11502466070527,61.352799162689756],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-105.87305996205822,241.22501493979132,63.92982547890089],[-129.82844520957272,295.77429354303564,80.95917226636124],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
3000,30,0.14657045000000002,0.15462319666666668,0.03673284937946982,0.5444004339982063,0.5437749479710007,0.005594888546950712,9.351744702531385E-4,0.001007598260087376,4.546656096836684E-4,100,"[[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-147.4523544548901,394.0312613537656,106.9413358078049],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.15202450018074,329.80113099525295,82.23535266680994],[-148.50320121112435,409.50177968041794,116.73246454787215],[-99.20481769396137,226.11502466070527,61.352799162689756],[-148.1691887987462,409.69430709409613,113.81769533914779],[-128.18145966918735,292.8454813140329,78.19817191457842],[-84.62319513060037,219.84245083760226,49.86692623862193],[-123.70243501509519,282.02737085281694,72.74103622203312],[-139.6898228621695,320.5503467829273,102.074247016048],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.18145966918735,292.8454813140329,78.19817191457842],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-75.4467915264075,182.54854619846205,60.27796527055162],[-129.43387027145923,301.2082409976437,75.26657561418578],[-117.03419274699836,266.91738057373084,70.16400990582197],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-68.13237476930519,180.71797308186956,46.89636882379935],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-133.4205892438167,310.6202608504262,79.70981327465728],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-85.95475140155747,216.67696965118557,51.950539986290615],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-79.64141742323714,219.61010262488116,47.41921312859588],[-128.85197154950296,323.322244116166,73.2607881486437],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-75.4467915264075,182.54854619846205,60.27796527055162],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-145.65177820305408,397.3923347063271,100.27079578899138],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-140.48358077113787,326.63564980883626,84.31896641447862],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-71.3371509458278,178.48102661654661,55.727089085093745],[-99.20481769396137,226.11502466070527,61.352799162689756],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-70.93298869849015,179.65561961348192,55.9810852231342]]"
3100,30,0.15169955000000002,0.1598608,0.03698826416049024,0.5448022176086709,0.5440162920350751,0.005526372089365455,8.396333189382051E-4,8.889038963691217E-4,4.249762871161855E-4,100,"[[-69.41126725367934,181.33514809955523,48.12314822026814],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-142.45523004329553,349.7331735047927,96.64666760516545],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-147.4523544548901,394.0312613537656,106.9413358078049],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.15202450018074,329.80113099525295,82.23535266680994],[-148.50320121112435,409.50177968041794,116.73246454787215],[-84.62319513060037,219.84245083760226,49.86692623862193],[-123.70243501509519,282.02737085281694,72.74103622203312],[-139.6898228621695,320.5503467829273,102.074247016048],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.18145966918735,292.8454813140329,78.19817191457842],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-75.4467915264075,182.54854619846205,60.27796527055162],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-68.13237476930519,180.71797308186956,46.89636882379935],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-133.4205892438167,310.6202608504262,79.70981327465728],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-85.95475140155747,216.67696965118557,51.950539986290615],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-79.64141742323714,219.61010262488116,47.41921312859588],[-128.85197154950296,323.322244116166,73.2607881486437],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.54150369110111,244.390496126208,61.84621173123221],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-112.38773848988822,254.08530668863892,66.59759722538425],[-111.05618221893111,257.2507878750556,64.51398347771557],[-145.65177820305408,397.3923347063271,100.27079578899138],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-140.48358077113787,326.63564980883626,84.31896641447862],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-71.3371509458278,178.48102661654661,55.727089085093745],[-99.20481769396137,226.11502466070527,61.352799162689756],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
3200,30,0.15673245000000002,0.16498103333333333,0.03725621855916815,0.5455222745405679,0.5441156283243047,0.005483464946048152,7.735302963366305E-4,7.650997735104326E-4,3.77028050914543E-4,100,"[[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-68.13237476930519,180.71797308186956,46.89636882379935],[-111.795063172369,249.14260103733756,68.6523685457431],[-72.66870721678491,175.31554543012993,57.81070283276242],[-97.87326142300427,229.28050584712196,59.26918541502107],[-66.80081849834806,183.88345426828624,44.81275507613066],[-140.48358077113787,326.63564980883626,84.31896641447862],[-69.41126725367934,181.33514809955523,48.12314822026814],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-147.4523544548901,394.0312613537656,106.9413358078049],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.15202450018074,329.80113099525295,82.23535266680994],[-148.50320121112435,409.50177968041794,116.73246454787215],[-84.62319513060037,219.84245083760226,49.86692623862193],[-123.70243501509519,282.02737085281694,72.74103622203312],[-139.6898228621695,320.5503467829273,102.074247016048],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-128.18145966918735,292.8454813140329,78.19817191457842],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-75.4467915264075,182.54854619846205,60.27796527055162],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-68.13237476930519,180.71797308186956,46.89636882379935],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-133.4205892438167,310.6202608504262,79.70981327465728],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-79.64141742323714,219.61010262488116,47.41921312859588],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-140.48358077113787,326.63564980883626,84.31896641447862],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-99.20481769396137,226.11502466070527,61.352799162689756],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-107.46403818468713,242.40482056766513,65.76334246941953],[-94.28111738876028,214.43453853973142,60.51854440672503],[-85.1415004043163,206.54784260546103,55.14163921770128],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
3300,30,0.16180905,0.17012118333333334,0.03750003427275752,0.5456373878718634,0.544262119149414,0.005527129109125906,7.279601170313529E-4,7.25128321696291E-4,3.7981570431981296E-4,100,"[[-107.46403818468713,242.40482056766513,65.76334246941953],[-68.13237476930519,180.71797308186956,46.89636882379935],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-85.95475140155747,216.67696965118557,51.950539986290615],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-68.13237476930519,180.71797308186956,46.89636882379935],[-111.795063172369,249.14260103733756,68.6523685457431],[-72.66870721678491,175.31554543012993,57.81070283276242],[-97.87326142300427,229.28050584712196,59.26918541502107],[-66.80081849834806,183.88345426828624,44.81275507613066],[-140.48358077113787,326.63564980883626,84.31896641447862],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-147.4523544548901,394.0312613537656,106.9413358078049],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.15202450018074,329.80113099525295,82.23535266680994],[-148.50320121112435,409.50177968041794,116.73246454787215],[-84.62319513060037,219.84245083760226,49.86692623862193],[-123.70243501509519,282.02737085281694,72.74103622203312],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-69.41126725367934,181.33514809955523,48.12314822026814],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-133.4205892438167,310.6202608504262,79.70981327465728],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-99.20481769396137,226.11502466070527,61.352799162689756],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-119.44279481165734,261.209995241483,84.72844159293729],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
3400,30,0.1668538,0.17522469000000002,0.037803848472931695,0.5453883525887239,0.5446087710573038,0.005335857300782577,6.907382694042668E-4,6.331772768248309E-4,3.1783621302482396E-4,100,"[[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-142.5319713859511,339.13321436275015,93.2789396934902],[-119.98502688527664,262.57306283035035,79.0873318648203],[-66.80081849834806,183.88345426828624,44.81275507613066],[-134.75214551477382,307.4547796640095,81.79342702232597],[-107.46403818468713,242.40482056766513,65.76334246941953],[-68.13237476930519,180.71797308186956,46.89636882379935],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-85.95475140155747,216.67696965118557,51.950539986290615],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-68.13237476930519,180.71797308186956,46.89636882379935],[-111.795063172369,249.14260103733756,68.6523685457431],[-72.66870721678491,175.31554543012993,57.81070283276242],[-97.87326142300427,229.28050584712196,59.26918541502107],[-66.80081849834806,183.88345426828624,44.81275507613066],[-140.48358077113787,326.63564980883626,84.31896641447862],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-147.4523544548901,394.0312613537656,106.9413358078049],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-86.47305667527341,203.38236141904434,57.22525296536996],[-139.15202450018074,329.80113099525295,82.23535266680994],[-148.50320121112435,409.50177968041794,116.73246454787215],[-123.70243501509519,282.02737085281694,72.74103622203312],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-122.37087874413808,285.1928520392336,70.65742247436442],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-143.3841759880106,350.00723650169994,96.9835922511319],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-69.41126725367934,181.33514809955523,48.12314822026814],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
3500,30,0.17185755000000003,0.18032491,0.038066370860981205,0.5455119281205079,0.5447662493649618,0.005414245452176996,5.487261635839381E-4,6.087716195367222E-4,3.01764955717075E-4,100,"[[-80.32087256770379,197.99679143546837,48.40677180260155],[-78.89175987423631,200.66158069277554,47.34138684646927],[-142.5319713859511,339.13321436275015,93.2789396934902],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-142.5319713859511,339.13321436275015,93.2789396934902],[-119.98502688527664,262.57306283035035,79.0873318648203],[-66.80081849834806,183.88345426828624,44.81275507613066],[-134.75214551477382,307.4547796640095,81.79342702232597],[-107.46403818468713,242.40482056766513,65.76334246941953],[-68.13237476930519,180.71797308186956,46.89636882379935],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-85.95475140155747,216.67696965118557,51.950539986290615],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-68.13237476930519,180.71797308186956,46.89636882379935],[-111.795063172369,249.14260103733756,68.6523685457431],[-72.66870721678491,175.31554543012993,57.81070283276242],[-97.87326142300427,229.28050584712196,59.26918541502107],[-66.80081849834806,183.88345426828624,44.81275507613066],[-140.48358077113787,326.63564980883626,84.31896641447862],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-139.15202450018074,329.80113099525295,82.23535266680994],[-148.50320121112435,409.50177968041794,116.73246454787215],[-123.70243501509519,282.02737085281694,72.74103622203312],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-124.58931563494335,277.99951400664236,79.44753090628238],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-84.62319513060037,219.84245083760226,49.86692623862193],[-140.48358077113787,326.63564980883626,84.31896641447862],[-86.89155841329027,212.60608978544496,52.00202691034909],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
3600,30,0.17686315000000002,0.18544100333333335,0.038351881671019994,0.5455367969422303,0.5447723447457166,0.00551969462471608,4.890647585601851E-4,5.083765398858005E-4,2.9094073770993074E-4,100,"[[-119.98502688527664,262.57306283035035,79.0873318648203],[-80.32087256770379,197.99679143546837,48.40677180260155],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-103.11239099763364,247.05528538351518,60.78082677509993],[-80.32087256770379,197.99679143546837,48.40677180260155],[-78.89175987423631,200.66158069277554,47.34138684646927],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-142.5319713859511,339.13321436275015,93.2789396934902],[-119.98502688527664,262.57306283035035,79.0873318648203],[-66.80081849834806,183.88345426828624,44.81275507613066],[-107.46403818468713,242.40482056766513,65.76334246941953],[-68.13237476930519,180.71797308186956,46.89636882379935],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-85.95475140155747,216.67696965118557,51.950539986290615],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-68.13237476930519,180.71797308186956,46.89636882379935],[-111.795063172369,249.14260103733756,68.6523685457431],[-72.66870721678491,175.31554543012993,57.81070283276242],[-97.87326142300427,229.28050584712196,59.26918541502107],[-66.80081849834806,183.88345426828624,44.81275507613066],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-139.15202450018074,329.80113099525295,82.23535266680994],[-148.50320121112435,409.50177968041794,116.73246454787215],[-123.70243501509519,282.02737085281694,72.74103622203312],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-84.62319513060037,219.84245083760226,49.86692623862193],[-86.89155841329027,212.60608978544496,52.00202691034909],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-122.37087874413808,285.1928520392336,70.65742247436442],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
3700,30,0.18195110000000003,0.19051153,0.03855791155347526,0.545798043966609,0.5452939669960322,0.005507068641708162,4.484163048426797E-4,4.733276510324008E-4,2.8571934013986786E-4,100,"[[-73.65263029960695,182.88680115638226,45.82974548639041],[-123.35830332088163,291.040956369859,70.63477797761577],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-148.50320121112435,409.50177968041794,116.73246454787215],[-119.98502688527664,262.57306283035035,79.0873318648203],[-80.32087256770379,197.99679143546837,48.40677180260155],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-78.89175987423631,200.66158069277554,47.34138684646927],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-142.5319713859511,339.13321436275015,93.2789396934902],[-119.98502688527664,262.57306283035035,79.0873318648203],[-66.80081849834806,183.88345426828624,44.81275507613066],[-107.46403818468713,242.40482056766513,65.76334246941953],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-68.13237476930519,180.71797308186956,46.89636882379935],[-111.795063172369,249.14260103733756,68.6523685457431],[-72.66870721678491,175.31554543012993,57.81070283276242],[-97.87326142300427,229.28050584712196,59.26918541502107],[-66.80081849834806,183.88345426828624,44.81275507613066],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-139.15202450018074,329.80113099525295,82.23535266680994],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-117.62686806451758,271.8600862250322,68.10923858546312],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
3800,30,0.18696975,0.19558175,0.03879160199497282,0.5464650441407617,0.5454841372408973,0.005658567536104195,4.3584550960577747E-4,4.1620861331513284E-4,2.689178622080272E-4,100,"[[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-117.13174916950872,267.41807250284035,69.14578111428555],[-73.65263029960695,182.88680115638226,45.82974548639041],[-123.35830332088163,291.040956369859,70.63477797761577],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-148.50320121112435,409.50177968041794,116.73246454787215],[-119.98502688527664,262.57306283035035,79.0873318648203],[-80.32087256770379,197.99679143546837,48.40677180260155],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-78.89175987423631,200.66158069277554,47.34138684646927],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-119.98502688527664,262.57306283035035,79.0873318648203],[-66.80081849834806,183.88345426828624,44.81275507613066],[-107.46403818468713,242.40482056766513,65.76334246941953],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-68.13237476930519,180.71797308186956,46.89636882379935],[-111.795063172369,249.14260103733756,68.6523685457431],[-72.66870721678491,175.31554543012993,57.81070283276242],[-97.87326142300427,229.28050584712196,59.26918541502107],[-66.80081849834806,183.88345426828624,44.81275507613066],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
3900,30,0.19197525000000001,0.20065469333333336,0.03901486475082006,0.5463376781674258,0.5455796718232865,0.005640369270400196,4.6865960052360465E-4,4.2766063410396867E-4,2.6180860368230384E-4,100,"[[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-117.13174916950872,267.41807250284035,69.14578111428555],[-73.65263029960695,182.88680115638226,45.82974548639041],[-123.35830332088163,291.040956369859,70.63477797761577],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-148.50320121112435,409.50177968041794,116.73246454787215],[-119.98502688527664,262.57306283035035,79.0873318648203],[-80.32087256770379,197.99679143546837,48.40677180260155],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-119.98502688527664,262.57306283035035,79.0873318648203],[-107.46403818468713,242.40482056766513,65.76334246941953],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-111.795063172369,249.14260103733756,68.6523685457431],[-66.80081849834806,183.88345426828624,44.81275507613066],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-72.66870721678491,175.31554543012993,57.81070283276242],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-66.80081849834806,183.88345426828624,44.81275507613066],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-104.54150369110111,244.390496126208,61.84621173123221],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4000,30,0.19698525,0.20573745333333335,0.03927327864101733,0.5465152346172297,0.545670606021387,0.005691523778019277,4.021619715142892E-4,4.0439047644842327E-4,2.6203357845426713E-4,100,"[[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-104.38793995083427,242.14079759596956,61.93695716150444],[-66.80081849834806,183.88345426828624,44.81275507613066],[-145.27237036064164,356.20661564263764,105.80162924962768],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-117.13174916950872,267.41807250284035,69.14578111428555],[-73.65263029960695,182.88680115638226,45.82974548639041],[-123.35830332088163,291.040956369859,70.63477797761577],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-148.50320121112435,409.50177968041794,116.73246454787215],[-119.98502688527664,262.57306283035035,79.0873318648203],[-80.32087256770379,197.99679143546837,48.40677180260155],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-107.46403818468713,242.40482056766513,65.76334246941953],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-111.795063172369,249.14260103733756,68.6523685457431],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-146.23367692501037,375.2783315878048,102.27658325453346],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4100,30,0.20207920000000001,0.2108032966666667,0.0395034777636924,0.5466495155605431,0.5456308748757799,0.005632477359715739,3.7167173069428574E-4,3.754834022521553E-4,2.6719182614400624E-4,100,"[[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-73.65263029960695,182.88680115638226,45.82974548639041],[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-104.38793995083427,242.14079759596956,61.93695716150444],[-66.80081849834806,183.88345426828624,44.81275507613066],[-145.27237036064164,356.20661564263764,105.80162924962768],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-117.13174916950872,267.41807250284035,69.14578111428555],[-73.65263029960695,182.88680115638226,45.82974548639041],[-123.35830332088163,291.040956369859,70.63477797761577],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-148.50320121112435,409.50177968041794,116.73246454787215],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-107.46403818468713,242.40482056766513,65.76334246941953],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-111.795063172369,249.14260103733756,68.6523685457431],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-112.38773848988822,254.08530668863892,66.59759722538425],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-129.43387027145923,301.2082409976437,75.26657561418578],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-117.62686806451758,271.8600862250322,68.10923858546312],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-134.40801382056026,316.4683651810515,79.68716877790864],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-122.37087874413808,285.1928520392336,70.65742247436442],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4200,30,0.20711275,0.2158689166666667,0.039703374042404656,0.546686904126827,0.545765714957378,0.005554305666648841,2.951774763329236E-4,3.382251157538282E-4,2.6715114088132004E-4,100,"[[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-122.37087874413808,285.1928520392336,70.65742247436442],[-134.75214551477382,307.4547796640095,81.79342702232597],[-104.38793995083427,242.14079759596956,61.93695716150444],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.43387027145923,301.2082409976437,75.26657561418578],[-148.50320121112435,409.50177968041794,116.73246454787215],[-144.9058974328214,348.3277080156266,104.84152925399795],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-73.65263029960695,182.88680115638226,45.82974548639041],[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-104.38793995083427,242.14079759596956,61.93695716150444],[-66.80081849834806,183.88345426828624,44.81275507613066],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-117.13174916950872,267.41807250284035,69.14578111428555],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-107.46403818468713,242.40482056766513,65.76334246941953],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-111.795063172369,249.14260103733756,68.6523685457431],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4300,30,0.21211315000000003,0.22092332666666667,0.0399173744254816,0.5469348372188363,0.5459363670992049,0.005400388807673034,2.5727845077938983E-4,3.34748921448224E-4,3.199712800672072E-4,100,"[[-148.1729655775144,379.5782023355013,118.46625508628095],[-136.2738669595846,305.77525117793624,89.65136402519202],[-97.87326142300427,229.28050584712196,59.26918541502107],[-118.46330544046583,264.25259131642366,71.22939486195425],[-118.46330544046583,264.25259131642366,71.22939486195425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-122.37087874413808,285.1928520392336,70.65742247436442],[-104.38793995083427,242.14079759596956,61.93695716150444],[-129.43387027145923,301.2082409976437,75.26657561418578],[-148.50320121112435,409.50177968041794,116.73246454787215],[-144.9058974328214,348.3277080156266,104.84152925399795],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-73.65263029960695,182.88680115638226,45.82974548639041],[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-104.38793995083427,242.14079759596956,61.93695716150444],[-66.80081849834806,183.88345426828624,44.81275507613066],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-111.795063172369,249.14260103733756,68.6523685457431],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-78.89175987423631,200.66158069277554,47.34138684646927],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-113.53960513526474,252.5721051954498,70.39514010598951],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4400,30,0.21719235,0.22599198666666667,0.04017698104379682,0.5470645954247684,0.5460514690783551,0.005313089045365976,2.3326888347563422E-4,2.960291362340276E-4,2.706620356670885E-4,100,"[[-104.38793995083427,242.14079759596956,61.93695716150444],[-107.46403818468713,242.40482056766513,65.76334246941953],[-113.53960513526474,252.5721051954498,70.39514010598951],[-149.9943185229938,429.59598297453186,127.98749988243874],[-149.03172508882443,406.7244180738243,111.31438281567164],[-134.75214551477382,307.4547796640095,81.79342702232597],[-148.1729655775144,379.5782023355013,118.46625508628095],[-136.2738669595846,305.77525117793624,89.65136402519202],[-97.87326142300427,229.28050584712196,59.26918541502107],[-118.46330544046583,264.25259131642366,71.22939486195425],[-118.46330544046583,264.25259131642366,71.22939486195425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-122.37087874413808,285.1928520392336,70.65742247436442],[-129.43387027145923,301.2082409976437,75.26657561418578],[-144.9058974328214,348.3277080156266,104.84152925399795],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-73.65263029960695,182.88680115638226,45.82974548639041],[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-128.10231400050213,304.3737221840604,73.18296186651709],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-92.94956111780317,217.6000197261481,58.43493065905634],[-111.795063172369,249.14260103733756,68.6523685457431],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-128.10231400050213,304.3737221840604,73.18296186651709],[-116.29531179356047,275.0255674114489,66.02562483779442],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-84.62319513060037,219.84245083760226,49.86692623862193],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4500,30,0.22217770000000003,0.2310570866666667,0.04042049751065394,0.5471343891623048,0.5462671575448448,0.005385479760469856,2.134365077840948E-4,3.118986599040553E-4,3.3093332379776583E-4,100,"[[-147.51770386404667,362.38135565333954,107.91438198236729],[-111.795063172369,249.14260103733756,68.6523685457431],[-148.1729655775144,379.5782023355013,118.46625508628095],[-128.10231400050213,304.3737221840604,73.18296186651709],[-92.62299366965433,231.78695993027168,54.52756630250175],[-147.93666319394646,366.9184769970133,112.66256141105829],[-122.02674704992452,294.20643755627566,68.55116422994709],[-128.10231400050213,304.3737221840604,73.18296186651709],[-104.38793995083427,242.14079759596956,61.93695716150444],[-107.46403818468713,242.40482056766513,65.76334246941953],[-149.9943185229938,429.59598297453186,127.98749988243874],[-149.03172508882443,406.7244180738243,111.31438281567164],[-134.75214551477382,307.4547796640095,81.79342702232597],[-136.2738669595846,305.77525117793624,89.65136402519202],[-97.87326142300427,229.28050584712196,59.26918541502107],[-118.46330544046583,264.25259131642366,71.22939486195425],[-118.46330544046583,264.25259131642366,71.22939486195425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-122.37087874413808,285.1928520392336,70.65742247436442],[-129.43387027145923,301.2082409976437,75.26657561418578],[-144.9058974328214,348.3277080156266,104.84152925399795],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-116.29531179356047,275.0255674114489,66.02562483779442],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4600,30,0.22714435000000002,0.23612935666666668,0.04068395765221677,0.5473848437467045,0.5463521166074765,0.005425917722126392,2.0224935749728985E-4,2.532026443093221E-4,2.583541672847095E-4,100,"[[-116.29531179356047,275.0255674114489,66.02562483779442],[-84.62319513060037,219.84245083760226,49.86692623862193],[-150.73471135776055,398.36456348303284,121.70036097219648],[-129.43387027145923,301.2082409976437,75.26657561418578],[-134.40801382056026,316.4683651810515,79.68716877790864],[-147.51770386404667,362.38135565333954,107.91438198236729],[-111.795063172369,249.14260103733756,68.6523685457431],[-128.10231400050213,304.3737221840604,73.18296186651709],[-92.62299366965433,231.78695993027168,54.52756630250175],[-147.93666319394646,366.9184769970133,112.66256141105829],[-122.02674704992452,294.20643755627566,68.55116422994709],[-128.10231400050213,304.3737221840604,73.18296186651709],[-104.38793995083427,242.14079759596956,61.93695716150444],[-107.46403818468713,242.40482056766513,65.76334246941953],[-149.03172508882443,406.7244180738243,111.31438281567164],[-136.2738669595846,305.77525117793624,89.65136402519202],[-97.87326142300427,229.28050584712196,59.26918541502107],[-118.46330544046583,264.25259131642366,71.22939486195425],[-118.46330544046583,264.25259131642366,71.22939486195425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-144.9058974328214,348.3277080156266,104.84152925399795],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-116.29531179356047,275.0255674114489,66.02562483779442],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-85.95475140155747,216.67696965118557,51.950539986290615],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4700,30,0.23217880000000002,0.24119469666666668,0.040902817028368545,0.5477287308884482,0.5466149605684372,0.005408413856113475,2.3326888347563422E-4,2.6476624126665205E-4,2.5094901504514296E-4,100,"[[-99.20481769396137,226.11502466070527,61.352799162689756],[-147.51770386404667,362.38135565333954,107.91438198236729],[-92.62299366965433,231.78695993027168,54.52756630250175],[-86.89155841329027,212.60608978544496,52.00202691034909],[-124.36649511685843,272.89048136245685,85.56269634890202],[-116.29531179356047,275.0255674114489,66.02562483779442],[-84.62319513060037,219.84245083760226,49.86692623862193],[-150.73471135776055,398.36456348303284,121.70036097219648],[-129.43387027145923,301.2082409976437,75.26657561418578],[-134.40801382056026,316.4683651810515,79.68716877790864],[-147.51770386404667,362.38135565333954,107.91438198236729],[-111.795063172369,249.14260103733756,68.6523685457431],[-128.10231400050213,304.3737221840604,73.18296186651709],[-147.93666319394646,366.9184769970133,112.66256141105829],[-122.02674704992452,294.20643755627566,68.55116422994709],[-128.10231400050213,304.3737221840604,73.18296186651709],[-104.38793995083427,242.14079759596956,61.93695716150444],[-107.46403818468713,242.40482056766513,65.76334246941953],[-136.2738669595846,305.77525117793624,89.65136402519202],[-118.46330544046583,264.25259131642366,71.22939486195425],[-118.46330544046583,264.25259131642366,71.22939486195425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-116.29531179356047,275.0255674114489,66.02562483779442],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-86.47305667527341,203.38236141904434,57.22525296536996],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-84.62319513060037,219.84245083760226,49.86692623862193],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4800,30,0.2372283,0.24623757666666668,0.04113465319385108,0.5477521079800138,0.5468053624989848,0.005314877207912441,2.134365077840948E-4,2.4029640816411948E-4,2.4860326639288525E-4,100,"[[-147.51770386404667,362.38135565333954,107.91438198236729],[-86.89155841329027,212.60608978544496,52.00202691034909],[-116.29531179356047,275.0255674114489,66.02562483779442],[-86.89155841329027,212.60608978544496,52.00202691034909],[-99.20481769396137,226.11502466070527,61.352799162689756],[-147.51770386404667,362.38135565333954,107.91438198236729],[-92.62299366965433,231.78695993027168,54.52756630250175],[-86.89155841329027,212.60608978544496,52.00202691034909],[-124.36649511685843,272.89048136245685,85.56269634890202],[-116.29531179356047,275.0255674114489,66.02562483779442],[-150.73471135776055,398.36456348303284,121.70036097219648],[-129.43387027145923,301.2082409976437,75.26657561418578],[-134.40801382056026,316.4683651810515,79.68716877790864],[-147.51770386404667,362.38135565333954,107.91438198236729],[-111.795063172369,249.14260103733756,68.6523685457431],[-128.10231400050213,304.3737221840604,73.18296186651709],[-147.93666319394646,366.9184769970133,112.66256141105829],[-122.02674704992452,294.20643755627566,68.55116422994709],[-128.10231400050213,304.3737221840604,73.18296186651709],[-104.38793995083427,242.14079759596956,61.93695716150444],[-107.46403818468713,242.40482056766513,65.76334246941953],[-136.2738669595846,305.77525117793624,89.65136402519202],[-118.46330544046583,264.25259131642366,71.22939486195425],[-118.46330544046583,264.25259131642366,71.22939486195425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-73.65263029960695,182.88680115638226,45.82974548639041],[-92.62299366965433,231.78695993027168,54.52756630250175],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-143.2239797458284,343.70905108872375,96.84165597061612],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-146.23367692501037,375.2783315878048,102.27658325453346],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
4900,30,0.24227865,0.25129241,0.04135926999448603,0.5476269699112635,0.546980298270328,0.005368795834417463,2.134365077840948E-4,2.4649271658452865E-4,2.3652582113017006E-4,100,"[[-118.46330544046583,264.25259131642366,71.22939486195425],[-113.47034835744664,249.71277108150275,76.41956011833695],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-147.51770386404667,362.38135565333954,107.91438198236729],[-86.89155841329027,212.60608978544496,52.00202691034909],[-116.29531179356047,275.0255674114489,66.02562483779442],[-86.89155841329027,212.60608978544496,52.00202691034909],[-99.20481769396137,226.11502466070527,61.352799162689756],[-147.51770386404667,362.38135565333954,107.91438198236729],[-92.62299366965433,231.78695993027168,54.52756630250175],[-86.89155841329027,212.60608978544496,52.00202691034909],[-124.36649511685843,272.89048136245685,85.56269634890202],[-116.29531179356047,275.0255674114489,66.02562483779442],[-150.73471135776055,398.36456348303284,121.70036097219648],[-129.43387027145923,301.2082409976437,75.26657561418578],[-134.40801382056026,316.4683651810515,79.68716877790864],[-147.51770386404667,362.38135565333954,107.91438198236729],[-111.795063172369,249.14260103733756,68.6523685457431],[-128.10231400050213,304.3737221840604,73.18296186651709],[-147.93666319394646,366.9184769970133,112.66256141105829],[-122.02674704992452,294.20643755627566,68.55116422994709],[-128.10231400050213,304.3737221840604,73.18296186651709],[-104.38793995083427,242.14079759596956,61.93695716150444],[-107.46403818468713,242.40482056766513,65.76334246941953],[-136.2738669595846,305.77525117793624,89.65136402519202],[-118.46330544046583,264.25259131642366,71.22939486195425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-92.62299366965433,231.78695993027168,54.52756630250175],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-80.32087256770379,197.99679143546837,48.40677180260155],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"
5000,30,0.24730370000000002,0.2563665366666667,0.04161548055025448,0.5476269699112635,0.5469470395852879,0.00495897247745609,1.3576113985594928E-4,2.1170040622481116E-4,2.463892008105561E-4,100,"[[-81.65242883866091,194.83131024905168,50.490385550270226],[-86.89155841329027,212.60608978544496,52.00202691034909],[-118.46330544046583,264.25259131642366,71.22939486195425],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-147.51770386404667,362.38135565333954,107.91438198236729],[-86.89155841329027,212.60608978544496,52.00202691034909],[-116.29531179356047,275.0255674114489,66.02562483779442],[-86.89155841329027,212.60608978544496,52.00202691034909],[-99.20481769396137,226.11502466070527,61.352799162689756],[-147.51770386404667,362.38135565333954,107.91438198236729],[-92.62299366965433,231.78695993027168,54.52756630250175],[-86.89155841329027,212.60608978544496,52.00202691034909],[-124.36649511685843,272.89048136245685,85.56269634890202],[-116.29531179356047,275.0255674114489,66.02562483779442],[-150.73471135776055,398.36456348303284,121.70036097219648],[-129.43387027145923,301.2082409976437,75.26657561418578],[-134.40801382056026,316.4683651810515,79.68716877790864],[-147.51770386404667,362.38135565333954,107.91438198236729],[-111.795063172369,249.14260103733756,68.6523685457431],[-128.10231400050213,304.3737221840604,73.18296186651709],[-147.93666319394646,366.9184769970133,112.66256141105829],[-122.02674704992452,294.20643755627566,68.55116422994709],[-128.10231400050213,304.3737221840604,73.18296186651709],[-104.38793995083427,242.14079759596956,61.93695716150444],[-107.46403818468713,242.40482056766513,65.76334246941953],[-136.2738669595846,305.77525117793624,89.65136402519202],[-118.46330544046583,264.25259131642366,71.22939486195425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-122.02674704992452,294.20643755627566,68.55116422994709],[-81.65242883866091,194.83131024905168,50.490385550270226],[-105.71949622179137,238.97531640955287,64.02057090917312],[-92.62299366965433,231.78695993027168,54.52756630250175],[-140.48358077113787,326.63564980883626,84.31896641447862],[-74.98418657056406,179.72131996996558,47.913359234059094],[-73.65263029960695,182.88680115638226,45.82974548639041],[-81.65242883866091,194.83131024905168,50.490385550270226],[-118.46330544046583,264.25259131642366,71.22939486195425],[-97.87326142300427,229.28050584712196,59.26918541502107],[-142.00530221594866,324.95612132276295,92.17690341734468],[-139.15202450018074,329.80113099525295,82.23535266680994],[-73.65263029960695,182.88680115638226,45.82974548639041],[-129.51301594014444,289.6800001276162,80.2817856622471],[-123.70243501509519,282.02737085281694,72.74103622203312],[-142.00530221594866,324.95612132276295,92.17690341734468],[-91.29143739869721,234.95244111668836,52.44395255483307],[-119.98502688527664,262.57306283035035,79.0873318648203],[-140.48358077113787,326.63564980883626,84.31896641447862],[-140.48358077113787,326.63564980883626,84.31896641447862],[-94.28111738876028,214.43453853973142,60.51854440672503],[-129.51301594014444,289.6800001276162,80.2817856622471],[-99.20481769396137,226.11502466070527,61.352799162689756],[-80.32087256770379,197.99679143546837,48.40677180260155],[-129.43387027145923,301.2082409976437,75.26657561418578],[-80.32087256770379,197.99679143546837,48.40677180260155],[-80.32087256770379,197.99679143546837,48.40677180260155],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-97.87326142300427,229.28050584712196,59.26918541502107],[-146.9833344740112,394.22685351991043,102.35440953666007],[-119.98502688527664,262.57306283035035,79.0873318648203],[-129.51301594014444,289.6800001276162,80.2817856622471],[-118.46330544046583,264.25259131642366,71.22939486195425],[-105.71949622179137,238.97531640955287,64.02057090917312],[-139.15202450018074,329.80113099525295,82.23535266680994],[-131.03473738495526,288.00047164154296,88.13972266511315],[-134.75214551477382,307.4547796640095,81.79342702232597],[-73.65263029960695,182.88680115638226,45.82974548639041],[-144.9058974328214,348.3277080156266,104.84152925399795],[-129.43387027145923,301.2082409976437,75.26657561418578],[-146.23367692501037,375.2783315878048,102.27658325453346],[-133.07645754960313,319.6338463674682,77.60355503023996],[-111.05618221893111,257.2507878750556,64.51398347771557],[-117.62686806451758,271.8600862250322,68.10923858546312],[-80.32087256770379,197.99679143546837,48.40677180260155],[-131.03473738495526,288.00047164154296,88.13972266511315],[-73.65263029960695,182.88680115638226,45.82974548639041],[-105.71949622179137,238.97531640955287,64.02057090917312],[-86.89155841329027,212.60608978544496,52.00202691034909],[-117.62686806451758,271.8600862250322,68.10923858546312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-123.70243501509519,282.02737085281694,72.74103622203312],[-140.48358077113787,326.63564980883626,84.31896641447862],[-111.05618221893111,257.2507878750556,64.51398347771557],[-92.94956111780317,217.6000197261481,58.43493065905634],[-104.38793995083427,242.14079759596956,61.93695716150444],[-111.05618221893111,257.2507878750556,64.51398347771557],[-134.75214551477382,307.4547796640095,81.79342702232597],[-112.38773848988822,254.08530668863892,66.59759722538425],[-112.38773848988822,254.08530668863892,66.59759722538425],[-106.8713628671679,237.46211491636376,67.81811378977838],[-100.79579591659028,227.29483028857902,63.18631615320839],[-99.20481769396137,226.11502466070527,61.352799162689756],[-100.79579591659028,227.29483028857902,63.18631615320839],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996],[-94.28111738876028,214.43453853973142,60.51854440672503],[-86.47305667527341,203.38236141904434,57.22525296536996]]"


==> plotsdata/modagame_uclinux-distribution_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.06742095000000001,0.07296760000000001,0.0280491676589889,0.13413848381744353,0.1345897105987856,0.004137255724472769,0.0025409289700805745,0.0025382315363886576,4.3856634541242814E-5,100,"[[-1093.5588511186343,3385.1143122105887,1142.8383373757845],[-1210.4303060217992,3791.3236197636284,1213.225592259254],[-1183.1592030836123,3682.344456969914,1276.8263587923807],[-997.3057270506062,3313.936285430376,1142.2507255886778],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1053.4750938870282,3424.3764597795653,1131.6448483410875],[-1062.2596973895065,3396.600989577421,1136.647230757646],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1174.6831064641897,3670.704669294195,1305.3915142139963],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1218.4725350380245,3887.732617083668,1351.6075477964107],[-1217.4163731771653,3774.682930746676,1320.025355784713],[-1027.1080386527922,3405.440833189635,1167.404999940799],[-1126.5038379658115,3700.1251402669977,1247.3671691328418],[-1052.9655434491867,3395.61437766498,1199.4871921090971],[-1205.9793647404508,3730.1424062259866,1250.271014788634],[-1189.7408493487733,3721.333180434544,1179.5345253958603],[-1203.0234972430949,3669.5909228727446,1224.6738838360727],[-1036.2637069981383,3187.9755607280376,1095.768716308678],[-1111.6678382741186,3445.411230853104,1100.9015541081492],[-1159.1653692492428,3611.2877604427513,1181.6932440381904],[-1131.722987367675,3568.964355049534,1213.7512063391562],[-1159.9632133990199,3909.71551328541,1241.8531578610807],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1023.5029307186538,3294.0844886419823,1071.2824990541853],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1208.045417030783,3905.540733297515,1293.829843999386],[-1189.1815362985478,3626.9952349183723,1220.6681430438175],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-1169.0296434118056,3733.829599518129,1296.9018595692132],[-1231.8291920617394,3748.7172338169316,1264.6009270848194],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1178.2609229098398,3685.422083906524,1301.5676203508992],[-1148.030754012579,3752.1589350168633,1231.603288073304],[-1045.5535463646747,3253.6883529682063,1085.2370674828423],[-1243.6296206246595,3764.7329204246735,1285.0588588463954],[-1152.5841500473555,3619.5472035403504,1240.4223779853767],[-1242.0429123028853,3898.907478719303,1285.9976350528984],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1168.4748518958806,3602.0346170091984,1240.4615431876114],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1201.8206979097786,3819.8421048265604,1230.5031598076202],[-1216.8878581869826,3908.914860679932,1314.3593647637142],[-1243.0085746864638,3747.8616483061146,1289.7612648596305],[-1188.674793999353,3632.0523462166493,1232.900225478453],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1133.6886252785816,3440.8965874258465,1151.5048781330815],[-1134.1169486662131,3434.8915637685604,1154.1951380938956],[-1166.998812327631,3541.3688135273537,1195.433164406735],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1256.141878353932,3802.4299076449556,1296.2399345680574],[-1102.3635492064825,3515.8727583791706,1180.1115804651242],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1120.959183198368,3664.885198305806,1265.546062278854],[-1071.7656596380532,3450.448096028354,1191.1248647346508],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1035.2478548496088,3322.622787306657,1144.1777950843837],[-1197.2300458005639,3799.1855121552076,1268.4506644603816],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1268.7864052182977,3867.0969592272886,1310.4316935845982],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1220.151326065099,3715.8880694940403,1237.646560858972],[-990.2412281226952,3226.7481748212804,1126.1272763490645],[-1155.470001459171,3611.947680841948,1206.7461136244613],[-1134.5022099955827,3668.486062453882,1189.3915638148242],[-1186.6135145512214,3772.430128663643,1252.3447486134692],[-1142.6449604002746,3582.7508271525066,1310.7931744022583],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1055.9500742292769,3343.4987870508103,1120.7922899016296],[-1129.4774705824784,3475.851928944877,1233.8749302234821],[-1093.2399904656065,3559.47190714695,1172.6635129147696],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1249.7422748166114,3782.489067659319,1339.876051250352],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1263.9911823155207,3970.9228882985894,1344.538968055113],[-1231.6620084723443,3768.884246662229,1306.9311971009345],[-1132.5056519729378,3612.8330975534764,1149.7939545796198],[-1117.9891062775098,3627.5300315270947,1173.0524369035536],[-1173.5963659397623,3592.038695299817,1188.379922755251],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532],[-1168.2651186293056,3576.9561292616463,1224.1079102747667],[-1184.2626478737072,3702.279729216532,1274.1987118910051],[-1157.9078390297097,3637.6541399188563,1204.4043719617332],[-1165.7939902831931,3614.0470832283736,1229.171153653044],[-1102.4971221382089,3697.2451546678703,1208.1691545985686],[-1132.63092914703,3479.3722003649523,1222.8962284704116],[-1143.9826023796786,3563.7034626008076,1216.8843305035273],[-1123.206323169716,3577.7773634997966,1195.7615300175116],[-1079.7381391155575,3375.3605342217998,1093.8082338442803],[-1138.7264374453896,3526.9470620447687,1171.0100832722828],[-1037.6141729739636,3401.3702491930117,1140.0151745966389],[-1204.5523463049922,3674.670336535664,1249.6558604579202]]"
300,30,0.10942885000000001,0.11638384,0.03458328728450323,0.19321679608552172,0.1935774334019617,0.0035267937345885287,0.0022346122064046178,0.0022526126855159923,7.159571240937865E-5,100,"[[-2047.1779428402317,6242.442747799844,2074.0247218588115],[-1671.144989176521,5167.871670343733,1763.1461561825815],[-1864.5666373147799,5675.559466789114,1882.1602224916867],[-1782.169376804094,5482.922179949929,1831.8662170651546],[-1907.9492790250413,5697.160561869805,1944.4961629410454],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1945.8889055984655,5769.697302156301,1969.6584194761006],[-1881.6768992910954,5709.939754290298,1968.6890183256041],[-1569.3863070718194,5016.720691672884,1744.2139368389862],[-1825.3326102989934,5372.923239775939,1831.7050431321861],[-1770.817292448868,5477.022966671657,1801.5726056711253],[-2052.6308129838726,6166.796463812476,2116.538561809394],[-1735.8174355628182,5288.170403707416,1793.5734084190751],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1666.496993043303,5228.111249896368,1785.1013781583606],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1909.2416819280804,5764.698528975401,1894.5255432131496],[-2072.5668977036553,6396.113739447399,2160.35071881158],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-1718.4124907420098,5417.872616072463,1742.6027630201118],[-2008.9930245117475,6034.381987836544,1979.195296803659],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1850.4182631403064,5716.007506495402,1810.8848519909548],[-1931.6014004941298,5740.096505718632,1949.8994695790423],[-2034.9239090009826,6040.924450162472,2022.309167390977],[-1840.8530107835916,5617.205631981889,1905.1667829938071],[-1947.669238698889,5931.115934000226,1968.1203900353298],[-1948.5459797773665,5940.800607735612,1987.6715986274992],[-1772.202452978656,5380.454879925464,1808.422971700398],[-2115.3735342797827,6477.546430394583,2240.9100867682646],[-1800.889595944861,5557.960263557461,1831.1373481379953],[-2014.3898452007002,6084.044951327531,1988.9888197379546],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1720.0765036174098,5231.369684636865,1796.2742340022546],[-2081.7802000602214,6247.517024512385,2183.2588659959943],[-1886.665338818585,5636.835581726702,1918.5227513487785],[-1858.3258779387131,5678.800443125287,1854.7299783750248],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1871.209550305852,5632.186005956435,1918.2636886706844],[-1819.6970104088189,5598.679528669934,1818.2894234042526],[-1850.0849944077495,5612.816186662867,1865.591881347335],[-1957.71739432431,5899.006530821111,2013.2210358814723],[-2049.8614395890777,6299.289579746741,2123.0070115123767],[-1780.8206933069482,5423.572384297766,1795.3833163154186],[-2145.2350569452205,6377.52126787326,2210.408779222579],[-1618.8329610077271,5158.206969800388,1699.414968810508],[-2069.512405885235,6377.954619581901,2174.11499289718],[-1093.5588511186343,3385.1143122105887,1142.8383373757845],[-1210.4303060217992,3791.3236197636284,1213.225592259254],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1189.7408493487733,3721.333180434544,1179.5345253958603],[-1203.0234972430949,3669.5909228727446,1224.6738838360727],[-1036.2637069981383,3187.9755607280376,1095.768716308678],[-1111.6678382741186,3445.411230853104,1100.9015541081492],[-1159.1653692492428,3611.2877604427513,1181.6932440381904],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1023.5029307186538,3294.0844886419823,1071.2824990541853],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1189.1815362985478,3626.9952349183723,1220.6681430438175],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-1231.8291920617394,3748.7172338169316,1264.6009270848194],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1045.5535463646747,3253.6883529682063,1085.2370674828423],[-1243.6296206246595,3764.7329204246735,1285.0588588463954],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1243.0085746864638,3747.8616483061146,1289.7612648596305],[-1188.674793999353,3632.0523462166493,1232.900225478453],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1133.6886252785816,3440.8965874258465,1151.5048781330815],[-1134.1169486662131,3434.8915637685604,1154.1951380938956],[-1166.998812327631,3541.3688135273537,1195.433164406735],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1256.141878353932,3802.4299076449556,1296.2399345680574],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1268.7864052182977,3867.0969592272886,1310.4316935845982],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1220.151326065099,3715.8880694940403,1237.646560858972],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1173.5963659397623,3592.038695299817,1188.379922755251],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532],[-1168.2651186293056,3576.9561292616463,1224.1079102747667],[-1079.7381391155575,3375.3605342217998,1093.8082338442803],[-1138.7264374453896,3526.9470620447687,1171.0100832722828],[-1204.5523463049922,3674.670336535664,1249.6558604579202]]"
400,30,0.14948365000000002,0.15667250000000002,0.03633233794974503,0.19321679608552172,0.1935774334019617,0.0035267937345885287,0.0022346122064046178,0.0022526126855159923,7.159571240937865E-5,100,"[[-2047.1779428402317,6242.442747799844,2074.0247218588115],[-1671.144989176521,5167.871670343733,1763.1461561825815],[-1864.5666373147799,5675.559466789114,1882.1602224916867],[-1782.169376804094,5482.922179949929,1831.8662170651546],[-1907.9492790250413,5697.160561869805,1944.4961629410454],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1945.8889055984655,5769.697302156301,1969.6584194761006],[-1881.6768992910954,5709.939754290298,1968.6890183256041],[-1569.3863070718194,5016.720691672884,1744.2139368389862],[-1825.3326102989934,5372.923239775939,1831.7050431321861],[-1770.817292448868,5477.022966671657,1801.5726056711253],[-2052.6308129838726,6166.796463812476,2116.538561809394],[-1735.8174355628182,5288.170403707416,1793.5734084190751],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1666.496993043303,5228.111249896368,1785.1013781583606],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1909.2416819280804,5764.698528975401,1894.5255432131496],[-2072.5668977036553,6396.113739447399,2160.35071881158],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-1718.4124907420098,5417.872616072463,1742.6027630201118],[-2008.9930245117475,6034.381987836544,1979.195296803659],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1850.4182631403064,5716.007506495402,1810.8848519909548],[-1931.6014004941298,5740.096505718632,1949.8994695790423],[-2034.9239090009826,6040.924450162472,2022.309167390977],[-1840.8530107835916,5617.205631981889,1905.1667829938071],[-1947.669238698889,5931.115934000226,1968.1203900353298],[-1948.5459797773665,5940.800607735612,1987.6715986274992],[-1772.202452978656,5380.454879925464,1808.422971700398],[-2115.3735342797827,6477.546430394583,2240.9100867682646],[-1800.889595944861,5557.960263557461,1831.1373481379953],[-2014.3898452007002,6084.044951327531,1988.9888197379546],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1720.0765036174098,5231.369684636865,1796.2742340022546],[-2081.7802000602214,6247.517024512385,2183.2588659959943],[-1886.665338818585,5636.835581726702,1918.5227513487785],[-1858.3258779387131,5678.800443125287,1854.7299783750248],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1871.209550305852,5632.186005956435,1918.2636886706844],[-1819.6970104088189,5598.679528669934,1818.2894234042526],[-1850.0849944077495,5612.816186662867,1865.591881347335],[-1957.71739432431,5899.006530821111,2013.2210358814723],[-2049.8614395890777,6299.289579746741,2123.0070115123767],[-1780.8206933069482,5423.572384297766,1795.3833163154186],[-2145.2350569452205,6377.52126787326,2210.408779222579],[-1618.8329610077271,5158.206969800388,1699.414968810508],[-2069.512405885235,6377.954619581901,2174.11499289718],[-1093.5588511186343,3385.1143122105887,1142.8383373757845],[-1210.4303060217992,3791.3236197636284,1213.225592259254],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1189.7408493487733,3721.333180434544,1179.5345253958603],[-1203.0234972430949,3669.5909228727446,1224.6738838360727],[-1036.2637069981383,3187.9755607280376,1095.768716308678],[-1111.6678382741186,3445.411230853104,1100.9015541081492],[-1159.1653692492428,3611.2877604427513,1181.6932440381904],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1023.5029307186538,3294.0844886419823,1071.2824990541853],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1189.1815362985478,3626.9952349183723,1220.6681430438175],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-1231.8291920617394,3748.7172338169316,1264.6009270848194],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1045.5535463646747,3253.6883529682063,1085.2370674828423],[-1243.6296206246595,3764.7329204246735,1285.0588588463954],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1243.0085746864638,3747.8616483061146,1289.7612648596305],[-1188.674793999353,3632.0523462166493,1232.900225478453],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1133.6886252785816,3440.8965874258465,1151.5048781330815],[-1134.1169486662131,3434.8915637685604,1154.1951380938956],[-1166.998812327631,3541.3688135273537,1195.433164406735],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1256.141878353932,3802.4299076449556,1296.2399345680574],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1268.7864052182977,3867.0969592272886,1310.4316935845982],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1220.151326065099,3715.8880694940403,1237.646560858972],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1173.5963659397623,3592.038695299817,1188.379922755251],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532],[-1168.2651186293056,3576.9561292616463,1224.1079102747667],[-1079.7381391155575,3375.3605342217998,1093.8082338442803],[-1138.7264374453896,3526.9470620447687,1171.0100832722828],[-1204.5523463049922,3674.670336535664,1249.6558604579202]]"
500,30,0.19453240000000002,0.20257793333333335,0.04012766171483494,0.22679961398515283,0.22630163319564653,0.0036636250438720807,0.002218530701253236,0.0022207035190605867,7.451035707524747E-5,100,"[[-1771.1264786056522,5433.883972564018,1751.158225238208],[-1902.3797361296913,5656.703405220123,1909.6347845452133],[-1851.9669817198696,5434.524964570252,1826.2562679836394],[-1798.945711119507,5599.870119823873,1783.198814915768],[-1962.4074212328633,5860.059788229302,1914.3057580720638],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2526.9076004428107,7616.944605837567,2578.2461919122547],[-2315.1785532178055,6953.856984953838,2341.852550916624],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2461.271348914606,7531.17689063861,2519.1136426227845],[-2555.3191936637404,7663.101734926781,2631.3275425196043],[-2391.2474065197475,7250.770940549167,2431.658570960553],[-2372.202485271628,7251.164096615364,2292.964177969325],[-2509.4395356853206,7605.652420308236,2523.46789868577],[-2388.677137196804,7087.101635592784,2383.389389707407],[-2108.5459839274486,6329.815537107234,2059.2616155711125],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2702.0173241307198,8254.52593173266,2847.146867501867],[-1891.2908185484607,5618.505822670445,1918.6079768631605],[-2425.37060975581,7410.5269376121705,2465.247031432554],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2240.47946262674,6731.3829144524625,2214.056306503634],[-2587.1362205399187,7857.3668563436895,2627.3838776141583],[-2512.211351728952,7637.926145996445,2514.8668998920207],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1781.7979674749783,5292.866659645093,1780.6748341399762],[-2380.8574628958145,7020.497705219809,2419.718363602629],[-1984.1958654213158,5908.559240862375,1959.8328985033356],[-2414.9999891624666,7132.459022714878,2444.114855553981],[-2213.174865264256,6813.797706684837,2217.9439931972997],[-2263.0438065901117,6925.240891314484,2197.42669756426],[-1825.8375274201528,5536.601203630876,1802.9596809804245],[-2175.170156985295,6501.3512290822655,2137.750628619395],[-2418.0943758614217,7272.361231641251,2517.7715204323476],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-2244.638586126964,6788.3338031573685,2329.860815373305],[-2252.3949701094784,6911.708395766176,2256.250106399244],[-2636.430263835416,7763.559045288421,2762.2855379294233],[-1762.8549279535575,5344.500438082733,1796.884379287908],[-1861.8790757750867,5515.36860039953,1883.2255999140018],[-2140.3900509762852,6373.210846888423,2110.302014082692],[-2409.5457760931927,7077.451258856081,2480.116798123353],[-1671.144989176521,5167.871670343733,1763.1461561825815],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1945.8889055984655,5769.697302156301,1969.6584194761006],[-1569.3863070718194,5016.720691672884,1744.2139368389862],[-1825.3326102989934,5372.923239775939,1831.7050431321861],[-2052.6308129838726,6166.796463812476,2116.538561809394],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-2008.9930245117475,6034.381987836544,1979.195296803659],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1850.4182631403064,5716.007506495402,1810.8848519909548],[-1931.6014004941298,5740.096505718632,1949.8994695790423],[-2034.9239090009826,6040.924450162472,2022.309167390977],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2081.7802000602214,6247.517024512385,2183.2588659959943],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1780.8206933069482,5423.572384297766,1795.3833163154186],[-2145.2350569452205,6377.52126787326,2210.408779222579],[-1618.8329610077271,5158.206969800388,1699.414968810508],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1189.7408493487733,3721.333180434544,1179.5345253958603],[-1036.2637069981383,3187.9755607280376,1095.768716308678],[-1111.6678382741186,3445.411230853104,1100.9015541081492],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1134.1169486662131,3434.8915637685604,1154.1951380938956],[-1166.998812327631,3541.3688135273537,1195.433164406735],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1256.141878353932,3802.4299076449556,1296.2399345680574],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1268.7864052182977,3867.0969592272886,1310.4316935845982],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1220.151326065099,3715.8880694940403,1237.646560858972],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532],[-1079.7381391155575,3375.3605342217998,1093.8082338442803]]"
600,30,0.23726365,0.24630422000000002,0.044705684607505944,0.22980794374332425,0.23265470794773813,0.008422936084167214,0.0021972800628723634,0.0021828269721523266,7.972478016032606E-5,100,"[[-2874.659905617901,8656.920321063593,2952.5106639705523],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2611.3678681474616,7847.073212324432,2642.8398019209853],[-2801.59675810777,8376.326236693434,2745.198180986347],[-2269.705054955542,6828.801495799136,2224.6300064368247],[-2915.1150849855944,8751.915592397734,3083.108430214806],[-2049.5416363828376,6014.58066805632,2055.491277461672],[-2506.5606244933906,7603.061857942087,2458.668161493107],[-2267.007149371661,6794.192332607631,2252.83207124695],[-2597.695705895218,7672.582783259319,2643.0939396410517],[-1948.4936660429705,5764.399835660237,1933.8515710712277],[-2867.8407839035735,8710.65313883496,2923.0334175083094],[-2197.221218637024,6560.756444521952,2206.8330508485374],[-2658.4354064051627,7885.1575303588625,2586.6290993984294],[-2754.4803844560774,8345.751261059493,2788.5379195306814],[-2949.7443795781796,8955.077889204918,3049.710932470915],[-2714.853800044136,8232.918200779859,2714.606092433595],[-2347.544185877344,6868.839007255141,2338.5827929096654],[-2896.9993857297063,8825.832161260152,2855.104771466395],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-2556.428010514777,7511.719329241207,2483.3999551426596],[-2445.6195246074794,7334.776369170032,2450.657053028473],[-2844.118338462992,8496.095450636903,2934.443199820552],[-1968.996340595755,5783.034571031847,1965.731216918806],[-2507.8925786860113,7394.983205240959,2549.695084460319],[-1690.0738165374464,5191.631994098767,1743.459932251979],[-2513.007584871829,7461.307243460207,2562.5992253368086],[-1970.6889030897464,5888.297770695565,1906.3688043087925],[-2740.9987450188733,8069.646580064271,2726.5442610517043],[-2312.1916470815318,6915.715825854692,2250.4370337169544],[-2617.627759540619,8038.543988185905,2598.8586814241435],[-2707.2046396270234,8268.127986444399,2704.918773716362],[-2850.7536477543904,8374.441434239097,2811.0331056161676],[-1771.1264786056522,5433.883972564018,1751.158225238208],[-1902.3797361296913,5656.703405220123,1909.6347845452133],[-1851.9669817198696,5434.524964570252,1826.2562679836394],[-1962.4074212328633,5860.059788229302,1914.3057580720638],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2372.202485271628,7251.164096615364,2292.964177969325],[-2388.677137196804,7087.101635592784,2383.389389707407],[-2108.5459839274486,6329.815537107234,2059.2616155711125],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2240.47946262674,6731.3829144524625,2214.056306503634],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1781.7979674749783,5292.866659645093,1780.6748341399762],[-2380.8574628958145,7020.497705219809,2419.718363602629],[-2414.9999891624666,7132.459022714878,2444.114855553981],[-2263.0438065901117,6925.240891314484,2197.42669756426],[-1825.8375274201528,5536.601203630876,1802.9596809804245],[-2175.170156985295,6501.3512290822655,2137.750628619395],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-2636.430263835416,7763.559045288421,2762.2855379294233],[-1861.8790757750867,5515.36860039953,1883.2255999140018],[-2140.3900509762852,6373.210846888423,2110.302014082692],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1569.3863070718194,5016.720691672884,1744.2139368389862],[-1825.3326102989934,5372.923239775939,1831.7050431321861],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1850.4182631403064,5716.007506495402,1810.8848519909548],[-2034.9239090009826,6040.924450162472,2022.309167390977],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1036.2637069981383,3187.9755607280376,1095.768716308678],[-1111.6678382741186,3445.411230853104,1100.9015541081492],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1166.998812327631,3541.3688135273537,1195.433164406735],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1220.151326065099,3715.8880694940403,1237.646560858972],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
700,30,0.28406980000000004,0.29249886333333336,0.04552518416256552,0.24598568936049073,0.24607205655747535,0.0039316801781953785,0.002097970130404899,0.0020980463162640233,8.045529151590679E-5,100,"[[-2874.659905617901,8656.920321063593,2952.5106639705523],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2611.3678681474616,7847.073212324432,2642.8398019209853],[-2801.59675810777,8376.326236693434,2745.198180986347],[-2269.705054955542,6828.801495799136,2224.6300064368247],[-2915.1150849855944,8751.915592397734,3083.108430214806],[-2049.5416363828376,6014.58066805632,2055.491277461672],[-2506.5606244933906,7603.061857942087,2458.668161493107],[-2267.007149371661,6794.192332607631,2252.83207124695],[-2597.695705895218,7672.582783259319,2643.0939396410517],[-1948.4936660429705,5764.399835660237,1933.8515710712277],[-2867.8407839035735,8710.65313883496,2923.0334175083094],[-2197.221218637024,6560.756444521952,2206.8330508485374],[-2658.4354064051627,7885.1575303588625,2586.6290993984294],[-2754.4803844560774,8345.751261059493,2788.5379195306814],[-2949.7443795781796,8955.077889204918,3049.710932470915],[-2714.853800044136,8232.918200779859,2714.606092433595],[-2347.544185877344,6868.839007255141,2338.5827929096654],[-2896.9993857297063,8825.832161260152,2855.104771466395],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-2556.428010514777,7511.719329241207,2483.3999551426596],[-2445.6195246074794,7334.776369170032,2450.657053028473],[-2844.118338462992,8496.095450636903,2934.443199820552],[-1968.996340595755,5783.034571031847,1965.731216918806],[-2507.8925786860113,7394.983205240959,2549.695084460319],[-1690.0738165374464,5191.631994098767,1743.459932251979],[-2513.007584871829,7461.307243460207,2562.5992253368086],[-1970.6889030897464,5888.297770695565,1906.3688043087925],[-2740.9987450188733,8069.646580064271,2726.5442610517043],[-2312.1916470815318,6915.715825854692,2250.4370337169544],[-2617.627759540619,8038.543988185905,2598.8586814241435],[-2707.2046396270234,8268.127986444399,2704.918773716362],[-2850.7536477543904,8374.441434239097,2811.0331056161676],[-1771.1264786056522,5433.883972564018,1751.158225238208],[-1902.3797361296913,5656.703405220123,1909.6347845452133],[-1851.9669817198696,5434.524964570252,1826.2562679836394],[-1962.4074212328633,5860.059788229302,1914.3057580720638],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2372.202485271628,7251.164096615364,2292.964177969325],[-2388.677137196804,7087.101635592784,2383.389389707407],[-2108.5459839274486,6329.815537107234,2059.2616155711125],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2240.47946262674,6731.3829144524625,2214.056306503634],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1781.7979674749783,5292.866659645093,1780.6748341399762],[-2380.8574628958145,7020.497705219809,2419.718363602629],[-2414.9999891624666,7132.459022714878,2444.114855553981],[-2263.0438065901117,6925.240891314484,2197.42669756426],[-1825.8375274201528,5536.601203630876,1802.9596809804245],[-2175.170156985295,6501.3512290822655,2137.750628619395],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-2636.430263835416,7763.559045288421,2762.2855379294233],[-1861.8790757750867,5515.36860039953,1883.2255999140018],[-2140.3900509762852,6373.210846888423,2110.302014082692],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1569.3863070718194,5016.720691672884,1744.2139368389862],[-1825.3326102989934,5372.923239775939,1831.7050431321861],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1850.4182631403064,5716.007506495402,1810.8848519909548],[-2034.9239090009826,6040.924450162472,2022.309167390977],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1036.2637069981383,3187.9755607280376,1095.768716308678],[-1111.6678382741186,3445.411230853104,1100.9015541081492],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1166.998812327631,3541.3688135273537,1195.433164406735],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1220.151326065099,3715.8880694940403,1237.646560858972],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
800,30,0.33302985,0.34071338333333334,0.0474327504907962,0.25880204196535833,0.2581095270073332,0.004181130966072144,0.001992229729975674,0.001997926518287547,6.45344434949251E-5,100,"[[-1902.9576692315184,5748.687056074351,1856.693199603683],[-2527.588119932146,7492.287451345894,2512.1117653865167],[-2478.6515004106127,7357.840807903163,2425.4988373237375],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-1936.5624816480813,5813.203048936438,1888.2436941128526],[-2695.9724639823985,7904.637235480678,2625.7705904623494],[-2931.11791378096,8639.196427737981,2943.4662925835573],[-2979.294932088098,9098.483789440781,3039.056238307537],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-2761.76500643235,8238.682201327463,2779.991542679677],[-2875.3729928082676,8586.703740117757,2903.529174480264],[-3112.446010411587,9169.001513616604,3056.5057835420366],[-2784.5039097930203,8335.854983071406,2721.1031009087474],[-3164.759471064501,9423.49307021655,3106.5685299621823],[-2479.7961528588235,7310.2759316964575,2508.2327274886165],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1802.6810228226054,5236.4479789965235,1851.7154709011832],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-3145.3085914119933,9509.376672534245,3207.846729367136],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-3174.555979464104,9592.248995188487,3233.3585714695723],[-2487.839039896972,7341.989235079313,2477.207328354798],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2594.195021234374,7678.233444893161,2610.1864782601083],[-3052.8174130787306,9075.95359704838,3158.382478310879],[-3148.4470031910055,9306.828979166921,3122.3456839646788],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2405.639429378636,7115.620124219738,2403.237444698518],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2801.59675810777,8376.326236693434,2745.198180986347],[-2269.705054955542,6828.801495799136,2224.6300064368247],[-2049.5416363828376,6014.58066805632,2055.491277461672],[-2506.5606244933906,7603.061857942087,2458.668161493107],[-2597.695705895218,7672.582783259319,2643.0939396410517],[-2658.4354064051627,7885.1575303588625,2586.6290993984294],[-2347.544185877344,6868.839007255141,2338.5827929096654],[-2896.9993857297063,8825.832161260152,2855.104771466395],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-2556.428010514777,7511.719329241207,2483.3999551426596],[-1968.996340595755,5783.034571031847,1965.731216918806],[-1970.6889030897464,5888.297770695565,1906.3688043087925],[-2740.9987450188733,8069.646580064271,2726.5442610517043],[-2312.1916470815318,6915.715825854692,2250.4370337169544],[-2850.7536477543904,8374.441434239097,2811.0331056161676],[-1771.1264786056522,5433.883972564018,1751.158225238208],[-1851.9669817198696,5434.524964570252,1826.2562679836394],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2372.202485271628,7251.164096615364,2292.964177969325],[-2388.677137196804,7087.101635592784,2383.389389707407],[-2108.5459839274486,6329.815537107234,2059.2616155711125],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2240.47946262674,6731.3829144524625,2214.056306503634],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1781.7979674749783,5292.866659645093,1780.6748341399762],[-2263.0438065901117,6925.240891314484,2197.42669756426],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-2140.3900509762852,6373.210846888423,2110.302014082692],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1825.3326102989934,5372.923239775939,1831.7050431321861],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1036.2637069981383,3187.9755607280376,1095.768716308678],[-1111.6678382741186,3445.411230853104,1100.9015541081492],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
900,30,0.37741040000000003,0.38628247000000004,0.0487304024326749,0.2605463029452085,0.2609415381372298,0.004925151870039647,0.0019690411945611657,0.001975375311089234,7.678922630041425E-5,100,"[[-1902.9576692315184,5748.687056074351,1856.693199603683],[-2527.588119932146,7492.287451345894,2512.1117653865167],[-2478.6515004106127,7357.840807903163,2425.4988373237375],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-1936.5624816480813,5813.203048936438,1888.2436941128526],[-2695.9724639823985,7904.637235480678,2625.7705904623494],[-2931.11791378096,8639.196427737981,2943.4662925835573],[-2979.294932088098,9098.483789440781,3039.056238307537],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-2761.76500643235,8238.682201327463,2779.991542679677],[-2875.3729928082676,8586.703740117757,2903.529174480264],[-3112.446010411587,9169.001513616604,3056.5057835420366],[-2784.5039097930203,8335.854983071406,2721.1031009087474],[-3164.759471064501,9423.49307021655,3106.5685299621823],[-2479.7961528588235,7310.2759316964575,2508.2327274886165],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1802.6810228226054,5236.4479789965235,1851.7154709011832],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-3145.3085914119933,9509.376672534245,3207.846729367136],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-3174.555979464104,9592.248995188487,3233.3585714695723],[-2487.839039896972,7341.989235079313,2477.207328354798],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2594.195021234374,7678.233444893161,2610.1864782601083],[-3052.8174130787306,9075.95359704838,3158.382478310879],[-3148.4470031910055,9306.828979166921,3122.3456839646788],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2405.639429378636,7115.620124219738,2403.237444698518],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2801.59675810777,8376.326236693434,2745.198180986347],[-2269.705054955542,6828.801495799136,2224.6300064368247],[-2049.5416363828376,6014.58066805632,2055.491277461672],[-2506.5606244933906,7603.061857942087,2458.668161493107],[-2597.695705895218,7672.582783259319,2643.0939396410517],[-2658.4354064051627,7885.1575303588625,2586.6290993984294],[-2347.544185877344,6868.839007255141,2338.5827929096654],[-2896.9993857297063,8825.832161260152,2855.104771466395],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-2556.428010514777,7511.719329241207,2483.3999551426596],[-1968.996340595755,5783.034571031847,1965.731216918806],[-1970.6889030897464,5888.297770695565,1906.3688043087925],[-2740.9987450188733,8069.646580064271,2726.5442610517043],[-2312.1916470815318,6915.715825854692,2250.4370337169544],[-2850.7536477543904,8374.441434239097,2811.0331056161676],[-1771.1264786056522,5433.883972564018,1751.158225238208],[-1851.9669817198696,5434.524964570252,1826.2562679836394],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2372.202485271628,7251.164096615364,2292.964177969325],[-2388.677137196804,7087.101635592784,2383.389389707407],[-2108.5459839274486,6329.815537107234,2059.2616155711125],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2240.47946262674,6731.3829144524625,2214.056306503634],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1781.7979674749783,5292.866659645093,1780.6748341399762],[-2263.0438065901117,6925.240891314484,2197.42669756426],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-2140.3900509762852,6373.210846888423,2110.302014082692],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1825.3326102989934,5372.923239775939,1831.7050431321861],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1036.2637069981383,3187.9755607280376,1095.768716308678],[-1111.6678382741186,3445.411230853104,1100.9015541081492],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1000,30,0.42579805000000004,0.4351287833333334,0.05024480528009377,0.27039024366190934,0.2697312065816301,0.003577818728232544,0.001906339115146345,0.0018978954091613792,7.851734740065862E-5,100,"[[-2751.6273431823097,8051.291320846916,2779.1542417606233],[-3255.2950370489416,9774.215060762273,3229.1235937529505],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1892.4159008769748,5572.020082896301,1858.3533090735825],[-3074.2345235748244,9026.723557738456,3044.45550696204],[-3228.7939388340815,9543.040614493675,3308.485162621196],[-1972.0416447029834,5789.544471522064,1958.5447217669248],[-2594.3933566598625,7461.312348982082,2583.644732094138],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-2952.6752582107656,8764.01055022144,2913.1417265626737],[-2536.1602203907514,7466.697750970376,2439.692991171037],[-3414.5514331691606,10195.131844849628,3414.651213044757],[-2904.2307236218785,8480.990758139802,2824.3812248579507],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-2647.213530737759,7939.880280575069,2547.5752268430565],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-3156.598695152327,9570.028490496417,3090.5416690925667],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-3137.1296338297598,9387.454298562636,3062.29662060827],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-3117.0311125406784,9247.984329123068,3134.281285557638],[-3092.9703183789893,9250.123510983352,3069.050062624808],[-2843.596140363508,8302.555883578032,2760.0186846195725],[-2179.7157716644615,6534.758563561581,2120.6431882917373],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-3298.7702709517316,10038.282252017316,3349.35866900756],[-3350.0597685786165,9967.729583217195,3317.837918717717],[-2478.6515004106127,7357.840807903163,2425.4988373237375],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2695.9724639823985,7904.637235480678,2625.7705904623494],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-3112.446010411587,9169.001513616604,3056.5057835420366],[-2784.5039097930203,8335.854983071406,2721.1031009087474],[-3164.759471064501,9423.49307021655,3106.5685299621823],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-3148.4470031910055,9306.828979166921,3122.3456839646788],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2405.639429378636,7115.620124219738,2403.237444698518],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2801.59675810777,8376.326236693434,2745.198180986347],[-2269.705054955542,6828.801495799136,2224.6300064368247],[-2658.4354064051627,7885.1575303588625,2586.6290993984294],[-2347.544185877344,6868.839007255141,2338.5827929096654],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-2556.428010514777,7511.719329241207,2483.3999551426596],[-1970.6889030897464,5888.297770695565,1906.3688043087925],[-2740.9987450188733,8069.646580064271,2726.5442610517043],[-2312.1916470815318,6915.715825854692,2250.4370337169544],[-2850.7536477543904,8374.441434239097,2811.0331056161676],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2108.5459839274486,6329.815537107234,2059.2616155711125],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1781.7979674749783,5292.866659645093,1780.6748341399762],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1267.8249407319367,3861.5093851226325,1293.1709743299687],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1100,30,0.47554615000000006,0.48302733333333336,0.052178817090359535,0.2731412483559106,0.2727040173272185,0.004632646705831344,0.0018550373558977045,0.0018593289986633633,6.774875825374887E-5,100,"[[-3151.3625742703803,9261.540513477948,3141.7938275582815],[-3313.911820234441,9829.973521826896,3193.739399824626],[-2490.833365185952,7259.2205647409755,2474.2915562366297],[-3379.3111956088246,10149.703926128117,3329.265834495602],[-2730.3048042436003,8073.524573639807,2634.6019198296244],[-3259.5107021331096,9721.485655582213,3204.549447249725],[-3470.958763928644,10412.485775698653,3513.882372871922],[-2739.485991649183,8066.766652350481,2684.626114963357],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-3095.3368702394787,9115.91102089947,2942.4459091105114],[-2926.6787600243656,8710.845482496301,2761.2175492942515],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-3110.3630282407908,9308.725912043361,3008.401793413462],[-3287.40674324293,9593.821549922533,3223.7145234824984],[-2718.6676905849854,7982.501244956117,2606.7282048810325],[-2568.017875118796,7440.29496779749,2464.5381402816097],[-2513.1114386725876,7379.350053857403,2416.6709001985614],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2369.548494018198,6937.654786488006,2319.223442000148],[-3478.4711215730626,10585.035617520694,3516.9551364996178],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1973.857039365907,5805.370290567783,1917.4090309056992],[-2829.854571116561,8345.765929672929,2750.9443039584075],[-3035.297793468084,8929.722180017014,3005.0858950975144],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1892.4159008769748,5572.020082896301,1858.3533090735825],[-3074.2345235748244,9026.723557738456,3044.45550696204],[-2594.3933566598625,7461.312348982082,2583.644732094138],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-2536.1602203907514,7466.697750970376,2439.692991171037],[-3414.5514331691606,10195.131844849628,3414.651213044757],[-2904.2307236218785,8480.990758139802,2824.3812248579507],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2843.596140363508,8302.555883578032,2760.0186846195725],[-2179.7157716644615,6534.758563561581,2120.6431882917373],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-3350.0597685786165,9967.729583217195,3317.837918717717],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-3112.446010411587,9169.001513616604,3056.5057835420366],[-3164.759471064501,9423.49307021655,3106.5685299621823],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2269.705054955542,6828.801495799136,2224.6300064368247],[-2347.544185877344,6868.839007255141,2338.5827929096654],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-2312.1916470815318,6915.715825854692,2250.4370337169544],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1781.7979674749783,5292.866659645093,1780.6748341399762],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1200,30,0.5221107,0.5310658866666667,0.05299561079192107,0.2759413466754304,0.2764386496704873,0.0042494086605969475,0.0018250164687474736,0.0018220879908137236,7.636120978414045E-5,100,"[[-3151.3625742703803,9261.540513477948,3141.7938275582815],[-3313.911820234441,9829.973521826896,3193.739399824626],[-2490.833365185952,7259.2205647409755,2474.2915562366297],[-3379.3111956088246,10149.703926128117,3329.265834495602],[-2730.3048042436003,8073.524573639807,2634.6019198296244],[-3259.5107021331096,9721.485655582213,3204.549447249725],[-3470.958763928644,10412.485775698653,3513.882372871922],[-2739.485991649183,8066.766652350481,2684.626114963357],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-3095.3368702394787,9115.91102089947,2942.4459091105114],[-2926.6787600243656,8710.845482496301,2761.2175492942515],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-3110.3630282407908,9308.725912043361,3008.401793413462],[-3287.40674324293,9593.821549922533,3223.7145234824984],[-2718.6676905849854,7982.501244956117,2606.7282048810325],[-2568.017875118796,7440.29496779749,2464.5381402816097],[-2513.1114386725876,7379.350053857403,2416.6709001985614],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2369.548494018198,6937.654786488006,2319.223442000148],[-3478.4711215730626,10585.035617520694,3516.9551364996178],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1973.857039365907,5805.370290567783,1917.4090309056992],[-2829.854571116561,8345.765929672929,2750.9443039584075],[-3035.297793468084,8929.722180017014,3005.0858950975144],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1892.4159008769748,5572.020082896301,1858.3533090735825],[-3074.2345235748244,9026.723557738456,3044.45550696204],[-2594.3933566598625,7461.312348982082,2583.644732094138],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-2536.1602203907514,7466.697750970376,2439.692991171037],[-3414.5514331691606,10195.131844849628,3414.651213044757],[-2904.2307236218785,8480.990758139802,2824.3812248579507],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2843.596140363508,8302.555883578032,2760.0186846195725],[-2179.7157716644615,6534.758563561581,2120.6431882917373],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-3350.0597685786165,9967.729583217195,3317.837918717717],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-3112.446010411587,9169.001513616604,3056.5057835420366],[-3164.759471064501,9423.49307021655,3106.5685299621823],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2269.705054955542,6828.801495799136,2224.6300064368247],[-2347.544185877344,6868.839007255141,2338.5827929096654],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-2312.1916470815318,6915.715825854692,2250.4370337169544],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1781.7979674749783,5292.866659645093,1780.6748341399762],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1865.7341771234783,5540.901018971262,1812.0544999561905],[-1922.3257263595412,5763.14571591794,1858.85101888066],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1197.744694869809,3653.72593232112,1199.5765556517151],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1300,30,0.57166565,0.5806552766666667,0.05439581839510804,0.28105059055529935,0.28047334960109516,0.00408712870626582,0.0017909779965485243,0.0017867058905255487,6.620158343979784E-5,100,"[[-3242.558241610885,9505.463065318818,3143.2616383800096],[-2627.470642786127,7896.475964745675,2451.833439879846],[-2240.2839183115034,6689.01538485937,2200.586657436806],[-3528.7330665617524,10765.94706088598,3595.0951036514307],[-3627.322575099238,11199.521687574372,3699.8544913992037],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-3317.409550924175,10055.018825147612,3220.085474214732],[-3407.2629740243783,10002.130638056133,3391.9281280019754],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3207.910534971631,9601.355485011798,3055.098994362249],[-2998.604174732719,8796.173248998546,2907.110895827742],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-3531.7117021309514,10456.346543774776,3550.4274247140825],[-3183.2378168705623,9427.211688369678,3068.120926809857],[-3172.6294864757683,9459.58485196935,3028.436407833273],[-2450.2186981671653,7038.922811724586,2479.4963769075716],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2489.828220715082,7290.6976889830785,2410.3581729499165],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-3508.728351007887,10579.446378456887,3531.132308240499],[-3313.911820234441,9829.973521826896,3193.739399824626],[-3379.3111956088246,10149.703926128117,3329.265834495602],[-3470.958763928644,10412.485775698653,3513.882372871922],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-3095.3368702394787,9115.91102089947,2942.4459091105114],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-3110.3630282407908,9308.725912043361,3008.401793413462],[-3287.40674324293,9593.821549922533,3223.7145234824984],[-2718.6676905849854,7982.501244956117,2606.7282048810325],[-2568.017875118796,7440.29496779749,2464.5381402816097],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2369.548494018198,6937.654786488006,2319.223442000148],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1892.4159008769748,5572.020082896301,1858.3533090735825],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-3414.5514331691606,10195.131844849628,3414.651213044757],[-2904.2307236218785,8480.990758139802,2824.3812248579507],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2843.596140363508,8302.555883578032,2760.0186846195725],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-3350.0597685786165,9967.729583217195,3317.837918717717],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-3112.446010411587,9169.001513616604,3056.5057835420366],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1400,30,0.619688,0.6291171033333334,0.055067124841224044,0.28217600838582246,0.28164631777309856,0.004414866035532019,0.001764699515163933,0.001765085350872198,6.1621862297746E-5,100,"[[-3242.558241610885,9505.463065318818,3143.2616383800096],[-2627.470642786127,7896.475964745675,2451.833439879846],[-2240.2839183115034,6689.01538485937,2200.586657436806],[-3528.7330665617524,10765.94706088598,3595.0951036514307],[-3627.322575099238,11199.521687574372,3699.8544913992037],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-3317.409550924175,10055.018825147612,3220.085474214732],[-3407.2629740243783,10002.130638056133,3391.9281280019754],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3207.910534971631,9601.355485011798,3055.098994362249],[-2998.604174732719,8796.173248998546,2907.110895827742],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-3531.7117021309514,10456.346543774776,3550.4274247140825],[-3183.2378168705623,9427.211688369678,3068.120926809857],[-3172.6294864757683,9459.58485196935,3028.436407833273],[-2450.2186981671653,7038.922811724586,2479.4963769075716],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2489.828220715082,7290.6976889830785,2410.3581729499165],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-3508.728351007887,10579.446378456887,3531.132308240499],[-3313.911820234441,9829.973521826896,3193.739399824626],[-3379.3111956088246,10149.703926128117,3329.265834495602],[-3470.958763928644,10412.485775698653,3513.882372871922],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-3095.3368702394787,9115.91102089947,2942.4459091105114],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-3110.3630282407908,9308.725912043361,3008.401793413462],[-3287.40674324293,9593.821549922533,3223.7145234824984],[-2718.6676905849854,7982.501244956117,2606.7282048810325],[-2568.017875118796,7440.29496779749,2464.5381402816097],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2369.548494018198,6937.654786488006,2319.223442000148],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1892.4159008769748,5572.020082896301,1858.3533090735825],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-3414.5514331691606,10195.131844849628,3414.651213044757],[-2904.2307236218785,8480.990758139802,2824.3812248579507],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2843.596140363508,8302.555883578032,2760.0186846195725],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-3350.0597685786165,9967.729583217195,3317.837918717717],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-3112.446010411587,9169.001513616604,3056.5057835420366],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2376.038118504185,6939.925881689549,2350.2146248781696],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2354.465821055184,7117.628146176552,2253.4289178954427],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-2022.2411960118034,5957.710175562754,1983.4300520285497],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1500,30,0.6704076000000001,0.6789421333333334,0.05667858608169606,0.2851566097767266,0.28466720716772975,0.003992608739160981,0.0017377912817354213,0.0017291224809338997,6.85958306216286E-5,100,"[[-3332.386592329802,9684.331174650808,3148.9276982745087],[-3045.2221002028937,8782.041316633655,2981.1815120832584],[-3161.6834775355037,9380.732609963892,3000.7931922150174],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-3675.6180551302045,11116.895501350677,3726.5279748024245],[-1991.4909129089842,5822.549605630306,1946.0862536603731],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-3442.5199984416167,10194.13830536548,3350.488622731451],[-3266.370295906155,9540.797493580478,3170.772597294593],[-3226.5982505449942,9408.514558621548,3102.273347898791],[-2994.1512453829505,8702.754795210874,2910.0845844734145],[-2254.456334602291,6726.57800297184,2196.724246184199],[-3292.41224980326,9759.85048100094,3124.5989624084477],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2922.9305212808194,8532.033500128211,2794.31818793306],[-2627.470642786127,7896.475964745675,2451.833439879846],[-3627.322575099238,11199.521687574372,3699.8544913992037],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-3407.2629740243783,10002.130638056133,3391.9281280019754],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3207.910534971631,9601.355485011798,3055.098994362249],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-3531.7117021309514,10456.346543774776,3550.4274247140825],[-3172.6294864757683,9459.58485196935,3028.436407833273],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2489.828220715082,7290.6976889830785,2410.3581729499165],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-3508.728351007887,10579.446378456887,3531.132308240499],[-3379.3111956088246,10149.703926128117,3329.265834495602],[-3470.958763928644,10412.485775698653,3513.882372871922],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-3095.3368702394787,9115.91102089947,2942.4459091105114],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-3287.40674324293,9593.821549922533,3223.7145234824984],[-2718.6676905849854,7982.501244956117,2606.7282048810325],[-2568.017875118796,7440.29496779749,2464.5381402816097],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2369.548494018198,6937.654786488006,2319.223442000148],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1892.4159008769748,5572.020082896301,1858.3533090735825],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2843.596140363508,8302.555883578032,2760.0186846195725],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1600,30,0.7186393,0.72795785,0.0577117332613703,0.28570431093399873,0.28597921994936115,0.0038050830101573163,0.001710712605090984,0.0017133875999284375,6.708771352051469E-5,100,"[[-3332.386592329802,9684.331174650808,3148.9276982745087],[-3045.2221002028937,8782.041316633655,2981.1815120832584],[-3161.6834775355037,9380.732609963892,3000.7931922150174],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-3675.6180551302045,11116.895501350677,3726.5279748024245],[-1991.4909129089842,5822.549605630306,1946.0862536603731],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-3442.5199984416167,10194.13830536548,3350.488622731451],[-3266.370295906155,9540.797493580478,3170.772597294593],[-3226.5982505449942,9408.514558621548,3102.273347898791],[-2994.1512453829505,8702.754795210874,2910.0845844734145],[-2254.456334602291,6726.57800297184,2196.724246184199],[-3292.41224980326,9759.85048100094,3124.5989624084477],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2922.9305212808194,8532.033500128211,2794.31818793306],[-2627.470642786127,7896.475964745675,2451.833439879846],[-3627.322575099238,11199.521687574372,3699.8544913992037],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-3407.2629740243783,10002.130638056133,3391.9281280019754],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3207.910534971631,9601.355485011798,3055.098994362249],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-3531.7117021309514,10456.346543774776,3550.4274247140825],[-3172.6294864757683,9459.58485196935,3028.436407833273],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2489.828220715082,7290.6976889830785,2410.3581729499165],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-3508.728351007887,10579.446378456887,3531.132308240499],[-3379.3111956088246,10149.703926128117,3329.265834495602],[-3470.958763928644,10412.485775698653,3513.882372871922],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-3095.3368702394787,9115.91102089947,2942.4459091105114],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-3287.40674324293,9593.821549922533,3223.7145234824984],[-2718.6676905849854,7982.501244956117,2606.7282048810325],[-2568.017875118796,7440.29496779749,2464.5381402816097],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2369.548494018198,6937.654786488006,2319.223442000148],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1892.4159008769748,5572.020082896301,1858.3533090735825],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2843.596140363508,8302.555883578032,2760.0186846195725],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1113.8551556704197,3459.75153442924,1098.3145469705898],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1700,30,0.76910865,0.7780105366666668,0.059433358257588095,0.2872945335228433,0.28735220809916623,0.003838677896041637,0.0016874353261775814,0.0016870944461090979,7.751976956220742E-5,100,"[[-3691.5519649758976,11291.018650494916,3802.7435033422266],[-3038.47551761492,8604.009517090322,2797.746546488887],[-3637.844878555256,10923.037484040276,3570.889696407939],[-2532.0952443548995,7384.995833436946,2409.7011352557174],[-3591.160920062304,10680.126959009891,3600.5465370481625],[-3722.603803840031,11306.35790586735,3777.119371779295],[-3142.7345350983114,9302.8169385677,2999.3263721476733],[-3353.4364261912892,10018.141281054111,3272.007081119196],[-2893.057312615527,8462.058057030183,2755.636640257281],[-3188.2306936206396,9483.97511359783,3025.495523889641],[-3722.4833369403295,11224.68854781227,3773.5313034095657],[-3665.6123210156097,11014.48207573199,3689.818592403962],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-3045.2221002028937,8782.041316633655,2981.1815120832584],[-3161.6834775355037,9380.732609963892,3000.7931922150174],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-3675.6180551302045,11116.895501350677,3726.5279748024245],[-1991.4909129089842,5822.549605630306,1946.0862536603731],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-3442.5199984416167,10194.13830536548,3350.488622731451],[-3266.370295906155,9540.797493580478,3170.772597294593],[-3226.5982505449942,9408.514558621548,3102.273347898791],[-2254.456334602291,6726.57800297184,2196.724246184199],[-3292.41224980326,9759.85048100094,3124.5989624084477],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2627.470642786127,7896.475964745675,2451.833439879846],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-3407.2629740243783,10002.130638056133,3391.9281280019754],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-3531.7117021309514,10456.346543774776,3550.4274247140825],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-3508.728351007887,10579.446378456887,3531.132308240499],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-3095.3368702394787,9115.91102089947,2942.4459091105114],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-3287.40674324293,9593.821549922533,3223.7145234824984],[-2568.017875118796,7440.29496779749,2464.5381402816097],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2369.548494018198,6937.654786488006,2319.223442000148],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1800,30,0.8191814500000001,0.8285865133333333,0.0628457750448955,0.2887088467976229,0.2891021511559881,0.0036176940859717517,0.0016552982199988986,0.0016616931998812221,7.983595924017851E-5,100,"[[-3718.364516537625,11214.469373334276,3739.167070997377],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3273.947688998096,9555.529611052913,3171.3478888263944],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3779.2889100899997,11500.378399008707,3808.0422659865817],[-2863.312710397847,8491.357649128904,2694.955055489192],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3811.8345114383974,11383.335987612196,3714.5374954022113],[-3259.4444725163485,9646.76929649145,3089.7032312731017],[-2608.5507171610384,7805.394312063934,2423.467611501902],[-2875.4209347772344,8395.106057946983,2748.211598307884],[-3469.827423658345,10373.876248738487,3364.3388251087617],[-2448.7561652843033,7104.859935402024,2378.7567116812274],[-3582.783528961686,10504.483883956716,3593.6615069358595],[-3426.0379421578314,10177.795060909708,3276.649116228148],[-3038.47551761492,8604.009517090322,2797.746546488887],[-3637.844878555256,10923.037484040276,3570.889696407939],[-2532.0952443548995,7384.995833436946,2409.7011352557174],[-3591.160920062304,10680.126959009891,3600.5465370481625],[-3188.2306936206396,9483.97511359783,3025.495523889641],[-3722.4833369403295,11224.68854781227,3773.5313034095657],[-3665.6123210156097,11014.48207573199,3689.818592403962],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-3045.2221002028937,8782.041316633655,2981.1815120832584],[-3161.6834775355037,9380.732609963892,3000.7931922150174],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-1991.4909129089842,5822.549605630306,1946.0862536603731],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-3442.5199984416167,10194.13830536548,3350.488622731451],[-3226.5982505449942,9408.514558621548,3102.273347898791],[-2254.456334602291,6726.57800297184,2196.724246184199],[-3292.41224980326,9759.85048100094,3124.5989624084477],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
1900,30,0.8685725500000001,0.87829234,0.06321007695444858,0.2897611855008595,0.29002228657996637,0.003360821853367246,0.0016434970754591344,0.0016413896989660476,7.408683229368334E-5,100,"[[-3718.364516537625,11214.469373334276,3739.167070997377],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3273.947688998096,9555.529611052913,3171.3478888263944],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3779.2889100899997,11500.378399008707,3808.0422659865817],[-2863.312710397847,8491.357649128904,2694.955055489192],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3811.8345114383974,11383.335987612196,3714.5374954022113],[-3259.4444725163485,9646.76929649145,3089.7032312731017],[-2608.5507171610384,7805.394312063934,2423.467611501902],[-2875.4209347772344,8395.106057946983,2748.211598307884],[-3469.827423658345,10373.876248738487,3364.3388251087617],[-2448.7561652843033,7104.859935402024,2378.7567116812274],[-3582.783528961686,10504.483883956716,3593.6615069358595],[-3426.0379421578314,10177.795060909708,3276.649116228148],[-3038.47551761492,8604.009517090322,2797.746546488887],[-3637.844878555256,10923.037484040276,3570.889696407939],[-2532.0952443548995,7384.995833436946,2409.7011352557174],[-3591.160920062304,10680.126959009891,3600.5465370481625],[-3188.2306936206396,9483.97511359783,3025.495523889641],[-3722.4833369403295,11224.68854781227,3773.5313034095657],[-3665.6123210156097,11014.48207573199,3689.818592403962],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-3045.2221002028937,8782.041316633655,2981.1815120832584],[-3161.6834775355037,9380.732609963892,3000.7931922150174],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-1991.4909129089842,5822.549605630306,1946.0862536603731],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-3442.5199984416167,10194.13830536548,3350.488622731451],[-3226.5982505449942,9408.514558621548,3102.273347898791],[-2254.456334602291,6726.57800297184,2196.724246184199],[-3292.41224980326,9759.85048100094,3124.5989624084477],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-2051.0596039536567,6039.720332897298,2013.5289018287503],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-1303.5283951519853,3933.5486948779476,1316.4825271482875],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2000,30,0.91780245,0.9288808166666668,0.06344670768866649,0.2912326590192338,0.29164059772923084,0.003073412279405632,0.001618620697924802,0.0016178527765775494,7.360718293186115E-5,100,"[[-3509.4154942267724,10291.520916675343,3376.0567016078726],[-3650.5613160849243,10881.064045115265,3531.035036976324],[-3314.8238524001704,9641.437514001136,3142.202485270436],[-3235.272981335744,9539.099927535697,3055.3718259596144],[-3762.189763101357,11273.9448279751,3788.1698832291186],[-3602.309720825505,10666.87804345022,3466.374282335911],[-3584.528278021336,10715.233905204317,3471.9283937259297],[-3536.972890842987,10528.938427978863,3414.0268513867536],[-3686.310399801413,10988.18828932734,3575.797213534951],[-3875.1159667170173,11513.162995168212,3789.1301629492523],[-3665.8484243541548,10977.99324690057,3549.2435050938925],[-3096.2804423309854,9002.027289459244,2964.3781878196637],[-3437.9308006562446,10129.882112655197,3319.086111463361],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-2863.312710397847,8491.357649128904,2694.955055489192],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3811.8345114383974,11383.335987612196,3714.5374954022113],[-3259.4444725163485,9646.76929649145,3089.7032312731017],[-2608.5507171610384,7805.394312063934,2423.467611501902],[-2875.4209347772344,8395.106057946983,2748.211598307884],[-2448.7561652843033,7104.859935402024,2378.7567116812274],[-3426.0379421578314,10177.795060909708,3276.649116228148],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2532.0952443548995,7384.995833436946,2409.7011352557174],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-3045.2221002028937,8782.041316633655,2981.1815120832584],[-3161.6834775355037,9380.732609963892,3000.7931922150174],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-1991.4909129089842,5822.549605630306,1946.0862536603731],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-3226.5982505449942,9408.514558621548,3102.273347898791],[-2254.456334602291,6726.57800297184,2196.724246184199],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2100,30,0.9703993500000001,0.9789529033333334,0.06293865060204146,0.2920632239095271,0.2923978938646114,0.003305994800943499,0.0016023197686672627,0.0015954452739019877,8.275506948607955E-5,100,"[[-3509.4154942267724,10291.520916675343,3376.0567016078726],[-3650.5613160849243,10881.064045115265,3531.035036976324],[-3314.8238524001704,9641.437514001136,3142.202485270436],[-3235.272981335744,9539.099927535697,3055.3718259596144],[-3762.189763101357,11273.9448279751,3788.1698832291186],[-3602.309720825505,10666.87804345022,3466.374282335911],[-3584.528278021336,10715.233905204317,3471.9283937259297],[-3536.972890842987,10528.938427978863,3414.0268513867536],[-3686.310399801413,10988.18828932734,3575.797213534951],[-3875.1159667170173,11513.162995168212,3789.1301629492523],[-3665.8484243541548,10977.99324690057,3549.2435050938925],[-3096.2804423309854,9002.027289459244,2964.3781878196637],[-3437.9308006562446,10129.882112655197,3319.086111463361],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-2863.312710397847,8491.357649128904,2694.955055489192],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3811.8345114383974,11383.335987612196,3714.5374954022113],[-3259.4444725163485,9646.76929649145,3089.7032312731017],[-2608.5507171610384,7805.394312063934,2423.467611501902],[-2875.4209347772344,8395.106057946983,2748.211598307884],[-2448.7561652843033,7104.859935402024,2378.7567116812274],[-3426.0379421578314,10177.795060909708,3276.649116228148],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2532.0952443548995,7384.995833436946,2409.7011352557174],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-3045.2221002028937,8782.041316633655,2981.1815120832584],[-3161.6834775355037,9380.732609963892,3000.7931922150174],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-1991.4909129089842,5822.549605630306,1946.0862536603731],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-3226.5982505449942,9408.514558621548,3102.273347898791],[-2254.456334602291,6726.57800297184,2196.724246184199],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-2649.916721536021,7632.079652994775,2599.9524246352103],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2285.4158727590207,6687.450716035432,2275.265916246554],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2713.558937994138,8041.434299009658,2531.487461345138],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1759.9938028317888,5226.6741243582255,1775.7526594258727],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-2169.855341092256,6409.6832235364545,2124.859821682007],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1766.6385250604794,5384.937782106395,1726.5136866902367],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2200,30,1.0212791,1.0300085733333333,0.06299422908930481,0.29376987163486146,0.2938809852807492,0.002925099400718884,0.001571564507792478,0.0015768001187935747,8.139702917706314E-5,100,"[[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-2118.351824934499,6150.855614361068,2111.2069489942537],[-3968.7563767727265,11991.107796523222,3910.507423712878],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-3184.2579071609625,9337.131659185685,3015.0048785446716],[-3060.5887558760696,8948.592528571216,2898.6359790429274],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2370.468218390446,6968.297458245491,2269.797653144419],[-3649.1548184719186,10851.876421360708,3539.709372948019],[-3525.9264006262038,10362.768261789697,3399.0942639175864],[-2433.3841622047375,7036.950055886801,2368.535018155022],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-1947.2442989099989,5707.388139175957,1898.403077445495],[-3509.4154942267724,10291.520916675343,3376.0567016078726],[-3650.5613160849243,10881.064045115265,3531.035036976324],[-3314.8238524001704,9641.437514001136,3142.202485270436],[-3235.272981335744,9539.099927535697,3055.3718259596144],[-3762.189763101357,11273.9448279751,3788.1698832291186],[-3602.309720825505,10666.87804345022,3466.374282335911],[-3686.310399801413,10988.18828932734,3575.797213534951],[-3875.1159667170173,11513.162995168212,3789.1301629492523],[-3096.2804423309854,9002.027289459244,2964.3781878196637],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3811.8345114383974,11383.335987612196,3714.5374954022113],[-3259.4444725163485,9646.76929649145,3089.7032312731017],[-2608.5507171610384,7805.394312063934,2423.467611501902],[-3426.0379421578314,10177.795060909708,3276.649116228148],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2532.0952443548995,7384.995833436946,2409.7011352557174],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-1991.4909129089842,5822.549605630306,1946.0862536603731],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-2254.456334602291,6726.57800297184,2196.724246184199],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-2957.386831094993,8594.282341790677,2820.5404524053074],[-2169.2817417448127,6396.246852988985,2123.6910674441897],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1779.6319179596014,5311.472565379274,1753.5114661840894],[-2137.8857757748483,6402.744068644667,2073.262650097133],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2300,30,1.0705285500000001,1.08052288,0.06365345567036865,0.29407340746953337,0.2943490643132036,0.002692389711575681,0.001570282904489088,0.0015618959304942853,8.212860849950401E-5,100,"[[-3949.5028381647585,11657.387215466777,3826.180859371591],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-3421.34423680855,10072.257461803825,3263.537334008929],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3040.2419581055183,8970.326588406222,2843.669248462559],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-4016.6368389696013,12151.543856231481,4002.167310535751],[-3290.5828760202407,9623.351866374021,3094.5107073833833],[-3099.1048077659893,9034.59446220443,2930.545035198308],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-2118.351824934499,6150.855614361068,2111.2069489942537],[-3968.7563767727265,11991.107796523222,3910.507423712878],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-3184.2579071609625,9337.131659185685,3015.0048785446716],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2370.468218390446,6968.297458245491,2269.797653144419],[-3649.1548184719186,10851.876421360708,3539.709372948019],[-3525.9264006262038,10362.768261789697,3399.0942639175864],[-2433.3841622047375,7036.950055886801,2368.535018155022],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-1947.2442989099989,5707.388139175957,1898.403077445495],[-3509.4154942267724,10291.520916675343,3376.0567016078726],[-3650.5613160849243,10881.064045115265,3531.035036976324],[-3314.8238524001704,9641.437514001136,3142.202485270436],[-3602.309720825505,10666.87804345022,3466.374282335911],[-3686.310399801413,10988.18828932734,3575.797213534951],[-3875.1159667170173,11513.162995168212,3789.1301629492523],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3811.8345114383974,11383.335987612196,3714.5374954022113],[-2608.5507171610384,7805.394312063934,2423.467611501902],[-3038.47551761492,8604.009517090322,2797.746546488887],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2400,30,1.1210604000000002,1.1310439033333335,0.06341800216023448,0.2948479640463507,0.2952693384421306,0.0026770782107547577,0.0015587761912623805,0.001546251517376777,7.932707657595542E-5,100,"[[-3949.5028381647585,11657.387215466777,3826.180859371591],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-3421.34423680855,10072.257461803825,3263.537334008929],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3040.2419581055183,8970.326588406222,2843.669248462559],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-4016.6368389696013,12151.543856231481,4002.167310535751],[-3290.5828760202407,9623.351866374021,3094.5107073833833],[-3099.1048077659893,9034.59446220443,2930.545035198308],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-2118.351824934499,6150.855614361068,2111.2069489942537],[-3968.7563767727265,11991.107796523222,3910.507423712878],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-3184.2579071609625,9337.131659185685,3015.0048785446716],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2370.468218390446,6968.297458245491,2269.797653144419],[-3649.1548184719186,10851.876421360708,3539.709372948019],[-3525.9264006262038,10362.768261789697,3399.0942639175864],[-2433.3841622047375,7036.950055886801,2368.535018155022],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-1947.2442989099989,5707.388139175957,1898.403077445495],[-3509.4154942267724,10291.520916675343,3376.0567016078726],[-3650.5613160849243,10881.064045115265,3531.035036976324],[-3314.8238524001704,9641.437514001136,3142.202485270436],[-3602.309720825505,10666.87804345022,3466.374282335911],[-3686.310399801413,10988.18828932734,3575.797213534951],[-3875.1159667170173,11513.162995168212,3789.1301629492523],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3811.8345114383974,11383.335987612196,3714.5374954022113],[-2608.5507171610384,7805.394312063934,2423.467611501902],[-3038.47551761492,8604.009517090322,2797.746546488887],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2337.6663600104216,6845.10627548638,2257.4118511137267],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2500,30,1.16976375,1.1812310233333334,0.06425804419689514,0.29552378061643453,0.29572152443408434,0.0026365618977470494,0.0015464443732910072,0.0015335577741279697,8.113261056596509E-5,100,"[[-3761.848127534879,11293.48414160403,3631.184017176465],[-3889.9334844128975,11427.223300257967,3738.430578570662],[-2217.542002425698,6396.355005869167,2191.0600117549766],[-3139.769938335286,9212.008071490245,2911.9458950002836],[-3512.0490510584573,10312.14439242163,3359.1289921464213],[-4057.5330359278237,12186.920235070624,4005.167927067495],[-3893.4227176194067,11554.30198257828,3725.098571506257],[-3591.575347656685,10605.107373291741,3489.5552020506198],[-4003.8333509409763,11940.150625183487,3923.8800178257616],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3167.161219593649,9262.32160413369,2970.0685188167495],[-3418.228459637254,9847.260023341023,3251.048708831584],[-3949.5028381647585,11657.387215466777,3826.180859371591],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-3421.34423680855,10072.257461803825,3263.537334008929],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-4016.6368389696013,12151.543856231481,4002.167310535751],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-2118.351824934499,6150.855614361068,2111.2069489942537],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3650.5613160849243,10881.064045115265,3531.035036976324],[-3314.8238524001704,9641.437514001136,3142.202485270436],[-3602.309720825505,10666.87804345022,3466.374282335911],[-3686.310399801413,10988.18828932734,3575.797213534951],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3122.229588103809,9051.657726628991,2863.503373475336],[-2608.5507171610384,7805.394312063934,2423.467611501902],[-3038.47551761492,8604.009517090322,2797.746546488887],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1893.2351863850593,5580.728660983138,1819.8985662185466],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-2206.427956975486,6443.274279089119,2163.3793844637266],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2557.65284263916,7374.915446315642,2469.7518093138797],[-2900.407083380085,8448.776825290011,2714.0013624247645],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-1839.4004204608564,5404.432658554476,1800.2459244338925],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-2019.126303712555,5918.222119361163,1954.61841601188],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2600,30,1.2202097,1.2315091566666667,0.06478126105633285,0.29658283705140664,0.2964730577343547,0.0029227764936057316,0.0015434634816905764,0.0015192273387486695,7.823408705567808E-5,100,"[[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-4030.974897629527,12109.411926250596,4035.475001654355],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-3623.8376833785383,10711.058417433938,3490.8455319484497],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-2528.7970526488816,7328.327224036731,2389.057241098321],[-2523.481244735712,7366.4769574319525,2385.471332346581],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-3761.848127534879,11293.48414160403,3631.184017176465],[-3889.9334844128975,11427.223300257967,3738.430578570662],[-2217.542002425698,6396.355005869167,2191.0600117549766],[-3139.769938335286,9212.008071490245,2911.9458950002836],[-4057.5330359278237,12186.920235070624,4005.167927067495],[-3893.4227176194067,11554.30198257828,3725.098571506257],[-4003.8333509409763,11940.150625183487,3923.8800178257616],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3167.161219593649,9262.32160413369,2970.0685188167495],[-3418.228459637254,9847.260023341023,3251.048708831584],[-3949.5028381647585,11657.387215466777,3826.180859371591],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-3421.34423680855,10072.257461803825,3263.537334008929],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3650.5613160849243,10881.064045115265,3531.035036976324],[-3314.8238524001704,9641.437514001136,3142.202485270436],[-3686.310399801413,10988.18828932734,3575.797213534951],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2700,30,1.2698795500000002,1.2822345133333335,0.06496145868064962,0.29795758080605317,0.29736167109796346,0.003068592078111116,0.001529435780772324,0.0015075972598689873,7.701865056606714E-5,100,"[[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-4030.974897629527,12109.411926250596,4035.475001654355],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-3623.8376833785383,10711.058417433938,3490.8455319484497],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-2528.7970526488816,7328.327224036731,2389.057241098321],[-2523.481244735712,7366.4769574319525,2385.471332346581],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-3761.848127534879,11293.48414160403,3631.184017176465],[-3889.9334844128975,11427.223300257967,3738.430578570662],[-2217.542002425698,6396.355005869167,2191.0600117549766],[-3139.769938335286,9212.008071490245,2911.9458950002836],[-4057.5330359278237,12186.920235070624,4005.167927067495],[-3893.4227176194067,11554.30198257828,3725.098571506257],[-4003.8333509409763,11940.150625183487,3923.8800178257616],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3167.161219593649,9262.32160413369,2970.0685188167495],[-3418.228459637254,9847.260023341023,3251.048708831584],[-3949.5028381647585,11657.387215466777,3826.180859371591],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-3421.34423680855,10072.257461803825,3263.537334008929],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3650.5613160849243,10881.064045115265,3531.035036976324],[-3314.8238524001704,9641.437514001136,3142.202485270436],[-3686.310399801413,10988.18828932734,3575.797213534951],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3373.6747364079533,9838.248259296077,3209.06468171426],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-3332.386592329802,9684.331174650808,3148.9276982745087],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2359.1005710379686,6912.816448848365,2262.7793605971106],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2598.5716238701207,7538.405613839652,2489.4424641496626],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2393.5543423224435,6992.319023034422,2282.757394672851],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2800,30,1.32112015,1.3327619133333335,0.06599912965784935,0.2983211816501341,0.29774758630321774,0.0028785631808021057,0.0014999550367642057,0.0014915938798872428,7.55743419608477E-5,100,"[[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3945.5757620955765,11631.15486899326,3804.602455053569],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-2586.819381093911,7421.777992303578,2498.912246032822],[-4044.901464768877,11868.873418272447,3931.0652002128522],[-2478.4200830215927,7179.691638231079,2362.6017116782973],[-2222.646407769794,6500.800570598606,2135.7321092962675],[-3690.836222851251,10683.60064477285,3575.3155420171493],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-3340.895953415781,9721.18416574969,3115.0509395215954],[-3209.5766023687997,9284.9656287704,3035.548897496847],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3646.922534583471,10707.685211775584,3513.967893877904],[-3596.4671356458293,10582.63846559232,3412.4651137310834],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-2528.7970526488816,7328.327224036731,2389.057241098321],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-3889.9334844128975,11427.223300257967,3738.430578570662],[-3139.769938335286,9212.008071490245,2911.9458950002836],[-3893.4227176194067,11554.30198257828,3725.098571506257],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3167.161219593649,9262.32160413369,2970.0685188167495],[-3418.228459637254,9847.260023341023,3251.048708831584],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
2900,30,1.37039635,1.3829015066666668,0.06587597426892415,0.29892526636700517,0.2984439794156743,0.0028564653849516234,0.0014955461751660084,0.0014790968374219127,7.37126269577114E-5,100,"[[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3945.5757620955765,11631.15486899326,3804.602455053569],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-2586.819381093911,7421.777992303578,2498.912246032822],[-4044.901464768877,11868.873418272447,3931.0652002128522],[-2478.4200830215927,7179.691638231079,2362.6017116782973],[-2222.646407769794,6500.800570598606,2135.7321092962675],[-3690.836222851251,10683.60064477285,3575.3155420171493],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-3340.895953415781,9721.18416574969,3115.0509395215954],[-3209.5766023687997,9284.9656287704,3035.548897496847],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3646.922534583471,10707.685211775584,3513.967893877904],[-3596.4671356458293,10582.63846559232,3412.4651137310834],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-2528.7970526488816,7328.327224036731,2389.057241098321],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-3889.9334844128975,11427.223300257967,3738.430578570662],[-3139.769938335286,9212.008071490245,2911.9458950002836],[-3893.4227176194067,11554.30198257828,3725.098571506257],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3167.161219593649,9262.32160413369,2970.0685188167495],[-3418.228459637254,9847.260023341023,3251.048708831584],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3522.8082528699288,10326.927659656501,3340.103502676309],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-2944.5286288581715,8643.598070500504,2726.7917324307728],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-1996.3071155031269,5879.812382259274,1899.8959286713336],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1621.8546392103576,5032.051051425689,1683.138787653703],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1113.2815358775017,3294.047792375764,1138.0539831495905],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3000,30,1.41982935,1.4331280700000002,0.06693184369375262,0.29987485411835607,0.299064045968983,0.002969147993150564,0.0014737588267477657,0.001468084011285099,7.542207999279656E-5,100,"[[-3746.1512261127164,11117.259943818533,3579.676798210506],[-4164.043552122625,12366.082890930584,4035.012393157228],[-3630.52080625596,10533.739681880304,3452.030207910448],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-2936.0343280511565,8389.66761612015,2773.2678323374976],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-3728.7206415987457,11044.084530913009,3550.8288084987926],[-4058.2705512299876,12069.091776144267,3892.3133769104597],[-3182.111163091095,9343.85674029861,2956.208241440944],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-4044.901464768877,11868.873418272447,3931.0652002128522],[-2478.4200830215927,7179.691638231079,2362.6017116782973],[-2222.646407769794,6500.800570598606,2135.7321092962675],[-3690.836222851251,10683.60064477285,3575.3155420171493],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-3340.895953415781,9721.18416574969,3115.0509395215954],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-2528.7970526488816,7328.327224036731,2389.057241098321],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-3889.9334844128975,11427.223300257967,3738.430578570662],[-3139.769938335286,9212.008071490245,2911.9458950002836],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3418.228459637254,9847.260023341023,3251.048708831584],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3100,30,1.4711687500000001,1.4837418833333333,0.06689467820105587,0.2999974393932896,0.29943538893758836,0.002751287931387832,0.0014630179984803906,0.0014567427619676843,7.474167989470947E-5,100,"[[-3746.1512261127164,11117.259943818533,3579.676798210506],[-4164.043552122625,12366.082890930584,4035.012393157228],[-3630.52080625596,10533.739681880304,3452.030207910448],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-2936.0343280511565,8389.66761612015,2773.2678323374976],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-3728.7206415987457,11044.084530913009,3550.8288084987926],[-4058.2705512299876,12069.091776144267,3892.3133769104597],[-3182.111163091095,9343.85674029861,2956.208241440944],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-4044.901464768877,11868.873418272447,3931.0652002128522],[-2478.4200830215927,7179.691638231079,2362.6017116782973],[-2222.646407769794,6500.800570598606,2135.7321092962675],[-3690.836222851251,10683.60064477285,3575.3155420171493],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-3340.895953415781,9721.18416574969,3115.0509395215954],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-2528.7970526488816,7328.327224036731,2389.057241098321],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-3889.9334844128975,11427.223300257967,3738.430578570662],[-3139.769938335286,9212.008071490245,2911.9458950002836],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3418.228459637254,9847.260023341023,3251.048708831584],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-3231.4366019349645,9366.249849185739,3037.3282212176528],[-3514.913831152652,10258.320750797055,3342.316226579058],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-3054.2744395463587,8916.196414114918,2866.6336567758303],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2970.870949366207,8659.53073372873,2755.2277789165096],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3200,30,1.5214927500000002,1.5344540333333334,0.06797404006507562,0.3002632202838099,0.2999909124391647,0.0028555770903263217,0.0014486359778286956,0.001446657899183662,7.329079275702906E-5,100,"[[-3063.898231543826,8854.145443069363,2882.135253845103],[-4158.946574770367,12442.303982458732,4081.31081880937],[-2491.840844955491,7107.713870458189,2322.925670971764],[-4043.2520132689924,11846.245267459339,3860.4822642093263],[-3827.917906161354,11261.851918309963,3659.893547868595],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3774.1335273559102,11015.967517658846,3643.6516053885316],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3467.2014080440126,10071.298937204132,3270.985310579679],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-3630.52080625596,10533.739681880304,3452.030207910448],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-2936.0343280511565,8389.66761612015,2773.2678323374976],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-3728.7206415987457,11044.084530913009,3550.8288084987926],[-3182.111163091095,9343.85674029861,2956.208241440944],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-4044.901464768877,11868.873418272447,3931.0652002128522],[-2222.646407769794,6500.800570598606,2135.7321092962675],[-3690.836222851251,10683.60064477285,3575.3155420171493],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-2528.7970526488816,7328.327224036731,2389.057241098321],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3418.228459637254,9847.260023341023,3251.048708831584],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-3963.9121139962767,11640.219626497787,3823.6425012778705],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2458.7840074822143,7235.409646698813,2314.053364682167],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1937.3629185497714,5755.695400957217,1835.9537545774976],[-2765.833828695311,7986.855637890961,2599.135501147654],[-2601.1889341647325,7609.929252444194,2432.489438782404],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2177.8103592443103,6461.986826917004,2089.2576889004577],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3300,30,1.57137225,1.5850145533333335,0.06867703346969603,0.3003897841245142,0.300315820050524,0.0026218158471848136,0.0014395158230854895,0.0014379739864664046,6.907700579277741E-5,100,"[[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-3681.4508249471605,10729.176925559455,3506.3050019679677],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3948.3168786784445,11559.93614022824,3796.121766792397],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-3360.5087286538537,9759.060287756716,3125.990879957974],[-3063.898231543826,8854.145443069363,2882.135253845103],[-4158.946574770367,12442.303982458732,4081.31081880937],[-2491.840844955491,7107.713870458189,2322.925670971764],[-4043.2520132689924,11846.245267459339,3860.4822642093263],[-3827.917906161354,11261.851918309963,3659.893547868595],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3774.1335273559102,11015.967517658846,3643.6516053885316],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-3630.52080625596,10533.739681880304,3452.030207910448],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-2936.0343280511565,8389.66761612015,2773.2678323374976],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-3182.111163091095,9343.85674029861,2956.208241440944],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-2222.646407769794,6500.800570598606,2135.7321092962675],[-3690.836222851251,10683.60064477285,3575.3155420171493],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3418.228459637254,9847.260023341023,3251.048708831584],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2765.833828695311,7986.855637890961,2599.135501147654],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3400,30,1.6243830000000001,1.6363504166666667,0.06865961625737799,0.3011437736887793,0.30128143527853224,0.002704419433939038,0.0014356094227908158,0.001428260448698527,6.807591449576702E-5,100,"[[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-3681.4508249471605,10729.176925559455,3506.3050019679677],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3948.3168786784445,11559.93614022824,3796.121766792397],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-3360.5087286538537,9759.060287756716,3125.990879957974],[-3063.898231543826,8854.145443069363,2882.135253845103],[-4158.946574770367,12442.303982458732,4081.31081880937],[-2491.840844955491,7107.713870458189,2322.925670971764],[-4043.2520132689924,11846.245267459339,3860.4822642093263],[-3827.917906161354,11261.851918309963,3659.893547868595],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3774.1335273559102,11015.967517658846,3643.6516053885316],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-3630.52080625596,10533.739681880304,3452.030207910448],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-2936.0343280511565,8389.66761612015,2773.2678323374976],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-3182.111163091095,9343.85674029861,2956.208241440944],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-2222.646407769794,6500.800570598606,2135.7321092962675],[-3690.836222851251,10683.60064477285,3575.3155420171493],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-3538.0246685030615,10255.914738983522,3376.8721660459173],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-3418.228459637254,9847.260023341023,3251.048708831584],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-2909.7790420856004,8454.7441031625,2716.99323137682],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2765.833828695311,7986.855637890961,2599.135501147654],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-2042.7390908168093,5972.276428295617,1984.354343773495],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1833.7913774943743,5326.062693544815,1811.9358288507535],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3500,30,1.67432705,1.6863606466666667,0.06951860572030336,0.30143775081359736,0.3016186016614179,0.0026577899678615156,0.001425766927759596,0.0014241609057574032,6.402703456680728E-5,100,"[[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-3497.216692437914,10125.417097523126,3303.9330918491873],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-3118.3692591594354,8938.442380554923,2959.4637182834663],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-3681.4508249471605,10729.176925559455,3506.3050019679677],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3948.3168786784445,11559.93614022824,3796.121766792397],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-3360.5087286538537,9759.060287756716,3125.990879957974],[-4158.946574770367,12442.303982458732,4081.31081880937],[-2491.840844955491,7107.713870458189,2322.925670971764],[-4043.2520132689924,11846.245267459339,3860.4822642093263],[-3827.917906161354,11261.851918309963,3659.893547868595],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-2936.0343280511565,8389.66761612015,2773.2678323374976],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-3690.836222851251,10683.60064477285,3575.3155420171493],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1972.2196152261242,5672.212402011674,1937.0800547443234],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2364.117445184775,6801.444899826835,2288.155651127734],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-1875.1981406415646,5451.940344140587,1830.5072762763518],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-3871.9125342020916,11408.727392403649,3697.8563215344584],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2453.021095023209,7222.646613048251,2296.0655519130414],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2765.833828695311,7986.855637890961,2599.135501147654],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3600,30,1.72550355,1.7379282733333334,0.07182024406342753,0.3018465747660976,0.3021472763939098,0.002431320875246556,0.0014158000430709472,0.001411676671948308,6.584362007624775E-5,100,"[[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-2318.1286212478058,6732.1528516906255,2206.9797814907424],[-4185.872154050536,12515.641290390025,4060.438872870147],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-3497.216692437914,10125.417097523126,3303.9330918491873],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-3118.3692591594354,8938.442380554923,2959.4637182834663],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-3681.4508249471605,10729.176925559455,3506.3050019679677],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3948.3168786784445,11559.93614022824,3796.121766792397],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-3360.5087286538537,9759.060287756716,3125.990879957974],[-4158.946574770367,12442.303982458732,4081.31081880937],[-2491.840844955491,7107.713870458189,2322.925670971764],[-4043.2520132689924,11846.245267459339,3860.4822642093263],[-3827.917906161354,11261.851918309963,3659.893547868595],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-2936.0343280511565,8389.66761612015,2773.2678323374976],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2765.833828695311,7986.855637890961,2599.135501147654],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3700,30,1.7760546000000001,1.7884685266666667,0.07197910585225618,0.3020314221546302,0.30238095145061916,0.0025162265587356553,0.0013973021466790177,0.001404662114680298,6.593131054758182E-5,100,"[[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-2318.1286212478058,6732.1528516906255,2206.9797814907424],[-4185.872154050536,12515.641290390025,4060.438872870147],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-3497.216692437914,10125.417097523126,3303.9330918491873],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-3118.3692591594354,8938.442380554923,2959.4637182834663],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-3681.4508249471605,10729.176925559455,3506.3050019679677],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3948.3168786784445,11559.93614022824,3796.121766792397],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-3360.5087286538537,9759.060287756716,3125.990879957974],[-4158.946574770367,12442.303982458732,4081.31081880937],[-2491.840844955491,7107.713870458189,2322.925670971764],[-4043.2520132689924,11846.245267459339,3860.4822642093263],[-3827.917906161354,11261.851918309963,3659.893547868595],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-2936.0343280511565,8389.66761612015,2773.2678323374976],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-3825.130203316044,11255.886698334245,3657.1626466479293],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-3616.265324794125,10484.45727468875,3447.6238954102355],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2146.2185436046134,6299.590851688536,2074.603665975608],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-3968.693202624362,11721.069162029411,3791.0214691025926],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-2765.833828695311,7986.855637890961,2599.135501147654],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3800,30,1.8292933500000002,1.8402572133333335,0.07272975253911701,0.30308430803876496,0.30314433616409625,0.002184697929237358,0.001391429183795785,0.001395838227596255,6.43429759001549E-5,100,"[[-3588.006478755848,10395.680628528698,3405.8656391118316],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-3696.1090572276157,10775.434265903445,3519.7191291550653],[-3743.64794895436,10991.873893554794,3524.0559977532716],[-2775.074691767765,7932.248219952621,2581.432397470297],[-2140.707234363222,6246.788912344018,2062.5580740605724],[-3824.9594855961363,11299.366151363878,3630.787325836265],[-3785.2458850046846,10970.318063289402,3622.6441684715674],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-2318.1286212478058,6732.1528516906255,2206.9797814907424],[-4185.872154050536,12515.641290390025,4060.438872870147],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-3497.216692437914,10125.417097523126,3303.9330918491873],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-3118.3692591594354,8938.442380554923,2959.4637182834663],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3948.3168786784445,11559.93614022824,3796.121766792397],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-3360.5087286538537,9759.060287756716,3125.990879957974],[-2491.840844955491,7107.713870458189,2322.925670971764],[-4043.2520132689924,11846.245267459339,3860.4822642093263],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
3900,30,1.8797977000000001,1.8915127133333334,0.07337794008126332,0.3037220643072905,0.3039029432573564,0.0022602426118586354,0.0013852583408780522,0.0013886477936793712,6.4483510980636E-5,100,"[[-3588.006478755848,10395.680628528698,3405.8656391118316],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-3696.1090572276157,10775.434265903445,3519.7191291550653],[-3743.64794895436,10991.873893554794,3524.0559977532716],[-2775.074691767765,7932.248219952621,2581.432397470297],[-2140.707234363222,6246.788912344018,2062.5580740605724],[-3824.9594855961363,11299.366151363878,3630.787325836265],[-3785.2458850046846,10970.318063289402,3622.6441684715674],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-2318.1286212478058,6732.1528516906255,2206.9797814907424],[-4185.872154050536,12515.641290390025,4060.438872870147],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-3497.216692437914,10125.417097523126,3303.9330918491873],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-3118.3692591594354,8938.442380554923,2959.4637182834663],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3948.3168786784445,11559.93614022824,3796.121766792397],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-3360.5087286538537,9759.060287756716,3125.990879957974],[-2491.840844955491,7107.713870458189,2322.925670971764],[-4043.2520132689924,11846.245267459339,3860.4822642093263],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3192.5731225222507,9128.820496093507,3028.5392133952078],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-3322.2797068638724,9520.118951352713,3111.114876545475],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
4000,30,1.93218325,1.9428185833333333,0.07426022148385894,0.30382633149738725,0.30409482015394884,0.0022305266048950217,0.0013792415107650858,0.0013787167681278112,6.168356208518742E-5,100,"[[-3091.804055323649,8963.415255250522,2885.238149020669],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3636.5276907982347,10473.311950710971,3446.802106994548],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3949.394248208491,11688.69980611312,3743.2826127505546],[-3811.921097165846,11235.116725381204,3612.7129709544206],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4268.006773875829,12667.219653389478,4161.855122517551],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-3743.64794895436,10991.873893554794,3524.0559977532716],[-2775.074691767765,7932.248219952621,2581.432397470297],[-2140.707234363222,6246.788912344018,2062.5580740605724],[-3785.2458850046846,10970.318063289402,3622.6441684715674],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-2318.1286212478058,6732.1528516906255,2206.9797814907424],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-3118.3692591594354,8938.442380554923,2959.4637182834663],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2626.320040288739,7471.250555961554,2511.274324499228],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3475.205004171296,9983.733707762662,3261.9265288880474],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-1918.6944386410114,5510.148389914521,1844.0067510259785],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-2054.3057397722405,5939.6986983322395,2011.695317264346],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
4100,30,1.9808644000000002,1.9938867333333334,0.07613238470681925,0.30408065831303543,0.304310495923641,0.0021874109703647303,0.0013693105077799488,0.0013705453737138471,6.357733335171862E-5,100,"[[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3721.9099124986133,10628.684886339677,3606.1469152247882],[-4256.188426135611,12686.383514177034,4118.877709866139],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3091.804055323649,8963.415255250522,2885.238149020669],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3949.394248208491,11688.69980611312,3743.2826127505546],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-3743.64794895436,10991.873893554794,3524.0559977532716],[-2775.074691767765,7932.248219952621,2581.432397470297],[-2140.707234363222,6246.788912344018,2062.5580740605724],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
4200,30,2.0312551500000002,2.0451674200000003,0.07654963916465964,0.30431377047650776,0.30454446998689333,0.0022794593665404267,0.001367513005846751,0.0013662146940408332,5.9591083018858267E-5,100,"[[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3721.9099124986133,10628.684886339677,3606.1469152247882],[-4256.188426135611,12686.383514177034,4118.877709866139],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3091.804055323649,8963.415255250522,2885.238149020669],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3949.394248208491,11688.69980611312,3743.2826127505546],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-3743.64794895436,10991.873893554794,3524.0559977532716],[-2775.074691767765,7932.248219952621,2581.432397470297],[-2140.707234363222,6246.788912344018,2062.5580740605724],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2199.645664706202,6430.027523338642,2109.526291524042],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-4164.043552122625,12366.082890930584,4035.012393157228],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-4063.258780778144,11999.766387223237,3859.1190847557905],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2245.4873197913766,6477.898614572339,2159.7398975997503],[-3301.0590289276847,9439.991631520707,3074.9771606657296],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265],[-1300.5425857328864,3858.424909913032,1318.788272634532]]"
4300,30,2.0838202500000005,2.097512436666667,0.07705636213142944,0.30458159860552636,0.30487490095309183,0.0022918699188472676,0.0013578655148268597,0.0013582599815406072,6.031761413641339E-5,100,"[[-3920.020066601672,11308.17649325247,3757.542751144944],[-4303.5413765288795,12873.688197670079,4257.010617625545],[-2196.1436951526816,6280.943706498826,2132.3252305655874],[-4160.899691035955,12131.832748954537,3929.0915734579858],[-3814.3692217453063,11013.953601076424,3573.7978736588025],[-3059.2540932732936,8826.900590922134,2855.4838165826313],[-4352.136639609864,13109.89389804033,4291.462006466811],[-3977.9134870835114,11436.888360224864,3769.279249322218],[-3172.242940113524,9194.26595441606,2949.069543570553],[-2110.9494331669807,6234.490478007548,2015.1990615761354],[-2144.5839213118725,6208.410125859159,2083.2421885574718],[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3721.9099124986133,10628.684886339677,3606.1469152247882],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-2775.074691767765,7932.248219952621,2581.432397470297],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265]]"
4400,30,2.1333865000000003,2.14812327,0.07813365917002753,0.3046706283908275,0.3050350260379421,0.002263303809060266,0.0013500875516786809,0.0013536966056217215,6.108131726357944E-5,100,"[[-3920.020066601672,11308.17649325247,3757.542751144944],[-4303.5413765288795,12873.688197670079,4257.010617625545],[-2196.1436951526816,6280.943706498826,2132.3252305655874],[-4160.899691035955,12131.832748954537,3929.0915734579858],[-3814.3692217453063,11013.953601076424,3573.7978736588025],[-3059.2540932732936,8826.900590922134,2855.4838165826313],[-4352.136639609864,13109.89389804033,4291.462006466811],[-3977.9134870835114,11436.888360224864,3769.279249322218],[-3172.242940113524,9194.26595441606,2949.069543570553],[-2110.9494331669807,6234.490478007548,2015.1990615761354],[-2144.5839213118725,6208.410125859159,2083.2421885574718],[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3721.9099124986133,10628.684886339677,3606.1469152247882],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-2775.074691767765,7932.248219952621,2581.432397470297],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-4014.063993927713,11702.604475336153,3837.086972168003],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2378.0244357298657,6818.736064949296,2303.6207433746913],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265]]"
4500,30,2.183909,2.1993746133333336,0.07886700197273946,0.30543205581270594,0.3053129135419851,0.002287728193936724,0.001344491433658148,0.0013462580187303928,5.9434924193273804E-5,100,"[[-2415.3952704932485,6905.66437310877,2236.796523003015],[-2242.325026913229,6458.413860283567,2092.2417970032634],[-3907.335747992285,11378.681320096515,3689.5520227488123],[-2333.2338478167762,6697.906534823311,2162.0187267173105],[-4249.303902565166,12514.73668058756,4174.6176386565585],[-3920.020066601672,11308.17649325247,3757.542751144944],[-2196.1436951526816,6280.943706498826,2132.3252305655874],[-4160.899691035955,12131.832748954537,3929.0915734579858],[-3814.3692217453063,11013.953601076424,3573.7978736588025],[-3059.2540932732936,8826.900590922134,2855.4838165826313],[-4352.136639609864,13109.89389804033,4291.462006466811],[-3977.9134870835114,11436.888360224864,3769.279249322218],[-3172.242940113524,9194.26595441606,2949.069543570553],[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3721.9099124986133,10628.684886339677,3606.1469152247882],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-2775.074691767765,7932.248219952621,2581.432397470297],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265]]"
4600,30,2.2363573500000005,2.2503034966666666,0.07964844799460936,0.30565431161001677,0.30542785129481964,0.0022560954769108603,0.001344491433658148,0.001339337583902711,6.011869685241922E-5,100,"[[-2415.3952704932485,6905.66437310877,2236.796523003015],[-2242.325026913229,6458.413860283567,2092.2417970032634],[-3907.335747992285,11378.681320096515,3689.5520227488123],[-2333.2338478167762,6697.906534823311,2162.0187267173105],[-4249.303902565166,12514.73668058756,4174.6176386565585],[-3920.020066601672,11308.17649325247,3757.542751144944],[-2196.1436951526816,6280.943706498826,2132.3252305655874],[-4160.899691035955,12131.832748954537,3929.0915734579858],[-3814.3692217453063,11013.953601076424,3573.7978736588025],[-3059.2540932732936,8826.900590922134,2855.4838165826313],[-4352.136639609864,13109.89389804033,4291.462006466811],[-3977.9134870835114,11436.888360224864,3769.279249322218],[-3172.242940113524,9194.26595441606,2949.069543570553],[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3721.9099124986133,10628.684886339677,3606.1469152247882],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-2775.074691767765,7932.248219952621,2581.432397470297],[-3873.5382781931507,11400.373849783424,3643.0286415770615],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2967.675807810482,8495.804730894724,2788.382299650379],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2535.4961286031294,7312.750620393053,2389.950742769104],[-2098.601345669965,6082.660244546475,2010.0592094384426],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265]]"
4700,30,2.2870253000000003,2.3019939433333336,0.08074795932111603,0.3060073668010871,0.3055822789399688,0.002242406447398577,0.001343804637490559,0.0013343447924155417,5.6833597623214116E-5,100,"[[-2110.7179945817293,5883.494236151291,1938.0676281654585],[-2193.470836273826,6302.29324231041,2100.1417209145584],[-4298.366228700119,12581.350159335088,4099.615139665885],[-3981.7776828413266,11552.706601422447,3776.5950518783384],[-4218.576416342747,12255.255595096105,4080.6662756201354],[-2958.2026356736833,8444.66061166928,2729.1213151654306],[-4392.890197446452,13059.594741528686,4288.833844917171],[-3593.1790621717355,10379.886144773576,3311.90996907046],[-2415.3952704932485,6905.66437310877,2236.796523003015],[-2242.325026913229,6458.413860283567,2092.2417970032634],[-3907.335747992285,11378.681320096515,3689.5520227488123],[-2333.2338478167762,6697.906534823311,2162.0187267173105],[-3920.020066601672,11308.17649325247,3757.542751144944],[-4160.899691035955,12131.832748954537,3929.0915734579858],[-3814.3692217453063,11013.953601076424,3573.7978736588025],[-3059.2540932732936,8826.900590922134,2855.4838165826313],[-3977.9134870835114,11436.888360224864,3769.279249322218],[-3172.242940113524,9194.26595441606,2949.069543570553],[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-4273.238435793023,12554.878599070995,4108.6883422683],[-2775.074691767765,7932.248219952621,2581.432397470297],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265]]"
4800,30,2.33747855,2.353601686666667,0.08212859614046294,0.30628313845422794,0.3059049262764996,0.0022894037680693024,0.001343804637490559,0.001328997269838376,5.861653132655384E-5,100,"[[-4397.951777203702,12722.444843418883,4216.472029308382],[-2110.7179945817293,5883.494236151291,1938.0676281654585],[-2193.470836273826,6302.29324231041,2100.1417209145584],[-4298.366228700119,12581.350159335088,4099.615139665885],[-3981.7776828413266,11552.706601422447,3776.5950518783384],[-4218.576416342747,12255.255595096105,4080.6662756201354],[-2958.2026356736833,8444.66061166928,2729.1213151654306],[-4392.890197446452,13059.594741528686,4288.833844917171],[-3593.1790621717355,10379.886144773576,3311.90996907046],[-2415.3952704932485,6905.66437310877,2236.796523003015],[-2242.325026913229,6458.413860283567,2092.2417970032634],[-3907.335747992285,11378.681320096515,3689.5520227488123],[-2333.2338478167762,6697.906534823311,2162.0187267173105],[-3920.020066601672,11308.17649325247,3757.542751144944],[-4160.899691035955,12131.832748954537,3929.0915734579858],[-3814.3692217453063,11013.953601076424,3573.7978736588025],[-3059.2540932732936,8826.900590922134,2855.4838165826313],[-3977.9134870835114,11436.888360224864,3769.279249322218],[-3172.242940113524,9194.26595441606,2949.069543570553],[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-2775.074691767765,7932.248219952621,2581.432397470297],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265]]"
4900,30,2.3897613,2.4045379833333334,0.0827213864442776,0.3064973367711403,0.3060570402802482,0.0022295770542837996,0.0013369851463734346,0.0013243864112814526,5.865115040312126E-5,100,"[[-4397.951777203702,12722.444843418883,4216.472029308382],[-2110.7179945817293,5883.494236151291,1938.0676281654585],[-2193.470836273826,6302.29324231041,2100.1417209145584],[-4298.366228700119,12581.350159335088,4099.615139665885],[-3981.7776828413266,11552.706601422447,3776.5950518783384],[-4218.576416342747,12255.255595096105,4080.6662756201354],[-2958.2026356736833,8444.66061166928,2729.1213151654306],[-4392.890197446452,13059.594741528686,4288.833844917171],[-3593.1790621717355,10379.886144773576,3311.90996907046],[-2415.3952704932485,6905.66437310877,2236.796523003015],[-2242.325026913229,6458.413860283567,2092.2417970032634],[-3907.335747992285,11378.681320096515,3689.5520227488123],[-2333.2338478167762,6697.906534823311,2162.0187267173105],[-3920.020066601672,11308.17649325247,3757.542751144944],[-4160.899691035955,12131.832748954537,3929.0915734579858],[-3814.3692217453063,11013.953601076424,3573.7978736588025],[-3059.2540932732936,8826.900590922134,2855.4838165826313],[-3977.9134870835114,11436.888360224864,3769.279249322218],[-3172.242940113524,9194.26595441606,2949.069543570553],[-3791.458862874303,10924.22621965609,3628.2771511437763],[-4372.962195395563,12900.314708971957,4264.857963996147],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-3645.7862480539143,10479.323940845046,3436.4941057417905],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-2775.074691767765,7932.248219952621,2581.432397470297],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-4085.85813408508,11874.02176795706,3912.0888675923115],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2882.320204454866,8445.56414733726,2656.2828622382426],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1642.6107620084797,5074.965002410087,1665.4498578136186],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265]]"
5000,30,2.4434693000000003,2.4563606333333334,0.08306309064258419,0.3069626150835336,0.3064229528544496,0.0022582222006627354,0.0013216498221795463,0.0013152558873803137,5.9316649041681076E-5,100,"[[-1665.9814443685234,5006.625212201637,1642.0580626866729],[-4163.081262099819,11924.2629914348,3993.3203189854416],[-3650.1547571267292,10480.454315659108,3420.0058672701584],[-3718.9536284006012,10774.03879327779,3431.5320945619123],[-3068.390477103925,8826.279950771526,2863.59038728167],[-4439.132450412974,13041.39791682378,4221.191115842164],[-2988.689325899465,8536.446675345149,2765.9465900097484],[-4520.386044864927,13107.552574294796,4365.013207672505],[-4397.951777203702,12722.444843418883,4216.472029308382],[-2110.7179945817293,5883.494236151291,1938.0676281654585],[-2193.470836273826,6302.29324231041,2100.1417209145584],[-4298.366228700119,12581.350159335088,4099.615139665885],[-3981.7776828413266,11552.706601422447,3776.5950518783384],[-4218.576416342747,12255.255595096105,4080.6662756201354],[-2958.2026356736833,8444.66061166928,2729.1213151654306],[-3593.1790621717355,10379.886144773576,3311.90996907046],[-2415.3952704932485,6905.66437310877,2236.796523003015],[-2242.325026913229,6458.413860283567,2092.2417970032634],[-3907.335747992285,11378.681320096515,3689.5520227488123],[-2333.2338478167762,6697.906534823311,2162.0187267173105],[-4160.899691035955,12131.832748954537,3929.0915734579858],[-3814.3692217453063,11013.953601076424,3573.7978736588025],[-3977.9134870835114,11436.888360224864,3769.279249322218],[-3172.242940113524,9194.26595441606,2949.069543570553],[-3791.458862874303,10924.22621965609,3628.2771511437763],[-3284.098974414682,9423.22224106013,3037.3674359698425],[-1961.799536808556,5567.621907352719,1875.9850906659485],[-2300.7653290604608,6632.840393831217,2116.6703119538497],[-2586.871263549061,7456.307155459029,2405.0704697834276],[-4129.390099763555,12099.975830994332,3913.030880633777],[-3425.2946728797333,9879.649260086273,3147.4709337900767],[-4036.9151989739585,11822.460113856021,3781.2295881591385],[-3258.874162439402,9288.136485539606,3009.16872039605],[-3547.490139086679,10171.776211525794,3319.7386805502015],[-3490.1793863995563,10073.269210050443,3206.4135803937647],[-4299.930524529282,12560.93387888934,4061.6630529927816],[-2775.074691767765,7932.248219952621,2581.432397470297],[-1923.5338126385327,5481.389786386203,1887.409959761498],[-1940.034943933538,5621.460422909617,1831.82442232593],[-3736.928072709491,10944.393467684395,3461.680568874422],[-3676.5873810053076,10483.07577440088,3450.7823752265685],[-2906.7751162433274,8340.132410995237,2705.8601519784506],[-2843.6920267102373,8031.2875415147455,2639.375713503356],[-3291.9716096696948,9399.904524350177,3055.7834116112754],[-2154.8523974190352,6360.023317163833,2028.3536277632872],[-2040.8939507247887,5921.412285448971,1954.1548030121314],[-1946.819410575288,5486.365110692612,1789.7970141421154],[-2549.9568206722265,7338.613952810004,2365.3783451035215],[-2467.5999266036983,7338.908595023437,2263.5507643068927],[-3491.6625315451206,10075.84949838681,3241.571089136201],[-2491.840844955491,7107.713870458189,2322.925670971764],[-2999.5598105205386,8616.689982412212,2790.6362179620355],[-3357.815705759358,9604.332152807292,3098.6583119114375],[-3131.5458119227474,9062.017574812506,2847.001769982452],[-1700.1832875879363,5097.032244892927,1659.2568784672283],[-2609.7521047118435,7484.883456102158,2459.4210265133866],[-3571.1117313095165,10374.738017055995,3311.9302428173405],[-2309.3266758163977,6622.327845186905,2150.9376246904217],[-3322.733579608821,9601.823322447477,3068.4140721763065],[-2314.763421473876,6655.881448885083,2171.0077861544287],[-1813.3168697222047,5306.969285298712,1785.606309114299],[-2006.7217872559693,5702.379574577972,1891.0931398521127],[-2610.843060534144,7708.451293489332,2400.669222988279],[-2414.9391817835394,6989.4508726642025,2264.1969321535375],[-2299.4451935010134,6516.4469863983595,2168.4258648608434],[-2810.9564382065337,8192.688394438977,2588.178335468071],[-1781.4838356804526,5208.044908821788,1721.3322446270915],[-2720.7616933416484,7833.9589561678495,2531.339132701514],[-3122.229588103809,9051.657726628991,2863.503373475336],[-3038.47551761492,8604.009517090322,2797.746546488887],[-2809.2102390272466,8119.558648242851,2595.959487773134],[-1975.5548869633674,5767.559680991734,1762.3631170431697],[-1574.7475433317834,4878.082680235126,1658.9832294763987],[-1862.9027782889195,5447.679221958335,1748.852423045876],[-2713.9525879284442,7844.943849391623,2485.5660644994914],[-1697.7663956532008,5095.455463963464,1686.9099334652055],[-1749.1214799020713,5100.935556950449,1688.2888833342615],[-1601.9199274531684,4982.227473802581,1643.6192872854992],[-1819.2398263097302,5226.16073259509,1814.6824615584712],[-1307.1537796188238,3719.8435496127204,1313.8438898546508],[-1383.4129804841948,4338.932562419449,1473.0323582276462],[-1130.7467383375952,3412.9383183965047,1097.0104379898605],[-1072.1015629180106,3260.649694048867,1067.2481203981235],[-1154.715462828161,3341.4108251560992,1161.4086728500865],[-1419.414356507998,4155.824129050202,1408.179584801001],[-933.8190148214419,2932.769578842571,1025.5490141686596],[-951.4099989258797,3090.6293274339937,1065.445410982627],[-1233.3712347468356,3685.3372727326278,1228.4577944069288],[-1024.9124246029505,3142.475783924922,1063.6428707250727],[-1052.6795143584227,3107.2221969338175,1067.5332631824997],[-1332.93157281033,3858.087159857164,1298.1591589492023],[-1320.1009918410955,3869.6121603064685,1304.498098039644],[-1078.655899347733,3287.745715783269,1078.0692001947107],[-1189.8104932739561,3585.6262489858655,1158.6844447935932],[-1087.460253261243,3232.8648460970635,1057.2978651041205],[-1255.7889001273927,3680.0710975905727,1244.370159202166],[-1214.141268480719,3639.994900023979,1204.7871607687282],[-1052.3993678398149,3205.3943538932594,1079.8671712079229],[-1259.3132625836706,3794.6284167585004,1255.0154436134806],[-1158.8929811637026,3345.7599414208144,1134.2958073080265]]"


==> plotsdata/modagame_weafqas_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.012563750000000002,0.016786696666666667,0.02003821905419196,0.21830157218244584,0.2178505016078403,0.016088728150727333,0.011404978772994397,0.011411964451210354,2.1839515173217137E-4,100,"[[-330.47459279473264,1028.5504452485698,358.71697570997134],[-408.26782895119356,1244.2779571620215,437.49700686528223],[-357.5234770044319,983.2268457536659,341.09680329661387],[-418.1301617467802,1250.5522996622735,427.4772627458972],[-380.6825381370783,1184.2465234972592,382.98055376564514],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-402.4688462677793,1227.028325913041,421.4401185163802],[-315.3295790307616,948.9099103141341,346.90498102633666],[-413.94874798531913,1270.4659955452282,451.8957766333817],[-413.48986501737284,1248.637291474288,403.23701274332996],[-464.42980012788644,1446.1527142140912,490.54417839797486],[-395.99023075003845,1223.524655270399,410.94847470164245],[-404.45421648882564,1161.296473917225,405.37062700730445],[-430.22860533044576,1315.3225828299016,447.8905445146835],[-364.44691607290446,1152.4662266514993,405.2215415373698],[-269.9825282233324,754.9344900454466,284.3232387875847],[-347.58462211142756,1114.1462550126862,380.4594318295376],[-354.7520154654077,1055.5190487615946,363.7867701056522],[-388.95210018339037,1182.6275665638836,408.40262740908634],[-388.7179993160658,1270.1523631898267,415.8367880241551],[-369.98014161682556,1177.191443977669,391.6093444152645],[-298.90298264356784,919.4013734260981,322.74526281587885],[-409.01456833190116,1288.9292763823112,437.48234097840054],[-409.7573916252982,1288.6448581530656,410.8428948061191],[-266.83739567150303,821.1444276683056,288.1625107343591],[-435.7960951559701,1266.6013648484695,440.50236749250166],[-418.4459889316161,1281.9012715101635,438.2099093840506],[-370.3324067690063,1145.0782924969537,382.2710287867011],[-369.98774896204344,1112.3891974533387,392.05942073745405],[-412.569240522108,1250.5821368953104,427.39767950087247],[-343.40032630585426,1002.26535684375,333.22302830929],[-314.4373621770503,972.6091291932083,338.89300542946256],[-438.42902203108054,1305.240791606427,453.0406871419778],[-354.5516418159739,1093.8011079054852,376.5155939824348],[-388.85978467559704,1274.5852568495498,421.3754182625818],[-364.2908346966806,1106.7809716128354,404.87510266771653],[-306.1664574446864,1006.742481816379,309.88493652097947],[-392.1661619384379,1210.13738237034,424.5408676592083],[-357.9649490969624,1113.8742807241845,358.55692270523997],[-408.481957875903,1208.3693592683057,418.000578128216],[-352.7173003197076,1106.629156801924,398.1108483257308],[-416.18332802866814,1217.4452390605645,435.94424369196855],[-260.3728376063424,839.2199358926063,265.6700112462027],[-329.175465955484,1043.4726295025998,347.9784257302791],[-390.64370568422726,1285.7611693069073,447.09450266629915],[-282.67348844978875,906.2054539922807,325.77325952792046],[-332.8699132909703,1000.6645929159286,359.98670224749077],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-377.4441340793383,1149.47653191948,382.9545859755134],[-339.2787025535612,1109.6745746534261,343.10458857870185],[-345.90513807843723,1056.4411436966495,370.74454014324965],[-405.88070733783263,1229.246766222696,423.1975942184611],[-372.1896112140571,1145.8844419442387,410.8593877169575],[-331.1253419244629,958.9709037689188,345.9737734251689],[-330.88585752010766,1071.458163089266,345.47057002062456],[-382.757568249236,1144.7490453685587,378.849362037507],[-375.7291266505783,1182.2008282014333,423.21681863478426],[-317.23255394944147,981.0476488220587,349.33094217420967],[-314.1739442953172,975.8047640261332,340.18454463783564],[-364.07636364566974,1057.601548057113,364.41727471975446],[-325.40925109184167,1053.3873257340488,369.57632952950325],[-385.6666892063175,1155.250725165678,415.20524285999977],[-411.2944827171852,1241.047601856113,400.1586932498943],[-318.6206766069486,978.1716210598169,346.8374685394512],[-364.73431139238977,1188.7654670736,401.73355173860404],[-391.6567768247897,1199.0904434995828,396.2173282081232],[-398.02447820481194,1198.00719466552,405.93525261752285],[-380.636096777401,1165.0699880677507,395.89527809371606],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-359.52161116143833,1126.1466881027957,390.10702827146304],[-344.3769697844829,1027.042749526532,331.5992113399855],[-414.9136910734424,1302.4737405077155,433.7597838340096],[-305.70852114598887,954.223449836869,317.0862038025117],[-343.96488944682557,1093.5782941775117,383.2502226086965],[-403.14938575413913,1297.1802155682876,425.4582386353633],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-382.60771154705486,1158.668016207096,389.10456578479824],[-406.90433425016687,1268.20757655757,446.2464885894389],[-381.2003685719296,1127.6868971912763,408.0863155762411],[-316.06500879433776,1035.858336510518,353.93432456034816],[-412.3178596573907,1281.0851304726102,433.5243639135661],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-342.8755459158942,1046.1351824506214,362.71651268227646],[-301.40053092571,983.2781878814525,328.28585115992547],[-428.3618415870011,1325.0910666932996,439.48256054142337],[-332.08655672453045,933.5967478331164,322.695070479655],[-411.29983546042536,1309.4253648198016,448.2705639905287],[-342.6354327045716,951.9638972762249,337.35610584396943],[-417.53770431589925,1282.3656033740183,418.70744367482075],[-320.20570301472003,924.255265066508,317.01252917963444],[-324.9357266074348,1130.215330164152,401.95304310854215],[-356.98600314473924,1111.9354287143544,389.01531207976586],[-325.9274895428106,1005.8509245698058,347.71897622345176]]"
300,30,0.023161300000000003,0.028504983333333334,0.024706125091955796,0.22449658796664165,0.22531782002006845,0.01619980861514089,0.010080017939699083,0.01006454068896111,2.0075619462988666E-4,100,"[[-358.62253349172965,1074.946110244674,385.30112747382844],[-484.571379286676,1390.4138218216726,466.3376744696724],[-452.53162369936126,1342.0637555862081,454.870823431435],[-447.95148202204354,1377.5806700795245,433.1120549952254],[-458.6127379492941,1363.3667418439807,464.4164752253089],[-449.969098239308,1327.1821332063862,466.8758847603913],[-422.6110089442813,1270.7587575776768,406.3288768957562],[-366.9335530892308,1081.8982187106897,379.3187595796105],[-449.8520404603931,1375.71032017832,438.24501809199563],[-456.83698077719913,1355.0079087017607,459.5647347800995],[-417.8408331755307,1253.8989292001202,424.12411785553627],[-480.702181016166,1448.8685054878297,482.5179207518375],[-436.0956801235963,1327.1934943395072,434.563231041793],[-443.40887618503524,1320.7621891007507,433.7287682690153],[-512.9526640958832,1466.6128135085053,488.78008126645165],[-455.19988488910275,1366.1458903362297,451.18787808751506],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-449.9201368149329,1319.1940413495395,456.4273795186409],[-491.98932227386206,1438.5296908964422,485.77127480859247],[-444.18359377946115,1333.4866743364894,437.5257633186136],[-427.4216147422766,1315.858587703067,419.8633750544759],[-497.77208867813374,1444.106835109904,486.8383251232271],[-462.2552841816063,1485.6338612738614,462.6630234189141],[-419.3133011377641,1257.6848321707798,440.9913131165551],[-467.3327632676931,1379.9700154275522,460.4033016801375],[-410.4316408257634,1222.4496760258544,401.5879736823396],[-459.87819042827437,1400.0940319682352,433.92041090232146],[-384.6747442313506,1238.3972561232279,382.84338234460625],[-481.55829793638804,1408.1133068778688,489.2064478649055],[-427.8368709523732,1269.0343314965137,437.2017251538691],[-413.0513321686792,1246.7233973967661,408.29224701678277],[-447.3221410717877,1349.5957132841352,441.93301245933026],[-470.0754765812105,1369.6466632517274,476.0052352936136],[-431.7632549562161,1271.0771962952379,425.8633412317663],[-417.59045069733014,1258.215662137054,407.23704258250655],[-497.20059349871497,1409.320068924152,494.7264209145942],[-474.40152354264796,1419.7260805575288,467.6926455194368],[-519.1838447926796,1470.8158380131006,473.64300854329684],[-492.9705258635891,1413.419499004083,463.15173905826373],[-443.8529854670376,1298.125246754323,429.51680200638975],[-463.2080696131791,1386.7897616258608,467.6186152553161],[-485.4031581162998,1453.982118564679,483.4205562656205],[-454.2055905253569,1359.6042012612338,454.1785353362022],[-430.27483058052064,1320.5741169612518,431.8259225375299],[-386.28975756210986,1201.1731346228667,405.81435944158386],[-403.45886223932354,1230.387589238444,418.35301289958545],[-449.24734809949183,1364.3529447228345,451.25585258376384],[-357.5234770044319,983.2268457536659,341.09680329661387],[-418.1301617467802,1250.5522996622735,427.4772627458972],[-380.6825381370783,1184.2465234972592,382.98055376564514],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-315.3295790307616,948.9099103141341,346.90498102633666],[-413.48986501737284,1248.637291474288,403.23701274332996],[-395.99023075003845,1223.524655270399,410.94847470164245],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-354.7520154654077,1055.5190487615946,363.7867701056522],[-388.95210018339037,1182.6275665638836,408.40262740908634],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-435.7960951559701,1266.6013648484695,440.50236749250166],[-370.3324067690063,1145.0782924969537,382.2710287867011],[-369.98774896204344,1112.3891974533387,392.05942073745405],[-343.40032630585426,1002.26535684375,333.22302830929],[-364.2908346966806,1106.7809716128354,404.87510266771653],[-306.1664574446864,1006.742481816379,309.88493652097947],[-357.9649490969624,1113.8742807241845,358.55692270523997],[-408.481957875903,1208.3693592683057,418.000578128216],[-416.18332802866814,1217.4452390605645,435.94424369196855],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-377.4441340793383,1149.47653191948,382.9545859755134],[-405.88070733783263,1229.246766222696,423.1975942184611],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-385.6666892063175,1155.250725165678,415.20524285999977],[-411.2944827171852,1241.047601856113,400.1586932498943],[-391.6567768247897,1199.0904434995828,396.2173282081232],[-398.02447820481194,1198.00719466552,405.93525261752285],[-380.636096777401,1165.0699880677507,395.89527809371606],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-382.60771154705486,1158.668016207096,389.10456578479824],[-381.2003685719296,1127.6868971912763,408.0863155762411],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-417.53770431589925,1282.3656033740183,418.70744367482075],[-320.20570301472003,924.255265066508,317.01252917963444]]"
400,30,0.03370645,0.03985672666666667,0.027374112453392687,0.22729216045365663,0.2280240059357615,0.016131119596362178,0.009521420267493048,0.009500325202553726,1.9823740017170418E-4,100,"[[-400.6217912441782,1245.9553507687885,400.4132826895994],[-494.0135903322079,1452.4686579476377,463.9652722786581],[-515.9048729131576,1445.4640850189403,485.2074162440281],[-456.33479325328926,1329.6355629074637,475.8882985299763],[-463.2664226236807,1303.5074038614375,481.38637672074816],[-520.8536771531408,1483.5741260652728,523.6394172451087],[-424.3781597577544,1212.093154339601,418.8435034640032],[-515.9634226098174,1472.5336646690278,483.86515637270287],[-414.4642667064201,1208.794085309314,409.4082499086787],[-428.90482130326586,1260.3715884788778,425.0315329292307],[-433.4459521979718,1239.4003016084876,425.15364443493417],[-493.45456684691504,1442.1232403981323,470.202522161985],[-436.14329210509135,1311.5121909207162,424.2271346466491],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-505.3159823671329,1521.265338235772,479.3846682880677],[-498.4404192170455,1447.8539866128558,473.5307135010368],[-471.5982891265568,1401.9786007074038,463.2102408163666],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-448.13437780431485,1327.3182893219384,441.81114726466967],[-458.53518867817473,1383.2352916702043,434.2220404341382],[-448.41814667865907,1327.7115359850552,434.231575535837],[-441.0926157591545,1284.2208710050627,436.8391586083953],[-474.15977566535946,1416.4400261152844,463.86454892063387],[-485.6965937040639,1481.9985080100205,462.7483145473668],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-513.4986426959968,1459.0897896891686,494.7211484080967],[-531.0302885616811,1497.4428010665765,489.361110940183],[-459.38584656171975,1336.5900911172714,449.80072399268386],[-469.14878987554675,1414.642740499076,457.1664020369473],[-509.97911874262985,1461.7686904060295,494.13107737091144],[-459.42900033799475,1345.8122801614006,455.4378233133064],[-490.8700528331746,1422.1511676887826,468.4017522396449],[-515.0287634747566,1518.7801036200956,478.33353250573396],[-484.571379286676,1390.4138218216726,466.3376744696724],[-452.53162369936126,1342.0637555862081,454.870823431435],[-447.95148202204354,1377.5806700795245,433.1120549952254],[-422.6110089442813,1270.7587575776768,406.3288768957562],[-366.9335530892308,1081.8982187106897,379.3187595796105],[-449.8520404603931,1375.71032017832,438.24501809199563],[-443.40887618503524,1320.7621891007507,433.7287682690153],[-512.9526640958832,1466.6128135085053,488.78008126645165],[-455.19988488910275,1366.1458903362297,451.18787808751506],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-449.9201368149329,1319.1940413495395,456.4273795186409],[-467.3327632676931,1379.9700154275522,460.4033016801375],[-410.4316408257634,1222.4496760258544,401.5879736823396],[-459.87819042827437,1400.0940319682352,433.92041090232146],[-384.6747442313506,1238.3972561232279,382.84338234460625],[-413.0513321686792,1246.7233973967661,408.29224701678277],[-470.0754765812105,1369.6466632517274,476.0052352936136],[-431.7632549562161,1271.0771962952379,425.8633412317663],[-417.59045069733014,1258.215662137054,407.23704258250655],[-497.20059349871497,1409.320068924152,494.7264209145942],[-519.1838447926796,1470.8158380131006,473.64300854329684],[-492.9705258635891,1413.419499004083,463.15173905826373],[-443.8529854670376,1298.125246754323,429.51680200638975],[-357.5234770044319,983.2268457536659,341.09680329661387],[-380.6825381370783,1184.2465234972592,382.98055376564514],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-413.48986501737284,1248.637291474288,403.23701274332996],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-388.95210018339037,1182.6275665638836,408.40262740908634],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-435.7960951559701,1266.6013648484695,440.50236749250166],[-370.3324067690063,1145.0782924969537,382.2710287867011],[-369.98774896204344,1112.3891974533387,392.05942073745405],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-408.481957875903,1208.3693592683057,418.000578128216],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-377.4441340793383,1149.47653191948,382.9545859755134],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-385.6666892063175,1155.250725165678,415.20524285999977],[-411.2944827171852,1241.047601856113,400.1586932498943],[-391.6567768247897,1199.0904434995828,396.2173282081232],[-398.02447820481194,1198.00719466552,405.93525261752285],[-380.636096777401,1165.0699880677507,395.89527809371606],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-382.60771154705486,1158.668016207096,389.10456578479824],[-381.2003685719296,1127.6868971912763,408.0863155762411],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
500,30,0.0442806,0.0507504,0.029200500451509744,0.22847711562904438,0.22983236419003225,0.016344491830549708,0.009097687540185346,0.00910145052759663,1.9049368863966216E-4,100,"[[-469.18123744294314,1352.8873345810819,452.229508019615],[-518.1574944655606,1480.093934594431,495.20192322225734],[-449.853771801831,1352.7997689471927,424.32888306562694],[-377.3649153401854,1073.974925757576,366.59023827688964],[-446.67905638231974,1274.0352512237246,443.30220211107513],[-451.33957052371824,1294.7463377043246,447.19580471025756],[-471.3225474480918,1353.5039063034992,451.47407671476464],[-531.9290369653324,1555.731927046067,508.7565104849335],[-404.4627940459295,1180.0718017757715,418.80227268293487],[-494.2445083398744,1434.9207861044863,463.29060595814957],[-481.0498524087305,1453.6792004617523,454.21307054949364],[-464.6017026649124,1351.5547214157168,454.3531455896549],[-420.464243483969,1225.9054741885896,406.6294125884636],[-440.42927702520336,1286.1187347629009,430.4490980419916],[-514.6461874579172,1450.0034338138012,484.29196221731604],[-496.0191212631874,1411.0789224347318,470.9572074399361],[-374.19053341146673,1113.508391453756,374.3018391055909],[-438.73449645137583,1266.2352134298476,441.6143489023413],[-437.7824073959213,1308.6577502967025,426.63335579030354],[-471.29346272378945,1374.848689018836,453.86522442460597],[-543.3135821782328,1560.8163359906619,529.9099617138168],[-404.5073837129017,1236.1407361882993,393.0987374878502],[-453.4541305330778,1295.11401973386,443.75384710282225],[-514.7508815406782,1489.49919285411,481.53239403102674],[-488.34624042696976,1460.7873157244337,460.26509260248065],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-472.9060567115384,1397.180424965527,452.12427048571726],[-494.0135903322079,1452.4686579476377,463.9652722786581],[-515.9048729131576,1445.4640850189403,485.2074162440281],[-463.2664226236807,1303.5074038614375,481.38637672074816],[-520.8536771531408,1483.5741260652728,523.6394172451087],[-424.3781597577544,1212.093154339601,418.8435034640032],[-515.9634226098174,1472.5336646690278,483.86515637270287],[-414.4642667064201,1208.794085309314,409.4082499086787],[-428.90482130326586,1260.3715884788778,425.0315329292307],[-433.4459521979718,1239.4003016084876,425.15364443493417],[-436.14329210509135,1311.5121909207162,424.2271346466491],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-498.4404192170455,1447.8539866128558,473.5307135010368],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-458.53518867817473,1383.2352916702043,434.2220404341382],[-448.41814667865907,1327.7115359850552,434.231575535837],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-513.4986426959968,1459.0897896891686,494.7211484080967],[-531.0302885616811,1497.4428010665765,489.361110940183],[-459.38584656171975,1336.5900911172714,449.80072399268386],[-490.8700528331746,1422.1511676887826,468.4017522396449],[-515.0287634747566,1518.7801036200956,478.33353250573396],[-484.571379286676,1390.4138218216726,466.3376744696724],[-422.6110089442813,1270.7587575776768,406.3288768957562],[-366.9335530892308,1081.8982187106897,379.3187595796105],[-512.9526640958832,1466.6128135085053,488.78008126645165],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-410.4316408257634,1222.4496760258544,401.5879736823396],[-459.87819042827437,1400.0940319682352,433.92041090232146],[-384.6747442313506,1238.3972561232279,382.84338234460625],[-417.59045069733014,1258.215662137054,407.23704258250655],[-497.20059349871497,1409.320068924152,494.7264209145942],[-519.1838447926796,1470.8158380131006,473.64300854329684],[-492.9705258635891,1413.419499004083,463.15173905826373],[-443.8529854670376,1298.125246754323,429.51680200638975],[-357.5234770044319,983.2268457536659,341.09680329661387],[-380.6825381370783,1184.2465234972592,382.98055376564514],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-413.48986501737284,1248.637291474288,403.23701274332996],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-377.4441340793383,1149.47653191948,382.9545859755134],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-385.6666892063175,1155.250725165678,415.20524285999977],[-411.2944827171852,1241.047601856113,400.1586932498943],[-391.6567768247897,1199.0904434995828,396.2173282081232],[-398.02447820481194,1198.00719466552,405.93525261752285],[-380.636096777401,1165.0699880677507,395.89527809371606],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-382.60771154705486,1158.668016207096,389.10456578479824],[-381.2003685719296,1127.6868971912763,408.0863155762411],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
600,30,0.054942200000000004,0.06161046333333334,0.03048197453272076,0.22987587720501707,0.23120357943120237,0.016296278767191568,0.008809383853571662,0.008786468342452947,2.0265062135167965E-4,100,"[[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-485.49186529457114,1409.580031078119,462.02731438143246],[-541.2289267717006,1572.6843008116177,508.8854215651659],[-370.6368751178107,1149.4787542458873,369.5544021036036],[-495.2132308865304,1383.6927837131473,486.65390797945247],[-530.0567945177307,1517.7013460887695,497.1832269498185],[-483.2611487996801,1354.99955299618,495.2161604296998],[-435.59406247968013,1308.1370448281727,415.3341768830585],[-424.56409682020666,1258.7590731674495,417.10228032979256],[-479.04104897944393,1358.9454165584864,466.33710752250875],[-491.19952080222834,1402.193691659213,454.31406183293024],[-559.7634704718732,1601.4100165002676,552.6108098955378],[-427.9228599159047,1234.7437810555396,428.1108320808015],[-454.1055238184091,1317.5648679472306,443.50510854963585],[-433.58954707898585,1243.5883350947531,437.51738072794024],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-532.9925370897678,1532.102767485765,506.05641225442105],[-540.7452265758277,1509.7526758877705,503.78809746357825],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-525.1612180510023,1531.163430030554,490.37744790775145],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-469.18123744294314,1352.8873345810819,452.229508019615],[-449.853771801831,1352.7997689471927,424.32888306562694],[-377.3649153401854,1073.974925757576,366.59023827688964],[-446.67905638231974,1274.0352512237246,443.30220211107513],[-451.33957052371824,1294.7463377043246,447.19580471025756],[-471.3225474480918,1353.5039063034992,451.47407671476464],[-404.4627940459295,1180.0718017757715,418.80227268293487],[-494.2445083398744,1434.9207861044863,463.29060595814957],[-420.464243483969,1225.9054741885896,406.6294125884636],[-440.42927702520336,1286.1187347629009,430.4490980419916],[-514.6461874579172,1450.0034338138012,484.29196221731604],[-496.0191212631874,1411.0789224347318,470.9572074399361],[-374.19053341146673,1113.508391453756,374.3018391055909],[-543.3135821782328,1560.8163359906619,529.9099617138168],[-404.5073837129017,1236.1407361882993,393.0987374878502],[-453.4541305330778,1295.11401973386,443.75384710282225],[-514.7508815406782,1489.49919285411,481.53239403102674],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-494.0135903322079,1452.4686579476377,463.9652722786581],[-515.9048729131576,1445.4640850189403,485.2074162440281],[-463.2664226236807,1303.5074038614375,481.38637672074816],[-520.8536771531408,1483.5741260652728,523.6394172451087],[-424.3781597577544,1212.093154339601,418.8435034640032],[-515.9634226098174,1472.5336646690278,483.86515637270287],[-414.4642667064201,1208.794085309314,409.4082499086787],[-433.4459521979718,1239.4003016084876,425.15364443493417],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-458.53518867817473,1383.2352916702043,434.2220404341382],[-448.41814667865907,1327.7115359850552,434.231575535837],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-531.0302885616811,1497.4428010665765,489.361110940183],[-459.38584656171975,1336.5900911172714,449.80072399268386],[-515.0287634747566,1518.7801036200956,478.33353250573396],[-484.571379286676,1390.4138218216726,466.3376744696724],[-422.6110089442813,1270.7587575776768,406.3288768957562],[-366.9335530892308,1081.8982187106897,379.3187595796105],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-410.4316408257634,1222.4496760258544,401.5879736823396],[-417.59045069733014,1258.215662137054,407.23704258250655],[-497.20059349871497,1409.320068924152,494.7264209145942],[-519.1838447926796,1470.8158380131006,473.64300854329684],[-492.9705258635891,1413.419499004083,463.15173905826373],[-443.8529854670376,1298.125246754323,429.51680200638975],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-413.48986501737284,1248.637291474288,403.23701274332996],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-377.4441340793383,1149.47653191948,382.9545859755134],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-411.2944827171852,1241.047601856113,400.1586932498943],[-391.6567768247897,1199.0904434995828,396.2173282081232],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-382.60771154705486,1158.668016207096,389.10456578479824],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
700,30,0.0654988,0.07241153333333333,0.03178995482443378,0.2305933621275704,0.23223076902339862,0.016418789129073273,0.008551912938552196,0.008534075176284786,2.139956575208984E-4,100,"[[-486.9376050143941,1384.1326861827456,471.44505802911254],[-419.48595297872544,1212.6440749216367,418.3988334630294],[-523.6863112979403,1469.5196745252954,468.61727262852395],[-455.2614751077491,1307.2521273862487,433.5817924392822],[-549.675680060411,1600.2820578901137,535.8464426619496],[-478.35550387573954,1359.102452041796,453.4851719986748],[-477.9665809892332,1413.5873948185722,445.02805887329305],[-535.2480770602998,1603.2980425604849,494.5107356189024],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-518.027700922554,1451.305498383782,478.794974900458],[-402.5147585126087,1267.8348750127586,392.86206712256893],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-499.9701021666292,1448.647887617403,459.1719524211653],[-461.73837754047906,1347.8536886989646,441.34480506940446],[-532.4670307700317,1505.909331298913,505.9898228339275],[-424.8356895434203,1266.8875686821718,404.74774451192224],[-466.4511057263114,1309.5445346668607,457.6608852291447],[-559.6392014043653,1594.6153717330665,555.5380636469085],[-532.4923465709054,1572.140096138785,499.5422292141892],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-533.404935362554,1513.0698140727552,509.3620234732426],[-487.2529870506705,1384.5517143510147,471.9069127444623],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-541.2289267717006,1572.6843008116177,508.8854215651659],[-495.2132308865304,1383.6927837131473,486.65390797945247],[-530.0567945177307,1517.7013460887695,497.1832269498185],[-483.2611487996801,1354.99955299618,495.2161604296998],[-435.59406247968013,1308.1370448281727,415.3341768830585],[-479.04104897944393,1358.9454165584864,466.33710752250875],[-491.19952080222834,1402.193691659213,454.31406183293024],[-559.7634704718732,1601.4100165002676,552.6108098955378],[-427.9228599159047,1234.7437810555396,428.1108320808015],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-532.9925370897678,1532.102767485765,506.05641225442105],[-540.7452265758277,1509.7526758877705,503.78809746357825],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-469.18123744294314,1352.8873345810819,452.229508019615],[-449.853771801831,1352.7997689471927,424.32888306562694],[-377.3649153401854,1073.974925757576,366.59023827688964],[-446.67905638231974,1274.0352512237246,443.30220211107513],[-451.33957052371824,1294.7463377043246,447.19580471025756],[-471.3225474480918,1353.5039063034992,451.47407671476464],[-404.4627940459295,1180.0718017757715,418.80227268293487],[-420.464243483969,1225.9054741885896,406.6294125884636],[-440.42927702520336,1286.1187347629009,430.4490980419916],[-496.0191212631874,1411.0789224347318,470.9572074399361],[-374.19053341146673,1113.508391453756,374.3018391055909],[-543.3135821782328,1560.8163359906619,529.9099617138168],[-404.5073837129017,1236.1407361882993,393.0987374878502],[-453.4541305330778,1295.11401973386,443.75384710282225],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-463.2664226236807,1303.5074038614375,481.38637672074816],[-424.3781597577544,1212.093154339601,418.8435034640032],[-414.4642667064201,1208.794085309314,409.4082499086787],[-433.4459521979718,1239.4003016084876,425.15364443493417],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-531.0302885616811,1497.4428010665765,489.361110940183],[-422.6110089442813,1270.7587575776768,406.3288768957562],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-410.4316408257634,1222.4496760258544,401.5879736823396],[-519.1838447926796,1470.8158380131006,473.64300854329684],[-492.9705258635891,1413.419499004083,463.15173905826373],[-443.8529854670376,1298.125246754323,429.51680200638975],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-413.48986501737284,1248.637291474288,403.23701274332996],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-411.2944827171852,1241.047601856113,400.1586932498943],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
800,30,0.07611565,0.08309264333333334,0.03241744812539292,0.23164371107242904,0.23323268545058362,0.016398920988028014,0.00833304781195076,0.008311664323084243,1.9925770855721764E-4,100,"[[-464.1349041741035,1347.912167279407,429.8406130363011],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-487.26943074064155,1391.1474614802025,450.45418222027257],[-567.8523891613132,1621.969085182675,559.3546083746484],[-462.21734111261327,1311.4221439902171,440.32323876042204],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-564.2587333001424,1613.065493519832,551.6043240737604],[-502.0432964507863,1448.6583764500874,453.41954929240507],[-477.9108951852673,1399.3836414509665,440.90184418821275],[-459.0421120943205,1325.404297523549,430.98181012815],[-435.04539310690336,1266.234126799009,397.2568816336964],[-440.95772908935913,1247.4705852767122,434.05956367420686],[-546.4572008011805,1584.8020551830134,535.3870137231055],[-545.2388107994947,1541.2021079226363,490.4941524945057],[-488.97607546202636,1441.0479471072515,443.45623760540417],[-419.48595297872544,1212.6440749216367,418.3988334630294],[-523.6863112979403,1469.5196745252954,468.61727262852395],[-455.2614751077491,1307.2521273862487,433.5817924392822],[-549.675680060411,1600.2820578901137,535.8464426619496],[-478.35550387573954,1359.102452041796,453.4851719986748],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-518.027700922554,1451.305498383782,478.794974900458],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-499.9701021666292,1448.647887617403,459.1719524211653],[-532.4670307700317,1505.909331298913,505.9898228339275],[-424.8356895434203,1266.8875686821718,404.74774451192224],[-466.4511057263114,1309.5445346668607,457.6608852291447],[-559.6392014043653,1594.6153717330665,555.5380636469085],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-533.404935362554,1513.0698140727552,509.3620234732426],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-541.2289267717006,1572.6843008116177,508.8854215651659],[-495.2132308865304,1383.6927837131473,486.65390797945247],[-530.0567945177307,1517.7013460887695,497.1832269498185],[-483.2611487996801,1354.99955299618,495.2161604296998],[-479.04104897944393,1358.9454165584864,466.33710752250875],[-491.19952080222834,1402.193691659213,454.31406183293024],[-559.7634704718732,1601.4100165002676,552.6108098955378],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-532.9925370897678,1532.102767485765,506.05641225442105],[-540.7452265758277,1509.7526758877705,503.78809746357825],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-449.853771801831,1352.7997689471927,424.32888306562694],[-377.3649153401854,1073.974925757576,366.59023827688964],[-471.3225474480918,1353.5039063034992,451.47407671476464],[-404.4627940459295,1180.0718017757715,418.80227268293487],[-420.464243483969,1225.9054741885896,406.6294125884636],[-496.0191212631874,1411.0789224347318,470.9572074399361],[-374.19053341146673,1113.508391453756,374.3018391055909],[-404.5073837129017,1236.1407361882993,393.0987374878502],[-453.4541305330778,1295.11401973386,443.75384710282225],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-463.2664226236807,1303.5074038614375,481.38637672074816],[-424.3781597577544,1212.093154339601,418.8435034640032],[-414.4642667064201,1208.794085309314,409.4082499086787],[-433.4459521979718,1239.4003016084876,425.15364443493417],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-531.0302885616811,1497.4428010665765,489.361110940183],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-410.4316408257634,1222.4496760258544,401.5879736823396],[-519.1838447926796,1470.8158380131006,473.64300854329684],[-492.9705258635891,1413.419499004083,463.15173905826373],[-443.8529854670376,1298.125246754323,429.51680200638975],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-411.2944827171852,1241.047601856113,400.1586932498943],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
900,30,0.08664805,0.09375586000000001,0.03303910882163742,0.23234912822345638,0.23404882274586974,0.016355082171155683,0.008208468293902867,0.0081464016041882,2.1819396712001077E-4,100,"[[-504.2804261580095,1457.1748028981958,455.5267470539244],[-534.7802393825488,1521.7494754714983,493.47027753256185],[-550.520651457363,1533.1247607365456,500.0593418778183],[-417.3825325812536,1184.2338625582652,421.9467965878932],[-454.81479269261536,1306.283810152417,435.81128891838966],[-380.3953121242125,1126.460134740232,388.40747367612124],[-537.57711772486,1512.8138536494039,510.3020404933426],[-465.48138568088564,1379.5782631554196,428.5356933872933],[-487.1995818908812,1405.313558351238,447.0263939107041],[-494.83366164797195,1370.8626469000217,475.1270145656979],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-459.39845360632694,1306.8897510422987,441.6691034830198],[-472.04370744947926,1382.117503994782,440.3783903443807],[-558.1082717643288,1536.4711390873015,498.85175126277755],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-543.215401836428,1523.6717193850934,490.29879318810566],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-464.1349041741035,1347.912167279407,429.8406130363011],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-487.26943074064155,1391.1474614802025,450.45418222027257],[-567.8523891613132,1621.969085182675,559.3546083746484],[-462.21734111261327,1311.4221439902171,440.32323876042204],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-564.2587333001424,1613.065493519832,551.6043240737604],[-502.0432964507863,1448.6583764500874,453.41954929240507],[-477.9108951852673,1399.3836414509665,440.90184418821275],[-459.0421120943205,1325.404297523549,430.98181012815],[-435.04539310690336,1266.234126799009,397.2568816336964],[-440.95772908935913,1247.4705852767122,434.05956367420686],[-545.2388107994947,1541.2021079226363,490.4941524945057],[-488.97607546202636,1441.0479471072515,443.45623760540417],[-419.48595297872544,1212.6440749216367,418.3988334630294],[-523.6863112979403,1469.5196745252954,468.61727262852395],[-455.2614751077491,1307.2521273862487,433.5817924392822],[-478.35550387573954,1359.102452041796,453.4851719986748],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-532.4670307700317,1505.909331298913,505.9898228339275],[-466.4511057263114,1309.5445346668607,457.6608852291447],[-559.6392014043653,1594.6153717330665,555.5380636469085],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-533.404935362554,1513.0698140727552,509.3620234732426],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-495.2132308865304,1383.6927837131473,486.65390797945247],[-483.2611487996801,1354.99955299618,495.2161604296998],[-491.19952080222834,1402.193691659213,454.31406183293024],[-559.7634704718732,1601.4100165002676,552.6108098955378],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-540.7452265758277,1509.7526758877705,503.78809746357825],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-420.464243483969,1225.9054741885896,406.6294125884636],[-496.0191212631874,1411.0789224347318,470.9572074399361],[-374.19053341146673,1113.508391453756,374.3018391055909],[-453.4541305330778,1295.11401973386,443.75384710282225],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-424.3781597577544,1212.093154339601,418.8435034640032],[-414.4642667064201,1208.794085309314,409.4082499086787],[-433.4459521979718,1239.4003016084876,425.15364443493417],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-531.0302885616811,1497.4428010665765,489.361110940183],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-410.4316408257634,1222.4496760258544,401.5879736823396],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1000,30,0.0971742,0.10440067,0.03367448031931548,0.23271053140797426,0.2345786114661679,0.016333012562339416,0.008019294769101595,0.008007646504077919,2.26164827218081E-4,100,"[[-390.57171648745293,1140.8521364783219,385.1469887363184],[-387.12681483883745,1164.2768316916577,381.24124565424125],[-564.0677578416978,1599.2565949281036,508.6384190523317],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-563.9817010978438,1576.3373864029718,514.7061751523091],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-567.5367374618155,1607.5458647198052,545.8496667473544],[-572.0360405300096,1647.4496989526372,542.558458195569],[-492.83690157891317,1373.377105488249,460.24028138325934],[-570.147165310708,1642.5972917075612,540.5606112165116],[-546.8379446490094,1532.9064652105044,493.6706768803945],[-453.42067456076853,1321.7896718125403,423.7039175135797],[-520.8270391177202,1431.6690273252666,455.6562848822335],[-540.5206783338837,1499.3079410628668,479.79503409219063],[-546.8290690443872,1549.9626205261718,501.3457749879157],[-550.520651457363,1533.1247607365456,500.0593418778183],[-417.3825325812536,1184.2338625582652,421.9467965878932],[-454.81479269261536,1306.283810152417,435.81128891838966],[-465.48138568088564,1379.5782631554196,428.5356933872933],[-487.1995818908812,1405.313558351238,447.0263939107041],[-494.83366164797195,1370.8626469000217,475.1270145656979],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-459.39845360632694,1306.8897510422987,441.6691034830198],[-558.1082717643288,1536.4711390873015,498.85175126277755],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-543.215401836428,1523.6717193850934,490.29879318810566],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-464.1349041741035,1347.912167279407,429.8406130363011],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-487.26943074064155,1391.1474614802025,450.45418222027257],[-567.8523891613132,1621.969085182675,559.3546083746484],[-462.21734111261327,1311.4221439902171,440.32323876042204],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-564.2587333001424,1613.065493519832,551.6043240737604],[-477.9108951852673,1399.3836414509665,440.90184418821275],[-459.0421120943205,1325.404297523549,430.98181012815],[-435.04539310690336,1266.234126799009,397.2568816336964],[-440.95772908935913,1247.4705852767122,434.05956367420686],[-545.2388107994947,1541.2021079226363,490.4941524945057],[-488.97607546202636,1441.0479471072515,443.45623760540417],[-455.2614751077491,1307.2521273862487,433.5817924392822],[-478.35550387573954,1359.102452041796,453.4851719986748],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-466.4511057263114,1309.5445346668607,457.6608852291447],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-495.2132308865304,1383.6927837131473,486.65390797945247],[-491.19952080222834,1402.193691659213,454.31406183293024],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-540.7452265758277,1509.7526758877705,503.78809746357825],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-420.464243483969,1225.9054741885896,406.6294125884636],[-374.19053341146673,1113.508391453756,374.3018391055909],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-424.3781597577544,1212.093154339601,418.8435034640032],[-414.4642667064201,1208.794085309314,409.4082499086787],[-433.4459521979718,1239.4003016084876,425.15364443493417],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-410.4316408257634,1222.4496760258544,401.5879736823396],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1100,30,0.10774675,0.11504967,0.034136405112553656,0.2337296401598791,0.23528359283410064,0.016398692822765265,0.007875709732792311,0.00786387084131322,2.4278657669650768E-4,100,"[[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-483.19393218339195,1349.5512499235726,470.4070741692387],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-561.7656787646205,1536.4833379725426,496.1351430867798],[-405.3372397470049,1180.389794420348,401.72780659210144],[-547.6224396095217,1509.2772965773163,490.2625595951857],[-568.1063865059874,1582.24159502978,518.3365825475083],[-481.8050967622898,1341.2984216054567,455.0575907025196],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-407.98510856785634,1219.967125405958,395.76713369053834],[-561.425727205584,1565.4295294613212,506.8862363920653],[-390.57171648745293,1140.8521364783219,385.1469887363184],[-564.0677578416978,1599.2565949281036,508.6384190523317],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-563.9817010978438,1576.3373864029718,514.7061751523091],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-572.0360405300096,1647.4496989526372,542.558458195569],[-492.83690157891317,1373.377105488249,460.24028138325934],[-570.147165310708,1642.5972917075612,540.5606112165116],[-546.8379446490094,1532.9064652105044,493.6706768803945],[-453.42067456076853,1321.7896718125403,423.7039175135797],[-520.8270391177202,1431.6690273252666,455.6562848822335],[-540.5206783338837,1499.3079410628668,479.79503409219063],[-550.520651457363,1533.1247607365456,500.0593418778183],[-417.3825325812536,1184.2338625582652,421.9467965878932],[-494.83366164797195,1370.8626469000217,475.1270145656979],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-459.39845360632694,1306.8897510422987,441.6691034830198],[-558.1082717643288,1536.4711390873015,498.85175126277755],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-543.215401836428,1523.6717193850934,490.29879318810566],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-464.1349041741035,1347.912167279407,429.8406130363011],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-487.26943074064155,1391.1474614802025,450.45418222027257],[-462.21734111261327,1311.4221439902171,440.32323876042204],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-477.9108951852673,1399.3836414509665,440.90184418821275],[-459.0421120943205,1325.404297523549,430.98181012815],[-435.04539310690336,1266.234126799009,397.2568816336964],[-440.95772908935913,1247.4705852767122,434.05956367420686],[-545.2388107994947,1541.2021079226363,490.4941524945057],[-455.2614751077491,1307.2521273862487,433.5817924392822],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-466.4511057263114,1309.5445346668607,457.6608852291447],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-495.2132308865304,1383.6927837131473,486.65390797945247],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-540.7452265758277,1509.7526758877705,503.78809746357825],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-420.464243483969,1225.9054741885896,406.6294125884636],[-374.19053341146673,1113.508391453756,374.3018391055909],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-424.3781597577544,1212.093154339601,418.8435034640032],[-433.4459521979718,1239.4003016084876,425.15364443493417],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1200,30,0.11822080000000001,0.12561790666666667,0.03462938347548752,0.23415873105177726,0.23583198000471214,0.01634164195242251,0.007757838690893132,0.007754594180608718,2.759847330433798E-4,100,"[[-541.9065677574052,1519.849133813218,485.1505863874025],[-454.6207634414603,1345.524077930682,421.658158693294],[-502.334639611058,1473.7338092006735,448.8400659244195],[-415.8434125181798,1234.8861664733186,386.8568802473135],[-451.0143478712106,1272.4169675600551,440.5838301637695],[-549.0756949688038,1491.4293054031457,479.02444165315814],[-569.0285805983518,1543.492757647216,470.39991208977114],[-566.073290951321,1562.8740211779916,493.93702103811967],[-535.8443838633402,1468.3774543264724,503.7804803026076],[-537.656466791382,1502.9535171422365,480.3506590878288],[-440.10880555678125,1293.3691035192487,415.2446649813743],[-573.6304207903119,1639.0994081872982,526.6139193017307],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-526.5879213209514,1461.8589568804111,462.9060223802892],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-483.19393218339195,1349.5512499235726,470.4070741692387],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-561.7656787646205,1536.4833379725426,496.1351430867798],[-547.6224396095217,1509.2772965773163,490.2625595951857],[-481.8050967622898,1341.2984216054567,455.0575907025196],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-407.98510856785634,1219.967125405958,395.76713369053834],[-390.57171648745293,1140.8521364783219,385.1469887363184],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-572.0360405300096,1647.4496989526372,542.558458195569],[-492.83690157891317,1373.377105488249,460.24028138325934],[-570.147165310708,1642.5972917075612,540.5606112165116],[-453.42067456076853,1321.7896718125403,423.7039175135797],[-520.8270391177202,1431.6690273252666,455.6562848822335],[-540.5206783338837,1499.3079410628668,479.79503409219063],[-550.520651457363,1533.1247607365456,500.0593418778183],[-417.3825325812536,1184.2338625582652,421.9467965878932],[-494.83366164797195,1370.8626469000217,475.1270145656979],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-558.1082717643288,1536.4711390873015,498.85175126277755],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-464.1349041741035,1347.912167279407,429.8406130363011],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-487.26943074064155,1391.1474614802025,450.45418222027257],[-462.21734111261327,1311.4221439902171,440.32323876042204],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-440.95772908935913,1247.4705852767122,434.05956367420686],[-455.2614751077491,1307.2521273862487,433.5817924392822],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-466.4511057263114,1309.5445346668607,457.6608852291447],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-420.464243483969,1225.9054741885896,406.6294125884636],[-374.19053341146673,1113.508391453756,374.3018391055909],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-424.3781597577544,1212.093154339601,418.8435034640032],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-498.81226651611047,1414.4006410027177,465.47270498914685],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-404.45421648882564,1161.296473917225,405.37062700730445],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-416.3843451443754,1215.3802373072301,402.87838389539894],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1300,30,0.12874645,0.13619737666666668,0.035075966410140415,0.23482280402119043,0.23633292352534738,0.016339649142429524,0.007679670911691694,0.007641542641899868,2.788739435693227E-4,100,"[[-522.3755559859461,1425.9511693115978,454.4423285669228],[-419.6585043914807,1221.586186477161,400.8136817989891],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-439.8821025408358,1268.4162370081692,416.30436343559154],[-417.39156667844117,1214.6291996190228,390.65541993913587],[-399.4359172630344,1144.9494102890953,397.5350150943029],[-434.14063127411293,1235.5151136729628,424.4248501849009],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-416.0807027731182,1197.4313057946451,408.609344273341],[-542.6267146721956,1506.2537911955376,481.48715247241483],[-556.7111185896871,1569.3730104384797,484.72501243838195],[-454.6207634414603,1345.524077930682,421.658158693294],[-502.334639611058,1473.7338092006735,448.8400659244195],[-415.8434125181798,1234.8861664733186,386.8568802473135],[-451.0143478712106,1272.4169675600551,440.5838301637695],[-549.0756949688038,1491.4293054031457,479.02444165315814],[-569.0285805983518,1543.492757647216,470.39991208977114],[-566.073290951321,1562.8740211779916,493.93702103811967],[-535.8443838633402,1468.3774543264724,503.7804803026076],[-573.6304207903119,1639.0994081872982,526.6139193017307],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-483.19393218339195,1349.5512499235726,470.4070741692387],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-561.7656787646205,1536.4833379725426,496.1351430867798],[-547.6224396095217,1509.2772965773163,490.2625595951857],[-481.8050967622898,1341.2984216054567,455.0575907025196],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-390.57171648745293,1140.8521364783219,385.1469887363184],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-572.0360405300096,1647.4496989526372,542.558458195569],[-492.83690157891317,1373.377105488249,460.24028138325934],[-570.147165310708,1642.5972917075612,540.5606112165116],[-453.42067456076853,1321.7896718125403,423.7039175135797],[-520.8270391177202,1431.6690273252666,455.6562848822335],[-540.5206783338837,1499.3079410628668,479.79503409219063],[-417.3825325812536,1184.2338625582652,421.9467965878932],[-494.83366164797195,1370.8626469000217,475.1270145656979],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-558.1082717643288,1536.4711390873015,498.85175126277755],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-464.1349041741035,1347.912167279407,429.8406130363011],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-487.26943074064155,1391.1474614802025,450.45418222027257],[-462.21734111261327,1311.4221439902171,440.32323876042204],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-440.95772908935913,1247.4705852767122,434.05956367420686],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-466.4511057263114,1309.5445346668607,457.6608852291447],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-374.19053341146673,1113.508391453756,374.3018391055909],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-382.757568249236,1144.7490453685587,378.849362037507],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1400,30,0.13937615,0.14681303333333334,0.03553497626282506,0.23532467914246782,0.23678598010970403,0.01625407008269856,0.007563839587660479,0.007533297965108568,2.855072715171738E-4,100,"[[-468.31324041472044,1323.3921524448158,430.89826567188106],[-542.5272088916953,1472.806443753942,486.59539520832226],[-574.7821298871155,1582.1319363705782,513.3829937999751],[-493.5176899292569,1391.7054665782382,461.68440702312773],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-598.8553962292507,1701.810047282901,533.2833405514436],[-543.8108349415187,1496.6458483917081,484.5104826458005],[-561.3874340755359,1517.274212433611,480.0073668886431],[-539.3346673213366,1490.252653237615,468.68913155203654],[-576.5551768844047,1591.2710314251426,520.9869307902197],[-532.9795566737962,1473.4101850126535,458.28206176680413],[-472.3726846280766,1319.6131005541233,449.79530882675067],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-502.757620854926,1442.6418375474166,448.18228985485723],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-439.8821025408358,1268.4162370081692,416.30436343559154],[-417.39156667844117,1214.6291996190228,390.65541993913587],[-399.4359172630344,1144.9494102890953,397.5350150943029],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-416.0807027731182,1197.4313057946451,408.609344273341],[-454.6207634414603,1345.524077930682,421.658158693294],[-415.8434125181798,1234.8861664733186,386.8568802473135],[-451.0143478712106,1272.4169675600551,440.5838301637695],[-549.0756949688038,1491.4293054031457,479.02444165315814],[-569.0285805983518,1543.492757647216,470.39991208977114],[-566.073290951321,1562.8740211779916,493.93702103811967],[-535.8443838633402,1468.3774543264724,503.7804803026076],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-561.7656787646205,1536.4833379725426,496.1351430867798],[-481.8050967622898,1341.2984216054567,455.0575907025196],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-390.57171648745293,1140.8521364783219,385.1469887363184],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-492.83690157891317,1373.377105488249,460.24028138325934],[-453.42067456076853,1321.7896718125403,423.7039175135797],[-520.8270391177202,1431.6690273252666,455.6562848822335],[-417.3825325812536,1184.2338625582652,421.9467965878932],[-494.83366164797195,1370.8626469000217,475.1270145656979],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-558.1082717643288,1536.4711390873015,498.85175126277755],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-462.21734111261327,1311.4221439902171,440.32323876042204],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-479.0916754055485,1361.6166719316984,448.5369513109278],[-468.08078310506437,1345.826350383434,431.7732915944839],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-374.19053341146673,1113.508391453756,374.3018391055909],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1500,30,0.1499607,0.15741730666666667,0.03603260908199428,0.23593540781932942,0.2371774207442623,0.016313755044084263,0.007465545466940373,0.007451242075149527,2.9944434066581533E-4,100,"[[-436.68782227053117,1232.246035030304,415.6446059938663],[-479.69208287758914,1402.043399353494,435.6727864050961],[-497.20614654527554,1454.9450144752645,442.5422404352181],[-555.7378249357796,1497.7221950003784,481.0001853578711],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-497.85920165373784,1403.740054555813,452.5518741074876],[-494.665978969965,1385.0994141875635,449.34060151229954],[-515.9401614427285,1452.430215864492,446.3554820347274],[-585.5067940297811,1687.5985169802093,524.4086611137901],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-467.95103312360357,1311.428819627583,438.58892646848193],[-476.8786121127446,1361.3074626576333,440.2306715461587],[-568.9739577397476,1561.1579343978676,485.51653436557626],[-378.3084695180529,1100.3634255500215,385.67753011035666],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-542.5272088916953,1472.806443753942,486.59539520832226],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-598.8553962292507,1701.810047282901,533.2833405514436],[-561.3874340755359,1517.274212433611,480.0073668886431],[-539.3346673213366,1490.252653237615,468.68913155203654],[-532.9795566737962,1473.4101850126535,458.28206176680413],[-472.3726846280766,1319.6131005541233,449.79530882675067],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-439.8821025408358,1268.4162370081692,416.30436343559154],[-417.39156667844117,1214.6291996190228,390.65541993913587],[-399.4359172630344,1144.9494102890953,397.5350150943029],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-416.0807027731182,1197.4313057946451,408.609344273341],[-415.8434125181798,1234.8861664733186,386.8568802473135],[-549.0756949688038,1491.4293054031457,479.02444165315814],[-569.0285805983518,1543.492757647216,470.39991208977114],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-561.7656787646205,1536.4833379725426,496.1351430867798],[-481.8050967622898,1341.2984216054567,455.0575907025196],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-390.57171648745293,1140.8521364783219,385.1469887363184],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-492.83690157891317,1373.377105488249,460.24028138325934],[-453.42067456076853,1321.7896718125403,423.7039175135797],[-520.8270391177202,1431.6690273252666,455.6562848822335],[-494.83366164797195,1370.8626469000217,475.1270145656979],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-398.63987598177874,1183.5418178349826,386.84286048754257],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1600,30,0.16055975,0.16802961333333333,0.036429777883746794,0.23612095175596054,0.2375648804619937,0.016330958935185613,0.00741398044579178,0.007372172370515277,2.984363754440699E-4,100,"[[-543.9962541818477,1485.4527104956182,459.00878279313764],[-496.9442511679878,1375.8465125094149,461.40857190789205],[-564.0750780790063,1530.572696277577,496.3663999988759],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-532.1130721966479,1458.2854944137057,465.2028867466282],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-556.4049822601752,1505.6173132708427,479.150885680649],[-574.936407978597,1579.8551867462347,487.7057429593265],[-484.68222937363595,1389.0938206738153,430.81403667152995],[-605.8344668823758,1713.5227637075477,550.4065216143538],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-456.5331756537699,1316.47441256671,422.529733830384],[-436.68782227053117,1232.246035030304,415.6446059938663],[-555.7378249357796,1497.7221950003784,481.0001853578711],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-494.665978969965,1385.0994141875635,449.34060151229954],[-515.9401614427285,1452.430215864492,446.3554820347274],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-467.95103312360357,1311.428819627583,438.58892646848193],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-598.8553962292507,1701.810047282901,533.2833405514436],[-561.3874340755359,1517.274212433611,480.0073668886431],[-532.9795566737962,1473.4101850126535,458.28206176680413],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-417.39156667844117,1214.6291996190228,390.65541993913587],[-399.4359172630344,1144.9494102890953,397.5350150943029],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-415.8434125181798,1234.8861664733186,386.8568802473135],[-549.0756949688038,1491.4293054031457,479.02444165315814],[-569.0285805983518,1543.492757647216,470.39991208977114],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-561.7656787646205,1536.4833379725426,496.1351430867798],[-481.8050967622898,1341.2984216054567,455.0575907025196],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-390.57171648745293,1140.8521364783219,385.1469887363184],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-520.8270391177202,1431.6690273252666,455.6562848822335],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-434.96922418411344,1232.1892831411203,419.15468910360124],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-282.67348844978875,906.2054539922807,325.77325952792046],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1700,30,0.17117055000000003,0.17861513666666667,0.03681308518652951,0.23645939306993102,0.2379329335880968,0.016291440932018664,0.007340614073830509,0.007296381258398329,3.061348500887801E-4,100,"[[-601.0862121915974,1691.1638480129545,560.4672831760817],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-433.68696413889705,1279.291114632452,393.7173025167662],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-533.3691673845807,1447.3544964011328,464.7810940258642],[-600.0796757754206,1647.2381546283043,532.3282936282236],[-340.5174607996498,994.1711033044875,346.80877541419665],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-564.0750780790063,1530.572696277577,496.3663999988759],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-556.4049822601752,1505.6173132708427,479.150885680649],[-574.936407978597,1579.8551867462347,487.7057429593265],[-484.68222937363595,1389.0938206738153,430.81403667152995],[-605.8344668823758,1713.5227637075477,550.4065216143538],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-436.68782227053117,1232.246035030304,415.6446059938663],[-555.7378249357796,1497.7221950003784,481.0001853578711],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-494.665978969965,1385.0994141875635,449.34060151229954],[-515.9401614427285,1452.430215864492,446.3554820347274],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-467.95103312360357,1311.428819627583,438.58892646848193],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-598.8553962292507,1701.810047282901,533.2833405514436],[-561.3874340755359,1517.274212433611,480.0073668886431],[-532.9795566737962,1473.4101850126535,458.28206176680413],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-417.39156667844117,1214.6291996190228,390.65541993913587],[-399.4359172630344,1144.9494102890953,397.5350150943029],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-415.8434125181798,1234.8861664733186,386.8568802473135],[-549.0756949688038,1491.4293054031457,479.02444165315814],[-569.0285805983518,1543.492757647216,470.39991208977114],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-390.57171648745293,1140.8521364783219,385.1469887363184],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1800,30,0.18187720000000002,0.18923876333333334,0.0371611252944895,0.2370168219664991,0.23831714477094207,0.01628024646721543,0.007267884633712583,0.007221905057924245,3.1894194050770237E-4,100,"[[-585.6765694612393,1589.0152071472326,503.74715647597816],[-491.1737416233164,1377.041978693151,430.0988654241053],[-574.3221859176936,1546.8421638136788,508.72028450346875],[-601.0862121915974,1691.1638480129545,560.4672831760817],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-433.68696413889705,1279.291114632452,393.7173025167662],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-533.3691673845807,1447.3544964011328,464.7810940258642],[-600.0796757754206,1647.2381546283043,532.3282936282236],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-564.0750780790063,1530.572696277577,496.3663999988759],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-556.4049822601752,1505.6173132708427,479.150885680649],[-574.936407978597,1579.8551867462347,487.7057429593265],[-484.68222937363595,1389.0938206738153,430.81403667152995],[-605.8344668823758,1713.5227637075477,550.4065216143538],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-436.68782227053117,1232.246035030304,415.6446059938663],[-555.7378249357796,1497.7221950003784,481.0001853578711],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-515.9401614427285,1452.430215864492,446.3554820347274],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-467.95103312360357,1311.428819627583,438.58892646848193],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-598.8553962292507,1701.810047282901,533.2833405514436],[-561.3874340755359,1517.274212433611,480.0073668886431],[-532.9795566737962,1473.4101850126535,458.28206176680413],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-417.39156667844117,1214.6291996190228,390.65541993913587],[-399.4359172630344,1144.9494102890953,397.5350150943029],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-415.8434125181798,1234.8861664733186,386.8568802473135],[-569.0285805983518,1543.492757647216,470.39991208977114],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-390.57171648745293,1140.8521364783219,385.1469887363184],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-372.4319995899736,1134.1447233823042,358.39993615160193],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
1900,30,0.1923696,0.19980205,0.03760664578572424,0.23759155593821835,0.23860742507312793,0.016353135798909565,0.007205880680438547,0.007150531716680289,3.328629650650859E-4,100,"[[-529.8607615292925,1454.9894735037728,453.90641181341687],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-556.7137426752303,1510.8267644108187,479.21400754444625],[-388.3137055503088,1165.3430742333044,370.21962636113835],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-585.6765694612393,1589.0152071472326,503.74715647597816],[-491.1737416233164,1377.041978693151,430.0988654241053],[-574.3221859176936,1546.8421638136788,508.72028450346875],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-433.68696413889705,1279.291114632452,393.7173025167662],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-533.3691673845807,1447.3544964011328,464.7810940258642],[-600.0796757754206,1647.2381546283043,532.3282936282236],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-556.4049822601752,1505.6173132708427,479.150885680649],[-484.68222937363595,1389.0938206738153,430.81403667152995],[-605.8344668823758,1713.5227637075477,550.4065216143538],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-436.68782227053117,1232.246035030304,415.6446059938663],[-555.7378249357796,1497.7221950003784,481.0001853578711],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-515.9401614427285,1452.430215864492,446.3554820347274],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-467.95103312360357,1311.428819627583,438.58892646848193],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-598.8553962292507,1701.810047282901,533.2833405514436],[-561.3874340755359,1517.274212433611,480.0073668886431],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-417.39156667844117,1214.6291996190228,390.65541993913587],[-399.4359172630344,1144.9494102890953,397.5350150943029],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-569.0285805983518,1543.492757647216,470.39991208977114],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2000,30,0.20277365000000003,0.21036151,0.037982908803514556,0.23805288666804875,0.23897261938165817,0.016385004309241554,0.007130256048690579,0.007083285047054845,3.433130905775255E-4,100,"[[-599.4855441165054,1629.4336390829953,528.6865450855079],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-538.7315841316977,1438.1102659367104,484.27051805258515],[-595.8945850667549,1641.6110926428064,521.6381003009374],[-400.92549886670326,1134.9581436673031,403.0408826105761],[-529.8607615292925,1454.9894735037728,453.90641181341687],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-388.3137055503088,1165.3430742333044,370.21962636113835],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-585.6765694612393,1589.0152071472326,503.74715647597816],[-491.1737416233164,1377.041978693151,430.0988654241053],[-574.3221859176936,1546.8421638136788,508.72028450346875],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-533.3691673845807,1447.3544964011328,464.7810940258642],[-600.0796757754206,1647.2381546283043,532.3282936282236],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-484.68222937363595,1389.0938206738153,430.81403667152995],[-605.8344668823758,1713.5227637075477,550.4065216143538],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-436.68782227053117,1232.246035030304,415.6446059938663],[-555.7378249357796,1497.7221950003784,481.0001853578711],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-515.9401614427285,1452.430215864492,446.3554820347274],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-467.95103312360357,1311.428819627583,438.58892646848193],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-561.3874340755359,1517.274212433611,480.0073668886431],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-417.39156667844117,1214.6291996190228,390.65541993913587],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-569.0285805983518,1543.492757647216,470.39991208977114],[-463.98776136620467,1326.5622547187559,426.4869762924082],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2100,30,0.21329050000000002,0.22097750666666668,0.03837300860417145,0.23853988504525747,0.23924662011191522,0.01636279620174021,0.007084338094701053,0.0070229939990974054,3.440524591090613E-4,100,"[[-485.5634581135967,1351.616080324315,435.861948752384],[-551.8418045489718,1497.5914079348347,467.05749809727763],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-599.4855441165054,1629.4336390829953,528.6865450855079],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-538.7315841316977,1438.1102659367104,484.27051805258515],[-595.8945850667549,1641.6110926428064,521.6381003009374],[-400.92549886670326,1134.9581436673031,403.0408826105761],[-529.8607615292925,1454.9894735037728,453.90641181341687],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-388.3137055503088,1165.3430742333044,370.21962636113835],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-585.6765694612393,1589.0152071472326,503.74715647597816],[-491.1737416233164,1377.041978693151,430.0988654241053],[-574.3221859176936,1546.8421638136788,508.72028450346875],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-600.0796757754206,1647.2381546283043,532.3282936282236],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-605.8344668823758,1713.5227637075477,550.4065216143538],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-436.68782227053117,1232.246035030304,415.6446059938663],[-555.7378249357796,1497.7221950003784,481.0001853578711],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-515.9401614427285,1452.430215864492,446.3554820347274],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-467.95103312360357,1311.428819627583,438.58892646848193],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-561.3874340755359,1517.274212433611,480.0073668886431],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-391.35925772962787,1120.5165421588301,391.5583046973304],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-414.1581711366398,1166.6812510583673,416.2331727623787],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-331.1253419244629,958.9709037689188,345.9737734251689],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2200,30,0.22369805,0.23150800333333335,0.03877026750469812,0.23881560043254657,0.23956295100750233,0.016362370667790827,0.007031795889432852,0.006959201768039306,3.376091695478424E-4,100,"[[-612.208343886478,1662.155003660134,554.5964706062908],[-618.7358099107889,1679.0399017952159,563.0675494790058],[-587.458883042117,1591.0047245498395,498.2108586286507],[-536.614186953342,1455.4726317033603,456.9480974237715],[-562.6510202962617,1542.5224732064332,469.8452559667075],[-397.67475176114056,1154.7393320809954,382.45147234009346],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-551.8418045489718,1497.5914079348347,467.05749809727763],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-599.4855441165054,1629.4336390829953,528.6865450855079],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-538.7315841316977,1438.1102659367104,484.27051805258515],[-595.8945850667549,1641.6110926428064,521.6381003009374],[-400.92549886670326,1134.9581436673031,403.0408826105761],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-388.3137055503088,1165.3430742333044,370.21962636113835],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-585.6765694612393,1589.0152071472326,503.74715647597816],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-600.0796757754206,1647.2381546283043,532.3282936282236],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-436.68782227053117,1232.246035030304,415.6446059938663],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-515.9401614427285,1452.430215864492,446.3554820347274],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-561.3874340755359,1517.274212433611,480.0073668886431],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-435.04539310690336,1266.234126799009,397.2568816336964],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2300,30,0.23405835000000003,0.24213493333333336,0.03917047396472144,0.23910878415040182,0.23984076534192794,0.016400260484585063,0.006972778436094907,0.006914401245369643,3.426198138726515E-4,100,"[[-430.23942897301566,1280.0101634363095,387.0693206666079],[-595.7232334285957,1607.5299793967633,517.1704537221624],[-482.13207141471634,1373.4461746833806,432.6748392240928],[-612.208343886478,1662.155003660134,554.5964706062908],[-618.7358099107889,1679.0399017952159,563.0675494790058],[-587.458883042117,1591.0047245498395,498.2108586286507],[-536.614186953342,1455.4726317033603,456.9480974237715],[-562.6510202962617,1542.5224732064332,469.8452559667075],[-397.67475176114056,1154.7393320809954,382.45147234009346],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-551.8418045489718,1497.5914079348347,467.05749809727763],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-599.4855441165054,1629.4336390829953,528.6865450855079],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-538.7315841316977,1438.1102659367104,484.27051805258515],[-595.8945850667549,1641.6110926428064,521.6381003009374],[-400.92549886670326,1134.9581436673031,403.0408826105761],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-388.3137055503088,1165.3430742333044,370.21962636113835],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-600.0796757754206,1647.2381546283043,532.3282936282236],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-436.68782227053117,1232.246035030304,415.6446059938663],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-561.3874340755359,1517.274212433611,480.0073668886431],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-375.75904759093277,1094.4940565561303,371.0960941702057],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2400,30,0.24457015000000001,0.25272158666666666,0.039561418236438856,0.23925681298705753,0.24011913593541312,0.016407477919159873,0.006954762535433268,0.0068682480314973225,3.459681185552816E-4,100,"[[-605.3683825307274,1635.5272771627313,537.0887302469893],[-382.41310190138057,1153.048191376037,366.1676283156002],[-596.1333006048054,1592.7437096198464,504.8108638888552],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-595.7232334285957,1607.5299793967633,517.1704537221624],[-482.13207141471634,1373.4461746833806,432.6748392240928],[-612.208343886478,1662.155003660134,554.5964706062908],[-618.7358099107889,1679.0399017952159,563.0675494790058],[-587.458883042117,1591.0047245498395,498.2108586286507],[-536.614186953342,1455.4726317033603,456.9480974237715],[-562.6510202962617,1542.5224732064332,469.8452559667075],[-397.67475176114056,1154.7393320809954,382.45147234009346],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-551.8418045489718,1497.5914079348347,467.05749809727763],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-599.4855441165054,1629.4336390829953,528.6865450855079],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-538.7315841316977,1438.1102659367104,484.27051805258515],[-400.92549886670326,1134.9581436673031,403.0408826105761],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-388.3137055503088,1165.3430742333044,370.21962636113835],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-594.0526115765333,1609.0662222693218,509.33633635888077],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-433.5592550284865,1246.0869858192082,402.7207746803486],[-436.68782227053117,1232.246035030304,415.6446059938663],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-464.5393660172018,1330.3304513103374,422.1198886315015],[-584.3160847443635,1548.875137903561,481.47302412645877],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-561.3874340755359,1517.274212433611,480.0073668886431],[-459.04729502712996,1274.6139784731017,445.0886465835839],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-584.225914021377,1579.3107602406824,492.97273031330445],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-451.9706520963115,1289.7869106816179,411.5905997891487],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-400.78967101802425,1195.3056542506004,375.3790646696164],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-447.84273819095887,1250.1973542222356,430.4929471235836],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2500,30,0.25516490000000003,0.26331662,0.03992567741448846,0.23955299414652179,0.2403688955223047,0.016365078737139306,0.006849514893577883,0.00680132576775418,3.4481787772182033E-4,100,"[[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-498.05746685328114,1422.5945907878167,436.5804763228064],[-445.60397351219166,1272.3100589790633,403.29682951496955],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-412.3431719814582,1183.4842428164184,391.176279816028],[-605.3683825307274,1635.5272771627313,537.0887302469893],[-382.41310190138057,1153.048191376037,366.1676283156002],[-596.1333006048054,1592.7437096198464,504.8108638888552],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-482.13207141471634,1373.4461746833806,432.6748392240928],[-612.208343886478,1662.155003660134,554.5964706062908],[-618.7358099107889,1679.0399017952159,563.0675494790058],[-587.458883042117,1591.0047245498395,498.2108586286507],[-536.614186953342,1455.4726317033603,456.9480974237715],[-562.6510202962617,1542.5224732064332,469.8452559667075],[-397.67475176114056,1154.7393320809954,382.45147234009346],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-599.4855441165054,1629.4336390829953,528.6865450855079],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-538.7315841316977,1438.1102659367104,484.27051805258515],[-400.92549886670326,1134.9581436673031,403.0408826105761],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-388.3137055503088,1165.3430742333044,370.21962636113835],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-504.2433477150343,1388.3393353755366,456.2313357544351],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-436.68782227053117,1232.246035030304,415.6446059938663],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-561.3874340755359,1517.274212433611,480.0073668886431],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2600,30,0.2656239,0.27387655,0.04030113218610486,0.23985524649952775,0.2406286217585221,0.01639396657087361,0.006800012819260581,0.0067649702498830625,3.395940110660323E-4,100,"[[-480.5331991240784,1338.5634039765962,436.9283640107095],[-386.72787129242624,1122.3512946815988,381.15029085953614],[-604.3275238668119,1617.147750811363,512.4179682690943],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-569.6495752891434,1548.8551517142707,476.2794925466548],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-498.05746685328114,1422.5945907878167,436.5804763228064],[-445.60397351219166,1272.3100589790633,403.29682951496955],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-412.3431719814582,1183.4842428164184,391.176279816028],[-605.3683825307274,1635.5272771627313,537.0887302469893],[-382.41310190138057,1153.048191376037,366.1676283156002],[-596.1333006048054,1592.7437096198464,504.8108638888552],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-612.208343886478,1662.155003660134,554.5964706062908],[-618.7358099107889,1679.0399017952159,563.0675494790058],[-587.458883042117,1591.0047245498395,498.2108586286507],[-536.614186953342,1455.4726317033603,456.9480974237715],[-562.6510202962617,1542.5224732064332,469.8452559667075],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-538.7315841316977,1438.1102659367104,484.27051805258515],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-585.877381716939,1569.992997301747,493.6957355374558],[-543.9962541818477,1485.4527104956182,459.00878279313764],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-436.68782227053117,1232.246035030304,415.6446059938663],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-468.31324041472044,1323.3921524448158,430.89826567188106],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-554.9817658130908,1486.00158551757,476.0581681025465],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-364.07636364566974,1057.601548057113,364.41727471975446],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2700,30,0.27610845000000006,0.28443102000000003,0.040687965372597036,0.24016761963429537,0.24081933803721026,0.01642400759794741,0.006746095708199819,0.006723790797383885,3.4415974558554987E-4,100,"[[-558.7875020647812,1560.758284110246,459.3066906497137],[-603.1935287437689,1603.965557649963,506.612362272527],[-614.5997281471576,1666.4326792004715,553.6085414058462],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-624.7306119799957,1704.4787759516435,556.9819566813703],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-480.5331991240784,1338.5634039765962,436.9283640107095],[-386.72787129242624,1122.3512946815988,381.15029085953614],[-604.3275238668119,1617.147750811363,512.4179682690943],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-569.6495752891434,1548.8551517142707,476.2794925466548],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-498.05746685328114,1422.5945907878167,436.5804763228064],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-412.3431719814582,1183.4842428164184,391.176279816028],[-605.3683825307274,1635.5272771627313,537.0887302469893],[-382.41310190138057,1153.048191376037,366.1676283156002],[-596.1333006048054,1592.7437096198464,504.8108638888552],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-587.458883042117,1591.0047245498395,498.2108586286507],[-536.614186953342,1455.4726317033603,456.9480974237715],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-585.877381716939,1569.992997301747,493.6957355374558],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-436.68782227053117,1232.246035030304,415.6446059938663],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-427.89431405758125,1210.9041181151608,401.5097221335134],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-492.4802358774381,1379.4279034470856,441.2850620721599],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-468.2353528763223,1323.0527341973707,429.3536644683397],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2800,30,0.28663420000000006,0.29521371333333335,0.04226387805903266,0.24029291290048932,0.24161816865204172,0.01586064385182904,0.006726883449595042,0.006676971851937129,3.3860787966460504E-4,100,"[[-484.7007626965781,1332.5580252278487,436.44922075158945],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-472.21881186466226,1335.1232976662516,419.17763029386913],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-558.7875020647812,1560.758284110246,459.3066906497137],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-624.7306119799957,1704.4787759516435,556.9819566813703],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-604.3275238668119,1617.147750811363,512.4179682690943],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-569.6495752891434,1548.8551517142707,476.2794925466548],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-498.05746685328114,1422.5945907878167,436.5804763228064],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-412.3431719814582,1183.4842428164184,391.176279816028],[-605.3683825307274,1635.5272771627313,537.0887302469893],[-382.41310190138057,1153.048191376037,366.1676283156002],[-596.1333006048054,1592.7437096198464,504.8108638888552],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-536.614186953342,1455.4726317033603,456.9480974237715],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-585.877381716939,1569.992997301747,493.6957355374558],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-436.68782227053117,1232.246035030304,415.6446059938663],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-509.22132768383636,1429.0830161529175,444.8479820459676],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-472.59884163634473,1353.0829530013139,423.75306598310056],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
2900,30,0.29713030000000007,0.30576219000000004,0.04271304363848356,0.24048498625935255,0.24177068032382126,0.015874176571244257,0.006677782885155819,0.006649289501111162,3.51504970751011E-4,100,"[[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-484.7007626965781,1332.5580252278487,436.44922075158945],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-472.21881186466226,1335.1232976662516,419.17763029386913],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-558.7875020647812,1560.758284110246,459.3066906497137],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-624.7306119799957,1704.4787759516435,556.9819566813703],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-604.3275238668119,1617.147750811363,512.4179682690943],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-569.6495752891434,1548.8551517142707,476.2794925466548],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-412.3431719814582,1183.4842428164184,391.176279816028],[-605.3683825307274,1635.5272771627313,537.0887302469893],[-382.41310190138057,1153.048191376037,366.1676283156002],[-596.1333006048054,1592.7437096198464,504.8108638888552],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-536.614186953342,1455.4726317033603,456.9480974237715],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-585.877381716939,1569.992997301747,493.6957355374558],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-556.069081462614,1503.5229944311911,462.5922371241789],[-521.7046200749363,1426.9729135877485,453.5285149274541],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-436.68782227053117,1232.246035030304,415.6446059938663],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-396.3391721386971,1170.8665322382933,375.3579489811487],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3000,30,0.30774135,0.3162892666666667,0.043118391874716396,0.2406561539126769,0.24193719657611945,0.01583769035257154,0.006675760280654949,0.006609844451531796,3.475629370493974E-4,100,"[[-344.00278456398894,978.7010309650062,364.6528738441877],[-494.14471828627205,1391.4956884299384,425.784155118284],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-484.7007626965781,1332.5580252278487,436.44922075158945],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-472.21881186466226,1335.1232976662516,419.17763029386913],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-558.7875020647812,1560.758284110246,459.3066906497137],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-624.7306119799957,1704.4787759516435,556.9819566813703],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-604.3275238668119,1617.147750811363,512.4179682690943],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-569.6495752891434,1548.8551517142707,476.2794925466548],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-412.3431719814582,1183.4842428164184,391.176279816028],[-605.3683825307274,1635.5272771627313,537.0887302469893],[-596.1333006048054,1592.7437096198464,504.8108638888552],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-536.614186953342,1455.4726317033603,456.9480974237715],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-485.5634581135967,1351.616080324315,435.861948752384],[-482.928234949628,1332.6163987399443,440.17203066830695],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-490.6154027018314,1340.9624963838478,448.42489159508347],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-585.877381716939,1569.992997301747,493.6957355374558],[-476.9277214339978,1384.7729213119778,419.3367903649928],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-326.82851137663715,987.3790432181584,333.151001614784],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3100,30,0.31841535,0.32683083333333335,0.04347603414991263,0.24065249805505393,0.24211353905950417,0.015817741741809128,0.006593171357235185,0.006574705429150493,3.5307132889170136E-4,100,"[[-490.4216929975145,1338.8132297840432,445.77871415913756],[-454.241517875771,1290.862125025885,404.57960445280776],[-586.5706978126442,1559.896949072005,493.42940981190895],[-481.0395712530154,1350.9068314451747,424.37004023410924],[-606.5405451112473,1631.9409472820923,526.0150729718124],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-494.14471828627205,1391.4956884299384,425.784155118284],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-484.7007626965781,1332.5580252278487,436.44922075158945],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-472.21881186466226,1335.1232976662516,419.17763029386913],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-558.7875020647812,1560.758284110246,459.3066906497137],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-604.3275238668119,1617.147750811363,512.4179682690943],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-569.6495752891434,1548.8551517142707,476.2794925466548],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-412.3431719814582,1183.4842428164184,391.176279816028],[-596.1333006048054,1592.7437096198464,504.8108638888552],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-536.614186953342,1455.4726317033603,456.9480974237715],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-491.1737416233164,1377.041978693151,430.0988654241053],[-622.0203328816021,1682.9442076213186,552.9990939741908],[-585.877381716939,1569.992997301747,493.6957355374558],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-522.3755559859461,1425.9511693115978,454.4423285669228],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3200,30,0.32899500000000004,0.33736942000000003,0.043851491137776415,0.24071726551735018,0.24227516474893152,0.01584986471301817,0.006576424441736452,0.006556344131615449,3.5544773570000266E-4,100,"[[-481.2874679211897,1330.8969486064937,423.948609832824],[-609.3728186512126,1634.4344696595742,518.9621677864707],[-501.60690737105136,1358.2470214627192,458.6114842562145],[-584.4772801902346,1547.7216199632207,509.1904355409795],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-625.1148364929019,1695.4165477423523,554.6587500956696],[-490.4216929975145,1338.8132297840432,445.77871415913756],[-586.5706978126442,1559.896949072005,493.42940981190895],[-481.0395712530154,1350.9068314451747,424.37004023410924],[-606.5405451112473,1631.9409472820923,526.0150729718124],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-494.14471828627205,1391.4956884299384,425.784155118284],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-484.7007626965781,1332.5580252278487,436.44922075158945],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-472.21881186466226,1335.1232976662516,419.17763029386913],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-558.7875020647812,1560.758284110246,459.3066906497137],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-604.3275238668119,1617.147750811363,512.4179682690943],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-403.94475198231436,1159.0062070647546,389.2940830365546],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-585.877381716939,1569.992997301747,493.6957355374558],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-569.0285805983518,1543.492757647216,470.39991208977114],[-381.7162180211065,1124.998469676357,370.99249841654216],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-306.1664574446864,1006.742481816379,309.88493652097947],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3300,30,0.33944545000000004,0.3478737666666667,0.0442141691611086,0.24082460126448324,0.24242737188066313,0.01584772693589393,0.006532542931326233,0.006532504929966651,3.688775699732941E-4,100,"[[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-327.76556805883695,952.4451091467635,340.784853721447],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-607.3412606466841,1631.115066185526,514.4501521237407],[-481.2874679211897,1330.8969486064937,423.948609832824],[-501.60690737105136,1358.2470214627192,458.6114842562145],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-625.1148364929019,1695.4165477423523,554.6587500956696],[-490.4216929975145,1338.8132297840432,445.77871415913756],[-586.5706978126442,1559.896949072005,493.42940981190895],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-494.14471828627205,1391.4956884299384,425.784155118284],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-472.21881186466226,1335.1232976662516,419.17763029386913],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-604.3275238668119,1617.147750811363,512.4179682690943],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-585.877381716939,1569.992997301747,493.6957355374558],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-569.0285805983518,1543.492757647216,470.39991208977114],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-435.62311651724826,1251.4906276372135,397.59085707034404],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3400,30,0.34991825000000004,0.3584086866666667,0.04460848305751082,0.24102126789478978,0.24257916746939537,0.015889224430000945,0.006506177234350935,0.006505479504337095,3.64299593911662E-4,100,"[[-575.1025628447821,1537.890065470664,483.02894912349365],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-445.3698149766049,1244.5772769634698,405.96569756650206],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-327.76556805883695,952.4451091467635,340.784853721447],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-607.3412606466841,1631.115066185526,514.4501521237407],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-625.1148364929019,1695.4165477423523,554.6587500956696],[-490.4216929975145,1338.8132297840432,445.77871415913756],[-586.5706978126442,1559.896949072005,493.42940981190895],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-494.14471828627205,1391.4956884299384,425.784155118284],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-395.85427136727304,1207.8058923176368,369.5146367157733],[-453.2547119837716,1235.862313881249,445.0350187863713],[-596.1548131950127,1572.906605787634,509.6186979988306],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-622.4521533539806,1683.3861581417798,552.4427338021935],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-430.23942897301566,1280.0101634363095,387.0693206666079],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-569.0285805983518,1543.492757647216,470.39991208977114],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3500,30,0.36041575000000003,0.3689776966666667,0.04498957322233586,0.24133857670382255,0.2427314153636484,0.01592453314373176,0.006468985218398201,0.006474583207428791,3.5174408785094486E-4,100,"[[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-617.0286057008192,1681.5509942346062,541.5190358344429],[-575.1025628447821,1537.890065470664,483.02894912349365],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-445.3698149766049,1244.5772769634698,405.96569756650206],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-327.76556805883695,952.4451091467635,340.784853721447],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-625.1148364929019,1695.4165477423523,554.6587500956696],[-490.4216929975145,1338.8132297840432,445.77871415913756],[-586.5706978126442,1559.896949072005,493.42940981190895],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-494.14471828627205,1391.4956884299384,425.784155118284],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-472.317536184335,1310.749888774337,425.7789660027524],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-453.2547119837716,1235.862313881249,445.0350187863713],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-569.0285805983518,1543.492757647216,470.39991208977114],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3600,30,0.3709234,0.37951073,0.045346684352047625,0.24139110634258618,0.24283423131620674,0.01589351435294757,0.006480236191739,0.006452130916075805,3.6470846436851667E-4,100,"[[-497.68362481155685,1376.2919719273705,427.969991349193],[-550.8561740423085,1460.043400032324,477.6571022538283],[-492.07767753510075,1366.0855825160677,427.6351440859314],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-630.7735415296452,1742.0605474612942,576.9197294922157],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-445.3698149766049,1244.5772769634698,405.96569756650206],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-327.76556805883695,952.4451091467635,340.784853721447],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-586.5706978126442,1559.896949072005,493.42940981190895],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-359.2011605281752,1118.837162585696,337.93078976055375],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-453.2547119837716,1235.862313881249,445.0350187863713],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-569.0285805983518,1543.492757647216,470.39991208977114],[-405.5233977031018,1154.8953764055495,392.7364655092249],[-524.3397627483013,1431.8757359950202,452.0024181426598],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3700,30,0.38146115,0.39005421333333334,0.045748211118670376,0.24155968627912905,0.242977874194425,0.015919131000985905,0.00647844907517997,0.006428984313430053,3.5561871434101183E-4,100,"[[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-550.8561740423085,1460.043400032324,477.6571022538283],[-492.07767753510075,1366.0855825160677,427.6351440859314],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-630.7735415296452,1742.0605474612942,576.9197294922157],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-445.3698149766049,1244.5772769634698,405.96569756650206],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-327.76556805883695,952.4451091467635,340.784853721447],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-586.5706978126442,1559.896949072005,493.42940981190895],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-495.27100264296377,1364.4016745988934,438.1621775886897],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-453.2547119837716,1235.862313881249,445.0350187863713],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-624.8773618055208,1681.2309189009006,547.1542179427656],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-569.0285805983518,1543.492757647216,470.39991208977114],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3800,30,0.3920184,0.40060498666666666,0.0461398875679372,0.2416685068740389,0.2430926705557787,0.015948615275906918,0.006402707075151158,0.006402655769591267,3.56616256727254E-4,100,"[[-617.3722817819137,1665.3064405674463,533.8560799588273],[-492.6246177400953,1393.085065033387,420.63767944463984],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-492.07767753510075,1366.0855825160677,427.6351440859314],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-630.7735415296452,1742.0605474612942,576.9197294922157],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-445.3698149766049,1244.5772769634698,405.96569756650206],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-327.76556805883695,952.4451091467635,340.784853721447],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-569.0285805983518,1543.492757647216,470.39991208977114],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-527.657177264902,1419.2250062525102,459.2164374470541],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
3900,30,0.40250995,0.41114283,0.04654019932929433,0.2417932428975033,0.24318216773743676,0.015976502327354425,0.0063952555226797405,0.006382997809351761,3.5360959018514366E-4,100,"[[-429.69746344589606,1256.7652678179556,387.6114919360445],[-631.4477220500892,1741.8691885987914,571.7033186335199],[-523.8352249519434,1434.187462629919,442.6596984964036],[-476.5300971744181,1343.7399210366998,417.7200428539513],[-617.3722817819137,1665.3064405674463,533.8560799588273],[-492.6246177400953,1393.085065033387,420.63767944463984],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-327.76556805883695,952.4451091467635,340.784853721447],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-425.32638766031545,1190.6446233722488,403.2862862382918],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-569.0285805983518,1543.492757647216,470.39991208977114],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4000,30,0.41304645000000006,0.42172273000000005,0.04689552046322394,0.24203352006062098,0.2433341904907179,0.015965740248355433,0.006373083137256071,0.006360189767283373,3.5301124239307086E-4,100,"[[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-429.69746344589606,1256.7652678179556,387.6114919360445],[-631.4477220500892,1741.8691885987914,571.7033186335199],[-523.8352249519434,1434.187462629919,442.6596984964036],[-476.5300971744181,1343.7399210366998,417.7200428539513],[-492.6246177400953,1393.085065033387,420.63767944463984],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4100,30,0.4236322,0.4322447166666667,0.047295608842566166,0.2421042686850847,0.24346752690311588,0.015992692467824844,0.006331201832003417,0.006331682612849937,3.563206326839614E-4,100,"[[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-631.4477220500892,1741.8691885987914,571.7033186335199],[-523.8352249519434,1434.187462629919,442.6596984964036],[-492.6246177400953,1393.085065033387,420.63767944463984],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-565.6157476221985,1582.7196366463008,460.3783568420428],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-539.0152054560579,1458.237018096466,453.91088955340615],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-427.9933588783078,1227.116114110402,390.55936192885605],[-530.4632138885917,1438.709388614894,449.40158929759497],[-413.44102989807214,1154.2510649625362,407.2467216174575],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4200,30,0.43421035,0.4426371766666667,0.047750865562883875,0.242126347342346,0.24358538862700319,0.015981192586163366,0.0063356731448443795,0.006314029797761621,3.4881439891426455E-4,100,"[[-626.5845205446187,1720.9083412442287,568.0489455095588],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-631.4477220500892,1741.8691885987914,571.7033186335199],[-523.8352249519434,1434.187462629919,442.6596984964036],[-492.6246177400953,1393.085065033387,420.63767944463984],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-468.31553585783433,1281.5559696812632,427.8011996910676],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-481.2874679211897,1330.8969486064937,423.948609832824],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-603.1935287437689,1603.965557649963,506.612362272527],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-530.4632138885917,1438.709388614894,449.40158929759497],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4300,30,0.44471895000000006,0.4531683533333334,0.04813250941205836,0.24217698833858978,0.2437746498625972,0.016028950437509706,0.00631286186622966,0.006292120996219411,3.440583369968594E-4,100,"[[-584.7491792970976,1563.9944483660931,486.16492795170365],[-612.0624630148724,1637.2598439850112,494.15479155981205],[-468.965663219582,1279.5668272445423,429.15707616543756],[-487.808684399688,1336.3256685758483,418.86465301806214],[-459.0767971435499,1295.7134584543,388.29363454359856],[-524.6893890270724,1418.559644495919,434.7173418891079],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-631.4477220500892,1741.8691885987914,571.7033186335199],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-600.2750973562221,1589.9695032003408,504.5480813840832],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-569.7216056305119,1523.2487890364994,477.8500390103998],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-381.5471569412967,1074.8123705330659,390.34575978883606],[-567.9876141545393,1541.8402280022456,469.2251503312745],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-530.4632138885917,1438.709388614894,449.40158929759497],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4400,30,0.45524005,0.46367923000000005,0.04852407472482905,0.2422492582020282,0.24385707643109544,0.016037462365278577,0.006307128913613496,0.006275659649257017,3.480747617019531E-4,100,"[[-606.991728331947,1579.020340534539,510.3690974698628],[-546.1914703414285,1487.1456915392246,448.68994993948235],[-370.6968087190626,1092.1612218287473,348.2861080145579],[-574.0573101733946,1546.9096866680215,458.3922498253207],[-584.7491792970976,1563.9944483660931,486.16492795170365],[-612.0624630148724,1637.2598439850112,494.15479155981205],[-468.965663219582,1279.5668272445423,429.15707616543756],[-487.808684399688,1336.3256685758483,418.86465301806214],[-459.0767971435499,1295.7134584543,388.29363454359856],[-524.6893890270724,1418.559644495919,434.7173418891079],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-631.4477220500892,1741.8691885987914,571.7033186335199],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-469.1238578727442,1289.9064845520186,422.24138668722924],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-536.4313586313724,1453.4351663423793,451.9621365428545],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-530.4632138885917,1438.709388614894,449.40158929759497],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4500,30,0.46585410000000005,0.47423844333333337,0.04895263595789289,0.24236235283623,0.24397872874843546,0.016046476340669205,0.006287502230952395,0.006245661533774964,3.445885438159923E-4,100,"[[-466.79500777965865,1301.3426443974058,414.5653682330354],[-529.580950584442,1427.858751813153,451.84322806305073],[-606.991728331947,1579.020340534539,510.3690974698628],[-546.1914703414285,1487.1456915392246,448.68994993948235],[-370.6968087190626,1092.1612218287473,348.2861080145579],[-574.0573101733946,1546.9096866680215,458.3922498253207],[-584.7491792970976,1563.9944483660931,486.16492795170365],[-612.0624630148724,1637.2598439850112,494.15479155981205],[-468.965663219582,1279.5668272445423,429.15707616543756],[-487.808684399688,1336.3256685758483,418.86465301806214],[-459.0767971435499,1295.7134584543,388.29363454359856],[-524.6893890270724,1418.559644495919,434.7173418891079],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-631.4477220500892,1741.8691885987914,571.7033186335199],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-556.069081462614,1503.5229944311911,462.5922371241789],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-530.4632138885917,1438.709388614894,449.40158929759497],[-439.612058986219,1274.8584057832659,392.9713873137175],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4600,30,0.47638860000000005,0.4847798733333334,0.049332350500380255,0.24244792475417634,0.24412098206147867,0.016068699878294027,0.006256723777174806,0.00622995180149604,3.3863224305931444E-4,100,"[[-327.664449346749,932.8571580599025,341.9132736533751],[-463.17710564601566,1285.5528952630743,404.79660809495624],[-640.1312688236852,1750.401063378603,595.3595605042063],[-529.580950584442,1427.858751813153,451.84322806305073],[-606.991728331947,1579.020340534539,510.3690974698628],[-546.1914703414285,1487.1456915392246,448.68994993948235],[-370.6968087190626,1092.1612218287473,348.2861080145579],[-574.0573101733946,1546.9096866680215,458.3922498253207],[-584.7491792970976,1563.9944483660931,486.16492795170365],[-612.0624630148724,1637.2598439850112,494.15479155981205],[-468.965663219582,1279.5668272445423,429.15707616543756],[-487.808684399688,1336.3256685758483,418.86465301806214],[-459.0767971435499,1295.7134584543,388.29363454359856],[-524.6893890270724,1418.559644495919,434.7173418891079],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-631.4477220500892,1741.8691885987914,571.7033186335199],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-530.4632138885917,1438.709388614894,449.40158929759497],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4700,30,0.48685885000000007,0.49528132333333336,0.049740174922239214,0.24254228179616988,0.24422425113298601,0.01605920888003356,0.0062743410321551545,0.006219859591858263,3.4089517725440025E-4,100,"[[-568.8779044366535,1509.2825268913564,472.34094086164293],[-634.0426730430296,1732.810809597921,574.2191890896564],[-579.4874122579037,1517.5639280173718,466.68868028711825],[-327.664449346749,932.8571580599025,341.9132736533751],[-463.17710564601566,1285.5528952630743,404.79660809495624],[-640.1312688236852,1750.401063378603,595.3595605042063],[-529.580950584442,1427.858751813153,451.84322806305073],[-606.991728331947,1579.020340534539,510.3690974698628],[-546.1914703414285,1487.1456915392246,448.68994993948235],[-370.6968087190626,1092.1612218287473,348.2861080145579],[-574.0573101733946,1546.9096866680215,458.3922498253207],[-612.0624630148724,1637.2598439850112,494.15479155981205],[-468.965663219582,1279.5668272445423,429.15707616543756],[-487.808684399688,1336.3256685758483,418.86465301806214],[-459.0767971435499,1295.7134584543,388.29363454359856],[-524.6893890270724,1418.559644495919,434.7173418891079],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-596.2770688391906,1577.644253127248,498.49537896098354],[-401.66444623038365,1132.0186788464264,398.63790935558626],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-520.8608529699836,1400.7486431143204,456.7271026764363],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-495.3894092772129,1381.288578374649,424.1732395505806],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4800,30,0.49736475,0.5058056433333333,0.05010025321500939,0.24279512477148327,0.2443239098155328,0.016080825158663874,0.006186167957381279,0.0061978103106854,3.404456799776494E-4,100,"[[-577.362358377556,1520.7905712188056,472.84545576935557],[-501.70075623799937,1353.9886932882418,435.7154233833686],[-498.94997238934246,1353.2596928932553,431.8044582913721],[-392.8238795111074,1102.1422164763737,390.43191326063766],[-568.8779044366535,1509.2825268913564,472.34094086164293],[-634.0426730430296,1732.810809597921,574.2191890896564],[-579.4874122579037,1517.5639280173718,466.68868028711825],[-327.664449346749,932.8571580599025,341.9132736533751],[-463.17710564601566,1285.5528952630743,404.79660809495624],[-640.1312688236852,1750.401063378603,595.3595605042063],[-529.580950584442,1427.858751813153,451.84322806305073],[-606.991728331947,1579.020340534539,510.3690974698628],[-546.1914703414285,1487.1456915392246,448.68994993948235],[-370.6968087190626,1092.1612218287473,348.2861080145579],[-574.0573101733946,1546.9096866680215,458.3922498253207],[-612.0624630148724,1637.2598439850112,494.15479155981205],[-468.965663219582,1279.5668272445423,429.15707616543756],[-487.808684399688,1336.3256685758483,418.86465301806214],[-459.0767971435499,1295.7134584543,388.29363454359856],[-524.6893890270724,1418.559644495919,434.7173418891079],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-388.88276906603915,1129.3161777235355,374.1069661590707],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-552.4644753990455,1497.2785615511732,454.90784744156093],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
4900,30,0.5079375500000001,0.5161946933333333,0.05050814049086327,0.24294785017731813,0.24441650346877308,0.01605634152911915,0.00616995322796378,0.00617901726705709,3.397631700934203E-4,100,"[[-543.5085135131119,1468.3704451143133,449.9767802058349],[-386.4401611240261,1145.047695766718,366.85222781209865],[-577.362358377556,1520.7905712188056,472.84545576935557],[-501.70075623799937,1353.9886932882418,435.7154233833686],[-498.94997238934246,1353.2596928932553,431.8044582913721],[-392.8238795111074,1102.1422164763737,390.43191326063766],[-568.8779044366535,1509.2825268913564,472.34094086164293],[-634.0426730430296,1732.810809597921,574.2191890896564],[-579.4874122579037,1517.5639280173718,466.68868028711825],[-327.664449346749,932.8571580599025,341.9132736533751],[-463.17710564601566,1285.5528952630743,404.79660809495624],[-640.1312688236852,1750.401063378603,595.3595605042063],[-529.580950584442,1427.858751813153,451.84322806305073],[-606.991728331947,1579.020340534539,510.3690974698628],[-546.1914703414285,1487.1456915392246,448.68994993948235],[-370.6968087190626,1092.1612218287473,348.2861080145579],[-574.0573101733946,1546.9096866680215,458.3922498253207],[-612.0624630148724,1637.2598439850112,494.15479155981205],[-468.965663219582,1279.5668272445423,429.15707616543756],[-487.808684399688,1336.3256685758483,418.86465301806214],[-459.0767971435499,1295.7134584543,388.29363454359856],[-524.6893890270724,1418.559644495919,434.7173418891079],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"
5000,30,0.51801725,0.5266133866666667,0.05091118614918589,0.24305046941308878,0.24452589106645595,0.016056475121843543,0.006164940474642324,0.0061584226792141756,3.386148614041162E-4,100,"[[-543.5085135131119,1468.3704451143133,449.9767802058349],[-386.4401611240261,1145.047695766718,366.85222781209865],[-577.362358377556,1520.7905712188056,472.84545576935557],[-501.70075623799937,1353.9886932882418,435.7154233833686],[-498.94997238934246,1353.2596928932553,431.8044582913721],[-392.8238795111074,1102.1422164763737,390.43191326063766],[-568.8779044366535,1509.2825268913564,472.34094086164293],[-634.0426730430296,1732.810809597921,574.2191890896564],[-579.4874122579037,1517.5639280173718,466.68868028711825],[-327.664449346749,932.8571580599025,341.9132736533751],[-463.17710564601566,1285.5528952630743,404.79660809495624],[-640.1312688236852,1750.401063378603,595.3595605042063],[-529.580950584442,1427.858751813153,451.84322806305073],[-606.991728331947,1579.020340534539,510.3690974698628],[-546.1914703414285,1487.1456915392246,448.68994993948235],[-370.6968087190626,1092.1612218287473,348.2861080145579],[-574.0573101733946,1546.9096866680215,458.3922498253207],[-612.0624630148724,1637.2598439850112,494.15479155981205],[-468.965663219582,1279.5668272445423,429.15707616543756],[-487.808684399688,1336.3256685758483,418.86465301806214],[-459.0767971435499,1295.7134584543,388.29363454359856],[-524.6893890270724,1418.559644495919,434.7173418891079],[-515.444924336246,1435.8302040725382,426.8630639096372],[-428.00871730136276,1216.4286898362975,386.7493774205042],[-565.296670137687,1522.6337693562782,452.8870383650375],[-409.1717808099467,1161.5339666679604,392.3238771895121],[-473.07455545231886,1316.0142096535894,410.9640740397595],[-439.34692114970926,1229.0576433235135,406.9922534067684],[-435.0170119078158,1194.161956424511,405.3031542106701],[-544.1513486532418,1471.6818356632837,450.6680340064413],[-602.8297242406309,1607.828025169793,502.22025386042577],[-523.2229651012898,1416.0372627922611,440.09690510064655],[-565.3163078050496,1484.6646566414815,475.4181345885139],[-364.8442570103078,1055.5913400849702,335.6161188387256],[-464.4638505754089,1258.6940644466006,420.82174561326156],[-497.68362481155685,1376.2919719273705,427.969991349193],[-483.23442427264473,1326.3557331178758,426.3195833932841],[-626.2780470142246,1662.0052897392993,524.5179626815302],[-592.3268587541462,1586.2759686603413,486.214918229188],[-425.4662659395849,1201.0879403901183,375.7959616320676],[-588.5597394378275,1570.853733999634,482.6860341604287],[-611.1168631022954,1624.0879218233392,511.59574114647705],[-487.49223271161264,1334.4537710460213,422.8904250967068],[-609.8651707763058,1608.380899801664,507.11564833739635],[-487.1194257810138,1326.710206815855,427.89877122569595],[-416.88514085152735,1174.4061881436332,384.19503262489104],[-522.9694074617361,1429.032006302515,432.067592370581],[-391.857486442131,1098.4200743419224,386.70588753802673],[-293.7588524923116,883.6347038462579,324.8595484870803],[-468.68193764677693,1259.6827604046541,454.0148191769391],[-344.00278456398894,978.7010309650062,364.6528738441877],[-398.46707019943517,1150.5876182218506,370.60446008347077],[-444.67494218065434,1237.2090600791332,411.45916142006774],[-496.87122770675694,1376.2924135567685,421.76054580340815],[-616.9991676701442,1639.3907740015843,538.5050755751723],[-634.5885554453654,1731.6732611023901,573.0526013528853],[-637.8053551478183,1761.2262699185014,579.2569017422941],[-548.7983284685685,1478.7645896696254,454.8398398976996],[-562.4270181678357,1469.7553168657953,470.8685590434578],[-468.1188434210213,1307.0065116477333,411.76769807222126],[-465.8242865209811,1239.1549029937823,401.70587882624255],[-411.68243881538086,1182.4939786956365,373.0090413499688],[-597.008308302014,1578.8613037381685,491.2935827507181],[-357.4377082756026,1013.4786255439213,347.74219752983316],[-426.2937356752928,1210.1044001645816,390.5247412013097],[-550.1792661930841,1449.2212199207472,477.7481363872257],[-628.2712216650032,1718.4242425511156,563.5342517366938],[-370.41537878646074,1055.0682028970186,356.1963916025078],[-441.4791908685861,1265.3531639318323,393.97103129268294],[-370.35033990079313,1082.5345801789358,353.1762746452517],[-584.3160847443635,1548.875137903561,481.47302412645877],[-433.1092869743376,1207.3685190843516,393.76676982087065],[-421.6982098340401,1216.8713626642423,382.9810961475968],[-531.2191006502254,1419.339342722595,458.24125901798993],[-339.70105825172493,974.6918032139614,344.5769507334855],[-397.92031261913644,1136.2386104917377,377.9171467815074],[-373.4915964364911,1063.7268648908716,354.18109468958227],[-386.81313882553735,1087.7365653891266,381.1949444577957],[-377.3649153401854,1073.974925757576,366.59023827688964],[-369.7816342331168,1062.3591494928926,347.0418833853483],[-357.5234770044319,983.2268457536659,341.09680329661387],[-277.24136611598954,803.7944872742993,299.0442290054896],[-291.1098253273253,870.9898711247816,303.8191620409644],[-276.1604386730717,851.3155103972604,306.55448465050387],[-263.04755165061397,830.5635694054627,275.6923373224079],[-269.9825282233324,754.9344900454466,284.3232387875847],[-298.90298264356784,919.4013734260981,322.74526281587885],[-266.83739567150303,821.1444276683056,288.1625107343591],[-343.40032630585426,1002.26535684375,333.22302830929],[-260.3728376063424,839.2199358926063,265.6700112462027],[-323.677655586924,983.5703563641817,300.17813770156175],[-301.3402181462985,921.3051229827695,303.16208444199185],[-352.68393464507704,1011.8307361149468,337.9988683429092],[-344.3769697844829,1027.042749526532,331.5992113399855],[-305.70852114598887,954.223449836869,317.0862038025117],[-248.02180718448835,807.3513874589372,279.7084472895431],[-361.4076626662785,1026.9814248071382,346.9310128920021],[-332.08655672453045,933.5967478331164,322.695070479655],[-342.6354327045716,951.9638972762249,337.35610584396943],[-320.20570301472003,924.255265066508,317.01252917963444]]"


==> plotsdata/modagame_wget_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0016372000000000001,0.005635703333333335,0.020113281328437812,0.1462783111023853,0.1480382430052085,0.024728989600906734,0.01774418850053563,0.017622010991005438,5.38944061361172E-4,100,"[[-66.96808607798236,218.11640962369086,65.48969457870953],[-66.37391138961941,187.73394171288334,56.71128023289808],[-62.3612110922856,184.52832163862593,63.15669798032162],[-62.3612110922856,184.52832163862593,63.15669798032162],[-64.85420333925411,199.7295589174052,63.184994488895114],[-49.600869463123104,156.29062505780576,42.06405298676647],[-60.969712878470496,181.4405178701926,57.16085548443928],[-54.95595648898222,183.8753951755977,56.964484754654364],[-55.408204545528456,172.20833218610687,45.85136614751222],[-64.85420333925411,199.7295589174052,63.184994488895114],[-55.88773980140915,166.78199335113447,41.95202313793396],[-60.969712878470496,181.4405178701926,57.16085548443928],[-53.04582757657011,172.70538144318,54.61615831293958],[-67.28080182129857,202.508071122077,56.790822525829334],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.85420333925411,199.7295589174052,63.184994488895114],[-68.86690363658792,202.9351789916626,56.73957674147158],[-52.462964242013705,168.67415789681843,56.93618824608087],[-64.85420333925411,199.7295589174052,63.184994488895114],[-54.95595648898222,183.8753951755977,56.964484754654364],[-56.506337976164986,184.28207805995675,45.55021598674544],[-65.76109377093326,214.50368832659893,63.264536781826365],[-53.266537717890444,166.6641770453104,54.39328338123983],[-68.86690363658792,202.9351789916626,56.73957674147158],[-66.96808607798236,218.11640962369086,65.48969457870953],[-64.85420333925411,199.7295589174052,63.184994488895114],[-59.8079651023922,198.5398955608078,53.894384924342575],[-55.538819823538624,187.90661872195932,54.64445482151308],[-68.79932152098495,199.6199298934216,60.035352365652074],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.85420333925411,199.7295589174052,63.184994488895114],[-68.79932152098495,199.6199298934216,60.035352365652074],[-64.85420333925411,199.7295589174052,63.184994488895114],[-57.15720462606914,182.08472039418493,62.12673239101402],[-70.9132042597132,218.0067805997072,62.340052455466484],[-58.90107467071305,183.76576615161412,53.814842631411324],[-56.239873383576835,186.58814995725243,59.51397992150851],[-64.72358806124394,184.0312723815528,54.39190581489426],[-52.35538292279321,168.29910891003976,53.489840917052675],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.8980975185837,184.14895280853074,53.13096135939777],[-69.77379406826708,217.70930840085634,56.81911903440283],[-50.3892646308743,169.9328451046602,42.731398099188254],[-68.86690363658792,202.9351789916626,56.73957674147158],[-60.25257368091065,189.79377003150984,53.06856217408499],[-56.239873383576835,186.58814995725243,59.51397992150851],[-65.76109377093326,214.50368832659893,63.264536781826365],[-68.86690363658792,202.9351789916626,56.73957674147158],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.85420333925411,199.7295589174052,63.184994488895114],[-56.239873383576835,186.58814995725243,59.51397992150851],[-53.266537717890444,166.6641770453104,54.39328338123983],[-68.79932152098495,199.6199298934216,60.035352365652074],[-45.86128311458706,166.01125058228223,48.201070155572594],[-64.85420333925411,199.7295589174052,63.184994488895114],[-62.3612110922856,184.52832163862593,63.15669798032162],[-54.95595648898222,183.8753951755977,56.964484754654364],[-62.29887430403593,204.86537163955444,58.66903788807988],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.85420333925411,199.7295589174052,63.184994488895114],[-60.969712878470496,181.4405178701926,57.16085548443928],[-64.72358806124394,184.0312723815528,54.39190581489426],[-46.34162653330494,170.73398621544493,53.29347018726777],[-55.538819823538624,187.90661872195932,54.64445482151308],[-45.50995769525656,156.35416844429938,39.63085641327148],[-64.72358806124394,184.0312723815528,54.39190581489426],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.72358806124394,184.0312723815528,54.39190581489426],[-54.95595648898222,183.8753951755977,56.964484754654364],[-60.75478194323972,165.24504619842094,50.78329043282045],[-47.14520000918167,168.7240053639369,50.75056532242674],[-43.17639389117745,149.93777918080502,47.14194994035293],[-59.48393800526946,187.79698969797568,51.49481269827004],[-57.15720462606914,182.08472039418493,62.12673239101402],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.85420333925411,199.7295589174052,63.184994488895114],[-46.44414644914346,170.0424741286438,45.881040222431295],[-45.64057297326673,172.05245498015182,48.42394508727233],[-54.95595648898222,183.8753951755977,56.964484754654364],[-59.271087364797395,200.47157110047056,64.43143248082843],[-64.85420333925411,199.7295589174052,63.184994488895114],[-59.77223026219277,185.07103439834714,47.97616214238981],[-62.3612110922856,184.52832163862593,63.15669798032162],[-64.85420333925411,199.7295589174052,63.184994488895114],[-64.85420333925411,199.7295589174052,63.184994488895114],[-49.38204725710682,148.3751359980978,48.369144376784],[-66.96808607798236,218.11640962369086,65.48969457870953],[-64.85420333925411,199.7295589174052,63.184994488895114],[-57.15720462606914,182.08472039418493,62.12673239101402],[-59.172410612632184,194.29785222372305,50.47544065533046],[-48.06253125167398,164.22057580086943,53.36331779193224],[-64.85420333925411,199.7295589174052,63.184994488895114],[-68.79932152098495,199.6199298934216,60.035352365652074],[-64.85420333925411,199.7295589174052,63.184994488895114],[-61.10232280779997,181.9750913702013,58.97709026777098]]"
300,30,0.00633675,0.011202303333333333,0.0235796409701175,0.22944789080103306,0.2295090001801828,0.02764025122428484,0.012321315713496598,0.012354466391852182,8.900337988508698E-4,100,"[[-53.266537717890444,166.6641770453104,54.39328338123983],[-68.79932152098495,199.6199298934216,60.035352365652074],[-59.35332272725929,172.0987031621233,42.70172402426918],[-42.457136072521315,152.44494516823227,47.269331182811925],[-66.37391138961941,187.73394171288334,56.71128023289808],[-58.96865678631603,187.0810152498551,50.519067007230845],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.83909760046033,165.74223133434015,48.367766810438425],[-47.89627238390579,154.73160782588087,42.70310159061476],[-68.86690363658792,202.9351789916626,56.73957674147158],[-64.8980975185837,184.14895280853074,53.13096135939777],[-43.039999407077715,156.47616871459388,44.94930124967064],[-59.48393800526946,187.79698969797568,51.49481269827004],[-59.041795334622016,178.5995656878706,41.68235198132961],[-49.600869463123104,156.29062505780576,42.06405298676647],[-65.80498795026286,198.92308221772447,53.210503652329024],[-66.24329611160924,172.0356551770309,47.918191558897234],[-38.460234592345444,117.2689203624469,27.45519716190079],[-69.70621195266409,214.3940593026153,60.114894658583324],[-69.70621195266409,214.3940593026153,60.114894658583324],[-43.17639389117745,149.93777918080502,47.14194994035293],[-66.24329611160924,172.0356551770309,47.918191558897234],[-57.777181914135255,161.730134560402,44.83869372129587],[-51.723906129677296,157.769113737144,38.347686302207606],[-55.82015768580617,163.46674425289348,45.247798762114456],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.86690363658792,202.9351789916626,56.73957674147158],[-67.28080182129857,202.508071122077,56.790822525829334],[-60.75478194323972,165.24504619842094,50.78329043282045],[-68.66870624297478,183.92164335756917,51.24226369165122],[-50.937190165195155,177.9708298360639,44.52802250670294],[-40.28548594740761,144.46768486235987,33.523513319384435],[-58.96865678631603,187.0810152498551,50.519067007230845],[-48.60350239133907,150.54464136283588,49.28193669592854],[-56.75440718155549,166.37447861457576,57.64487846693809],[-54.70810655843022,151.30287700653116,52.044402752943185],[-70.98078637531619,221.32202969794827,59.04427683128599],[-64.72358806124394,184.0312723815528,54.39190581489426],[-70.9132042597132,218.0067805997072,62.340052455466484],[-64.8980975185837,184.14895280853074,53.13096135939777],[-32.58848723422263,126.82284633913957,32.465251221503344],[-49.600869463123104,156.29062505780576,42.06405298676647],[-68.79932152098495,199.6199298934216,60.035352365652074],[-53.394747554440634,151.5807560723552,41.923726629360466],[-45.98949295113725,150.92782960932698,35.73151340369322],[-54.04281287155943,165.74001991865168,45.679737000170235],[-69.70621195266409,214.3940593026153,60.114894658583324],[-62.4894209288358,169.44490066567067,50.68714122844225],[-68.79932152098495,199.6199298934216,60.035352365652074],[-56.28376756290643,171.00754384837796,49.45994679201118],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.73628835857775,187.23689245581022,47.94648806747073],[-64.8980975185837,184.14895280853074,53.13096135939777],[-60.75478194323972,165.24504619842094,50.78329043282045],[-41.892476996582836,147.2250243991503,44.59245477349879],[-63.137486245954584,183.6041645119672,54.44315159925201],[-58.77045939270288,168.06747961576167,45.021753957410475],[-48.60350239133907,150.54464136283588,49.28193669592854],[-66.37391138961941,187.73394171288334,56.71128023289808],[-60.969712878470496,181.4405178701926,57.16085548443928],[-64.91483106020132,181.33088884620895,54.01121336119624],[-60.969712878470496,181.4405178701926,57.16085548443928],[-68.79932152098495,199.6199298934216,60.035352365652074],[-46.59135758427547,171.24597828047104,38.449454250706246],[-66.37391138961941,187.73394171288334,56.71128023289808],[-49.600869463123104,156.29062505780576,42.06405298676647],[-60.969712878470496,181.4405178701926,57.16085548443928],[-55.408204545528456,172.20833218610687,45.85136614751222],[-55.88773980140915,166.78199335113447,41.95202313793396],[-60.969712878470496,181.4405178701926,57.16085548443928],[-67.28080182129857,202.508071122077,56.790822525829334],[-68.86690363658792,202.9351789916626,56.73957674147158],[-56.506337976164986,184.28207805995675,45.55021598674544],[-53.266537717890444,166.6641770453104,54.39328338123983],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.79932152098495,199.6199298934216,60.035352365652074],[-70.9132042597132,218.0067805997072,62.340052455466484],[-64.72358806124394,184.0312723815528,54.39190581489426],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-64.8980975185837,184.14895280853074,53.13096135939777],[-69.77379406826708,217.70930840085634,56.81911903440283],[-50.3892646308743,169.9328451046602,42.731398099188254],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-53.266537717890444,166.6641770453104,54.39328338123983],[-68.79932152098495,199.6199298934216,60.035352365652074],[-60.969712878470496,181.4405178701926,57.16085548443928],[-64.72358806124394,184.0312723815528,54.39190581489426],[-45.50995769525656,156.35416844429938,39.63085641327148],[-64.72358806124394,184.0312723815528,54.39190581489426],[-64.72358806124394,184.0312723815528,54.39190581489426],[-60.75478194323972,165.24504619842094,50.78329043282045],[-43.17639389117745,149.93777918080502,47.14194994035293],[-59.48393800526946,187.79698969797568,51.49481269827004],[-59.77223026219277,185.07103439834714,47.97616214238981],[-49.38204725710682,148.3751359980978,48.369144376784],[-68.79932152098495,199.6199298934216,60.035352365652074]]"
400,30,0.010932,0.016475296666666667,0.02569846234307151,0.2940855570491098,0.28946445325963027,0.028632852837336843,0.008235692492272982,0.008513767155457081,0.001003198897146326,100,"[[-68.86690363658792,202.9351789916626,56.73957674147158],[-69.39468456002682,220.89492182836267,59.095522615643745],[-54.80165327469866,149.2812534326298,41.41313857533667],[-49.675786018307726,150.2033350224462,36.2583393583287],[-62.40510527161519,168.94771552975146,53.102664850824276],[-57.06004271657541,170.08338672171925,40.746400410941575],[-54.885968931919265,149.77843856854906,38.99761495295464],[-37.792493700439096,129.26644758358054,33.49521681081094],[-55.88773980140915,166.78199335113447,41.95202313793396],[-66.8813649793018,186.83751697896395,46.642572775211335],[-69.77379406826708,217.70930840085634,56.81911903440283],[-35.088007620132394,138.6777815442955,27.242219520668936],[-33.14753176289538,118.38532890314512,32.12835153211133],[-50.156129437025605,154.9260706556089,41.350739390023875],[-40.110557920720915,120.9715896937774,29.77457157990462],[-68.66870624297478,183.92164335756917,51.24226369165122],[-62.29122353522265,150.43136503157723,45.18982817862189],[-68.86690363658792,202.9351789916626,56.73957674147158],[-71.88767680699533,236.09615910714194,59.12381912421724],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.79932152098495,199.6199298934216,60.035352365652074],[-55.689542407796004,147.7684577170411,36.4547100881136],[-69.70621195266409,214.3940593026153,60.114894658583324],[-60.75478194323972,165.24504619842094,50.78329043282045],[-68.73628835857775,187.23689245581022,47.94648806747073],[-41.76186171857267,131.5267378632979,35.79936609949793],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.32779527454142,190.18808166955802,39.48549069301995],[-47.67707708525693,154.94519742803232,35.50163636774002],[-68.86690363658792,202.9351789916626,56.73957674147158],[-66.24329611160924,172.0356551770309,47.918191558897234],[-57.27923801522426,169.8697971195678,47.94786563381631],[-70.9132042597132,218.0067805997072,62.340052455466484],[-44.58222020515021,119.42581147810895,32.7553990121535],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.82015768580617,163.46674425289348,45.247798762114456],[-62.4894209288358,169.44490066567067,50.68714122844225],[-68.79932152098495,199.6199298934216,60.035352365652074],[-64.91483106020132,181.33088884620895,54.01121336119624],[-49.1633317671058,139.25262736012368,41.615165417814595],[-61.74598803213948,180.51636074353388,48.447309103369676],[-68.79932152098495,199.6199298934216,60.035352365652074],[-58.54629739842427,154.39081665381062,46.859929461016144],[-61.01360705780009,165.85991176131813,47.10682235494194],[-48.060125810214004,133.4388682920618,32.100672366052024],[-60.9717075297898,166.2768048343489,50.18400159377013],[-39.161288152383655,115.95045159773998,32.32472226189623],[-52.308661027730146,134.0800161538505,41.38484206676317],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.79932152098495,199.6199298934216,60.035352365652074],[-59.35332272725929,172.0987031621233,42.70172402426918],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.83909760046033,165.74223133434015,48.367766810438425],[-68.86690363658792,202.9351789916626,56.73957674147158],[-64.8980975185837,184.14895280853074,53.13096135939777],[-59.041795334622016,178.5995656878706,41.68235198132961],[-66.24329611160924,172.0356551770309,47.918191558897234],[-38.460234592345444,117.2689203624469,27.45519716190079],[-69.70621195266409,214.3940593026153,60.114894658583324],[-69.70621195266409,214.3940593026153,60.114894658583324],[-66.24329611160924,172.0356551770309,47.918191558897234],[-57.777181914135255,161.730134560402,44.83869372129587],[-51.723906129677296,157.769113737144,38.347686302207606],[-55.82015768580617,163.46674425289348,45.247798762114456],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.86690363658792,202.9351789916626,56.73957674147158],[-60.75478194323972,165.24504619842094,50.78329043282045],[-68.66870624297478,183.92164335756917,51.24226369165122],[-70.98078637531619,221.32202969794827,59.04427683128599],[-70.9132042597132,218.0067805997072,62.340052455466484],[-64.8980975185837,184.14895280853074,53.13096135939777],[-68.79932152098495,199.6199298934216,60.035352365652074],[-53.394747554440634,151.5807560723552,41.923726629360466],[-45.98949295113725,150.92782960932698,35.73151340369322],[-69.70621195266409,214.3940593026153,60.114894658583324],[-62.4894209288358,169.44490066567067,50.68714122844225],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.73628835857775,187.23689245581022,47.94648806747073],[-64.8980975185837,184.14895280853074,53.13096135939777],[-60.75478194323972,165.24504619842094,50.78329043282045],[-58.77045939270288,168.06747961576167,45.021753957410475],[-64.91483106020132,181.33088884620895,54.01121336119624],[-68.79932152098495,199.6199298934216,60.035352365652074],[-55.88773980140915,166.78199335113447,41.95202313793396],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.79932152098495,199.6199298934216,60.035352365652074],[-70.9132042597132,218.0067805997072,62.340052455466484],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-64.8980975185837,184.14895280853074,53.13096135939777],[-69.77379406826708,217.70930840085634,56.81911903440283],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.79932152098495,199.6199298934216,60.035352365652074],[-60.75478194323972,165.24504619842094,50.78329043282045],[-68.79932152098495,199.6199298934216,60.035352365652074]]"
500,30,0.01545405,0.021604103333333333,0.027393330534632766,0.33482112733607283,0.3360804333215324,0.028107064203339468,0.00611951093006741,0.0063563277008355954,9.343645748894836E-4,100,"[[-44.1946366480122,131.43675236963162,31.1145041417505],[-53.185993066604944,132.5167867022454,37.25547158306],[-33.81471075467239,122.91373758542598,27.392797976587996],[-57.06004271657541,170.08338672171925,40.746400410941575],[-56.86033048029078,156.89746588334395,42.673427515695685],[-70.9132042597132,218.0067805997072,62.340052455466484],[-68.86690363658792,202.9351789916626,56.73957674147158],[-45.97989486636039,119.64511754820417,40.46055151335419],[-25.566787232775958,110.76224317494898,23.491662660351086],[-57.14862273721409,154.17151058371542,39.15477695981546],[-57.14862273721409,154.17151058371542,39.15477695981546],[-67.1501865432884,186.80978458622462,47.997733851828485],[-47.18897021873429,132.13360004532876,37.93935285507355],[-71.82009469139234,232.78091000890095,62.419594748397735],[-38.65737689613984,141.7934535843143,20.702585152124737],[-62.42183881323282,166.12965156742968,53.98291685262274],[-66.8813649793018,186.83751697896395,46.642572775211335],[-62.29122353522265,150.43136503157723,45.18982817862189],[-52.460558800553734,137.8924503880108,35.67354282020066],[-68.66870624297478,183.92164335756917,51.24226369165122],[-58.520614810831574,150.6586744825388,47.07852584636844],[-70.9132042597132,218.0067805997072,62.340052455466484],[-70.98078637531619,221.32202969794827,59.04427683128599],[-60.32779527454142,190.18808166955802,39.48549069301995],[-36.88522149196523,101.78097295488867,31.697136914272406],[-62.40510527161519,168.94771552975146,53.102664850824276],[-68.73628835857775,187.23689245581022,47.94648806747073],[-42.34472505312907,135.55796140965953,33.47933616635664],[-71.82009469139234,232.78091000890095,62.419594748397735],[-68.73628835857775,187.23689245581022,47.94648806747073],[-41.017448352400066,135.74571910297112,29.85411387283587],[-62.42183881323282,166.12965156742968,53.98291685262274],[-68.73628835857775,187.23689245581022,47.94648806747073],[-57.06004271657541,170.08338672171925,40.746400410941575],[-66.89809852091942,184.01945301664216,47.522824777009795],[-38.74474229449851,121.6159280966159,23.560132698669975],[-68.73628835857775,187.23689245581022,47.94648806747073],[-56.29140704093422,168.0866063881851,39.172650935126626],[-62.35880565082563,153.74661412981828,41.8940525544414],[-41.310035188317954,102.17736012977917,31.982411031284943],[-55.75712452339898,151.08370681528208,33.158934463933115],[-59.42090484286227,175.41395226036428,39.4059484000887],[-68.66870624297478,183.92164335756917,51.24226369165122],[-54.80165327469866,149.2812534326298,41.41313857533667],[-68.86690363658792,202.9351789916626,56.73957674147158],[-54.80165327469866,149.2812534326298,41.41313857533667],[-49.675786018307726,150.2033350224462,36.2583393583287],[-62.40510527161519,168.94771552975146,53.102664850824276],[-57.06004271657541,170.08338672171925,40.746400410941575],[-54.885968931919265,149.77843856854906,38.99761495295464],[-66.8813649793018,186.83751697896395,46.642572775211335],[-40.110557920720915,120.9715896937774,29.77457157990462],[-68.66870624297478,183.92164335756917,51.24226369165122],[-62.29122353522265,150.43136503157723,45.18982817862189],[-68.86690363658792,202.9351789916626,56.73957674147158],[-71.88767680699533,236.09615910714194,59.12381912421724],[-68.86690363658792,202.9351789916626,56.73957674147158],[-55.689542407796004,147.7684577170411,36.4547100881136],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.32779527454142,190.18808166955802,39.48549069301995],[-68.86690363658792,202.9351789916626,56.73957674147158],[-66.24329611160924,172.0356551770309,47.918191558897234],[-70.9132042597132,218.0067805997072,62.340052455466484],[-44.58222020515021,119.42581147810895,32.7553990121535],[-70.85017109730602,205.62374316209582,50.25118815728514],[-62.4894209288358,169.44490066567067,50.68714122844225],[-48.060125810214004,133.4388682920618,32.100672366052024],[-39.161288152383655,115.95045159773998,32.32472226189623],[-52.308661027730146,134.0800161538505,41.38484206676317],[-68.73628835857775,187.23689245581022,47.94648806747073],[-59.35332272725929,172.0987031621233,42.70172402426918],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.86690363658792,202.9351789916626,56.73957674147158],[-59.041795334622016,178.5995656878706,41.68235198132961],[-66.24329611160924,172.0356551770309,47.918191558897234],[-38.460234592345444,117.2689203624469,27.45519716190079],[-66.24329611160924,172.0356551770309,47.918191558897234],[-57.777181914135255,161.730134560402,44.83869372129587],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.66870624297478,183.92164335756917,51.24226369165122],[-70.98078637531619,221.32202969794827,59.04427683128599],[-70.9132042597132,218.0067805997072,62.340052455466484],[-62.4894209288358,169.44490066567067,50.68714122844225],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.79932152098495,199.6199298934216,60.035352365652074],[-70.9132042597132,218.0067805997072,62.340052455466484],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.86690363658792,202.9351789916626,56.73957674147158],[-68.79932152098495,199.6199298934216,60.035352365652074],[-68.79932152098495,199.6199298934216,60.035352365652074]]"
600,30,0.0198632,0.026621533333333336,0.02886653773449081,0.3790299479181599,0.3773582453457364,0.026146817345249377,0.0037645691477002433,0.00407617227471682,9.308304497361622E-4,100,"[[-70.98078637531619,221.32202969794827,59.04427683128599],[-68.73628835857775,187.23689245581022,47.94648806747073],[-47.25655233433727,135.4488491435698,34.643577230893065],[-68.66870624297478,183.92164335756917,51.24226369165122],[-42.618791944468974,159.1825281160897,27.05106152655156],[-64.4051062739509,168.8182157378629,47.4945282684363],[-64.78421578219115,165.63260231035656,45.218124687195385],[-48.060125810214004,133.4388682920618,32.100672366052024],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.65737689613984,141.7934535843143,20.702585152124737],[-37.877371257789044,113.23769681608529,29.77522709504209],[-60.81540966418694,146.8463761272247,41.60950930512158],[-62.35880565082563,153.74661412981828,41.8940525544414],[-53.950312566789286,156.69780334356608,33.43305517999061],[-26.986974641693337,85.92680921308116,25.476627180031663],[-45.97989486636039,119.64511754820417,40.46055151335419],[-44.69597797176578,116.93236276654946,37.911056346500054],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.98078637531619,221.32202969794827,59.04427683128599],[-70.85017109730602,205.62374316209582,50.25118815728514],[-36.88522149196523,101.78097295488867,31.697136914272406],[-48.060125810214004,133.4388682920618,32.100672366052024],[-70.98078637531619,221.32202969794827,59.04427683128599],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.45209872485805,156.6277260772324,35.79733301801489],[-34.775936176494284,102.82970191348403,19.951517316596167],[-45.7069799003035,131.41710883931432,32.64972397625488],[-48.16344276601642,150.2229785527635,34.723119523824316],[-64.78421578219115,165.63260231035656,45.218124687195385],[-43.21398765333499,116.21587156053499,32.62142746768139],[-65.67437267225269,183.22479568187202,44.417414978328175],[-58.77789769380639,184.24468693076142,35.543176846678776],[-53.19655016082749,132.56722043826176,36.4264135795401],[-40.36040250259224,138.38039482700026,27.717799690946656],[-44.1946366480122,131.43675236963162,31.1145041417505],[-58.389999532821406,134.9603879466864,38.285437172367594],[-52.39297668495075,134.57720128976973,38.969318444381145],[-41.310035188317954,102.17736012977917,31.982411031284943],[-45.97989486636039,119.64511754820417,40.46055151335419],[-70.98078637531619,221.32202969794827,59.04427683128599],[-68.73628835857775,187.23689245581022,47.94648806747073],[-62.35880565082563,153.74661412981828,41.8940525544414],[-68.73628835857775,187.23689245581022,47.94648806747073],[-29.26304130211176,100.09628785593249,26.104212527655488],[-40.078619394875965,111.4470220346725,34.93747473140174],[-47.75510001167307,138.98288755401214,34.7390709201338],[-37.759828936403224,122.80410856144236,24.243155853344955],[-44.1946366480122,131.43675236963162,31.1145041417505],[-53.185993066604944,132.5167867022454,37.25547158306],[-45.97989486636039,119.64511754820417,40.46055151335419],[-57.14862273721409,154.17151058371542,39.15477695981546],[-57.14862273721409,154.17151058371542,39.15477695981546],[-47.18897021873429,132.13360004532876,37.93935285507355],[-71.82009469139234,232.78091000890095,62.419594748397735],[-38.65737689613984,141.7934535843143,20.702585152124737],[-66.8813649793018,186.83751697896395,46.642572775211335],[-62.29122353522265,150.43136503157723,45.18982817862189],[-52.460558800553734,137.8924503880108,35.67354282020066],[-68.66870624297478,183.92164335756917,51.24226369165122],[-70.98078637531619,221.32202969794827,59.04427683128599],[-60.32779527454142,190.18808166955802,39.48549069301995],[-36.88522149196523,101.78097295488867,31.697136914272406],[-68.73628835857775,187.23689245581022,47.94648806747073],[-71.82009469139234,232.78091000890095,62.419594748397735],[-68.73628835857775,187.23689245581022,47.94648806747073],[-41.017448352400066,135.74571910297112,29.85411387283587],[-68.73628835857775,187.23689245581022,47.94648806747073],[-66.89809852091942,184.01945301664216,47.522824777009795],[-38.74474229449851,121.6159280966159,23.560132698669975],[-68.73628835857775,187.23689245581022,47.94648806747073],[-62.35880565082563,153.74661412981828,41.8940525544414],[-41.310035188317954,102.17736012977917,31.982411031284943],[-55.75712452339898,151.08370681528208,33.158934463933115],[-59.42090484286227,175.41395226036428,39.4059484000887],[-68.66870624297478,183.92164335756917,51.24226369165122],[-49.675786018307726,150.2033350224462,36.2583393583287],[-66.8813649793018,186.83751697896395,46.642572775211335],[-40.110557920720915,120.9715896937774,29.77457157990462],[-68.66870624297478,183.92164335756917,51.24226369165122],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.88767680699533,236.09615910714194,59.12381912421724],[-55.689542407796004,147.7684577170411,36.4547100881136],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.32779527454142,190.18808166955802,39.48549069301995],[-66.24329611160924,172.0356551770309,47.918191558897234],[-44.58222020515021,119.42581147810895,32.7553990121535],[-70.85017109730602,205.62374316209582,50.25118815728514],[-48.060125810214004,133.4388682920618,32.100672366052024],[-52.308661027730146,134.0800161538505,41.38484206676317],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073],[-66.24329611160924,172.0356551770309,47.918191558897234],[-38.460234592345444,117.2689203624469,27.45519716190079],[-66.24329611160924,172.0356551770309,47.918191558897234],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.66870624297478,183.92164335756917,51.24226369165122],[-70.98078637531619,221.32202969794827,59.04427683128599],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.9132042597132,218.0067805997072,62.340052455466484]]"
700,30,0.024435600000000002,0.03166809,0.030374195203532725,0.40705237148348294,0.40704498111564635,0.022509489713995138,0.0030588688361289857,0.0030381961728950116,7.012585967156631E-4,100,"[[-35.96724234537693,102.06768308366759,27.426900653327298],[-59.6416149841826,169.3727478624947,39.183073468388955],[-28.467385935986357,108.94737778231472,19.61602654567015],[-36.88522149196523,101.78097295488867,31.697136914272406],[-18.578481557656993,88.87799842682897,17.015629805580875],[-53.043422135110134,141.92367393437237,33.35351288705936],[-42.47293488967926,120.47454043670432,21.00977941447726],[-35.668886712973595,102.38346727147498,25.85186612323778],[-47.348631439362634,154.03489602902988,24.69793708948232],[-52.97584001950715,138.60842483613135,36.649288511239845],[-50.13463447450242,128.55512366432356,32.897340490397546],[-26.353503197258103,90.56052707602909,17.31132645585574],[-55.75712452339898,151.08370681528208,33.158934463933115],[-49.39864311422866,133.8803536140726,32.1444697310581],[-64.85179789779414,168.94785140859756,41.9223490630149],[-68.73628835857775,187.23689245581022,47.94648806747073],[-42.011088748356165,100.85889136507228,36.85193613128038],[-37.176965601846824,118.77288501508075,26.56318578648625],[-17.67159112597784,74.10386901763526,16.936087512649625],[-45.85887767312708,135.2295430734746,26.93842472969237],[-55.75712452339898,151.08370681528208,33.158934463933115],[-43.80302743528647,117.37859740855848,32.01070753985844],[-47.97276041185534,153.6163937797602,29.24312481950678],[-44.69597797176578,116.93236276654946,37.911056346500054],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.2153618139228,84.31321553646369,23.21899643220316],[-67.87257106820155,202.1088315240769,44.30659144576056],[-58.77789769380639,184.24468693076142,35.543176846678776],[-41.53074532963829,96.13615573190958,31.7595360995852],[-53.19655016082749,132.56722043826176,36.4264135795401],[-66.24329611160924,172.0356551770309,47.918191558897234],[-65.75868832947329,183.7219808177913,42.00189135594615],[-43.21398765333499,116.21587156053499,32.62142746768139],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.80302743528647,117.37859740855848,32.01070753985844],[-38.460234592345444,117.2689203624469,27.45519716190079],[-43.36588542615857,120.02830579469527,26.910128221118875],[-36.391596384588006,119.5941686438684,24.109184308872848],[-68.73628835857775,187.23689245581022,47.94648806747073],[-36.88522149196523,101.78097295488867,31.697136914272406],[-64.78421578219115,165.63260231035656,45.218124687195385],[-47.142794567721694,137.9422978551293,29.487919896546508],[-51.72073628979178,128.98223153390916,32.846094706039786],[-45.995049383840254,139.13113094910148,30.19057400197247],[-54.661806937640655,136.10177560659798,40.83579045656031],[-55.75712452339898,151.08370681528208,33.158934463933115],[-64.78421578219115,165.63260231035656,45.218124687195385],[-48.060125810214004,133.4388682920618,32.100672366052024],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.65737689613984,141.7934535843143,20.702585152124737],[-37.877371257789044,113.23769681608529,29.77522709504209],[-60.81540966418694,146.8463761272247,41.60950930512158],[-62.35880565082563,153.74661412981828,41.8940525544414],[-26.986974641693337,85.92680921308116,25.476627180031663],[-45.97989486636039,119.64511754820417,40.46055151335419],[-44.69597797176578,116.93236276654946,37.911056346500054],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-36.88522149196523,101.78097295488867,31.697136914272406],[-48.060125810214004,133.4388682920618,32.100672366052024],[-55.75712452339898,151.08370681528208,33.158934463933115],[-34.775936176494284,102.82970191348403,19.951517316596167],[-64.78421578219115,165.63260231035656,45.218124687195385],[-43.21398765333499,116.21587156053499,32.62142746768139],[-65.67437267225269,183.22479568187202,44.417414978328175],[-58.77789769380639,184.24468693076142,35.543176846678776],[-53.19655016082749,132.56722043826176,36.4264135795401],[-58.389999532821406,134.9603879466864,38.285437172367594],[-41.310035188317954,102.17736012977917,31.982411031284943],[-45.97989486636039,119.64511754820417,40.46055151335419],[-62.35880565082563,153.74661412981828,41.8940525544414],[-53.185993066604944,132.5167867022454,37.25547158306],[-45.97989486636039,119.64511754820417,40.46055151335419],[-71.82009469139234,232.78091000890095,62.419594748397735],[-38.65737689613984,141.7934535843143,20.702585152124737],[-62.29122353522265,150.43136503157723,45.18982817862189],[-52.460558800553734,137.8924503880108,35.67354282020066],[-36.88522149196523,101.78097295488867,31.697136914272406],[-71.82009469139234,232.78091000890095,62.419594748397735],[-38.74474229449851,121.6159280966159,23.560132698669975],[-62.35880565082563,153.74661412981828,41.8940525544414],[-41.310035188317954,102.17736012977917,31.982411031284943],[-55.75712452339898,151.08370681528208,33.158934463933115],[-59.42090484286227,175.41395226036428,39.4059484000887],[-68.66870624297478,183.92164335756917,51.24226369165122],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.88767680699533,236.09615910714194,59.12381912421724],[-55.689542407796004,147.7684577170411,36.4547100881136],[-60.32779527454142,190.18808166955802,39.48549069301995],[-66.24329611160924,172.0356551770309,47.918191558897234],[-44.58222020515021,119.42581147810895,32.7553990121535],[-70.85017109730602,205.62374316209582,50.25118815728514],[-48.060125810214004,133.4388682920618,32.100672366052024],[-66.24329611160924,172.0356551770309,47.918191558897234],[-38.460234592345444,117.2689203624469,27.45519716190079],[-66.24329611160924,172.0356551770309,47.918191558897234],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.66870624297478,183.92164335756917,51.24226369165122],[-70.98078637531619,221.32202969794827,59.04427683128599],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
800,30,0.0289221,0.036366013333333336,0.03137187242067528,0.4305784180522964,0.42917127628847374,0.01641003153324731,0.0027983285618980273,0.0027114590576853698,5.688857729840933E-4,100,"[[-40.81338413044835,105.52705214311682,26.181114791077015],[-41.53074532963829,96.13615573190958,31.7595360995852],[-43.94874876071497,124.05952934105689,24.590098287977575],[-27.260393628937255,105.3346564852228,17.39086874878699],[-53.264132276430466,135.88246953650278,33.13063795535962],[-37.827411052006205,126.11935765968339,20.94738022916447],[-53.19655016082749,132.56722043826176,36.4264135795401],[-49.29532615842624,117.0962433533709,29.52202257328581],[-42.405352774076285,117.15929133846329,24.305555038657747],[-28.846495444226612,105.7617643548084,17.339622964429232],[-26.353503197258103,90.56052707602909,17.31132645585574],[-60.81540966418694,146.8463761272247,41.60950930512158],[-47.348631439362634,154.03489602902988,24.69793708948232],[-51.72073628979178,128.98223153390916,32.846094706039786],[-64.85179789779414,168.94785140859756,41.9223490630149],[-27.56983797624974,89.95803275944277,23.156597246890367],[-54.809091575802164,165.45846074762954,31.934561464604965],[-68.73628835857775,187.23689245581022,47.94648806747073],[-52.695208837073906,147.0716100413439,29.629861374790554],[-27.192811513334277,102.01940738698177,20.686644372967475],[-52.62762672147093,143.7563609431029,32.92563699897104],[-42.405352774076285,117.15929133846329,24.305555038657747],[-43.94874876071497,124.05952934105689,24.590098287977575],[-34.70835406089131,99.514452815243,23.247292940776653],[-64.78421578219115,165.63260231035656,45.218124687195385],[-53.043422135110134,141.92367393437237,33.35351288705936],[-59.29688996450056,149.7345173558801,38.364979465298845],[-34.68857077813561,123.00722740118242,17.09396977005093],[-44.09131969220978,114.65264210892991,28.49205698397821],[-39.979942642710746,105.273303157925,20.981482905903768],[-45.41523579042191,114.42519677912222,37.783675104041045],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-65.75868832947329,183.7219808177913,42.00189135594615],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.397079308154346,101.24207961156338,23.301512839045067],[-40.61341408714598,100.63958529497707,29.146783630079693],[-46.49265415600846,137.07742688393444,27.32636760124103],[-65.75868832947329,183.7219808177913,42.00189135594615],[-33.791022818399,104.01788237831049,20.634540471271148],[-59.6416149841826,169.3727478624947,39.183073468388955],[-28.467385935986357,108.94737778231472,19.61602654567015],[-18.578481557656993,88.87799842682897,17.015629805580875],[-53.043422135110134,141.92367393437237,33.35351288705936],[-42.47293488967926,120.47454043670432,21.00977941447726],[-47.348631439362634,154.03489602902988,24.69793708948232],[-50.13463447450242,128.55512366432356,32.897340490397546],[-26.353503197258103,90.56052707602909,17.31132645585574],[-55.75712452339898,151.08370681528208,33.158934463933115],[-64.85179789779414,168.94785140859756,41.9223490630149],[-42.011088748356165,100.85889136507228,36.85193613128038],[-17.67159112597784,74.10386901763526,16.936087512649625],[-45.85887767312708,135.2295430734746,26.93842472969237],[-55.75712452339898,151.08370681528208,33.158934463933115],[-32.2153618139228,84.31321553646369,23.21899643220316],[-67.87257106820155,202.1088315240769,44.30659144576056],[-58.77789769380639,184.24468693076142,35.543176846678776],[-41.53074532963829,96.13615573190958,31.7595360995852],[-53.19655016082749,132.56722043826176,36.4264135795401],[-66.24329611160924,172.0356551770309,47.918191558897234],[-65.75868832947329,183.7219808177913,42.00189135594615],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.36588542615857,120.02830579469527,26.910128221118875],[-68.73628835857775,187.23689245581022,47.94648806747073],[-64.78421578219115,165.63260231035656,45.218124687195385],[-47.142794567721694,137.9422978551293,29.487919896546508],[-51.72073628979178,128.98223153390916,32.846094706039786],[-55.75712452339898,151.08370681528208,33.158934463933115],[-64.78421578219115,165.63260231035656,45.218124687195385],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.65737689613984,141.7934535843143,20.702585152124737],[-60.81540966418694,146.8463761272247,41.60950930512158],[-62.35880565082563,153.74661412981828,41.8940525544414],[-44.69597797176578,116.93236276654946,37.911056346500054],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-34.775936176494284,102.82970191348403,19.951517316596167],[-64.78421578219115,165.63260231035656,45.218124687195385],[-58.77789769380639,184.24468693076142,35.543176846678776],[-53.19655016082749,132.56722043826176,36.4264135795401],[-58.389999532821406,134.9603879466864,38.285437172367594],[-41.310035188317954,102.17736012977917,31.982411031284943],[-62.35880565082563,153.74661412981828,41.8940525544414],[-53.185993066604944,132.5167867022454,37.25547158306],[-71.82009469139234,232.78091000890095,62.419594748397735],[-38.65737689613984,141.7934535843143,20.702585152124737],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.82009469139234,232.78091000890095,62.419594748397735],[-62.35880565082563,153.74661412981828,41.8940525544414],[-41.310035188317954,102.17736012977917,31.982411031284943],[-55.75712452339898,151.08370681528208,33.158934463933115],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.88767680699533,236.09615910714194,59.12381912421724],[-55.689542407796004,147.7684577170411,36.4547100881136],[-70.85017109730602,205.62374316209582,50.25118815728514],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.66870624297478,183.92164335756917,51.24226369165122],[-70.98078637531619,221.32202969794827,59.04427683128599],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
900,30,0.0333873,0.04101283000000001,0.032256702121854226,0.4425467727678189,0.44582203363458656,0.015487379771511331,0.002275913147415547,0.0022722106903029504,4.89577317107706E-4,100,"[[-44.586817628407516,138.86139114298993,23.314479504291672],[-47.348631439362634,154.03489602902988,24.69793708948232],[-36.54349415741159,123.40660287802869,18.397885062310326],[-39.397079308154346,101.24207961156338,23.301512839045067],[-34.70835406089131,99.514452815243,23.247292940776653],[-45.85887767312708,135.2295430734746,26.93842472969237],[-68.66870624297478,183.92164335756917,51.24226369165122],[-41.53074532963829,96.13615573190958,31.7595360995852],[-52.695208837073906,147.0716100413439,29.629861374790554],[-43.17398844971747,119.1560716719974,25.8793045144727],[-41.89007155512286,116.4433168903427,23.32980934761856],[-51.788318405394755,132.2974806321502,29.550319081859303],[-40.61341408714598,100.63958529497707,29.146783630079693],[-51.788318405394755,132.2974806321502,29.550319081859303],[-23.601031858245513,71.17180657631089,19.54798186481656],[-64.85179789779414,168.94785140859756,41.9223490630149],[-47.348631439362634,154.03489602902988,24.69793708948232],[-39.91236052710777,101.95805405968397,24.277258530084254],[-40.61341408714598,100.63958529497707,29.146783630079693],[-31.36561268703346,92.1318941977722,17.31046833851717],[-32.57468803940736,104.62037669489679,14.789269680236519],[-51.788318405394755,132.2974806321502,29.550319081859303],[-61.78988221146907,164.93575463465942,38.39327597387234],[-41.89007155512286,116.4433168903427,23.32980934761856],[-34.68857077813561,123.00722740118242,17.09396977005093],[-62.35880565082563,153.74661412981828,41.8940525544414],[-68.73628835857775,187.23689245581022,47.94648806747073],[-52.18744485175596,124.96620478927692,35.98194339881807],[-32.57468803940736,104.62037669489679,14.789269680236519],[-34.775936176494284,102.82970191348403,19.951517316596167],[-26.353503197258103,90.56052707602909,17.31132645585574],[-66.24329611160924,172.0356551770309,47.918191558897234],[-32.57468803940736,104.62037669489679,14.789269680236519],[-58.389999532821406,134.9603879466864,38.285437172367594],[-40.81338413044835,105.52705214311682,26.181114791077015],[-41.53074532963829,96.13615573190958,31.7595360995852],[-43.94874876071497,124.05952934105689,24.590098287977575],[-53.264132276430466,135.88246953650278,33.13063795535962],[-49.29532615842624,117.0962433533709,29.52202257328581],[-42.405352774076285,117.15929133846329,24.305555038657747],[-26.353503197258103,90.56052707602909,17.31132645585574],[-60.81540966418694,146.8463761272247,41.60950930512158],[-47.348631439362634,154.03489602902988,24.69793708948232],[-51.72073628979178,128.98223153390916,32.846094706039786],[-64.85179789779414,168.94785140859756,41.9223490630149],[-27.56983797624974,89.95803275944277,23.156597246890367],[-52.695208837073906,147.0716100413439,29.629861374790554],[-42.405352774076285,117.15929133846329,24.305555038657747],[-43.94874876071497,124.05952934105689,24.590098287977575],[-34.70835406089131,99.514452815243,23.247292940776653],[-59.29688996450056,149.7345173558801,38.364979465298845],[-34.68857077813561,123.00722740118242,17.09396977005093],[-44.09131969220978,114.65264210892991,28.49205698397821],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.397079308154346,101.24207961156338,23.301512839045067],[-40.61341408714598,100.63958529497707,29.146783630079693],[-46.49265415600846,137.07742688393444,27.32636760124103],[-18.578481557656993,88.87799842682897,17.015629805580875],[-42.47293488967926,120.47454043670432,21.00977941447726],[-47.348631439362634,154.03489602902988,24.69793708948232],[-50.13463447450242,128.55512366432356,32.897340490397546],[-26.353503197258103,90.56052707602909,17.31132645585574],[-55.75712452339898,151.08370681528208,33.158934463933115],[-64.85179789779414,168.94785140859756,41.9223490630149],[-42.011088748356165,100.85889136507228,36.85193613128038],[-17.67159112597784,74.10386901763526,16.936087512649625],[-55.75712452339898,151.08370681528208,33.158934463933115],[-32.2153618139228,84.31321553646369,23.21899643220316],[-67.87257106820155,202.1088315240769,44.30659144576056],[-41.53074532963829,96.13615573190958,31.7595360995852],[-53.19655016082749,132.56722043826176,36.4264135795401],[-56.66401495507813,165.85783622447582,33.238476756864365],[-68.73628835857775,187.23689245581022,47.94648806747073],[-51.72073628979178,128.98223153390916,32.846094706039786],[-55.75712452339898,151.08370681528208,33.158934463933115],[-64.85179789779414,168.94785140859756,41.9223490630149],[-60.81540966418694,146.8463761272247,41.60950930512158],[-62.35880565082563,153.74661412981828,41.8940525544414],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-34.775936176494284,102.82970191348403,19.951517316596167],[-58.77789769380639,184.24468693076142,35.543176846678776],[-53.19655016082749,132.56722043826176,36.4264135795401],[-58.389999532821406,134.9603879466864,38.285437172367594],[-62.35880565082563,153.74661412981828,41.8940525544414],[-71.82009469139234,232.78091000890095,62.419594748397735],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.82009469139234,232.78091000890095,62.419594748397735],[-62.35880565082563,153.74661412981828,41.8940525544414],[-55.75712452339898,151.08370681528208,33.158934463933115],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.88767680699533,236.09615910714194,59.12381912421724],[-70.85017109730602,205.62374316209582,50.25118815728514],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.98078637531619,221.32202969794827,59.04427683128599],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
1000,30,0.03787915,0.04562994333333333,0.032753912101669926,0.45406436907849235,0.45540388573405854,0.014348223772498019,0.001886806868115496,0.001917900282192541,4.2928055520932853E-4,100,"[[-46.44174100768348,139.2607666198362,24.61839479655107],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-31.298030571430488,88.81664509953117,20.606243962697654],[-56.66401495507813,165.85783622447582,33.238476756864365],[-70.85017109730602,205.62374316209582,50.25118815728514],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-60.88299177978992,150.16162522546568,38.31373368094109],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-42.47293488967926,120.47454043670432,21.00977941447726],[-43.37982532135841,135.248669845898,21.089321707408512],[-51.72073628979178,128.98223153390916,32.846094706039786],[-60.88299177978992,150.16162522546568,38.31373368094109],[-39.329497192551365,97.92683051332236,26.597288463225553],[-24.877689326222388,86.9755381716765,13.731007582355424],[-39.91236052710777,101.95805405968397,24.277258530084254],[-60.81540966418694,146.8463761272247,41.60950930512158],[-42.47293488967926,120.47454043670432,21.00977941447726],[-23.601031858245513,71.17180657631089,19.54798186481656],[-43.37982532135841,135.248669845898,21.089321707408512],[-44.49044613857099,107.32136626605663,34.92368130093698],[-30.01411367683587,86.10389031787646,18.05674879584351],[-43.94874876071497,124.05952934105689,24.590098287977575],[-33.858604934001974,107.33313147655151,17.338764847090662],[-14.609675439652765,70.09177224369708,13.407014423507068],[-16.263359370545103,73.8341292115237,10.059993014968825],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.397079308154346,101.24207961156338,23.301512839045067],[-43.94874876071497,124.05952934105689,24.590098287977575],[-51.72073628979178,128.98223153390916,32.846094706039786],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-24.877689326222388,86.9755381716765,13.731007582355424],[-36.54349415741159,123.40660287802869,18.397885062310326],[-39.397079308154346,101.24207961156338,23.301512839045067],[-68.66870624297478,183.92164335756917,51.24226369165122],[-41.53074532963829,96.13615573190958,31.7595360995852],[-52.695208837073906,147.0716100413439,29.629861374790554],[-41.89007155512286,116.4433168903427,23.32980934761856],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-23.601031858245513,71.17180657631089,19.54798186481656],[-64.85179789779414,168.94785140859756,41.9223490630149],[-47.348631439362634,154.03489602902988,24.69793708948232],[-39.91236052710777,101.95805405968397,24.277258530084254],[-31.36561268703346,92.1318941977722,17.31046833851717],[-32.57468803940736,104.62037669489679,14.789269680236519],[-51.788318405394755,132.2974806321502,29.550319081859303],[-61.78988221146907,164.93575463465942,38.39327597387234],[-41.89007155512286,116.4433168903427,23.32980934761856],[-34.68857077813561,123.00722740118242,17.09396977005093],[-62.35880565082563,153.74661412981828,41.8940525544414],[-68.73628835857775,187.23689245581022,47.94648806747073],[-52.18744485175596,124.96620478927692,35.98194339881807],[-32.57468803940736,104.62037669489679,14.789269680236519],[-34.775936176494284,102.82970191348403,19.951517316596167],[-66.24329611160924,172.0356551770309,47.918191558897234],[-32.57468803940736,104.62037669489679,14.789269680236519],[-58.389999532821406,134.9603879466864,38.285437172367594],[-40.81338413044835,105.52705214311682,26.181114791077015],[-41.53074532963829,96.13615573190958,31.7595360995852],[-53.264132276430466,135.88246953650278,33.13063795535962],[-49.29532615842624,117.0962433533709,29.52202257328581],[-60.81540966418694,146.8463761272247,41.60950930512158],[-47.348631439362634,154.03489602902988,24.69793708948232],[-51.72073628979178,128.98223153390916,32.846094706039786],[-64.85179789779414,168.94785140859756,41.9223490630149],[-52.695208837073906,147.0716100413439,29.629861374790554],[-34.68857077813561,123.00722740118242,17.09396977005093],[-44.09131969220978,114.65264210892991,28.49205698397821],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.397079308154346,101.24207961156338,23.301512839045067],[-42.47293488967926,120.47454043670432,21.00977941447726],[-47.348631439362634,154.03489602902988,24.69793708948232],[-64.85179789779414,168.94785140859756,41.9223490630149],[-17.67159112597784,74.10386901763526,16.936087512649625],[-32.2153618139228,84.31321553646369,23.21899643220316],[-67.87257106820155,202.1088315240769,44.30659144576056],[-41.53074532963829,96.13615573190958,31.7595360995852],[-68.73628835857775,187.23689245581022,47.94648806747073],[-64.85179789779414,168.94785140859756,41.9223490630149],[-60.81540966418694,146.8463761272247,41.60950930512158],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-34.775936176494284,102.82970191348403,19.951517316596167],[-58.389999532821406,134.9603879466864,38.285437172367594],[-71.82009469139234,232.78091000890095,62.419594748397735],[-55.75712452339898,151.08370681528208,33.158934463933115],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.88767680699533,236.09615910714194,59.12381912421724],[-70.85017109730602,205.62374316209582,50.25118815728514],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
1100,30,0.0423697,0.05018845666666667,0.03315340017264244,0.46176464119593286,0.46465737096138315,0.012985356810274119,0.0016691028044497304,0.0017002265101916899,3.5422424494906715E-4,100,"[[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-33.858604934001974,107.33313147655151,17.338764847090662],[-50.62541870403345,114.00030032522508,40.52295069866699],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-39.397079308154346,101.24207961156338,23.301512839045067],[-60.88299177978992,150.16162522546568,38.31373368094109],[-31.298030571430488,88.81664509953117,20.606243962697654],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-31.298030571430488,88.81664509953117,20.606243962697654],[-43.37982532135841,135.248669845898,21.089321707408512],[-33.858604934001974,107.33313147655151,17.338764847090662],[-23.085750639292087,70.4558321281903,18.57223617377737],[-49.29532615842624,117.0962433533709,29.52202257328581],[-23.601031858245513,71.17180657631089,19.54798186481656],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-64.85179789779414,168.94785140859756,41.9223490630149],[-30.78274935247706,88.10067065141058,19.630498271658464],[-67.87257106820155,202.1088315240769,44.30659144576056],[-46.44174100768348,139.2607666198362,24.61839479655107],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-31.298030571430488,88.81664509953117,20.606243962697654],[-56.66401495507813,165.85783622447582,33.238476756864365],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-60.88299177978992,150.16162522546568,38.31373368094109],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-42.47293488967926,120.47454043670432,21.00977941447726],[-43.37982532135841,135.248669845898,21.089321707408512],[-60.88299177978992,150.16162522546568,38.31373368094109],[-39.329497192551365,97.92683051332236,26.597288463225553],[-24.877689326222388,86.9755381716765,13.731007582355424],[-39.91236052710777,101.95805405968397,24.277258530084254],[-42.47293488967926,120.47454043670432,21.00977941447726],[-23.601031858245513,71.17180657631089,19.54798186481656],[-43.37982532135841,135.248669845898,21.089321707408512],[-30.01411367683587,86.10389031787646,18.05674879584351],[-43.94874876071497,124.05952934105689,24.590098287977575],[-33.858604934001974,107.33313147655151,17.338764847090662],[-14.609675439652765,70.09177224369708,13.407014423507068],[-16.263359370545103,73.8341292115237,10.059993014968825],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.397079308154346,101.24207961156338,23.301512839045067],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-24.877689326222388,86.9755381716765,13.731007582355424],[-39.397079308154346,101.24207961156338,23.301512839045067],[-68.66870624297478,183.92164335756917,51.24226369165122],[-41.53074532963829,96.13615573190958,31.7595360995852],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-23.601031858245513,71.17180657631089,19.54798186481656],[-47.348631439362634,154.03489602902988,24.69793708948232],[-39.91236052710777,101.95805405968397,24.277258530084254],[-31.36561268703346,92.1318941977722,17.31046833851717],[-32.57468803940736,104.62037669489679,14.789269680236519],[-51.788318405394755,132.2974806321502,29.550319081859303],[-61.78988221146907,164.93575463465942,38.39327597387234],[-62.35880565082563,153.74661412981828,41.8940525544414],[-68.73628835857775,187.23689245581022,47.94648806747073],[-52.18744485175596,124.96620478927692,35.98194339881807],[-32.57468803940736,104.62037669489679,14.789269680236519],[-66.24329611160924,172.0356551770309,47.918191558897234],[-32.57468803940736,104.62037669489679,14.789269680236519],[-58.389999532821406,134.9603879466864,38.285437172367594],[-41.53074532963829,96.13615573190958,31.7595360995852],[-53.264132276430466,135.88246953650278,33.13063795535962],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.397079308154346,101.24207961156338,23.301512839045067],[-42.47293488967926,120.47454043670432,21.00977941447726],[-47.348631439362634,154.03489602902988,24.69793708948232],[-64.85179789779414,168.94785140859756,41.9223490630149],[-17.67159112597784,74.10386901763526,16.936087512649625],[-32.2153618139228,84.31321553646369,23.21899643220316],[-67.87257106820155,202.1088315240769,44.30659144576056],[-41.53074532963829,96.13615573190958,31.7595360995852],[-68.73628835857775,187.23689245581022,47.94648806747073],[-64.85179789779414,168.94785140859756,41.9223490630149],[-60.81540966418694,146.8463761272247,41.60950930512158],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-55.75712452339898,151.08370681528208,33.158934463933115],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.88767680699533,236.09615910714194,59.12381912421724],[-70.85017109730602,205.62374316209582,50.25118815728514],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
1200,30,0.04681880000000001,0.05475844333333334,0.03354673264265408,0.4684684862425173,0.46988061248496527,0.011901278767320363,0.0016452789065586732,0.0016227541706019173,3.54792982680287E-4,100,"[[-58.389999532821406,134.9603879466864,38.285437172367594],[-32.57468803940736,104.62037669489679,14.789269680236519],[-23.66861397384849,74.48705567455191,16.252206240636074],[-42.47293488967926,120.47454043670432,21.00977941447726],[-32.28294392952577,87.62846463470471,19.923220808022673],[-32.57468803940736,104.62037669489679,14.789269680236519],[-49.22774404282327,113.78099425512987,32.817798197466296],[-13.770367123576593,58.6328919327444,10.031696506395331],[-64.85179789779414,168.94785140859756,41.9223490630149],[-42.47293488967926,120.47454043670432,21.00977941447726],[-56.66401495507813,165.85783622447582,33.238476756864365],[-24.877689326222388,86.9755381716765,13.731007582355424],[-32.28294392952577,87.62846463470471,19.923220808022673],[-30.08169579243885,89.41913941611749,14.760973171663025],[-42.47293488967926,120.47454043670432,21.00977941447726],[-31.70008059496937,83.5972410883431,22.243250741163973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-23.66861397384849,74.48705567455191,16.252206240636074],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-50.62541870403345,114.00030032522508,40.52295069866699],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-39.397079308154346,101.24207961156338,23.301512839045067],[-60.88299177978992,150.16162522546568,38.31373368094109],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-23.085750639292087,70.4558321281903,18.57223617377737],[-49.29532615842624,117.0962433533709,29.52202257328581],[-23.601031858245513,71.17180657631089,19.54798186481656],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-64.85179789779414,168.94785140859756,41.9223490630149],[-67.87257106820155,202.1088315240769,44.30659144576056],[-46.44174100768348,139.2607666198362,24.61839479655107],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-60.88299177978992,150.16162522546568,38.31373368094109],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-39.329497192551365,97.92683051332236,26.597288463225553],[-24.877689326222388,86.9755381716765,13.731007582355424],[-42.47293488967926,120.47454043670432,21.00977941447726],[-23.601031858245513,71.17180657631089,19.54798186481656],[-43.37982532135841,135.248669845898,21.089321707408512],[-30.01411367683587,86.10389031787646,18.05674879584351],[-33.858604934001974,107.33313147655151,17.338764847090662],[-14.609675439652765,70.09177224369708,13.407014423507068],[-16.263359370545103,73.8341292115237,10.059993014968825],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.397079308154346,101.24207961156338,23.301512839045067],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-24.877689326222388,86.9755381716765,13.731007582355424],[-39.397079308154346,101.24207961156338,23.301512839045067],[-68.66870624297478,183.92164335756917,51.24226369165122],[-41.53074532963829,96.13615573190958,31.7595360995852],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-47.348631439362634,154.03489602902988,24.69793708948232],[-31.36561268703346,92.1318941977722,17.31046833851717],[-32.57468803940736,104.62037669489679,14.789269680236519],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-58.389999532821406,134.9603879466864,38.285437172367594],[-41.53074532963829,96.13615573190958,31.7595360995852],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.397079308154346,101.24207961156338,23.301512839045067],[-47.348631439362634,154.03489602902988,24.69793708948232],[-64.85179789779414,168.94785140859756,41.9223490630149],[-32.2153618139228,84.31321553646369,23.21899643220316],[-67.87257106820155,202.1088315240769,44.30659144576056],[-41.53074532963829,96.13615573190958,31.7595360995852],[-68.73628835857775,187.23689245581022,47.94648806747073],[-64.85179789779414,168.94785140859756,41.9223490630149],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-55.75712452339898,151.08370681528208,33.158934463933115],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.88767680699533,236.09615910714194,59.12381912421724],[-70.85017109730602,205.62374316209582,50.25118815728514],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
1300,30,0.0514101,0.05941938333333334,0.03391826205327361,0.47413233656805287,0.4747879137602641,0.011167715416212554,0.0015013200105285884,0.0014205876022919,4.314049566545529E-4,100,"[[-68.73628835857775,187.23689245581022,47.94648806747073],[-16.263359370545103,73.8341292115237,10.059993014968825],[-23.66861397384849,74.48705567455191,16.252206240636074],[-50.62541870403345,114.00030032522508,40.52295069866699],[-39.397079308154346,101.24207961156338,23.301512839045067],[-31.70008059496937,83.5972410883431,22.243250741163973],[-60.88299177978992,150.16162522546568,38.31373368094109],[-23.96035808373008,91.47896773474399,11.11825511284992],[-71.82009469139234,232.78091000890095,62.419594748397735],[-21.467365836761566,76.27773045596469,11.089958604276426],[-39.979942642710746,105.273303157925,20.981482905903768],[-55.75712452339898,151.08370681528208,33.158934463933115],[-30.01411367683587,86.10389031787646,18.05674879584351],[-39.979942642710746,105.273303157925,20.981482905903768],[-32.28294392952577,87.62846463470471,19.923220808022673],[-22.317114963650898,68.45905179465618,16.998486697962417],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.770367123576593,58.6328919327444,10.031696506395331],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-32.57468803940736,104.62037669489679,14.789269680236519],[-23.66861397384849,74.48705567455191,16.252206240636074],[-32.28294392952577,87.62846463470471,19.923220808022673],[-32.57468803940736,104.62037669489679,14.789269680236519],[-49.22774404282327,113.78099425512987,32.817798197466296],[-13.770367123576593,58.6328919327444,10.031696506395331],[-64.85179789779414,168.94785140859756,41.9223490630149],[-42.47293488967926,120.47454043670432,21.00977941447726],[-24.877689326222388,86.9755381716765,13.731007582355424],[-32.28294392952577,87.62846463470471,19.923220808022673],[-30.08169579243885,89.41913941611749,14.760973171663025],[-42.47293488967926,120.47454043670432,21.00977941447726],[-49.29532615842624,117.0962433533709,29.52202257328581],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-39.397079308154346,101.24207961156338,23.301512839045067],[-60.88299177978992,150.16162522546568,38.31373368094109],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-23.085750639292087,70.4558321281903,18.57223617377737],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-64.85179789779414,168.94785140859756,41.9223490630149],[-67.87257106820155,202.1088315240769,44.30659144576056],[-46.44174100768348,139.2607666198362,24.61839479655107],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-42.47293488967926,120.47454043670432,21.00977941447726],[-39.329497192551365,97.92683051332236,26.597288463225553],[-24.877689326222388,86.9755381716765,13.731007582355424],[-42.47293488967926,120.47454043670432,21.00977941447726],[-43.37982532135841,135.248669845898,21.089321707408512],[-30.01411367683587,86.10389031787646,18.05674879584351],[-14.609675439652765,70.09177224369708,13.407014423507068],[-16.263359370545103,73.8341292115237,10.059993014968825],[-39.979942642710746,105.273303157925,20.981482905903768],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-24.877689326222388,86.9755381716765,13.731007582355424],[-68.66870624297478,183.92164335756917,51.24226369165122],[-41.53074532963829,96.13615573190958,31.7595360995852],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-47.348631439362634,154.03489602902988,24.69793708948232],[-31.36561268703346,92.1318941977722,17.31046833851717],[-32.57468803940736,104.62037669489679,14.789269680236519],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-58.389999532821406,134.9603879466864,38.285437172367594],[-41.53074532963829,96.13615573190958,31.7595360995852],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-64.85179789779414,168.94785140859756,41.9223490630149],[-47.348631439362634,154.03489602902988,24.69793708948232],[-64.85179789779414,168.94785140859756,41.9223490630149],[-67.87257106820155,202.1088315240769,44.30659144576056],[-41.53074532963829,96.13615573190958,31.7595360995852],[-64.85179789779414,168.94785140859756,41.9223490630149],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-55.75712452339898,151.08370681528208,33.158934463933115],[-62.29122353522265,150.43136503157723,45.18982817862189],[-71.88767680699533,236.09615910714194,59.12381912421724],[-70.85017109730602,205.62374316209582,50.25118815728514],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
1400,30,0.0558439,0.06402136333333333,0.03432091286391938,0.48087767082397004,0.47996514132442936,0.009333979182449196,0.0014228410264262403,0.0012939665256693918,4.783315329200512E-4,100,"[[-21.467365836761566,76.27773045596469,11.089958604276426],[-39.329497192551365,97.92683051332236,26.597288463225553],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-58.389999532821406,134.9603879466864,38.285437172367594],[-64.85179789779414,168.94785140859756,41.9223490630149],[-66.17571399600627,168.7204060787899,51.21396718307772],[-31.632498479366394,80.28199199010207,25.53902636534446],[-13.770367123576593,58.6328919327444,10.031696506395331],[-13.770367123576593,58.6328919327444,10.031696506395331],[-23.96035808373008,91.47896773474399,11.11825511284992],[-22.384697079253876,71.7743008928972,13.70271107378193],[-13.770367123576593,58.6328919327444,10.031696506395331],[-13.770367123576593,58.6328919327444,10.031696506395331],[-64.85179789779414,168.94785140859756,41.9223490630149],[-60.88299177978992,150.16162522546568,38.31373368094109],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-16.263359370545103,73.8341292115237,10.059993014968825],[-23.66861397384849,74.48705567455191,16.252206240636074],[-50.62541870403345,114.00030032522508,40.52295069866699],[-31.70008059496937,83.5972410883431,22.243250741163973],[-60.88299177978992,150.16162522546568,38.31373368094109],[-23.96035808373008,91.47896773474399,11.11825511284992],[-21.467365836761566,76.27773045596469,11.089958604276426],[-39.979942642710746,105.273303157925,20.981482905903768],[-55.75712452339898,151.08370681528208,33.158934463933115],[-30.01411367683587,86.10389031787646,18.05674879584351],[-39.979942642710746,105.273303157925,20.981482905903768],[-22.317114963650898,68.45905179465618,16.998486697962417],[-13.770367123576593,58.6328919327444,10.031696506395331],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.28294392952577,87.62846463470471,19.923220808022673],[-32.57468803940736,104.62037669489679,14.789269680236519],[-49.22774404282327,113.78099425512987,32.817798197466296],[-13.770367123576593,58.6328919327444,10.031696506395331],[-32.28294392952577,87.62846463470471,19.923220808022673],[-30.08169579243885,89.41913941611749,14.760973171663025],[-42.47293488967926,120.47454043670432,21.00977941447726],[-49.29532615842624,117.0962433533709,29.52202257328581],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-39.397079308154346,101.24207961156338,23.301512839045067],[-60.88299177978992,150.16162522546568,38.31373368094109],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-23.085750639292087,70.4558321281903,18.57223617377737],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-67.87257106820155,202.1088315240769,44.30659144576056],[-46.44174100768348,139.2607666198362,24.61839479655107],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-43.37982532135841,135.248669845898,21.089321707408512],[-30.01411367683587,86.10389031787646,18.05674879584351],[-16.263359370545103,73.8341292115237,10.059993014968825],[-39.979942642710746,105.273303157925,20.981482905903768],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-24.877689326222388,86.9755381716765,13.731007582355424],[-41.53074532963829,96.13615573190958,31.7595360995852],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-47.348631439362634,154.03489602902988,24.69793708948232],[-31.36561268703346,92.1318941977722,17.31046833851717],[-32.57468803940736,104.62037669489679,14.789269680236519],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-41.53074532963829,96.13615573190958,31.7595360995852],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-47.348631439362634,154.03489602902988,24.69793708948232],[-67.87257106820155,202.1088315240769,44.30659144576056],[-41.53074532963829,96.13615573190958,31.7595360995852],[-64.85179789779414,168.94785140859756,41.9223490630149],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724],[-70.85017109730602,205.62374316209582,50.25118815728514],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
1500,30,0.060396500000000006,0.06859127333333334,0.03472593088783727,0.48583957535306116,0.48323918324051046,0.008167493118455988,0.0013198900565270883,0.0012014013430457172,4.8211002796594787E-4,100,"[[-70.85017109730602,205.62374316209582,50.25118815728514],[-23.96035808373008,91.47896773474399,11.11825511284992],[-32.28294392952577,87.62846463470471,19.923220808022673],[-46.44174100768348,139.2607666198362,24.61839479655107],[-21.467365836761566,76.27773045596469,11.089958604276426],[-13.770367123576593,58.6328919327444,10.031696506395331],[-41.61695760632509,103.51707129160884,23.638209926235973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-23.96035808373008,91.47896773474399,11.11825511284992],[-13.770367123576593,58.6328919327444,10.031696506395331],[-30.08169579243885,89.41913941611749,14.760973171663025],[-22.812636690494315,57.52958652945644,18.880636752394786],[-30.08169579243885,89.41913941611749,14.760973171663025],[-29.80858184364108,76.49289381738362,15.06937375028044],[-51.788318405394755,132.2974806321502,29.550319081859303],[-40.521640020566764,88.53514008292474,31.31506591886317],[-30.08169579243885,89.41913941611749,14.760973171663025],[-33.481578471086515,119.3945061040905,14.86881197316777],[-51.788318405394755,132.2974806321502,29.550319081859303],[-21.467365836761566,76.27773045596469,11.089958604276426],[-39.329497192551365,97.92683051332236,26.597288463225553],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-58.389999532821406,134.9603879466864,38.285437172367594],[-64.85179789779414,168.94785140859756,41.9223490630149],[-66.17571399600627,168.7204060787899,51.21396718307772],[-31.632498479366394,80.28199199010207,25.53902636534446],[-13.770367123576593,58.6328919327444,10.031696506395331],[-13.770367123576593,58.6328919327444,10.031696506395331],[-22.384697079253876,71.7743008928972,13.70271107378193],[-13.770367123576593,58.6328919327444,10.031696506395331],[-13.770367123576593,58.6328919327444,10.031696506395331],[-64.85179789779414,168.94785140859756,41.9223490630149],[-60.88299177978992,150.16162522546568,38.31373368094109],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.88299177978992,150.16162522546568,38.31373368094109],[-23.96035808373008,91.47896773474399,11.11825511284992],[-21.467365836761566,76.27773045596469,11.089958604276426],[-39.979942642710746,105.273303157925,20.981482905903768],[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.981482905903768],[-22.317114963650898,68.45905179465618,16.998486697962417],[-13.770367123576593,58.6328919327444,10.031696506395331],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-32.28294392952577,87.62846463470471,19.923220808022673],[-32.57468803940736,104.62037669489679,14.789269680236519],[-49.22774404282327,113.78099425512987,32.817798197466296],[-13.770367123576593,58.6328919327444,10.031696506395331],[-32.28294392952577,87.62846463470471,19.923220808022673],[-30.08169579243885,89.41913941611749,14.760973171663025],[-42.47293488967926,120.47454043670432,21.00977941447726],[-49.29532615842624,117.0962433533709,29.52202257328581],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-23.66861397384849,74.48705567455191,16.252206240636074],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-67.87257106820155,202.1088315240769,44.30659144576056],[-46.44174100768348,139.2607666198362,24.61839479655107],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-43.37982532135841,135.248669845898,21.089321707408512],[-16.263359370545103,73.8341292115237,10.059993014968825],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-47.348631439362634,154.03489602902988,24.69793708948232],[-32.57468803940736,104.62037669489679,14.789269680236519],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-41.53074532963829,96.13615573190958,31.7595360995852],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-67.87257106820155,202.1088315240769,44.30659144576056],[-41.53074532963829,96.13615573190958,31.7595360995852],[-64.85179789779414,168.94785140859756,41.9223490630149],[-65.75868832947329,183.7219808177913,42.00189135594615],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724],[-68.73628835857775,187.23689245581022,47.94648806747073],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
1600,30,0.0649348,0.07314334,0.03502790489608791,0.4890894448020041,0.48665944136496164,0.007228466683572735,0.0010813423324536413,0.0010607813993507,4.82729451082886E-4,100,"[[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-20.611388553407394,59.32026131086921,13.718389116035135],[-21.467365836761566,76.27773045596469,11.089958604276426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-33.91995889314011,85.87223276838856,22.57994782835488],[-21.467365836761566,76.27773045596469,11.089958604276426],[-22.812636690494315,57.52958652945644,18.880636752394786],[-58.322417417218425,131.64513884844536,41.58121279654808],[-65.75868832947329,183.7219808177913,42.00189135594615],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-30.08169579243885,89.41913941611749,14.760973171663025],[-66.24329611160924,172.0356551770309,47.918191558897234],[-70.85017109730602,205.62374316209582,50.25118815728514],[-46.44174100768348,139.2607666198362,24.61839479655107],[-21.467365836761566,76.27773045596469,11.089958604276426],[-41.61695760632509,103.51707129160884,23.638209926235973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.770367123576593,58.6328919327444,10.031696506395331],[-30.08169579243885,89.41913941611749,14.760973171663025],[-22.812636690494315,57.52958652945644,18.880636752394786],[-30.08169579243885,89.41913941611749,14.760973171663025],[-29.80858184364108,76.49289381738362,15.06937375028044],[-51.788318405394755,132.2974806321502,29.550319081859303],[-40.521640020566764,88.53514008292474,31.31506591886317],[-30.08169579243885,89.41913941611749,14.760973171663025],[-33.481578471086515,119.3945061040905,14.86881197316777],[-51.788318405394755,132.2974806321502,29.550319081859303],[-21.467365836761566,76.27773045596469,11.089958604276426],[-39.329497192551365,97.92683051332236,26.597288463225553],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-58.389999532821406,134.9603879466864,38.285437172367594],[-64.85179789779414,168.94785140859756,41.9223490630149],[-31.632498479366394,80.28199199010207,25.53902636534446],[-13.770367123576593,58.6328919327444,10.031696506395331],[-13.770367123576593,58.6328919327444,10.031696506395331],[-22.384697079253876,71.7743008928972,13.70271107378193],[-13.770367123576593,58.6328919327444,10.031696506395331],[-13.770367123576593,58.6328919327444,10.031696506395331],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-23.96035808373008,91.47896773474399,11.11825511284992],[-21.467365836761566,76.27773045596469,11.089958604276426],[-39.979942642710746,105.273303157925,20.981482905903768],[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.979942642710746,105.273303157925,20.981482905903768],[-22.317114963650898,68.45905179465618,16.998486697962417],[-13.770367123576593,58.6328919327444,10.031696506395331],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-32.28294392952577,87.62846463470471,19.923220808022673],[-49.22774404282327,113.78099425512987,32.817798197466296],[-13.770367123576593,58.6328919327444,10.031696506395331],[-32.28294392952577,87.62846463470471,19.923220808022673],[-30.08169579243885,89.41913941611749,14.760973171663025],[-42.47293488967926,120.47454043670432,21.00977941447726],[-49.29532615842624,117.0962433533709,29.52202257328581],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-46.44174100768348,139.2607666198362,24.61839479655107],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-47.348631439362634,154.03489602902988,24.69793708948232],[-32.57468803940736,104.62037669489679,14.789269680236519],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-62.35880565082563,153.74661412981828,41.8940525544414],[-67.87257106820155,202.1088315240769,44.30659144576056],[-41.53074532963829,96.13615573190958,31.7595360995852],[-64.85179789779414,168.94785140859756,41.9223490630149],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724],[-68.73628835857775,187.23689245581022,47.94648806747073]]"
1700,30,0.06936400000000001,0.07765930333333333,0.03530415660206448,0.490575722742564,0.4887702982036192,0.005889199820599122,0.0010123351387703783,9.161820752777478E-4,5.129940772516537E-4,100,"[[-46.44174100768348,139.2607666198362,24.61839479655107],[-46.44174100768348,139.2607666198362,24.61839479655107],[-35.395772764175824,89.45722167274113,26.160266701855193],[-66.96568063652239,187.3347021148832,44.22704915282931],[-12.91438984022242,41.67542278764893,12.660127018154041],[-39.979942642710746,105.273303157925,20.981482905903768],[-22.384697079253876,71.7743008928972,13.70271107378193],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-33.0026276506478,90.37566233145604,19.967195358849374],[-60.88299177978992,150.16162522546568,38.31373368094109],[-15.61321895883187,72.96925824032884,7.8984407196633475],[-13.770367123576593,58.6328919327444,10.031696506395331],[-22.812636690494315,57.52958652945644,18.880636752394786],[-20.611388553407394,59.32026131086921,13.718389116035135],[-21.528719795899704,54.81683174780173,16.331141585540642],[-30.71547227532023,91.26702322657734,15.148916043211692],[-39.979942642710746,105.273303157925,20.981482905903768],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-20.611388553407394,59.32026131086921,13.718389116035135],[-21.467365836761566,76.27773045596469,11.089958604276426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-33.91995889314011,85.87223276838856,22.57994782835488],[-21.467365836761566,76.27773045596469,11.089958604276426],[-22.812636690494315,57.52958652945644,18.880636752394786],[-58.322417417218425,131.64513884844536,41.58121279654808],[-65.75868832947329,183.7219808177913,42.00189135594615],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-66.24329611160924,172.0356551770309,47.918191558897234],[-70.85017109730602,205.62374316209582,50.25118815728514],[-21.467365836761566,76.27773045596469,11.089958604276426],[-41.61695760632509,103.51707129160884,23.638209926235973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.770367123576593,58.6328919327444,10.031696506395331],[-30.08169579243885,89.41913941611749,14.760973171663025],[-22.812636690494315,57.52958652945644,18.880636752394786],[-30.08169579243885,89.41913941611749,14.760973171663025],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-30.08169579243885,89.41913941611749,14.760973171663025],[-33.481578471086515,119.3945061040905,14.86881197316777],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-58.389999532821406,134.9603879466864,38.285437172367594],[-64.85179789779414,168.94785140859756,41.9223490630149],[-22.384697079253876,71.7743008928972,13.70271107378193],[-13.770367123576593,58.6328919327444,10.031696506395331],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-23.96035808373008,91.47896773474399,11.11825511284992],[-21.467365836761566,76.27773045596469,11.089958604276426],[-13.770367123576593,58.6328919327444,10.031696506395331],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.22774404282327,113.78099425512987,32.817798197466296],[-13.770367123576593,58.6328919327444,10.031696506395331],[-32.28294392952577,87.62846463470471,19.923220808022673],[-30.08169579243885,89.41913941611749,14.760973171663025],[-49.29532615842624,117.0962433533709,29.52202257328581],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-47.348631439362634,154.03489602902988,24.69793708948232],[-32.57468803940736,104.62037669489679,14.789269680236519],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-41.53074532963829,96.13615573190958,31.7595360995852],[-64.85179789779414,168.94785140859756,41.9223490630149],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
1800,30,0.0738067,0.08231818333333334,0.03617092727583646,0.4909976180641394,0.4905292852088625,0.0035757479689717,6.398930403134927E-4,6.890589201327632E-4,5.162961254593304E-4,100,"[[-23.310217672016844,90.61409676354913,8.956702817544441],[-12.91438984022242,41.67542278764893,12.660127018154041],[-31.71871075605319,87.66290754980132,17.41770019199523],[-22.812636690494315,57.52958652945644,18.880636752394786],[-13.40988777642015,65.88417182170895,7.482549538467503],[-49.29532615842624,117.0962433533709,29.52202257328581],[-21.467365836761566,76.27773045596469,11.089958604276426],[-23.310217672016844,90.61409676354913,8.956702817544441],[-62.35880565082563,153.74661412981828,41.8940525544414],[-41.59832744524127,99.45140483015061,28.463760475404715],[-33.91995889314011,85.87223276838856,22.57994782835488],[-71.88767680699533,236.09615910714194,59.12381912421724],[-22.812636690494315,57.52958652945644,18.880636752394786],[-46.44174100768348,139.2607666198362,24.61839479655107],[-46.44174100768348,139.2607666198362,24.61839479655107],[-35.395772764175824,89.45722167274113,26.160266701855193],[-66.96568063652239,187.3347021148832,44.22704915282931],[-12.91438984022242,41.67542278764893,12.660127018154041],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-15.61321895883187,72.96925824032884,7.8984407196633475],[-22.812636690494315,57.52958652945644,18.880636752394786],[-20.611388553407394,59.32026131086921,13.718389116035135],[-21.528719795899704,54.81683174780173,16.331141585540642],[-30.71547227532023,91.26702322657734,15.148916043211692],[-39.979942642710746,105.273303157925,20.981482905903768],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-20.611388553407394,59.32026131086921,13.718389116035135],[-42.47293488967926,120.47454043670432,21.00977941447726],[-33.91995889314011,85.87223276838856,22.57994782835488],[-21.467365836761566,76.27773045596469,11.089958604276426],[-22.812636690494315,57.52958652945644,18.880636752394786],[-58.322417417218425,131.64513884844536,41.58121279654808],[-65.75868832947329,183.7219808177913,42.00189135594615],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-66.24329611160924,172.0356551770309,47.918191558897234],[-70.85017109730602,205.62374316209582,50.25118815728514],[-21.467365836761566,76.27773045596469,11.089958604276426],[-41.61695760632509,103.51707129160884,23.638209926235973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.770367123576593,58.6328919327444,10.031696506395331],[-22.812636690494315,57.52958652945644,18.880636752394786],[-30.08169579243885,89.41913941611749,14.760973171663025],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-30.08169579243885,89.41913941611749,14.760973171663025],[-33.481578471086515,119.3945061040905,14.86881197316777],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-13.770367123576593,58.6328919327444,10.031696506395331],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-21.467365836761566,76.27773045596469,11.089958604276426],[-13.770367123576593,58.6328919327444,10.031696506395331],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.22774404282327,113.78099425512987,32.817798197466296],[-13.770367123576593,58.6328919327444,10.031696506395331],[-30.08169579243885,89.41913941611749,14.760973171663025],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-47.348631439362634,154.03489602902988,24.69793708948232],[-32.57468803940736,104.62037669489679,14.789269680236519],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
1900,30,0.07840405,0.08684195666666668,0.03654992708412637,0.4917114473620812,0.49123908558434537,0.0025585479854903937,5.600468674248719E-4,5.504445184012411E-4,5.184391695942352E-4,100,"[[-14.706328527152719,58.195128831135136,7.818898426732096],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.322417417218425,131.64513884844536,41.58121279654808],[-47.348631439362634,154.03489602902988,24.69793708948232],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-33.20846452228874,106.46826050535664,15.177212551785185],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.90325521803624,94.35703841069912,23.83278834936222],[-64.78421578219115,165.63260231035656,45.218124687195385],[-12.213336280184208,42.99389155235583,7.790601918158601],[-21.528719795899704,54.81683174780173,16.331141585540642],[-31.71871075605319,87.66290754980132,17.41770019199523],[-29.22571850908468,72.46167027102202,17.389403683421737],[-33.20846452228874,106.46826050535664,15.177212551785185],[-23.310217672016844,90.61409676354913,8.956702817544441],[-23.310217672016844,90.61409676354913,8.956702817544441],[-12.91438984022242,41.67542278764893,12.660127018154041],[-31.71871075605319,87.66290754980132,17.41770019199523],[-13.40988777642015,65.88417182170895,7.482549538467503],[-49.29532615842624,117.0962433533709,29.52202257328581],[-23.310217672016844,90.61409676354913,8.956702817544441],[-41.59832744524127,99.45140483015061,28.463760475404715],[-33.91995889314011,85.87223276838856,22.57994782835488],[-71.88767680699533,236.09615910714194,59.12381912421724],[-22.812636690494315,57.52958652945644,18.880636752394786],[-46.44174100768348,139.2607666198362,24.61839479655107],[-46.44174100768348,139.2607666198362,24.61839479655107],[-66.96568063652239,187.3347021148832,44.22704915282931],[-12.91438984022242,41.67542278764893,12.660127018154041],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-15.61321895883187,72.96925824032884,7.8984407196633475],[-22.812636690494315,57.52958652945644,18.880636752394786],[-20.611388553407394,59.32026131086921,13.718389116035135],[-21.528719795899704,54.81683174780173,16.331141585540642],[-30.71547227532023,91.26702322657734,15.148916043211692],[-39.979942642710746,105.273303157925,20.981482905903768],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-20.611388553407394,59.32026131086921,13.718389116035135],[-42.47293488967926,120.47454043670432,21.00977941447726],[-33.91995889314011,85.87223276838856,22.57994782835488],[-22.812636690494315,57.52958652945644,18.880636752394786],[-65.75868832947329,183.7219808177913,42.00189135594615],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.85017109730602,205.62374316209582,50.25118815728514],[-41.61695760632509,103.51707129160884,23.638209926235973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-22.812636690494315,57.52958652945644,18.880636752394786],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-30.08169579243885,89.41913941611749,14.760973171663025],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.22774404282327,113.78099425512987,32.817798197466296],[-13.770367123576593,58.6328919327444,10.031696506395331],[-30.08169579243885,89.41913941611749,14.760973171663025],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-31.90731006488948,75.39373112277194,27.644051351476566],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2000,30,0.08278615,0.09127419,0.03675500423662109,0.4921530938021873,0.49135334255723634,0.00233096242506957,4.043193485004228E-4,4.5786562327784205E-4,4.187559682485348E-4,100,"[[-22.111583130456104,58.84805529416334,14.011111652399345],[-13.497253174778821,45.706646334010536,10.340097085012744],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-68.73628835857775,187.23689245581022,47.94648806747073],[-12.91438984022242,41.67542278764893,12.660127018154041],[-22.111583130456104,58.84805529416334,14.011111652399345],[-31.206256504851268,76.71219988747883,22.774526251481127],[-40.521640020566764,88.53514008292474,31.31506591886317],[-62.35880565082563,153.74661412981828,41.8940525544414],[-38.90325521803624,94.35703841069912,23.83278834936222],[-48.21863873375174,106.17997860614503,32.37332801674426],[-30.623393170294865,72.68097634111723,25.094556184622427],[-14.706328527152719,58.195128831135136,7.818898426732096],[-58.322417417218425,131.64513884844536,41.58121279654808],[-47.348631439362634,154.03489602902988,24.69793708948232],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-33.20846452228874,106.46826050535664,15.177212551785185],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-21.528719795899704,54.81683174780173,16.331141585540642],[-31.71871075605319,87.66290754980132,17.41770019199523],[-29.22571850908468,72.46167027102202,17.389403683421737],[-33.20846452228874,106.46826050535664,15.177212551785185],[-23.310217672016844,90.61409676354913,8.956702817544441],[-12.91438984022242,41.67542278764893,12.660127018154041],[-31.71871075605319,87.66290754980132,17.41770019199523],[-13.40988777642015,65.88417182170895,7.482549538467503],[-49.29532615842624,117.0962433533709,29.52202257328581],[-23.310217672016844,90.61409676354913,8.956702817544441],[-46.44174100768348,139.2607666198362,24.61839479655107],[-46.44174100768348,139.2607666198362,24.61839479655107],[-66.96568063652239,187.3347021148832,44.22704915282931],[-12.91438984022242,41.67542278764893,12.660127018154041],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-15.61321895883187,72.96925824032884,7.8984407196633475],[-20.611388553407394,59.32026131086921,13.718389116035135],[-21.528719795899704,54.81683174780173,16.331141585540642],[-30.71547227532023,91.26702322657734,15.148916043211692],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-20.611388553407394,59.32026131086921,13.718389116035135],[-42.47293488967926,120.47454043670432,21.00977941447726],[-33.91995889314011,85.87223276838856,22.57994782835488],[-22.812636690494315,57.52958652945644,18.880636752394786],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.85017109730602,205.62374316209582,50.25118815728514],[-41.61695760632509,103.51707129160884,23.638209926235973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-22.812636690494315,57.52958652945644,18.880636752394786],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-30.08169579243885,89.41913941611749,14.760973171663025],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-30.08169579243885,89.41913941611749,14.760973171663025],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-49.22774404282327,113.78099425512987,32.817798197466296],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.57468803940736,104.62037669489679,14.789269680236519],[-32.57468803940736,104.62037669489679,14.789269680236519],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2100,30,0.08718565,0.09576675666666667,0.036949561902229346,0.49151441807253204,0.4912788494380955,0.0022827839169385243,2.021596742502137E-4,3.167145548464187E-4,3.571072688464589E-4,100,"[[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-21.528719795899704,54.81683174780173,16.331141585540642],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.57468803940736,104.62037669489679,14.789269680236519],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-39.979942642710746,105.273303157925,20.981482905903768],[-12.213336280184208,42.99389155235583,7.790601918158601],[-65.75868832947329,183.7219808177913,42.00189135594615],[-14.706328527152719,58.195128831135136,7.818898426732096],[-38.90325521803624,94.35703841069912,23.83278834936222],[-22.111583130456104,58.84805529416334,14.011111652399345],[-29.80858184364108,76.49289381738362,15.06937375028044],[-60.88299177978992,150.16162522546568,38.31373368094109],[-22.111583130456104,58.84805529416334,14.011111652399345],[-13.497253174778821,45.706646334010536,10.340097085012744],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-68.73628835857775,187.23689245581022,47.94648806747073],[-12.91438984022242,41.67542278764893,12.660127018154041],[-22.111583130456104,58.84805529416334,14.011111652399345],[-31.206256504851268,76.71219988747883,22.774526251481127],[-40.521640020566764,88.53514008292474,31.31506591886317],[-38.90325521803624,94.35703841069912,23.83278834936222],[-48.21863873375174,106.17997860614503,32.37332801674426],[-30.623393170294865,72.68097634111723,25.094556184622427],[-14.706328527152719,58.195128831135136,7.818898426732096],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-33.20846452228874,106.46826050535664,15.177212551785185],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.71871075605319,87.66290754980132,17.41770019199523],[-29.22571850908468,72.46167027102202,17.389403683421737],[-33.20846452228874,106.46826050535664,15.177212551785185],[-23.310217672016844,90.61409676354913,8.956702817544441],[-12.91438984022242,41.67542278764893,12.660127018154041],[-31.71871075605319,87.66290754980132,17.41770019199523],[-49.29532615842624,117.0962433533709,29.52202257328581],[-23.310217672016844,90.61409676354913,8.956702817544441],[-46.44174100768348,139.2607666198362,24.61839479655107],[-46.44174100768348,139.2607666198362,24.61839479655107],[-66.96568063652239,187.3347021148832,44.22704915282931],[-12.91438984022242,41.67542278764893,12.660127018154041],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-30.71547227532023,91.26702322657734,15.148916043211692],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-20.611388553407394,59.32026131086921,13.718389116035135],[-42.47293488967926,120.47454043670432,21.00977941447726],[-33.91995889314011,85.87223276838856,22.57994782835488],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.85017109730602,205.62374316209582,50.25118815728514],[-41.61695760632509,103.51707129160884,23.638209926235973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-22.812636690494315,57.52958652945644,18.880636752394786],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-30.08169579243885,89.41913941611749,14.760973171663025],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2200,30,0.09161205,0.10023498333333333,0.03714252340774036,0.49084157058411304,0.490897615483372,0.0021553126597613024,4.560706458366088E-18,1.8278989883913763E-4,2.972369262240483E-4,100,"[[-31.4269666461716,70.67099548960924,22.551651319781385],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-39.979942642710746,105.273303157925,20.981482905903768],[-13.497253174778821,45.706646334010536,10.340097085012744],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-49.29532615842624,117.0962433533709,29.52202257328581],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-13.497253174778821,45.706646334010536,10.340097085012744],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-21.528719795899704,54.81683174780173,16.331141585540642],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.57468803940736,104.62037669489679,14.789269680236519],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-65.75868832947329,183.7219808177913,42.00189135594615],[-14.706328527152719,58.195128831135136,7.818898426732096],[-38.90325521803624,94.35703841069912,23.83278834936222],[-22.111583130456104,58.84805529416334,14.011111652399345],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.111583130456104,58.84805529416334,14.011111652399345],[-13.497253174778821,45.706646334010536,10.340097085012744],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-40.521640020566764,88.53514008292474,31.31506591886317],[-38.90325521803624,94.35703841069912,23.83278834936222],[-48.21863873375174,106.17997860614503,32.37332801674426],[-14.706328527152719,58.195128831135136,7.818898426732096],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-33.20846452228874,106.46826050535664,15.177212551785185],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-31.71871075605319,87.66290754980132,17.41770019199523],[-29.22571850908468,72.46167027102202,17.389403683421737],[-33.20846452228874,106.46826050535664,15.177212551785185],[-23.310217672016844,90.61409676354913,8.956702817544441],[-31.71871075605319,87.66290754980132,17.41770019199523],[-23.310217672016844,90.61409676354913,8.956702817544441],[-46.44174100768348,139.2607666198362,24.61839479655107],[-66.96568063652239,187.3347021148832,44.22704915282931],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-42.47293488967926,120.47454043670432,21.00977941447726],[-33.91995889314011,85.87223276838856,22.57994782835488],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.85017109730602,205.62374316209582,50.25118815728514],[-41.61695760632509,103.51707129160884,23.638209926235973],[-49.29532615842624,117.0962433533709,29.52202257328581],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-30.08169579243885,89.41913941611749,14.760973171663025],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-70.85017109730602,205.62374316209582,50.25118815728514],[-55.75712452339898,151.08370681528208,33.158934463933115],[-55.75712452339898,151.08370681528208,33.158934463933115],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2300,30,0.09614405000000001,0.10474011333333334,0.03735559004550847,0.49088985702875493,0.4907111566473917,0.001760508051389499,4.419152706421915E-18,1.5358957891851454E-4,2.5536640472799703E-4,100,"[[-55.75712452339898,151.08370681528208,33.158934463933115],[-12.213336280184208,42.99389155235583,7.790601918158601],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456104,58.84805529416334,14.011111652399345],[-22.111583130456104,58.84805529416334,14.011111652399345],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-22.111583130456104,58.84805529416334,14.011111652399345],[-39.979942642710746,105.273303157925,20.981482905903768],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.322417417218425,131.64513884844536,41.58121279654808],[-32.57468803940736,104.62037669489679,14.789269680236519],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-14.706328527152719,58.195128831135136,7.818898426732096],[-29.80858184364108,76.49289381738362,15.06937375028044],[-13.497253174778821,45.706646334010536,10.340097085012744],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-40.521640020566764,88.53514008292474,31.31506591886317],[-38.90325521803624,94.35703841069912,23.83278834936222],[-48.21863873375174,106.17997860614503,32.37332801674426],[-14.706328527152719,58.195128831135136,7.818898426732096],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-33.20846452228874,106.46826050535664,15.177212551785185],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-33.20846452228874,106.46826050535664,15.177212551785185],[-31.71871075605319,87.66290754980132,17.41770019199523],[-23.310217672016844,90.61409676354913,8.956702817544441],[-46.44174100768348,139.2607666198362,24.61839479655107],[-66.96568063652239,187.3347021148832,44.22704915282931],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.85017109730602,205.62374316209582,50.25118815728514],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.71871075605319,87.66290754980132,17.41770019199523],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-30.08169579243885,89.41913941611749,14.760973171663025],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-70.85017109730602,205.62374316209582,50.25118815728514],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2400,30,0.10065335,0.10925310666666667,0.03755987724657637,0.4907174845582619,0.4906673925669119,0.0015451710907003053,4.414794563419551E-18,9.322845197339195E-5,1.9933622582962886E-4,100,"[[-46.44174100768348,139.2607666198362,24.61839479655107],[-21.194251887963794,63.35148485723082,11.398359182893838],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.202895469371049,62.27145052461702,5.257391741584345],[-58.322417417218425,131.64513884844536,41.58121279654808],[-60.88299177978992,150.16162522546568,38.31373368094109],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-31.4269666461716,70.67099548960924,22.551651319781385],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.322417417218425,131.64513884844536,41.58121279654808],[-55.75712452339898,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456104,58.84805529416334,14.011111652399345],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-22.111583130456104,58.84805529416334,14.011111652399345],[-39.979942642710746,105.273303157925,20.981482905903768],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-21.528719795899704,54.81683174780173,16.331141585540642],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-14.706328527152719,58.195128831135136,7.818898426732096],[-29.80858184364108,76.49289381738362,15.06937375028044],[-13.497253174778821,45.706646334010536,10.340097085012744],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-40.521640020566764,88.53514008292474,31.31506591886317],[-48.21863873375174,106.17997860614503,32.37332801674426],[-14.706328527152719,58.195128831135136,7.818898426732096],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-64.85179789779414,168.94785140859756,41.9223490630149],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-33.20846452228874,106.46826050535664,15.177212551785185],[-66.96568063652239,187.3347021148832,44.22704915282931],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-23.310217672016844,90.61409676354913,8.956702817544441],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.85017109730602,205.62374316209582,50.25118815728514],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-41.61695760632509,103.51707129160884,23.638209926235973],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2500,30,0.10503905000000001,0.11371293,0.03776194044448083,0.4907087288132786,0.4906322296432601,0.0012034098460886845,4.414794563419551E-18,6.274031103141732E-5,1.6479726604294042E-4,100,"[[-32.30157409060959,91.69413109616293,15.097670258853933],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-4.505896756186075,44.62661200139674,4.199129643703251],[-49.29532615842624,117.0962433533709,29.52202257328581],[-22.403327240337692,75.83996735435542,8.87716052461319],[-6.091998571475434,45.053719870982334,4.147883859345494],[-41.61695760632509,103.51707129160884,23.638209926235973],[-39.123965359356575,88.31583401282953,23.60991341766248],[-41.61695760632509,103.51707129160884,23.638209926235973],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-46.44174100768348,139.2607666198362,24.61839479655107],[-21.194251887963794,63.35148485723082,11.398359182893838],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.202895469371049,62.27145052461702,5.257391741584345],[-58.322417417218425,131.64513884844536,41.58121279654808],[-22.403327240337692,75.83996735435542,8.87716052461319],[-31.4269666461716,70.67099548960924,22.551651319781385],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.322417417218425,131.64513884844536,41.58121279654808],[-55.75712452339898,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456104,58.84805529416334,14.011111652399345],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-22.111583130456104,58.84805529416334,14.011111652399345],[-39.979942642710746,105.273303157925,20.981482905903768],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-51.788318405394755,132.2974806321502,29.550319081859303],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-14.706328527152719,58.195128831135136,7.818898426732096],[-29.80858184364108,76.49289381738362,15.06937375028044],[-13.497253174778821,45.706646334010536,10.340097085012744],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-48.21863873375174,106.17997860614503,32.37332801674426],[-14.706328527152719,58.195128831135136,7.818898426732096],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-64.85179789779414,168.94785140859756,41.9223490630149],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-40.521640020566764,88.53514008292474,31.31506591886317],[-60.88299177978992,150.16162522546568,38.31373368094109],[-67.87257106820155,202.1088315240769,44.30659144576056],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.85017109730602,205.62374316209582,50.25118815728514],[-29.80858184364108,76.49289381738362,15.06937375028044],[-40.521640020566764,88.53514008292474,31.31506591886317],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-68.73628835857775,187.23689245581022,47.94648806747073],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2600,30,0.109339,0.11816268,0.037975754033497344,0.49085278552748846,0.4907989022286223,0.00103691314153386,4.406061034464155E-18,7.06351373921402E-5,1.614585190434028E-4,100,"[[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-29.80858184364108,76.49289381738362,15.06937375028044],[-47.348631439362634,154.03489602902988,24.69793708948232],[-60.88299177978992,150.16162522546568,38.31373368094109],[-41.61695760632509,103.51707129160884,23.638209926235973],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-60.88299177978992,150.16162522546568,38.31373368094109],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.497253174778821,45.706646334010536,10.340097085012744],[-58.389999532821406,134.9603879466864,38.285437172367594],[-32.30157409060959,91.69413109616293,15.097670258853933],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-49.29532615842624,117.0962433533709,29.52202257328581],[-22.403327240337692,75.83996735435542,8.87716052461319],[-6.091998571475434,45.053719870982334,4.147883859345494],[-39.123965359356575,88.31583401282953,23.60991341766248],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-46.44174100768348,139.2607666198362,24.61839479655107],[-21.194251887963794,63.35148485723082,11.398359182893838],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.202895469371049,62.27145052461702,5.257391741584345],[-58.322417417218425,131.64513884844536,41.58121279654808],[-22.403327240337692,75.83996735435542,8.87716052461319],[-31.4269666461716,70.67099548960924,22.551651319781385],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.322417417218425,131.64513884844536,41.58121279654808],[-55.75712452339898,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456104,58.84805529416334,14.011111652399345],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-22.111583130456104,58.84805529416334,14.011111652399345],[-39.979942642710746,105.273303157925,20.981482905903768],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-14.706328527152719,58.195128831135136,7.818898426732096],[-29.80858184364108,76.49289381738362,15.06937375028044],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-48.21863873375174,106.17997860614503,32.37332801674426],[-14.706328527152719,58.195128831135136,7.818898426732096],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-67.87257106820155,202.1088315240769,44.30659144576056],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-68.73628835857775,187.23689245581022,47.94648806747073],[-70.85017109730602,205.62374316209582,50.25118815728514],[-40.521640020566764,88.53514008292474,31.31506591886317],[-51.788318405394755,132.2974806321502,29.550319081859303],[-68.73628835857775,187.23689245581022,47.94648806747073],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2700,30,0.1137244,0.12260492666666667,0.03820935213983825,0.49073540909096836,0.4908911432880744,0.0010173734674635666,4.410427798941853E-18,5.390924646672678E-5,1.3979175850712487E-4,100,"[[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-51.788318405394755,132.2974806321502,29.550319081859303],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-29.80858184364108,76.49289381738362,15.06937375028044],[-60.88299177978992,150.16162522546568,38.31373368094109],[-41.61695760632509,103.51707129160884,23.638209926235973],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-60.88299177978992,150.16162522546568,38.31373368094109],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.497253174778821,45.706646334010536,10.340097085012744],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-49.29532615842624,117.0962433533709,29.52202257328581],[-6.091998571475434,45.053719870982334,4.147883859345494],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-46.44174100768348,139.2607666198362,24.61839479655107],[-21.194251887963794,63.35148485723082,11.398359182893838],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.322417417218425,131.64513884844536,41.58121279654808],[-22.403327240337692,75.83996735435542,8.87716052461319],[-31.4269666461716,70.67099548960924,22.551651319781385],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.322417417218425,131.64513884844536,41.58121279654808],[-55.75712452339898,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-22.111583130456104,58.84805529416334,14.011111652399345],[-39.979942642710746,105.273303157925,20.981482905903768],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-48.21863873375174,106.17997860614503,32.37332801674426],[-14.706328527152719,58.195128831135136,7.818898426732096],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-67.87257106820155,202.1088315240769,44.30659144576056],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-40.521640020566764,88.53514008292474,31.31506591886317],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2800,30,0.11812130000000001,0.12703866333333336,0.03843421378762349,0.4906894683404407,0.4907813775506713,0.0010833671368896658,4.406061034464155E-18,7.296904333936505E-5,1.6826809221319407E-4,100,"[[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-60.88299177978992,150.16162522546568,38.31373368094109],[-19.910334993369183,60.63873007557611,8.848864016039695],[-41.61695760632509,103.51707129160884,23.638209926235973],[-60.88299177978992,150.16162522546568,38.31373368094109],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-13.497253174778821,45.706646334010536,10.340097085012744],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-49.29532615842624,117.0962433533709,29.52202257328581],[-6.091998571475434,45.053719870982334,4.147883859345494],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-46.44174100768348,139.2607666198362,24.61839479655107],[-21.194251887963794,63.35148485723082,11.398359182893838],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.322417417218425,131.64513884844536,41.58121279654808],[-31.4269666461716,70.67099548960924,22.551651319781385],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.322417417218425,131.64513884844536,41.58121279654808],[-55.75712452339898,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-22.111583130456104,58.84805529416334,14.011111652399345],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-67.87257106820155,202.1088315240769,44.30659144576056],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-40.521640020566764,88.53514008292474,31.31506591886317],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
2900,30,0.12255955,0.13156830666666666,0.03898170935178254,0.4908516568089468,0.4909351549502207,9.59962970690087E-4,4.414794563419551E-18,5.682634925662039E-5,1.7854931540989434E-4,100,"[[-68.66870624297478,183.92164335756917,51.24226369165122],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-60.88299177978992,150.16162522546568,38.31373368094109],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-39.123965359356575,88.31583401282953,23.60991341766248],[-58.322417417218425,131.64513884844536,41.58121279654808],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-60.88299177978992,150.16162522546568,38.31373368094109],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-51.788318405394755,132.2974806321502,29.550319081859303],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-31.4269666461716,70.67099548960924,22.551651319781385],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.322417417218425,131.64513884844536,41.58121279654808],[-55.75712452339898,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-21.528719795899704,54.81683174780173,16.331141585540642],[-67.87257106820155,202.1088315240769,44.30659144576056],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-56.66401495507813,165.85783622447582,33.238476756864365],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
3000,30,0.1270011,0.13604291333333335,0.0391869738036254,0.49056382521030606,0.4908060822679512,0.001013051608982022,4.414794563419551E-18,5.266435783852529E-5,1.6308440423038186E-4,100,"[[-29.22571850908468,72.46167027102202,17.389403683421737],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-48.21863873375174,106.17997860614503,32.37332801674426],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.47293488967926,120.47454043670432,21.00977941447726],[-56.66401495507813,165.85783622447582,33.238476756864365],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.66870624297478,183.92164335756917,51.24226369165122],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-51.788318405394755,132.2974806321502,29.550319081859303],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-60.88299177978992,150.16162522546568,38.31373368094109],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-58.322417417218425,131.64513884844536,41.58121279654808],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-60.88299177978992,150.16162522546568,38.31373368094109],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.322417417218425,131.64513884844536,41.58121279654808],[-55.75712452339898,151.08370681528208,33.158934463933115],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-70.85017109730602,205.62374316209582,50.25118815728514],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-67.87257106820155,202.1088315240769,44.30659144576056],[-42.47293488967926,120.47454043670432,21.00977941447726],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-42.47293488967926,120.47454043670432,21.00977941447726],[-60.88299177978992,150.16162522546568,38.31373368094109],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
3100,30,0.1314384,0.14048836333333334,0.03944811207923018,0.4911070001026584,0.49101539893172436,0.001044813796592566,4.406061034464155E-18,4.654814634428577E-5,1.447306542857302E-4,100,"[[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-55.75712452339898,151.08370681528208,33.158934463933115],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-29.22571850908468,72.46167027102202,17.389403683421737],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-56.66401495507813,165.85783622447582,33.238476756864365],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.66870624297478,183.92164335756917,51.24226369165122],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-51.788318405394755,132.2974806321502,29.550319081859303],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-60.88299177978992,150.16162522546568,38.31373368094109],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-58.322417417218425,131.64513884844536,41.58121279654808],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-60.88299177978992,150.16162522546568,38.31373368094109],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-67.87257106820155,202.1088315240769,44.30659144576056],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-60.88299177978992,150.16162522546568,38.31373368094109],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
3200,30,0.13584090000000001,0.14493748333333334,0.03966775516460036,0.49052043222341063,0.49064756270530924,8.24098272116473E-4,4.406061034464155E-18,1.959352311092461E-5,1.0731814588849754E-4,100,"[[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-55.75712452339898,151.08370681528208,33.158934463933115],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-29.22571850908468,72.46167027102202,17.389403683421737],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-56.66401495507813,165.85783622447582,33.238476756864365],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.66870624297478,183.92164335756917,51.24226369165122],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-51.788318405394755,132.2974806321502,29.550319081859303],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-58.322417417218425,131.64513884844536,41.58121279654808],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-48.21863873375174,106.17997860614503,32.37332801674426],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-48.21863873375174,106.17997860614503,32.37332801674426],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-67.87257106820155,202.1088315240769,44.30659144576056],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-60.88299177978992,150.16162522546568,38.31373368094109],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.88767680699533,236.09615910714194,59.12381912421724]]"
3300,30,0.14025345,0.14942014666666667,0.04001105548851022,0.49033904362206104,0.49044270096859344,7.501808838872194E-4,4.272916553455145E-18,4.410845975647645E-18,3.127508283091817E-19,100,"[[-68.66870624297478,183.92164335756917,51.24226369165122],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-55.75712452339898,151.08370681528208,33.158934463933115],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-56.66401495507813,165.85783622447582,33.238476756864365],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-51.788318405394755,132.2974806321502,29.550319081859303],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-58.322417417218425,131.64513884844536,41.58121279654808],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.22571850908468,72.46167027102202,17.389403683421737],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-67.87257106820155,202.1088315240769,44.30659144576056],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303]]"
3400,30,0.14474530000000002,0.15385680000000002,0.040212955262461,0.4905409732856878,0.4905892434984033,8.405124125335848E-4,4.272916553455145E-18,4.396382660263955E-18,3.067703855243492E-19,100,"[[-39.979942642710746,105.273303157925,20.981482905903768],[-39.123965359356575,88.31583401282953,23.60991341766248],[-31.4269666461716,70.67099548960924,22.551651319781385],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.66401495507813,165.85783622447582,33.238476756864365],[-55.75712452339898,151.08370681528208,33.158934463933115],[-23.310217672016844,90.61409676354913,8.956702817544441],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.52202257328581],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-67.87257106820155,202.1088315240769,44.30659144576056],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303]]"
3500,30,0.14915175,0.15834658333333335,0.040417838855003406,0.4905286399466251,0.49064581472699614,8.996187236886963E-4,4.406061034464155E-18,4.350379610906437E-18,1.6193195818834528E-19,100,"[[-52.695208837073906,147.0716100413439,29.629861374790554],[-67.87257106820155,202.1088315240769,44.30659144576056],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.66401495507813,165.85783622447582,33.238476756864365],[-55.75712452339898,151.08370681528208,33.158934463933115],[-23.310217672016844,90.61409676354913,8.956702817544441],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.52202257328581],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.322417417218425,131.64513884844536,41.58121279654808],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303]]"
3600,30,0.1537866,0.16288572333333334,0.0405970702247366,0.4905409732856878,0.49068618661157853,7.991537587608785E-4,4.406061034464155E-18,1.9593523110924563E-5,1.0731814588849758E-4,100,"[[-48.21863873375174,106.17997860614503,32.37332801674426],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-68.73628835857775,187.23689245581022,47.94648806747073],[-67.87257106820155,202.1088315240769,44.30659144576056],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.66401495507813,165.85783622447582,33.238476756864365],[-55.75712452339898,151.08370681528208,33.158934463933115],[-23.310217672016844,90.61409676354913,8.956702817544441],[-64.85179789779414,168.94785140859756,41.9223490630149],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.52202257328581],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-51.788318405394755,132.2974806321502,29.550319081859303],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.111583130456104,58.84805529416334,14.011111652399345],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303]]"
3700,30,0.1581867,0.1673287566666667,0.040800244119956655,0.4905409732856878,0.49073747618048347,8.543814018107896E-4,4.272916553455145E-18,1.959352311092453E-5,1.0731814588849752E-4,100,"[[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-46.44174100768348,139.2607666198362,24.61839479655107],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-36.270380208613815,110.48035727929481,18.706285640927742],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-68.73628835857775,187.23689245581022,47.94648806747073],[-67.87257106820155,202.1088315240769,44.30659144576056],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.22571850908468,72.46167027102202,17.389403683421737],[-56.66401495507813,165.85783622447582,33.238476756864365],[-55.75712452339898,151.08370681528208,33.158934463933115],[-23.310217672016844,90.61409676354913,8.956702817544441],[-64.85179789779414,168.94785140859756,41.9223490630149],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-29.80858184364108,76.49289381738362,15.06937375028044],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-49.29532615842624,117.0962433533709,29.52202257328581],[-19.910334993369183,60.63873007557611,8.848864016039695],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-19.910334993369183,60.63873007557611,8.848864016039695],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-51.788318405394755,132.2974806321502,29.550319081859303]]"
3800,30,0.16260390000000002,0.17176918666666668,0.04098483240055027,0.4907523441563254,0.49079037800881736,9.411394049603126E-4,4.272916553455145E-18,1.347731161668497E-5,7.381827586982386E-5,100,"[[-56.66401495507813,165.85783622447582,33.238476756864365],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-70.85017109730602,205.62374316209582,50.25118815728514],[-19.910334993369183,60.63873007557611,8.848864016039695],[-36.270380208613815,110.48035727929481,18.706285640927742],[-51.788318405394755,132.2974806321502,29.550319081859303],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-46.44174100768348,139.2607666198362,24.61839479655107],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-68.73628835857775,187.23689245581022,47.94648806747073],[-67.87257106820155,202.1088315240769,44.30659144576056],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.37982532135841,135.248669845898,21.089321707408512],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.22571850908468,72.46167027102202,17.389403683421737],[-55.75712452339898,151.08370681528208,33.158934463933115],[-23.310217672016844,90.61409676354913,8.956702817544441],[-64.85179789779414,168.94785140859756,41.9223490630149],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-46.44174100768348,139.2607666198362,24.61839479655107],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
3900,30,0.16702045000000001,0.17620102,0.04117350126969765,0.49070089346530277,0.4908150452660248,9.704184747730639E-4,4.406061034464155E-18,4.389499876894393E-18,2.456992400769182E-19,100,"[[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.66401495507813,165.85783622447582,33.238476756864365],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-36.270380208613815,110.48035727929481,18.706285640927742],[-51.788318405394755,132.2974806321502,29.550319081859303],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-46.44174100768348,139.2607666198362,24.61839479655107],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-68.73628835857775,187.23689245581022,47.94648806747073],[-67.87257106820155,202.1088315240769,44.30659144576056],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.37982532135841,135.248669845898,21.089321707408512],[-29.22571850908468,72.46167027102202,17.389403683421737],[-55.75712452339898,151.08370681528208,33.158934463933115],[-23.310217672016844,90.61409676354913,8.956702817544441],[-64.85179789779414,168.94785140859756,41.9223490630149],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-49.29532615842624,117.0962433533709,29.52202257328581],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-29.80858184364108,76.49289381738362,15.06937375028044],[-49.29532615842624,117.0962433533709,29.52202257328581],[-46.44174100768348,139.2607666198362,24.61839479655107],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.403327240337692,75.83996735435542,8.87716052461319],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-66.96568063652239,187.3347021148832,44.22704915282931],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4000,30,0.17145285,0.18064276666666668,0.04136265710744193,0.4909402256053678,0.49098492672735405,8.927857329083402E-4,4.272916553455145E-18,4.339991692184387E-18,1.5484628822217163E-19,100,"[[-29.80858184364108,76.49289381738362,15.06937375028044],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-66.96568063652239,187.3347021148832,44.22704915282931],[-22.403327240337692,75.83996735435542,8.87716052461319],[-71.75706152898516,220.39787257128955,50.33073045021639],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.66401495507813,165.85783622447582,33.238476756864365],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-36.270380208613815,110.48035727929481,18.706285640927742],[-51.788318405394755,132.2974806321502,29.550319081859303],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-46.44174100768348,139.2607666198362,24.61839479655107],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.37982532135841,135.248669845898,21.089321707408512],[-29.22571850908468,72.46167027102202,17.389403683421737],[-55.75712452339898,151.08370681528208,33.158934463933115],[-23.310217672016844,90.61409676354913,8.956702817544441],[-64.85179789779414,168.94785140859756,41.9223490630149],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-46.44174100768348,139.2607666198362,24.61839479655107],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-48.21863873375174,106.17997860614503,32.37332801674426],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4100,30,0.17593495,0.18511040666666667,0.041544385454569975,0.4906722636765441,0.49079831980001,6.98070646457561E-4,4.406061034464155E-18,4.3683185322823725E-18,1.7066016450766527E-19,100,"[[-65.75868832947329,183.7219808177913,42.00189135594615],[-68.73628835857775,187.23689245581022,47.94648806747073],[-48.21863873375174,106.17997860614503,32.37332801674426],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-70.85017109730602,205.62374316209582,50.25118815728514],[-48.21863873375174,106.17997860614503,32.37332801674426],[-32.30157409060959,91.69413109616293,15.097670258853933],[-22.111583130456104,58.84805529416334,14.011111652399345],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.66401495507813,165.85783622447582,33.238476756864365],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-51.788318405394755,132.2974806321502,29.550319081859303],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.37982532135841,135.248669845898,21.089321707408512],[-29.22571850908468,72.46167027102202,17.389403683421737],[-55.75712452339898,151.08370681528208,33.158934463933115],[-64.85179789779414,168.94785140859756,41.9223490630149],[-13.788997284660407,62.69855839420262,5.206145957226588],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-46.44174100768348,139.2607666198362,24.61839479655107],[-13.788997284660407,62.69855839420262,5.206145957226588],[-39.123965359356575,88.31583401282953,23.60991341766248],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4200,30,0.18038675,0.1895483666666667,0.04172769372413724,0.49093819879466855,0.491037597860367,8.097244375641291E-4,4.406061034464155E-18,1.347731161668503E-5,7.381827586982383E-5,100,"[[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-52.695208837073906,147.0716100413439,29.629861374790554],[-29.22571850908468,72.46167027102202,17.389403683421737],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-64.85179789779414,168.94785140859756,41.9223490630149],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-68.66870624297478,183.92164335756917,51.24226369165122],[-31.4269666461716,70.67099548960924,22.551651319781385],[-68.73628835857775,187.23689245581022,47.94648806747073],[-48.21863873375174,106.17997860614503,32.37332801674426],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-70.85017109730602,205.62374316209582,50.25118815728514],[-48.21863873375174,106.17997860614503,32.37332801674426],[-32.30157409060959,91.69413109616293,15.097670258853933],[-22.111583130456104,58.84805529416334,14.011111652399345],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-51.788318405394755,132.2974806321502,29.550319081859303],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-22.111583130456104,58.84805529416334,14.011111652399345],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-55.75712452339898,151.08370681528208,33.158934463933115],[-64.85179789779414,168.94785140859756,41.9223490630149],[-29.22571850908468,72.46167027102202,17.389403683421737],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-21.528719795899704,54.81683174780173,16.331141585540642],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-46.44174100768348,139.2607666198362,24.61839479655107],[-13.788997284660407,62.69855839420262,5.206145957226588],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4300,30,0.18483695,0.1939731,0.041926650870850714,0.4910778839840659,0.49100306201592514,8.541028730262303E-4,4.406061034464155E-18,1.347731161668504E-5,7.381827586982383E-5,100,"[[-39.979942642710746,105.273303157925,20.981482905903768],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-49.29532615842624,117.0962433533709,29.52202257328581],[-22.111583130456104,58.84805529416334,14.011111652399345],[-49.29532615842624,117.0962433533709,29.52202257328581],[-19.910334993369183,60.63873007557611,8.848864016039695],[-29.22571850908468,72.46167027102202,17.389403683421737],[-19.910334993369183,60.63873007557611,8.848864016039695],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-52.695208837073906,147.0716100413439,29.629861374790554],[-12.213336280184208,42.99389155235583,7.790601918158601],[-68.66870624297478,183.92164335756917,51.24226369165122],[-31.4269666461716,70.67099548960924,22.551651319781385],[-68.73628835857775,187.23689245581022,47.94648806747073],[-48.21863873375174,106.17997860614503,32.37332801674426],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-51.788318405394755,132.2974806321502,29.550319081859303],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-55.75712452339898,151.08370681528208,33.158934463933115],[-64.85179789779414,168.94785140859756,41.9223490630149],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-46.44174100768348,139.2607666198362,24.61839479655107],[-13.788997284660407,62.69855839420262,5.206145957226588],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4400,30,0.189234,0.19839317333333334,0.04211947284715258,0.4910219586196024,0.4910663788685613,8.730010464734827E-4,4.406061034464155E-18,4.401675455783159E-18,2.4740781798393286E-19,100,"[[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-46.44174100768348,139.2607666198362,24.61839479655107],[-64.85179789779414,168.94785140859756,41.9223490630149],[-51.788318405394755,132.2974806321502,29.550319081859303],[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.123965359356575,88.31583401282953,23.60991341766248],[-64.85179789779414,168.94785140859756,41.9223490630149],[-32.30157409060959,91.69413109616293,15.097670258853933],[-64.85179789779414,168.94785140859756,41.9223490630149],[-71.88767680699533,236.09615910714194,59.12381912421724],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-49.29532615842624,117.0962433533709,29.52202257328581],[-29.22571850908468,72.46167027102202,17.389403683421737],[-19.910334993369183,60.63873007557611,8.848864016039695],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-12.213336280184208,42.99389155235583,7.790601918158601],[-68.66870624297478,183.92164335756917,51.24226369165122],[-68.73628835857775,187.23689245581022,47.94648806747073],[-48.21863873375174,106.17997860614503,32.37332801674426],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-13.788997284660407,62.69855839420262,5.206145957226588],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-49.29532615842624,117.0962433533709,29.52202257328581],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4500,30,0.1936943,0.20285279666666667,0.0423022264469042,0.49061656848423796,0.49083099537417,7.380127591845903E-4,4.3394887939596495E-18,4.3885973796599195E-18,2.567236833251343E-19,100,"[[-12.213336280184208,42.99389155235583,7.790601918158601],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-46.44174100768348,139.2607666198362,24.61839479655107],[-51.788318405394755,132.2974806321502,29.550319081859303],[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.123965359356575,88.31583401282953,23.60991341766248],[-64.85179789779414,168.94785140859756,41.9223490630149],[-32.30157409060959,91.69413109616293,15.097670258853933],[-64.85179789779414,168.94785140859756,41.9223490630149],[-71.88767680699533,236.09615910714194,59.12381912421724],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-49.29532615842624,117.0962433533709,29.52202257328581],[-29.22571850908468,72.46167027102202,17.389403683421737],[-19.910334993369183,60.63873007557611,8.848864016039695],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-68.73628835857775,187.23689245581022,47.94648806747073],[-48.21863873375174,106.17997860614503,32.37332801674426],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.30157409060959,91.69413109616293,15.097670258853933],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-13.788997284660407,62.69855839420262,5.206145957226588],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-68.73628835857775,187.23689245581022,47.94648806747073],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4600,30,0.19811245,0.20729442333333334,0.042498632032602415,0.4909898950435949,0.4910386280437863,7.400891016508743E-4,4.268404492923909E-18,4.359240691308956E-18,3.6103125216480833E-19,100,"[[-22.403327240337692,75.83996735435542,8.87716052461319],[-32.30157409060959,91.69413109616293,15.097670258853933],[-58.389999532821406,134.9603879466864,38.285437172367594],[-56.66401495507813,165.85783622447582,33.238476756864365],[-32.30157409060959,91.69413109616293,15.097670258853933],[-66.24329611160924,172.0356551770309,47.918191558897234],[-12.213336280184208,42.99389155235583,7.790601918158601],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-46.44174100768348,139.2607666198362,24.61839479655107],[-51.788318405394755,132.2974806321502,29.550319081859303],[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.123965359356575,88.31583401282953,23.60991341766248],[-64.85179789779414,168.94785140859756,41.9223490630149],[-32.30157409060959,91.69413109616293,15.097670258853933],[-64.85179789779414,168.94785140859756,41.9223490630149],[-71.88767680699533,236.09615910714194,59.12381912421724],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-49.29532615842624,117.0962433533709,29.52202257328581],[-29.22571850908468,72.46167027102202,17.389403683421737],[-19.910334993369183,60.63873007557611,8.848864016039695],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-68.73628835857775,187.23689245581022,47.94648806747073],[-48.21863873375174,106.17997860614503,32.37332801674426],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-42.47293488967926,120.47454043670432,21.00977941447726],[-13.788997284660407,62.69855839420262,5.206145957226588],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-55.75712452339898,151.08370681528208,33.158934463933115],[-51.788318405394755,132.2974806321502,29.550319081859303],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4700,30,0.2025125,0.21170381333333335,0.042712435260154856,0.49115541781712546,0.4911378263266512,7.834273574178529E-4,4.406061034464155E-18,2.8527267649036983E-5,1.0874060316189534E-4,100,"[[-48.21863873375174,106.17997860614503,32.37332801674426],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-42.47293488967926,120.47454043670432,21.00977941447726],[-55.75712452339898,151.08370681528208,33.158934463933115],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-65.75868832947329,183.7219808177913,42.00189135594615],[-32.30157409060959,91.69413109616293,15.097670258853933],[-22.403327240337692,75.83996735435542,8.87716052461319],[-58.389999532821406,134.9603879466864,38.285437172367594],[-56.66401495507813,165.85783622447582,33.238476756864365],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-46.44174100768348,139.2607666198362,24.61839479655107],[-51.788318405394755,132.2974806321502,29.550319081859303],[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.123965359356575,88.31583401282953,23.60991341766248],[-32.30157409060959,91.69413109616293,15.097670258853933],[-64.85179789779414,168.94785140859756,41.9223490630149],[-71.88767680699533,236.09615910714194,59.12381912421724],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-49.29532615842624,117.0962433533709,29.52202257328581],[-29.22571850908468,72.46167027102202,17.389403683421737],[-19.910334993369183,60.63873007557611,8.848864016039695],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-13.788997284660407,62.69855839420262,5.206145957226588],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-48.21863873375174,106.17997860614503,32.37332801674426],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-58.389999532821406,134.9603879466864,38.285437172367594],[-58.389999532821406,134.9603879466864,38.285437172367594],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-22.403327240337692,75.83996735435542,8.87716052461319],[-51.788318405394755,132.2974806321502,29.550319081859303],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4800,30,0.2069588,0.21612517333333334,0.04289583854933132,0.4909883986702879,0.49112754128171765,8.359088055332321E-4,4.272916553455145E-18,4.409314434129958E-18,3.2220795384533165E-19,100,"[[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.123965359356575,88.31583401282953,23.60991341766248],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-22.403327240337692,75.83996735435542,8.87716052461319],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-48.21863873375174,106.17997860614503,32.37332801674426],[-48.21863873375174,106.17997860614503,32.37332801674426],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-42.47293488967926,120.47454043670432,21.00977941447726],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-65.75868832947329,183.7219808177913,42.00189135594615],[-32.30157409060959,91.69413109616293,15.097670258853933],[-22.403327240337692,75.83996735435542,8.87716052461319],[-58.389999532821406,134.9603879466864,38.285437172367594],[-56.66401495507813,165.85783622447582,33.238476756864365],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-46.44174100768348,139.2607666198362,24.61839479655107],[-51.788318405394755,132.2974806321502,29.550319081859303],[-32.30157409060959,91.69413109616293,15.097670258853933],[-64.85179789779414,168.94785140859756,41.9223490630149],[-71.88767680699533,236.09615910714194,59.12381912421724],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-29.22571850908468,72.46167027102202,17.389403683421737],[-19.910334993369183,60.63873007557611,8.848864016039695],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-68.66870624297478,183.92164335756917,51.24226369165122],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-51.788318405394755,132.2974806321502,29.550319081859303],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
4900,30,0.2113906,0.22055186333333335,0.04308650867799518,0.4908699792220512,0.49115446420820136,8.152529835299745E-4,4.406061034464155E-18,2.8890315794061182E-5,1.1004882161361638E-4,100,"[[-68.73628835857775,187.23689245581022,47.94648806747073],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-22.403327240337692,75.83996735435542,8.87716052461319],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.60991341766248],[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.123965359356575,88.31583401282953,23.60991341766248],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-48.21863873375174,106.17997860614503,32.37332801674426],[-48.21863873375174,106.17997860614503,32.37332801674426],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-42.47293488967926,120.47454043670432,21.00977941447726],[-32.30157409060959,91.69413109616293,15.097670258853933],[-22.403327240337692,75.83996735435542,8.87716052461319],[-58.389999532821406,134.9603879466864,38.285437172367594],[-56.66401495507813,165.85783622447582,33.238476756864365],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-46.44174100768348,139.2607666198362,24.61839479655107],[-51.788318405394755,132.2974806321502,29.550319081859303],[-32.30157409060959,91.69413109616293,15.097670258853933],[-64.85179789779414,168.94785140859756,41.9223490630149],[-71.88767680699533,236.09615910714194,59.12381912421724],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.06937375028044],[-68.66870624297478,183.92164335756917,51.24226369165122],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-51.788318405394755,132.2974806321502,29.550319081859303],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"
5000,30,0.21580655,0.22498447666666668,0.043287131919302446,0.4911060809668224,0.4912064794808251,7.644271492389836E-4,4.268404492923909E-18,4.3106458044191824E-18,1.447284199796533E-19,100,"[[-39.123965359356575,88.31583401282953,23.60991341766248],[-62.35880565082563,153.74661412981828,41.8940525544414],[-68.73628835857775,187.23689245581022,47.94648806747073],[-51.788318405394755,132.2974806321502,29.550319081859303],[-71.75706152898516,220.39787257128955,50.33073045021639],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-22.403327240337692,75.83996735435542,8.87716052461319],[-19.910334993369183,60.63873007557611,8.848864016039695],[-39.123965359356575,88.31583401282953,23.60991341766248],[-55.75712452339898,151.08370681528208,33.158934463933115],[-39.123965359356575,88.31583401282953,23.60991341766248],[-13.788997284660407,62.69855839420262,5.206145957226588],[-49.29532615842624,117.0962433533709,29.52202257328581],[-49.29532615842624,117.0962433533709,29.52202257328581],[-55.75712452339898,151.08370681528208,33.158934463933115],[-58.389999532821406,134.9603879466864,38.285437172367594],[-49.29532615842624,117.0962433533709,29.52202257328581],[-58.389999532821406,134.9603879466864,38.285437172367594],[-48.21863873375174,106.17997860614503,32.37332801674426],[-48.21863873375174,106.17997860614503,32.37332801674426],[-12.213336280184208,42.99389155235583,7.790601918158601],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.85179789779414,168.94785140859756,41.9223490630149],[-42.47293488967926,120.47454043670432,21.00977941447726],[-32.30157409060959,91.69413109616293,15.097670258853933],[-22.403327240337692,75.83996735435542,8.87716052461319],[-58.389999532821406,134.9603879466864,38.285437172367594],[-56.66401495507813,165.85783622447582,33.238476756864365],[-32.30157409060959,91.69413109616293,15.097670258853933],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.44174100768348,139.2607666198362,24.61839479655107],[-51.788318405394755,132.2974806321502,29.550319081859303],[-32.30157409060959,91.69413109616293,15.097670258853933],[-64.85179789779414,168.94785140859756,41.9223490630149],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-21.528719795899704,54.81683174780173,16.331141585540642],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-29.22571850908468,72.46167027102202,17.389403683421737],[-29.22571850908468,72.46167027102202,17.389403683421737],[-22.403327240337692,75.83996735435542,8.87716052461319],[-29.80858184364108,76.49289381738362,15.06937375028044],[-68.66870624297478,183.92164335756917,51.24226369165122],[-68.73628835857775,187.23689245581022,47.94648806747073],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-48.21863873375174,106.17997860614503,32.37332801674426],[-58.389999532821406,134.9603879466864,38.285437172367594],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-66.96568063652239,187.3347021148832,44.22704915282931],[-58.389999532821406,134.9603879466864,38.285437172367594],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-49.29532615842624,117.0962433533709,29.52202257328581],[-68.73628835857775,187.23689245581022,47.94648806747073],[-32.30157409060959,91.69413109616293,15.097670258853933],[-31.4269666461716,70.67099548960924,22.551651319781385],[-31.4269666461716,70.67099548960924,22.551651319781385],[-58.322417417218425,131.64513884844536,41.58121279654808],[-51.788318405394755,132.2974806321502,29.550319081859303],[-67.87257106820155,202.1088315240769,44.30659144576056],[-43.37982532135841,135.248669845898,21.089321707408512],[-60.88299177978992,150.16162522546568,38.31373368094109],[-71.75706152898516,220.39787257128955,50.33073045021639],[-48.21863873375174,106.17997860614503,32.37332801674426],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-60.88299177978992,150.16162522546568,38.31373368094109],[-60.88299177978992,150.16162522546568,38.31373368094109],[-48.21863873375174,106.17997860614503,32.37332801674426],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-42.47293488967926,120.47454043670432,21.00977941447726],[-70.85017109730602,205.62374316209582,50.25118815728514],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-19.910334993369183,60.63873007557611,8.848864016039695],[-11.296005037691897,47.49732111542331,5.1778494486530935],[-19.910334993369183,60.63873007557611,8.848864016039695],[-64.85179789779414,168.94785140859756,41.9223490630149],[-64.85179789779414,168.94785140859756,41.9223490630149],[-39.123965359356575,88.31583401282953,23.60991341766248],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-41.61695760632509,103.51707129160884,23.638209926235973],[-29.80858184364108,76.49289381738362,15.06937375028044],[-39.123965359356575,88.31583401282953,23.60991341766248],[-29.80858184364108,76.49289381738362,15.06937375028044],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-22.111583130456104,58.84805529416334,14.011111652399345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.80858184364108,76.49289381738362,15.06937375028044],[-22.403327240337692,75.83996735435542,8.87716052461319],[-51.788318405394755,132.2974806321502,29.550319081859303],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768],[-39.979942642710746,105.273303157925,20.981482905903768]]"


==> plotsdata/satibea_automotive2_1_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,1.16830385,1.2041979233333333,0.1019443012230248,0.0,0.0,0.0,0.0,0.0,0.0,0,"[]"
300,30,1.8522925000000001,1.8685689566666668,0.1401628838640138,0.03463338079468145,0.0579672490259315,0.06211056205188552,0.011298629985056883,0.010873132329440214,0.006632660321988123,1,"[[-22163.625458812254,64482.767516032356,21664.9780064221]]"
400,30,2.47373105,2.50537038,0.16297479500657383,0.1460208226979951,0.12585256373602854,0.056369274691896704,0.00861232135061697,0.00895426346991988,0.003951155035164682,4,"[[-12281.088849464752,35751.40286864909,12032.090421707771],[-12079.350308506318,35074.075504719105,11719.312159221401],[-22187.231024386005,64834.355237093965,21743.624014879617],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
500,30,3.12250385,3.141330706666667,0.15822853377373766,0.16209493162538297,0.14453125929451255,0.05448048492172913,0.007390230209469319,0.007859657332693407,0.003608291523424172,6,"[[-12128.439875323167,34877.55407091301,11728.004503714046],[-24767.49823700316,72615.39177704253,24298.597886062606],[-12281.088849464752,35751.40286864909,12032.090421707771],[-12079.350308506318,35074.075504719105,11719.312159221401],[-22187.231024386005,64834.355237093965,21743.624014879617],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
600,30,3.73559015,3.74085751,0.1674621762292368,0.17463307209429163,0.16141051642315507,0.04597687454404087,0.006570844957197841,0.007696190940208027,0.004441949553255068,6,"[[-12128.439875323167,34877.55407091301,11728.004503714046],[-24767.49823700316,72615.39177704253,24298.597886062606],[-12281.088849464752,35751.40286864909,12032.090421707771],[-12079.350308506318,35074.075504719105,11719.312159221401],[-22187.231024386005,64834.355237093965,21743.624014879617],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
700,30,4.310425500000001,4.338746113333333,0.1701087716937257,0.18171429453459098,0.17039987893848962,0.04294415681377066,0.00637577838922967,0.007021396748460332,0.0027526174985414765,5,"[[-24899.442012744337,73077.54493068412,24416.62837096714],[-12128.439875323167,34877.55407091301,11728.004503714046],[-24767.49823700316,72615.39177704253,24298.597886062606],[-12079.350308506318,35074.075504719105,11719.312159221401],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
800,30,4.942177350000001,4.939326983333333,0.1805647329107346,0.18192768417630234,0.17259208530776263,0.04275179603168809,0.006567639399088165,0.006889868270577588,0.0015341749100251365,5,"[[-24899.442012744337,73077.54493068412,24416.62837096714],[-12128.439875323167,34877.55407091301,11728.004503714046],[-24767.49823700316,72615.39177704253,24298.597886062606],[-12079.350308506318,35074.075504719105,11719.312159221401],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
900,30,5.5284184000000005,5.551982303333333,0.20176812121608284,0.18577715256094213,0.18233887654580566,0.03842142623819713,0.006512434509929158,0.006657464227414749,0.0013320974299522944,4,"[[-12128.439875323167,34877.55407091301,11728.004503714046],[-24767.49823700316,72615.39177704253,24298.597886062606],[-12079.350308506318,35074.075504719105,11719.312159221401],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
1000,30,6.1474721500000005,6.1641702,0.23869980631470847,0.1800348144819136,0.1853364607936579,0.029653864338465875,0.006521185603733171,0.006598672853127556,0.0012776668441666545,4,"[[-19266.857318259583,56696.13743435355,19109.679407725307],[-22890.648771767203,67407.50397799377,22348.64927864694],[-12128.439875323167,34877.55407091301,11728.004503714046],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
1100,30,6.7550759000000005,6.783480063333334,0.2531771697454469,0.18304753789911646,0.187007478894195,0.027849399111827527,0.006183821809470106,0.006349858997918541,0.0012757089091258449,5,"[[-18277.381033220114,53078.965171143485,17684.92386179079],[-18652.871214917097,54705.699652187126,18383.566008085283],[-19266.857318259583,56696.13743435355,19109.679407725307],[-12128.439875323167,34877.55407091301,11728.004503714046],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
1200,30,7.33547375,7.397176636666667,0.2607083816621997,0.18929631591151153,0.18717139047486978,0.024191312338378238,0.0059932104146976075,0.006149374733158829,0.0011207060796431189,5,"[[-18277.381033220114,53078.965171143485,17684.92386179079],[-18652.871214917097,54705.699652187126,18383.566008085283],[-19266.857318259583,56696.13743435355,19109.679407725307],[-12128.439875323167,34877.55407091301,11728.004503714046],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
1300,30,7.957469650000001,8.001275256666668,0.2832228403432566,0.19107207719918765,0.18703116160488276,0.030126798060757784,0.006381015366870782,0.006481081911054992,0.0012863295008382681,3,"[[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
1400,30,8.616545250000001,8.616111400000001,0.2932447990934772,0.18744039784637428,0.18367932444284707,0.032996434493606695,0.0063033189515015655,0.006382696456657879,0.0011602719456111454,4,"[[-12069.894311890588,34808.49797059923,11721.813169435483],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
1500,30,9.22839605,9.203694906666668,0.29950570274531824,0.1776809140443713,0.1773680777785716,0.03380071326658618,0.006018128685936593,0.0063477626596997305,0.0014665838957893635,4,"[[-12069.894311890588,34808.49797059923,11721.813169435483],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046],[-22163.625458812254,64482.767516032356,21664.9780064221]]"
1600,30,9.823564650000002,9.813649186666668,0.36395570212126144,0.18526596930605166,0.17509983744317034,0.0420850238145107,0.0063578601454698565,0.0063597140057715254,0.0015976099640918927,3,"[[-12069.894311890588,34808.49797059923,11721.813169435483],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046]]"
1700,30,10.43912195,10.449641243333334,0.37063158090284,0.17554624666356217,0.17531452031828637,0.03650968725962747,0.0062002533169403795,0.006602514646090253,0.0016700232345798571,5,"[[-22223.330592211725,64746.33354266725,21558.314795519855],[-20026.735210808863,58276.200492979886,19454.423980718966],[-12069.894311890588,34808.49797059923,11721.813169435483],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046]]"
1800,30,11.11301335,11.0816285,0.3744521120118153,0.187109409293232,0.17990397870040625,0.03564728376477145,0.006186823530310139,0.0065044946698793096,0.0017330836144135542,7,"[[-24674.937403645934,72352.32487635026,24255.33585493467],[-17715.381171871948,51679.0049161848,17397.161296740083],[-22223.330592211725,64746.33354266725,21558.314795519855],[-20026.735210808863,58276.200492979886,19454.423980718966],[-12069.894311890588,34808.49797059923,11721.813169435483],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046]]"
1900,30,11.76679815,11.733063643333335,0.3719956175125881,0.18418245134188718,0.18004561568185992,0.03734778253577513,0.005996219394455923,0.006158046966469008,0.0013938509444533834,7,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-17715.381171871948,51679.0049161848,17397.161296740083],[-22223.330592211725,64746.33354266725,21558.314795519855],[-20026.735210808863,58276.200492979886,19454.423980718966],[-12069.894311890588,34808.49797059923,11721.813169435483],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046]]"
2000,30,12.3813897,12.351863980000001,0.3960189310451697,0.19252570909957173,0.18270210449055246,0.03716799555878797,0.006055338493535515,0.006194069744506018,0.001553905117453275,8,"[[-19021.71053654699,55332.29872758598,18589.08847049844],[-12053.014926230557,34903.381699186386,11607.043781930548],[-17715.381171871948,51679.0049161848,17397.161296740083],[-22223.330592211725,64746.33354266725,21558.314795519855],[-20026.735210808863,58276.200492979886,19454.423980718966],[-12069.894311890588,34808.49797059923,11721.813169435483],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046]]"
2100,30,13.007413150000001,12.976536426666668,0.38457773347874274,0.18502379800103072,0.17724283429767546,0.04200548967024621,0.006030256490597739,0.006258096514448357,0.001477492454036611,8,"[[-19021.71053654699,55332.29872758598,18589.08847049844],[-12053.014926230557,34903.381699186386,11607.043781930548],[-17715.381171871948,51679.0049161848,17397.161296740083],[-22223.330592211725,64746.33354266725,21558.314795519855],[-20026.735210808863,58276.200492979886,19454.423980718966],[-12069.894311890588,34808.49797059923,11721.813169435483],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046]]"
2200,30,13.6045262,13.576114603333334,0.4025331645423857,0.1934609896715967,0.1810924477781753,0.041118302142897876,0.006015666627755801,0.006449318675384958,0.0016596424156858588,5,"[[-17292.944951982015,50421.23380582391,16872.500547348223],[-12053.014926230557,34903.381699186386,11607.043781930548],[-20026.735210808863,58276.200492979886,19454.423980718966],[-18277.381033220114,53078.965171143485,17684.92386179079],[-12128.439875323167,34877.55407091301,11728.004503714046]]"
2300,30,14.197034600000002,14.165592420000001,0.4185418849294007,0.18982479407891778,0.17871856423377627,0.0394889309622148,0.006077702319098887,0.006608765935825106,0.0017606514532284524,5,"[[-25004.813884481802,72961.01457467032,24477.362220804094],[-17292.944951982015,50421.23380582391,16872.500547348223],[-12053.014926230557,34903.381699186386,11607.043781930548],[-20026.735210808863,58276.200492979886,19454.423980718966],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
2400,30,14.8103272,14.786988786666667,0.41666655192848084,0.17745530990368324,0.16877999036736346,0.04257627046060132,0.006039257473450223,0.0064746900086402204,0.0019317188316001015,4,"[[-17292.944951982015,50421.23380582391,16872.500547348223],[-12053.014926230557,34903.381699186386,11607.043781930548],[-20026.735210808863,58276.200492979886,19454.423980718966],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
2500,30,15.386117850000002,15.411289790000001,0.40719612991403087,0.17106853603112773,0.16032696211141534,0.04982803295330447,0.005543716288741771,0.006298849242010542,0.0021227608096376633,4,"[[-17292.944951982015,50421.23380582391,16872.500547348223],[-12053.014926230557,34903.381699186386,11607.043781930548],[-20026.735210808863,58276.200492979886,19454.423980718966],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
2600,30,15.975304300000001,15.982190943333334,0.4082107259494946,0.1617501175630371,0.15613873418905574,0.049130836868918656,0.005756717073973993,0.006028039837399031,0.0017454404701338765,4,"[[-17292.944951982015,50421.23380582391,16872.500547348223],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
2700,30,16.611708900000004,16.58656641,0.42746065595682736,0.16313112326195084,0.1524159679108684,0.05193152346922845,0.00561168790573444,0.005892116411333491,0.001697272968619172,4,"[[-17292.944951982015,50421.23380582391,16872.500547348223],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
2800,30,17.217948149999998,17.203135516666666,0.44265545076585106,0.16732632290635735,0.14623915355684777,0.061932903499209886,0.005280206252614258,0.005797661535753551,0.0018974987704471937,3,"[[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
2900,30,17.87805695,17.833619183333333,0.45117747227311916,0.16732632290635735,0.14895721469321643,0.061144878586309466,0.005276490114736231,0.005774274563383665,0.002342017577386512,4,"[[-24886.542217246166,72713.5343053737,24327.98836660311],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
3000,30,18.49934665,18.456569693333336,0.45436509369995587,0.16732793928338513,0.1469207751927335,0.06200401018141445,0.005247132003394356,0.005675651843293562,0.0023536954918864468,4,"[[-24886.542217246166,72713.5343053737,24327.98836660311],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
3100,30,19.10230205,19.07336323666667,0.461055944261755,0.15837890853742226,0.14727066356030818,0.05666638797795985,0.005227391921534757,0.005815049900762093,0.0023260030001572736,4,"[[-24886.542217246166,72713.5343053737,24327.98836660311],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548],[-18277.381033220114,53078.965171143485,17684.92386179079]]"
3200,30,19.7694629,19.709091216666668,0.4872027306547437,0.15450729627571808,0.14164701136427152,0.060397697335999555,0.005079896529974941,0.005981671078130295,0.002801663193994354,4,"[[-16198.268083288931,47350.43129407837,15955.873446069447],[-24886.542217246166,72713.5343053737,24327.98836660311],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
3300,30,20.349463800000002,20.328043843333333,0.5066420681875252,0.14992769850904564,0.1393259151612067,0.059378602020104795,0.00506801809968327,0.005943696923403502,0.0026394871461570876,4,"[[-16198.268083288931,47350.43129407837,15955.873446069447],[-24886.542217246166,72713.5343053737,24327.98836660311],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
3400,30,20.97781505,20.951604436666667,0.5247235701762686,0.14496765823913654,0.12326505013169946,0.06887971780754147,0.004653701842045962,0.005407753897498829,0.002674471166299392,3,"[[-16198.268083288931,47350.43129407837,15955.873446069447],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
3500,30,21.61857095,21.536355403333335,0.5254286122228717,0.13215125760435073,0.11205014283885766,0.0718369525753343,0.004545819504655726,0.00532586874830045,0.00258333878839051,3,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
3600,30,22.20256505,22.14656233666667,0.5454605218472696,0.14443803933353638,0.11024786837648139,0.07318466506820435,0.004587108382768875,0.004757665747655398,0.0020909469997637633,3,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
3700,30,22.828259100000004,22.789853670000003,0.5687899551514014,0.12478054306371902,0.09730366107240122,0.0704420996025367,0.004432400107655474,0.004575008787914658,0.002110617714884512,3,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
3800,30,23.50743385,23.405346123333334,0.5874157968408359,0.12980527701637826,0.10492461601534003,0.06968201659726188,0.0044201892511052466,0.004662835709225103,0.0022254316801378514,3,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
3900,30,24.1254831,24.015873756666668,0.5990648500529584,0.1249137678396686,0.09642455033610951,0.061742696386416995,0.00423031601184902,0.004870947895344955,0.002253863465695799,3,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-21838.26351761739,63449.85739144749,21183.714557448213],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4000,30,24.733031150000002,24.60026397,0.6090264434006709,0.08907858520714157,0.08635059299908364,0.06546461187939645,0.003973010174320096,0.004449917098228206,0.002413648744694714,2,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4100,30,25.37302435,25.20032137,0.613847113491106,0.09820616553570152,0.08545664150411665,0.06625291743172658,0.004350544484109629,0.004473948994314419,0.0019110461246206606,2,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4200,30,25.89953785,25.80852511666667,0.6093780465900164,0.09541850698478518,0.08553238054861854,0.06635923754457386,0.004289638292481789,0.004463383631238245,0.0020740309042917935,2,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4300,30,26.505360200000002,26.405123933333336,0.610881632071125,0.09453964777620896,0.08372054795378196,0.06447179801824783,0.0043093353323139,0.004400345701307804,0.002159421736677793,2,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4400,30,27.1716918,27.01275135666667,0.6276536834081965,0.06330004820189883,0.07981864466562286,0.0664462855135899,0.0043255989574693,0.0042977868722895865,0.002114572206985136,2,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4500,30,27.76183735,27.60326905666667,0.6473093994357801,0.0413186910338017,0.07736507190909368,0.06789871787192116,0.004339912480889127,0.00411475280260298,0.002259955450985708,4,"[[-17105.515626654837,49786.13851414059,16636.39630333604],[-24874.14859540091,72587.64734896089,24226.555195998062],[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4600,30,28.243153050000004,28.189081410000004,0.6656408355354936,0.06330004820189883,0.0806157079638999,0.0668353911254662,0.004167701365508018,0.004006641155301977,0.002319322740043392,4,"[[-17105.515626654837,49786.13851414059,16636.39630333604],[-24874.14859540091,72587.64734896089,24226.555195998062],[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4700,30,28.847475100000004,28.790249033333335,0.6779172595187519,0.03700953410806914,0.07348503635979473,0.06671333525319877,0.004339912480889127,0.004142236117520731,0.0022775632015242797,4,"[[-17105.515626654837,49786.13851414059,16636.39630333604],[-24874.14859540091,72587.64734896089,24226.555195998062],[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4800,30,29.387060100000003,29.37574507,0.7454277056351062,0.0237621255649862,0.06847554012891498,0.06579541228631607,0.004298703329093399,0.004103028322251707,0.002258308759029598,3,"[[-24874.14859540091,72587.64734896089,24226.555195998062],[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
4900,30,29.94467025,29.969539843333337,0.759404408907547,0.018195554106409956,0.06370845604765858,0.06619320132844224,0.003867298581996821,0.003602007076584032,0.002327742773067731,3,"[[-24874.14859540091,72587.64734896089,24226.555195998062],[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
5000,30,30.600674150000003,30.61630395666667,0.7816164758573816,0.014644355837405237,0.04822851276129301,0.06261749187803119,0.002709846756957833,0.003101832161112005,0.0021982229445639133,3,"[[-24874.14859540091,72587.64734896089,24226.555195998062],[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"
5100,30,31.247187450000002,31.22243642,0.782899295111573,0.014901130037518886,0.04873841292766926,0.06336544632225782,0.002725933070448561,0.003035314088261685,0.0020339727936131515,2,"[[-12053.014926230557,34903.381699186386,11607.043781930548],[-12053.014926230557,34903.381699186386,11607.043781930548]]"


==> plotsdata/satibea_busybox-1.18.0_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0093156,0.013093353333333333,0.01976753375660294,0.0,0.0,0.0,0.0,0.0,0.0,0,"[]"
300,30,0.021114100000000004,0.025933416666666667,0.025547006392680215,0.09427674649246282,0.0970227131717199,0.06957681269964863,0.024515803986891217,0.023839645431594156,0.01788267564935037,2,"[[-136.47221522035554,412.4770209176785,137.6584525249281],[-1355.6513328278647,4187.191818992978,1427.4943802114744]]"
400,30,0.03284,0.03816161666666667,0.028932068938357147,0.1517317530472035,0.1442286561420986,0.06497569831543785,0.013438601402629948,0.014430964987748344,0.007652397987117143,9,"[[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-1361.7149475963035,4251.773061303192,1453.7732130718052],[-138.88075953059013,426.1374543011464,147.12935396115836],[-122.17437872885704,407.4817571346154,134.47034177376673],[-136.47221522035554,412.4770209176785,137.6584525249281],[-1355.6513328278647,4187.191818992978,1427.4943802114744]]"
500,30,0.0442453,0.04986036666666667,0.03111129974177066,0.19438726991072586,0.17492788280499674,0.05214762042595165,0.008362573792972817,0.009217624659593034,0.0036075766904675607,21,"[[-3930.09488004301,12259.517196268003,4179.405887350183],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-136.47221522035554,412.4770209176785,137.6584525249281],[-138.88075953059013,426.1374543011464,147.12935396115836],[-1362.4791223915477,4221.6249016592665,1438.2035007729364],[-115.02562011154146,404.1833786495133,125.16269737555369],[-143.95544829156245,438.4291733506838,151.92100172010404],[-1348.2973287501143,4170.992640012843,1418.9023973312223],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-138.88075953059013,426.1374543011464,147.12935396115836],[-122.17437872885704,407.4817571346154,134.47034177376673],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-1361.7149475963035,4251.773061303192,1453.7732130718052],[-138.88075953059013,426.1374543011464,147.12935396115836],[-122.17437872885704,407.4817571346154,134.47034177376673],[-136.47221522035554,412.4770209176785,137.6584525249281],[-1355.6513328278647,4187.191818992978,1427.4943802114744]]"
600,30,0.05524395,0.0611898,0.03284687918628832,0.20696674724661468,0.19849218370469546,0.033577881989319575,0.00605377205017584,0.006599686674863644,0.00240377827093589,52,"[[-136.47221522035554,412.4770209176785,137.6584525249281],[-1348.2973287501143,4170.992640012843,1418.9023973312223],[-1362.4791223915477,4221.6249016592665,1438.2035007729364],[-115.02562011154146,404.1833786495133,125.16269737555369],[-1353.1128205322473,4189.468090582318,1419.6097219541577],[-3930.09488004301,12259.517196268003,4179.405887350183],[-3920.332550089843,12228.427232696482,4160.382501998016],[-126.41159621885737,400.38136837757287,117.74763798089319],[-136.47221522035554,412.4770209176785,137.6584525249281],[-3927.0425336508038,12246.88628324979,4174.242948719335],[-1355.6642311095964,4207.365107576195,1430.3844210426323],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-3930.09488004301,12259.517196268003,4179.405887350183],[-3922.240390052058,12244.671666429294,4171.759853420299],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-143.13627963733123,439.72923385814266,149.06293163610565],[-138.88075953059013,426.1374543011464,147.12935396115836],[-136.47221522035554,412.4770209176785,137.6584525249281],[-3930.09488004301,12259.517196268003,4179.405887350183],[-136.47221522035554,412.4770209176785,137.6584525249281],[-1356.0105915569163,4204.352195900827,1431.6204334281322],[-1362.4791223915477,4221.6249016592665,1438.2035007729364],[-1318.3374275649837,3981.9593561952565,1362.3865956353698],[-143.95544829156245,438.4291733506838,151.92100172010404],[-1360.655459892845,4236.3464373622555,1444.5092864087953],[-1354.1747220369691,4186.77256328504,1426.3036594779214],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-3930.09488004301,12259.517196268003,4179.405887350183],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-136.47221522035554,412.4770209176785,137.6584525249281],[-138.88075953059013,426.1374543011464,147.12935396115836],[-1362.4791223915477,4221.6249016592665,1438.2035007729364],[-115.02562011154146,404.1833786495133,125.16269737555369],[-143.95544829156245,438.4291733506838,151.92100172010404],[-1348.2973287501143,4170.992640012843,1418.9023973312223],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-138.88075953059013,426.1374543011464,147.12935396115836],[-122.17437872885704,407.4817571346154,134.47034177376673],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-1361.7149475963035,4251.773061303192,1453.7732130718052],[-138.88075953059013,426.1374543011464,147.12935396115836],[-122.17437872885704,407.4817571346154,134.47034177376673],[-136.47221522035554,412.4770209176785,137.6584525249281],[-1355.6513328278647,4187.191818992978,1427.4943802114744]]"
700,30,0.06575485,0.07205698,0.0339964468954848,0.21029419964283663,0.20834572931206902,0.025148366524896524,0.005239154312165163,0.005702760685197967,0.001637635524909929,63,"[[-140.8597944023132,427.67731379468114,143.41579005721493],[-3922.240390052058,12244.671666429294,4171.759853420299],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1374.9315449448134,4249.051367874064,1445.7156783262647],[-126.41159621885737,400.38136837757287,117.74763798089319],[-1969.90433217944,6073.628950458469,2122.499600895258],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1348.2973287501143,4170.992640012843,1418.9023973312223],[-1334.3521916335978,4143.374853678021,1402.6387482218838],[-3920.332550089843,12228.427232696482,4160.382501998016],[-3927.0425336508038,12246.88628324979,4174.242948719335],[-1365.8166858507273,4215.817233344834,1435.604923789431],[-3930.09488004301,12259.517196268003,4179.405887350183],[-3921.8908421606575,12242.625372261376,4174.631913181044],[-115.02562011154146,404.1833786495133,125.16269737555369],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1365.5137342234648,4204.330646568957,1431.7854433097034],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-164.94743129157106,489.0783811122961,160.01943135029038],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1355.6513328278647,4187.191818992978,1427.4943802114744],[-3930.09488004301,12259.517196268003,4179.405887350183],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-2093.361599478701,6589.976957448785,2178.341320328995],[-1361.054064997794,4185.007804436048,1422.617686173486],[-138.65246721376957,423.1870232252341,143.08603531698705],[-1327.5509687465096,3995.4031718915917,1371.4962300967495],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-136.47221522035554,412.4770209176785,137.6584525249281],[-1348.2973287501143,4170.992640012843,1418.9023973312223],[-1362.4791223915477,4221.6249016592665,1438.2035007729364],[-115.02562011154146,404.1833786495133,125.16269737555369],[-1353.1128205322473,4189.468090582318,1419.6097219541577],[-3930.09488004301,12259.517196268003,4179.405887350183],[-3920.332550089843,12228.427232696482,4160.382501998016],[-126.41159621885737,400.38136837757287,117.74763798089319],[-136.47221522035554,412.4770209176785,137.6584525249281],[-3927.0425336508038,12246.88628324979,4174.242948719335],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-3930.09488004301,12259.517196268003,4179.405887350183],[-3922.240390052058,12244.671666429294,4171.759853420299],[-143.13627963733123,439.72923385814266,149.06293163610565],[-136.47221522035554,412.4770209176785,137.6584525249281],[-3930.09488004301,12259.517196268003,4179.405887350183],[-136.47221522035554,412.4770209176785,137.6584525249281],[-1362.4791223915477,4221.6249016592665,1438.2035007729364],[-1318.3374275649837,3981.9593561952565,1362.3865956353698],[-143.95544829156245,438.4291733506838,151.92100172010404],[-3930.09488004301,12259.517196268003,4179.405887350183],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-136.47221522035554,412.4770209176785,137.6584525249281],[-1362.4791223915477,4221.6249016592665,1438.2035007729364],[-115.02562011154146,404.1833786495133,125.16269737555369],[-143.95544829156245,438.4291733506838,151.92100172010404],[-1348.2973287501143,4170.992640012843,1418.9023973312223],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1361.7149475963035,4251.773061303192,1453.7732130718052],[-136.47221522035554,412.4770209176785,137.6584525249281]]"
800,30,0.07645895,0.08281887333333333,0.03513867862436151,0.21818612035171586,0.2164640326143913,0.024325326910924643,0.005216078847621865,0.005393344723866971,0.0010665222326789827,62,"[[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-2633.4174305073966,8001.406796475252,2739.7587126342237],[-3920.332550089843,12228.427232696482,4160.382501998016],[-145.69796432046707,451.6712430995961,156.40130381812207],[-1333.2447483090996,4124.1865073552535,1397.0213382731736],[-2000.8846507922349,6338.890468149565,2148.6402249200687],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-3919.4813968239882,12227.842426889627,4162.84898904904],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-1969.90433217944,6073.628950458469,2122.499600895258],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-139.70572812237043,413.43217174801435,118.4082285393796],[-2107.3224908191546,6622.433216175495,2193.3221240690946],[-2078.42753795749,6559.798359786035,2165.654861447558],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-1365.5137342234648,4204.330646568957,1431.7854433097034],[-133.60022229324883,409.38854716039225,119.80097627886185],[-1365.8166858507273,4215.817233344834,1435.604923789431],[-2093.361599478701,6589.976957448785,2178.341320328995],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1318.3374275649837,3981.9593561952565,1362.3865956353698],[-3920.332550089843,12228.427232696482,4160.382501998016],[-2088.2299986948888,6570.495965116975,2177.374818613868],[-1327.5509687465096,3995.4031718915917,1371.4962300967495],[-140.8597944023132,427.67731379468114,143.41579005721493],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1374.9315449448134,4249.051367874064,1445.7156783262647],[-126.41159621885737,400.38136837757287,117.74763798089319],[-1969.90433217944,6073.628950458469,2122.499600895258],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1365.8166858507273,4215.817233344834,1435.604923789431],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1365.5137342234648,4204.330646568957,1431.7854433097034],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-164.94743129157106,489.0783811122961,160.01943135029038],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-2093.361599478701,6589.976957448785,2178.341320328995],[-1361.054064997794,4185.007804436048,1422.617686173486],[-138.65246721376957,423.1870232252341,143.08603531698705],[-1327.5509687465096,3995.4031718915917,1371.4962300967495],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3920.332550089843,12228.427232696482,4160.382501998016],[-126.41159621885737,400.38136837757287,117.74763798089319],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-143.13627963733123,439.72923385814266,149.06293163610565],[-1318.3374275649837,3981.9593561952565,1362.3865956353698],[-143.95544829156245,438.4291733506838,151.92100172010404],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-136.47221522035554,412.4770209176785,137.6584525249281],[-115.02562011154146,404.1833786495133,125.16269737555369],[-143.95544829156245,438.4291733506838,151.92100172010404],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-136.47221522035554,412.4770209176785,137.6584525249281]]"
900,30,0.0869334,0.09376223,0.03667488040397161,0.22424433393714377,0.22421480016310966,0.019964928821477847,0.005085946531475034,0.005261521648544439,8.496855969161103E-4,66,"[[-3910.550451622215,12197.945784972908,4147.3800288561215],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-1961.7369465466165,6060.5377812696715,2115.1978139801017],[-2637.395101288643,8028.454275723023,2741.429566316711],[-2625.755549275475,7996.651282669551,2729.0966572742586],[-3920.332550089843,12228.427232696482,4160.382501998016],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-133.5017280253781,394.9783170474402,115.0547019537235],[-1977.2583362571904,6089.828129438604,2131.0915837755106],[-3912.142609176524,12203.712266034967,4156.931009492245],[-2107.3224908191546,6622.433216175495,2193.3221240690946],[-1969.90433217944,6073.628950458469,2122.499600895258],[-2641.955449851595,8018.3792948061655,2740.738664943528],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1979.1051302585397,6093.128804421641,2122.9178960161767],[-2633.4174305073966,8001.406796475252,2739.7587126342237],[-2081.230318756506,6553.91666836488,2170.8902730720124],[-2615.1547226968173,7974.221574818021,2740.132087009051],[-1969.90433217944,6073.628950458469,2122.499600895258],[-3920.332550089843,12228.427232696482,4160.382501998016],[-3916.544257183127,12217.980406006358,4158.656648091498],[-2093.361599478701,6589.976957448785,2178.341320328995],[-2633.4174305073966,8001.406796475252,2739.7587126342237],[-2641.2539435048648,8037.955167212211,2755.7317993528354],[-126.41159621885737,400.38136837757287,117.74763798089319],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2107.0074690101987,6607.807073496124,2187.454242629216],[-1333.7018520313604,4013.8204093755,1378.6580584196754],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2633.4174305073966,8001.406796475252,2739.7587126342237],[-145.69796432046707,451.6712430995961,156.40130381812207],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-1969.90433217944,6073.628950458469,2122.499600895258],[-139.70572812237043,413.43217174801435,118.4082285393796],[-2107.3224908191546,6622.433216175495,2193.3221240690946],[-2078.42753795749,6559.798359786035,2165.654861447558],[-133.60022229324883,409.38854716039225,119.80097627886185],[-2093.361599478701,6589.976957448785,2178.341320328995],[-1318.3374275649837,3981.9593561952565,1362.3865956353698],[-1327.5509687465096,3995.4031718915917,1371.4962300967495],[-140.8597944023132,427.67731379468114,143.41579005721493],[-1374.9315449448134,4249.051367874064,1445.7156783262647],[-126.41159621885737,400.38136837757287,117.74763798089319],[-1969.90433217944,6073.628950458469,2122.499600895258],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1365.8166858507273,4215.817233344834,1435.604923789431],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-164.94743129157106,489.0783811122961,160.01943135029038],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-2093.361599478701,6589.976957448785,2178.341320328995],[-1361.054064997794,4185.007804436048,1422.617686173486],[-1327.5509687465096,3995.4031718915917,1371.4962300967495],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-3920.332550089843,12228.427232696482,4160.382501998016],[-126.41159621885737,400.38136837757287,117.74763798089319],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-143.13627963733123,439.72923385814266,149.06293163610565],[-1318.3374275649837,3981.9593561952565,1362.3865956353698],[-143.95544829156245,438.4291733506838,151.92100172010404],[-2636.1931836161916,8020.858220954742,2745.8407847620797],[-143.95544829156245,438.4291733506838,151.92100172010404]]"
1000,30,0.0971803,0.10431610666666667,0.03687033295607294,0.22596568145468293,0.22750523546227103,0.01890858605952207,0.00504145075945089,0.0052004322705728225,7.243093773556708E-4,78,"[[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-164.94743129157106,489.0783811122961,160.01943135029038],[-1967.210756724103,6058.823788385303,2115.273818901963],[-2641.01976628248,8009.751122894313,2743.5031101732134],[-3901.5329635918697,12171.503464554706,4147.249827614504],[-3955.299834501429,12277.647067607744,4158.353298908454],[-1961.7369465466165,6060.5377812696715,2115.1978139801017],[-1366.6370560475011,4214.628847303637,1438.621058696773],[-148.75684711943572,459.08996172144464,157.08198489045324],[-1340.6395139983892,4027.1877557022985,1382.8365221365723],[-2113.3643056184687,6651.431109010448,2203.754909369572],[-2637.744707385392,8024.426190002723,2745.890690969493],[-137.51910289309748,413.3086896194805,117.62912037256046],[-164.94743129157106,489.0783811122961,160.01943135029038],[-169.33274162607964,519.1937513533209,172.61879087468708],[-2625.755549275475,7996.651282669551,2729.0966572742586],[-2616.142098601853,7974.73069599991,2721.6014781322315],[-3946.5032969178856,12298.525762352996,4174.874873577652],[-2105.60624837623,6593.707439321198,2183.6264390260776],[-2635.825974817631,8015.06722985872,2749.229614070454],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-3920.332550089843,12228.427232696482,4160.382501998016],[-142.75233519994734,411.34418141149763,116.46163261111394],[-2632.4162967698203,8005.2729042881565,2731.9784491089454],[-164.94743129157106,489.0783811122961,160.01943135029038],[-133.60022229324883,409.38854716039225,119.80097627886185],[-3913.6848452707186,12210.485747678755,4156.558595856572],[-2643.297028089055,8041.697619330605,2750.7681969174514],[-3910.550451622215,12197.945784972908,4147.3800288561215],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-1961.7369465466165,6060.5377812696715,2115.1978139801017],[-2637.395101288643,8028.454275723023,2741.429566316711],[-2625.755549275475,7996.651282669551,2729.0966572742586],[-3920.332550089843,12228.427232696482,4160.382501998016],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3912.142609176524,12203.712266034967,4156.931009492245],[-2107.3224908191546,6622.433216175495,2193.3221240690946],[-2641.955449851595,8018.3792948061655,2740.738664943528],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1979.1051302585397,6093.128804421641,2122.9178960161767],[-2633.4174305073966,8001.406796475252,2739.7587126342237],[-2081.230318756506,6553.91666836488,2170.8902730720124],[-3920.332550089843,12228.427232696482,4160.382501998016],[-3916.544257183127,12217.980406006358,4158.656648091498],[-2633.4174305073966,8001.406796475252,2739.7587126342237],[-2641.2539435048648,8037.955167212211,2755.7317993528354],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2107.0074690101987,6607.807073496124,2187.454242629216],[-1333.7018520313604,4013.8204093755,1378.6580584196754],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2633.4174305073966,8001.406796475252,2739.7587126342237],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-1969.90433217944,6073.628950458469,2122.499600895258],[-139.70572812237043,413.43217174801435,118.4082285393796],[-2107.3224908191546,6622.433216175495,2193.3221240690946],[-2078.42753795749,6559.798359786035,2165.654861447558],[-133.60022229324883,409.38854716039225,119.80097627886185],[-2093.361599478701,6589.976957448785,2178.341320328995],[-1318.3374275649837,3981.9593561952565,1362.3865956353698],[-1327.5509687465096,3995.4031718915917,1371.4962300967495],[-1374.9315449448134,4249.051367874064,1445.7156783262647],[-126.41159621885737,400.38136837757287,117.74763798089319],[-1969.90433217944,6073.628950458469,2122.499600895258],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1365.8166858507273,4215.817233344834,1435.604923789431],[-3942.5553076184938,12327.386621503781,4200.965036739537],[-164.94743129157106,489.0783811122961,160.01943135029038],[-3920.332550089843,12228.427232696482,4160.382501998016],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-2093.361599478701,6589.976957448785,2178.341320328995],[-1361.054064997794,4185.007804436048,1422.617686173486],[-1327.5509687465096,3995.4031718915917,1371.4962300967495],[-3920.332550089843,12228.427232696482,4160.382501998016],[-126.41159621885737,400.38136837757287,117.74763798089319],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-1318.3374275649837,3981.9593561952565,1362.3865956353698]]"
1100,30,0.10832275,0.11514189666666667,0.0374611434804991,0.23048502390974582,0.2328010999335488,0.014656239678151073,0.0050695132451448206,0.005085030415030521,5.815773044347662E-4,71,"[[-3901.7068040032636,12182.160939095964,4143.3541168154825],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-172.80979211270093,537.526103600713,177.61169344880608],[-147.292394794814,425.5053945936122,121.06864579081295],[-3912.3788527559545,12192.258512592096,4148.302842470944],[-1961.3426389964245,6049.013590520084,2112.2756348152666],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-178.36041427985717,537.5495574633418,181.73102853912025],[-2643.297028089055,8041.697619330605,2750.7681969174514],[-1967.0672448478504,6054.308874912645,2113.152241919509],[-2616.142098601853,7974.73069599991,2721.6014781322315],[-2642.042425750081,8012.776632479337,2736.223558719956],[-2113.3643056184687,6651.431109010448,2203.754909369572],[-173.35763998604315,529.7189250629842,179.2520740973582],[-170.5678613187025,507.25293057538653,162.0837799100852],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-2107.0074690101987,6607.807073496124,2187.454242629216],[-2642.611840707326,8046.329175045755,2735.347778852834],[-1967.210756724103,6058.823788385303,2115.273818901963],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-2624.150411781753,7982.721711142549,2723.4477856531007],[-1384.0923082960276,4267.698485973017,1453.5070228784957],[-3901.5329635918697,12171.503464554706,4147.249827614504],[-169.33274162607964,519.1937513533209,172.61879087468708],[-2650.882764106247,8069.862134383709,2764.399441514413],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-1967.210756724103,6058.823788385303,2115.273818901963],[-2641.01976628248,8009.751122894313,2743.5031101732134],[-3901.5329635918697,12171.503464554706,4147.249827614504],[-3955.299834501429,12277.647067607744,4158.353298908454],[-1340.6395139983892,4027.1877557022985,1382.8365221365723],[-2113.3643056184687,6651.431109010448,2203.754909369572],[-137.51910289309748,413.3086896194805,117.62912037256046],[-169.33274162607964,519.1937513533209,172.61879087468708],[-2616.142098601853,7974.73069599991,2721.6014781322315],[-3946.5032969178856,12298.525762352996,4174.874873577652],[-2105.60624837623,6593.707439321198,2183.6264390260776],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-142.75233519994734,411.34418141149763,116.46163261111394],[-2632.4162967698203,8005.2729042881565,2731.9784491089454],[-164.94743129157106,489.0783811122961,160.01943135029038],[-3913.6848452707186,12210.485747678755,4156.558595856572],[-2643.297028089055,8041.697619330605,2750.7681969174514],[-3910.550451622215,12197.945784972908,4147.3800288561215],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-2625.755549275475,7996.651282669551,2729.0966572742586],[-133.5017280253781,394.9783170474402,115.0547019537235],[-2107.3224908191546,6622.433216175495,2193.3221240690946],[-2641.955449851595,8018.3792948061655,2740.738664943528],[-3920.332550089843,12228.427232696482,4160.382501998016],[-2641.2539435048648,8037.955167212211,2755.7317993528354],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2107.0074690101987,6607.807073496124,2187.454242629216],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-139.70572812237043,413.43217174801435,118.4082285393796],[-1318.3374275649837,3981.9593561952565,1362.3865956353698],[-1374.9315449448134,4249.051367874064,1445.7156783262647],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1365.8166858507273,4215.817233344834,1435.604923789431],[-164.94743129157106,489.0783811122961,160.01943135029038],[-1300.1096512375466,3974.11218607937,1351.9824435750127],[-1361.054064997794,4185.007804436048,1422.617686173486],[-1327.5509687465096,3995.4031718915917,1371.4962300967495],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-1318.3374275649837,3981.9593561952565,1362.3865956353698]]"
1200,30,0.11880275000000001,0.12589116,0.03768308933842871,0.23158639292548502,0.23504482681755945,0.01447244916938108,0.00491905090072774,0.005042495726206444,5.824324350198591E-4,83,"[[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2642.611840707326,8046.329175045755,2735.347778852834],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-2099.068720649375,6578.427249651789,2174.0755080395706],[-1340.6395139983892,4027.1877557022985,1382.8365221365723],[-182.48295299913056,547.9724759314885,190.21595400653925],[-2612.0176278679937,7957.8859578330885,2719.1393084197102],[-178.36041427985717,537.5495574633418,181.73102853912025],[-2635.6058905086893,8001.362371645568,2731.8463146149184],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-1294.7139528690395,3971.5152348850816,1346.2596608666122],[-3955.299834501429,12277.647067607744,4158.353298908454],[-3891.6288171054107,12149.30828825169,4134.055684335489],[-2639.049148571843,8000.136300327913,2736.957730518076],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-2645.2001346008938,8056.407222020156,2763.491325848276],[-1340.6395139983892,4027.1877557022985,1382.8365221365723],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-2651.738368127941,8070.407777219993,2765.4646849371516],[-2650.159240841271,8057.626867614033,2753.146309213165],[-1292.9705918319546,3965.670771519908,1345.0068598549233],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2373.913898014584,7289.388161086601,2592.050146045821],[-1369.0651530369703,4234.420037106761,1436.799402054819],[-1938.0924415916697,6028.759735304585,2038.5027237616239],[-137.51910289309748,413.3086896194805,117.62912037256046],[-3901.7068040032636,12182.160939095964,4143.3541168154825],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-172.80979211270093,537.526103600713,177.61169344880608],[-147.292394794814,425.5053945936122,121.06864579081295],[-3912.3788527559545,12192.258512592096,4148.302842470944],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-178.36041427985717,537.5495574633418,181.73102853912025],[-1967.0672448478504,6054.308874912645,2113.152241919509],[-2616.142098601853,7974.73069599991,2721.6014781322315],[-2642.042425750081,8012.776632479337,2736.223558719956],[-2113.3643056184687,6651.431109010448,2203.754909369572],[-173.35763998604315,529.7189250629842,179.2520740973582],[-170.5678613187025,507.25293057538653,162.0837799100852],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-2642.611840707326,8046.329175045755,2735.347778852834],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-2624.150411781753,7982.721711142549,2723.4477856531007],[-1384.0923082960276,4267.698485973017,1453.5070228784957],[-169.33274162607964,519.1937513533209,172.61879087468708],[-2650.882764106247,8069.862134383709,2764.399441514413],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-3901.5329635918697,12171.503464554706,4147.249827614504],[-3955.299834501429,12277.647067607744,4158.353298908454],[-1340.6395139983892,4027.1877557022985,1382.8365221365723],[-2113.3643056184687,6651.431109010448,2203.754909369572],[-137.51910289309748,413.3086896194805,117.62912037256046],[-169.33274162607964,519.1937513533209,172.61879087468708],[-2616.142098601853,7974.73069599991,2721.6014781322315],[-3946.5032969178856,12298.525762352996,4174.874873577652],[-2105.60624837623,6593.707439321198,2183.6264390260776],[-2056.649605728493,6280.479230437938,2122.5426055765874],[-142.75233519994734,411.34418141149763,116.46163261111394],[-164.94743129157106,489.0783811122961,160.01943135029038],[-3910.550451622215,12197.945784972908,4147.3800288561215],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-133.5017280253781,394.9783170474402,115.0547019537235],[-2641.955449851595,8018.3792948061655,2740.738664943528],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2107.0074690101987,6607.807073496124,2187.454242629216],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-139.70572812237043,413.43217174801435,118.4082285393796],[-1374.9315449448134,4249.051367874064,1445.7156783262647],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-164.94743129157106,489.0783811122961,160.01943135029038],[-1361.054064997794,4185.007804436048,1422.617686173486],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-1318.3374275649837,3981.9593561952565,1362.3865956353698]]"
1300,30,0.12956855,0.13652839,0.03822469641956398,0.23467089265878832,0.23730293220303653,0.014626210829934799,0.004988421185044022,0.005025475010411257,5.984462666378795E-4,88,"[[-2650.4095884288836,8060.156057155281,2736.90764563889],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-2657.512615004915,8080.364586715712,2765.890176413502],[-1938.0924415916697,6028.759735304585,2038.5027237616239],[-2635.6058905086893,8001.362371645568,2731.8463146149184],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-2656.792536933204,8084.806665318563,2772.5205887024163],[-3877.705640927725,12097.950771071439,4124.430541646922],[-180.40181034497525,519.4624854639454,169.91570908402142],[-1384.0923082960276,4267.698485973017,1453.5070228784957],[-178.79584379983382,549.9805023006709,182.82287633235612],[-174.69381706843208,500.5862855316851,164.42554424612925],[-182.48295299913056,547.9724759314885,190.21595400653925],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-1945.5913731928872,6042.275096525012,2045.5529544063395],[-185.49098963295071,552.041791791681,186.08070343442776],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2099.068720649375,6578.427249651789,2174.0755080395706],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-133.5017280253781,394.9783170474402,115.0547019537235],[-1940.1426260756707,6030.607440859477,2035.1482880038504],[-3897.9187985745657,12154.356499965848,4133.809522021706],[-142.75233519994734,411.34418141149763,116.46163261111394],[-1378.844620530444,4262.222423569825,1453.505587314463],[-133.5017280253781,394.9783170474402,115.0547019537235],[-2063.023219055323,6293.440718709084,2124.4416598005796],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2631.5227095139207,7979.853462773812,2725.8689458570584],[-147.292394794814,425.5053945936122,121.06864579081295],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3882.899283342011,12116.81003006568,4127.500873243286],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2050.0879884348115,6262.509820466217,2113.9550667087087],[-3885.5607291235497,12110.456604329094,4128.109279206742],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2642.611840707326,8046.329175045755,2735.347778852834],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-2099.068720649375,6578.427249651789,2174.0755080395706],[-1340.6395139983892,4027.1877557022985,1382.8365221365723],[-182.48295299913056,547.9724759314885,190.21595400653925],[-2612.0176278679937,7957.8859578330885,2719.1393084197102],[-178.36041427985717,537.5495574633418,181.73102853912025],[-2635.6058905086893,8001.362371645568,2731.8463146149184],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-3955.299834501429,12277.647067607744,4158.353298908454],[-3891.6288171054107,12149.30828825169,4134.055684335489],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-2651.738368127941,8070.407777219993,2765.4646849371516],[-2650.159240841271,8057.626867614033,2753.146309213165],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2373.913898014584,7289.388161086601,2592.050146045821],[-1938.0924415916697,6028.759735304585,2038.5027237616239],[-3901.7068040032636,12182.160939095964,4143.3541168154825],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-147.292394794814,425.5053945936122,121.06864579081295],[-3912.3788527559545,12192.258512592096,4148.302842470944],[-3904.2629668711725,12166.823606657137,4139.314750732296],[-178.36041427985717,537.5495574633418,181.73102853912025],[-2642.042425750081,8012.776632479337,2736.223558719956],[-170.5678613187025,507.25293057538653,162.0837799100852],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-2642.611840707326,8046.329175045755,2735.347778852834],[-2624.150411781753,7982.721711142549,2723.4477856531007],[-1384.0923082960276,4267.698485973017,1453.5070228784957],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-3955.299834501429,12277.647067607744,4158.353298908454],[-1340.6395139983892,4027.1877557022985,1382.8365221365723],[-2113.3643056184687,6651.431109010448,2203.754909369572],[-142.75233519994734,411.34418141149763,116.46163261111394],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-1374.9315449448134,4249.051367874064,1445.7156783262647],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1361.054064997794,4185.007804436048,1422.617686173486],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-1318.3374275649837,3981.9593561952565,1362.3865956353698]]"
1400,30,0.14045515,0.14742779666666667,0.03932371741039684,0.23555569232972215,0.23936779079264742,0.015834162549258023,0.005028025259191427,0.005035168750160174,6.822618028842849E-4,90,"[[-1388.1795807039189,4285.846596033239,1457.1979736892388],[-2635.082932290762,7977.60797668653,2723.357015751063],[-2116.4085399246133,6617.966215984108,2200.0063776299503],[-1307.0972910674911,3984.9074182563177,1352.8108095028783],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-1350.375819569155,4043.8890339568534,1383.2497005415057],[-3883.3250721272166,12131.088140862255,4125.822005959199],[-2656.792536933204,8084.806665318563,2772.5205887024163],[-2656.792536933204,8084.806665318563,2772.5205887024163],[-142.75233519994734,411.34418141149763,116.46163261111394],[-3955.056540583302,12284.740036584817,4154.4771210611725],[-2176.856497994378,6789.5800948835595,2322.6300049006477],[-3885.5607291235497,12110.456604329094,4128.109279206742],[-3882.899283342011,12116.81003006568,4127.500873243286],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-184.54708052847573,536.0152250336399,170.8905753039211],[-3955.299834501429,12277.647067607744,4158.353298908454],[-1380.960396261633,4253.831773571451,1440.4233757995826],[-3890.9635268254206,12140.817305283163,4126.575731367047],[-185.6107350817852,564.2402963837422,190.6419560626603],[-1348.691305582357,4044.7822012699116,1389.3471056360197],[-1943.7530667527278,6035.211885583942,2038.0385663239183],[-1291.951821959616,3954.3244554098715,1345.5600837024024],[-3880.4641254532517,12088.09331276868,4119.081641261192],[-1384.0923082960276,4267.698485973017,1453.5070228784957],[-3877.705640927725,12097.950771071439,4124.430541646922],[-186.84896067574485,573.0732480856165,185.3958305675871],[-1364.787845243331,4184.214596064539,1424.2811123148058],[-2116.4085399246133,6617.966215984108,2200.0063776299503],[-2650.4095884288836,8060.156057155281,2736.90764563889],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2635.6058905086893,8001.362371645568,2731.8463146149184],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-2656.792536933204,8084.806665318563,2772.5205887024163],[-3877.705640927725,12097.950771071439,4124.430541646922],[-180.40181034497525,519.4624854639454,169.91570908402142],[-1384.0923082960276,4267.698485973017,1453.5070228784957],[-178.79584379983382,549.9805023006709,182.82287633235612],[-174.69381706843208,500.5862855316851,164.42554424612925],[-182.48295299913056,547.9724759314885,190.21595400653925],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-185.49098963295071,552.041791791681,186.08070343442776],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-1940.1426260756707,6030.607440859477,2035.1482880038504],[-3897.9187985745657,12154.356499965848,4133.809522021706],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-2063.023219055323,6293.440718709084,2124.4416598005796],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2631.5227095139207,7979.853462773812,2725.8689458570584],[-147.292394794814,425.5053945936122,121.06864579081295],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3882.899283342011,12116.81003006568,4127.500873243286],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2050.0879884348115,6262.509820466217,2113.9550667087087],[-3885.5607291235497,12110.456604329094,4128.109279206742],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2642.611840707326,8046.329175045755,2735.347778852834],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-2099.068720649375,6578.427249651789,2174.0755080395706],[-182.48295299913056,547.9724759314885,190.21595400653925],[-2612.0176278679937,7957.8859578330885,2719.1393084197102],[-2635.6058905086893,8001.362371645568,2731.8463146149184],[-3955.299834501429,12277.647067607744,4158.353298908454],[-3891.6288171054107,12149.30828825169,4134.055684335489],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2373.913898014584,7289.388161086601,2592.050146045821],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-147.292394794814,425.5053945936122,121.06864579081295],[-2642.042425750081,8012.776632479337,2736.223558719956],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-2642.611840707326,8046.329175045755,2735.347778852834],[-1384.0923082960276,4267.698485973017,1453.5070228784957],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-3955.299834501429,12277.647067607744,4158.353298908454],[-142.75233519994734,411.34418141149763,116.46163261111394],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1292.7602964390162,3957.334913542466,1345.150580339881]]"
1500,30,0.15129935,0.15826499000000002,0.039885685686820375,0.24213318629085512,0.24151249588119597,0.015560791211583307,0.004940183052840701,0.004955017632159654,6.337267573188347E-4,91,"[[-1946.3577462224744,6029.194532791636,2040.015006670819],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-3955.299834501429,12277.647067607744,4158.353298908454],[-186.84896067574485,573.0732480856165,185.3958305675871],[-3880.4641254532517,12088.09331276868,4119.081641261192],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-1388.1795807039189,4285.846596033239,1457.1979736892388],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-142.75233519994734,411.34418141149763,116.46163261111394],[-187.71327412671525,567.2136645150919,190.56835776710903],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-1348.9512509791023,4060.7520082426545,1389.465377321698],[-2632.951106808189,7960.360280013614,2721.7487751915896],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1380.960396261633,4253.831773571451,1440.4233757995826],[-147.292394794814,425.5053945936122,121.06864579081295],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-1384.3142279635717,4276.877504440017,1451.6173145700568],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-2657.512615004915,8080.364586715712,2765.890176413502],[-1950.7072134319424,6053.918364375662,2038.1233934322825],[-1291.951821959616,3954.3244554098715,1345.5600837024024],[-184.54708052847573,536.0152250336399,170.8905753039211],[-3877.705640927725,12097.950771071439,4124.430541646922],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-3877.4033275284096,12082.564750693738,4124.125945219373],[-2642.042425750081,8012.776632479337,2736.223558719956],[-1932.7525843180715,6020.913738810108,2025.5038900741795],[-2627.7119217641157,7964.347125588078,2717.0007415507084],[-3877.705640927725,12097.950771071439,4124.430541646922],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-1388.1795807039189,4285.846596033239,1457.1979736892388],[-2635.082932290762,7977.60797668653,2723.357015751063],[-2116.4085399246133,6617.966215984108,2200.0063776299503],[-1307.0972910674911,3984.9074182563177,1352.8108095028783],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-1350.375819569155,4043.8890339568534,1383.2497005415057],[-2656.792536933204,8084.806665318563,2772.5205887024163],[-142.75233519994734,411.34418141149763,116.46163261111394],[-3955.056540583302,12284.740036584817,4154.4771210611725],[-2176.856497994378,6789.5800948835595,2322.6300049006477],[-3885.5607291235497,12110.456604329094,4128.109279206742],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-184.54708052847573,536.0152250336399,170.8905753039211],[-3955.299834501429,12277.647067607744,4158.353298908454],[-1380.960396261633,4253.831773571451,1440.4233757995826],[-3890.9635268254206,12140.817305283163,4126.575731367047],[-1348.691305582357,4044.7822012699116,1389.3471056360197],[-1291.951821959616,3954.3244554098715,1345.5600837024024],[-3880.4641254532517,12088.09331276868,4119.081641261192],[-3877.705640927725,12097.950771071439,4124.430541646922],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2116.4085399246133,6617.966215984108,2200.0063776299503],[-2650.4095884288836,8060.156057155281,2736.90764563889],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2656.792536933204,8084.806665318563,2772.5205887024163],[-3877.705640927725,12097.950771071439,4124.430541646922],[-180.40181034497525,519.4624854639454,169.91570908402142],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2631.5227095139207,7979.853462773812,2725.8689458570584],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3885.5607291235497,12110.456604329094,4128.109279206742],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2612.0176278679937,7957.8859578330885,2719.1393084197102],[-3955.299834501429,12277.647067607744,4158.353298908454],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2373.913898014584,7289.388161086601,2592.050146045821],[-1937.839566305938,6016.995928398991,2034.0037710459533],[-2642.042425750081,8012.776632479337,2736.223558719956],[-3955.299834501429,12277.647067607744,4158.353298908454],[-142.75233519994734,411.34418141149763,116.46163261111394],[-1292.7602964390162,3957.334913542466,1345.150580339881],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1292.7602964390162,3957.334913542466,1345.150580339881]]"
1600,30,0.1620908,0.16935147,0.041061419344047154,0.24289614496553746,0.24378674006919848,0.01607112658827364,0.0048386936849338265,0.004945966573874918,5.993456499429442E-4,86,"[[-3955.056540583302,12284.740036584817,4154.4771210611725],[-187.71327412671525,567.2136645150919,190.56835776710903],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-147.292394794814,425.5053945936122,121.06864579081295],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-3864.922964170075,12034.200443314607,4113.859515947013],[-1350.375819569155,4043.8890339568534,1383.2497005415057],[-3955.056540583302,12284.740036584817,4154.4771210611725],[-1351.4353072726135,4059.3156578977896,1392.5136272045156],[-186.89682818910367,552.0525392961963,173.0567116566302],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-2650.4095884288836,8060.156057155281,2736.90764563889],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-1389.7162685796307,4299.30109657784,1461.6764143243968],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-3877.4033275284096,12082.564750693738,4124.125945219373],[-3874.0123918135178,12078.07981378603,4117.032602609012],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1378.7245348801655,4243.69489722064,1430.863121995471],[-1300.3257489383766,3972.0798948845254,1347.3557860905826],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-2629.515542609657,7941.2029803183905,2719.2153802474877],[-2647.2739514385134,8041.0862366922365,2732.5157371677738],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-198.01984697727235,596.3003869683655,194.18098870520657],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-3880.4641254532517,12088.09331276868,4119.081641261192],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-187.71327412671525,567.2136645150919,190.56835776710903],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-2632.951106808189,7960.360280013614,2721.7487751915896],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-1384.3142279635717,4276.877504440017,1451.6173145700568],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-2657.512615004915,8080.364586715712,2765.890176413502],[-1950.7072134319424,6053.918364375662,2038.1233934322825],[-1291.951821959616,3954.3244554098715,1345.5600837024024],[-184.54708052847573,536.0152250336399,170.8905753039211],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-3877.4033275284096,12082.564750693738,4124.125945219373],[-2627.7119217641157,7964.347125588078,2717.0007415507084],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-1307.0972910674911,3984.9074182563177,1352.8108095028783],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-1350.375819569155,4043.8890339568534,1383.2497005415057],[-142.75233519994734,411.34418141149763,116.46163261111394],[-3955.056540583302,12284.740036584817,4154.4771210611725],[-2176.856497994378,6789.5800948835595,2322.6300049006477],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-184.54708052847573,536.0152250336399,170.8905753039211],[-1291.951821959616,3954.3244554098715,1345.5600837024024],[-3880.4641254532517,12088.09331276868,4119.081641261192],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2650.4095884288836,8060.156057155281,2736.90764563889],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-186.84896067574485,573.0732480856165,185.3958305675871],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2657.512615004915,8080.364586715712,2765.890176413502],[-3955.299834501429,12277.647067607744,4158.353298908454],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.299834501429,12277.647067607744,4158.353298908454],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
1700,30,0.1722589,0.17971368666666668,0.04115396925497134,0.24352281402522796,0.24578244754737796,0.015916490629124806,0.0048064993702000205,0.004888242007469721,5.723849684330386E-4,80,"[[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-193.3693182093003,562.1275447655372,179.4590879301627],[-196.7859623432643,586.4297188843485,191.36467716327002],[-198.01984697727235,596.3003869683655,194.18098870520657],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-200.501780190564,602.9262866810496,200.07412590223353],[-142.75233519994734,411.34418141149763,116.46163261111394],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-3871.8948587373684,12063.991555346385,4106.996629142998],[-2638.9582283988852,7972.212571801816,2724.566338908423],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-1355.6669221128461,4063.473844103267,1386.008601694047],[-3946.968703074537,12230.101546089103,4139.933833147639],[-2114.5419863404377,6610.582496841327,2183.8504318131145],[-3955.056540583302,12284.740036584817,4154.4771210611725],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-3864.922964170075,12034.200443314607,4113.859515947013],[-1350.375819569155,4043.8890339568534,1383.2497005415057],[-3955.056540583302,12284.740036584817,4154.4771210611725],[-186.89682818910367,552.0525392961963,173.0567116566302],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-2629.515542609657,7941.2029803183905,2719.2153802474877],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-198.01984697727235,596.3003869683655,194.18098870520657],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-2632.951106808189,7960.360280013614,2721.7487751915896],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-2179.286219601134,6801.352881904934,2331.9764091287675],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-2657.512615004915,8080.364586715712,2765.890176413502],[-1950.7072134319424,6053.918364375662,2038.1233934322825],[-1291.951821959616,3954.3244554098715,1345.5600837024024],[-184.54708052847573,536.0152250336399,170.8905753039211],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-2627.7119217641157,7964.347125588078,2717.0007415507084],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-1307.0972910674911,3984.9074182563177,1352.8108095028783],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-1350.375819569155,4043.8890339568534,1383.2497005415057],[-142.75233519994734,411.34418141149763,116.46163261111394],[-2176.856497994378,6789.5800948835595,2322.6300049006477],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-184.54708052847573,536.0152250336399,170.8905753039211],[-1291.951821959616,3954.3244554098715,1345.5600837024024],[-2650.4095884288836,8060.156057155281,2736.90764563889],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2109.0343472977024,6595.400357727337,2174.6988831054514],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2657.512615004915,8080.364586715712,2765.890176413502],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.299834501429,12277.647067607744,4158.353298908454],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
1800,30,0.1824382,0.19020208333333335,0.041331874156670126,0.24698856186564802,0.24744299498462813,0.015481750548380285,0.004826403086818915,0.004850622015683697,5.493048314468995E-4,84,"[[-2112.5139662724405,6615.148523758707,2182.165820039808],[-1303.96132445066,3978.611083001951,1343.248783380031],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-2102.3303372601717,6576.405725151291,2165.580435586669],[-2657.512615004915,8080.364586715712,2765.890176413502],[-2180.5017219267033,6818.0646324234,2334.432892786385],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2129.468559628209,6643.924851312714,2192.590989166476],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1346.8379206798757,4024.5422761549535,1375.150863063772],[-2052.664694811666,6263.4382328986785,2111.09590241116],[-2644.8890265845735,7989.073014130538,2727.3415061123624],[-200.501780190564,602.9262866810496,200.07412590223353],[-2657.512615004915,8080.364586715712,2765.890176413502],[-1931.0142207541896,5962.635622133795,2017.0354466508118],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-204.99057707938059,604.2128720727152,196.18587339768567],[-3871.8948587373684,12063.991555346385,4106.996629142998],[-1355.6669221128461,4063.473844103267,1386.008601694047],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-2626.8437717211,7944.603432756712,2713.0491011784798],[-1401.2780802956024,4307.213349717603,1459.5030484196877],[-2653.3334308536446,8002.5417819099,2729.534263260761],[-3868.054237169637,12062.54299180161,4102.340971800604],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-193.3693182093003,562.1275447655372,179.4590879301627],[-196.7859623432643,586.4297188843485,191.36467716327002],[-198.01984697727235,596.3003869683655,194.18098870520657],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-200.501780190564,602.9262866810496,200.07412590223353],[-142.75233519994734,411.34418141149763,116.46163261111394],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-3871.8948587373684,12063.991555346385,4106.996629142998],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-1355.6669221128461,4063.473844103267,1386.008601694047],[-3946.968703074537,12230.101546089103,4139.933833147639],[-3955.056540583302,12284.740036584817,4154.4771210611725],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-3864.922964170075,12034.200443314607,4113.859515947013],[-3955.056540583302,12284.740036584817,4154.4771210611725],[-186.89682818910367,552.0525392961963,173.0567116566302],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-2629.515542609657,7941.2029803183905,2719.2153802474877],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-198.01984697727235,596.3003869683655,194.18098870520657],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-3874.9131892832297,12074.286619365697,4111.358985394209],[-142.75233519994734,411.34418141149763,116.46163261111394],[-2176.856497994378,6789.5800948835595,2322.6300049006477],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-184.54708052847573,536.0152250336399,170.8905753039211],[-2650.4095884288836,8060.156057155281,2736.90764563889],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-2373.913898014584,7289.388161086601,2592.050146045821],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2657.512615004915,8080.364586715712,2765.890176413502],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
1900,30,0.19280545,0.2008061366666667,0.04201406146680996,0.24754033490349625,0.24887317284627966,0.015264118800135859,0.00472545385310932,0.004819146688819372,5.032388491408154E-4,77,"[[-204.73391815008742,615.7819100815092,201.12900157946183],[-3868.054237169637,12062.54299180161,4102.340971800604],[-2180.5017219267033,6818.0646324234,2334.432892786385],[-2657.512615004915,8080.364586715712,2765.890176413502],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-2179.5783680511618,6801.428485661615,2322.9782763023204],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-3865.7926125566046,12035.721186287004,4096.459282049753],[-1928.1702023416317,5958.924667361617,2013.5837783910006],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1346.8379206798757,4024.5422761549535,1375.150863063772],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-2647.2185483627445,8003.269552942496,2728.7877105747148],[-142.75233519994734,411.34418141149763,116.46163261111394],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2658.114758129104,8071.779381014724,2739.1052456584953],[-2633.784435942228,7955.467374687698,2715.412668977683],[-2645.7456964809307,7981.579617002733,2719.495458276506],[-1931.0142207541896,5962.635622133795,2017.0354466508118],[-3952.723963488455,12268.925368567945,4145.082979769821],[-193.3693182093003,562.1275447655372,179.4590879301627],[-193.3693182093003,562.1275447655372,179.4590879301627],[-2112.5139662724405,6615.148523758707,2182.165820039808],[-1303.96132445066,3978.611083001951,1343.248783380031],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-2102.3303372601717,6576.405725151291,2165.580435586669],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2129.468559628209,6643.924851312714,2192.590989166476],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1346.8379206798757,4024.5422761549535,1375.150863063772],[-2052.664694811666,6263.4382328986785,2111.09590241116],[-1931.0142207541896,5962.635622133795,2017.0354466508118],[-204.99057707938059,604.2128720727152,196.18587339768567],[-3871.8948587373684,12063.991555346385,4106.996629142998],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-1401.2780802956024,4307.213349717603,1459.5030484196877],[-2653.3334308536446,8002.5417819099,2729.534263260761],[-3868.054237169637,12062.54299180161,4102.340971800604],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-193.3693182093003,562.1275447655372,179.4590879301627],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-142.75233519994734,411.34418141149763,116.46163261111394],[-3871.8948587373684,12063.991555346385,4106.996629142998],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-1355.6669221128461,4063.473844103267,1386.008601694047],[-3946.968703074537,12230.101546089103,4139.933833147639],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-198.01984697727235,596.3003869683655,194.18098870520657],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1395.6596431709806,4287.319703454078,1451.4831949331533],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-2373.913898014584,7289.388161086601,2592.050146045821],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
2000,30,0.20293965000000003,0.21141184333333335,0.04213020468158439,0.24810764172331456,0.25034833390372346,0.014938332610632512,0.004730068383756454,0.00479116393737994,5.347285848950983E-4,79,"[[-1288.2770239162949,3943.1143717013897,1329.163485100057],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1401.2780802956024,4307.213349717603,1459.5030484196877],[-3863.35683939317,12047.019057015472,4106.016676833694],[-3865.7926125566046,12035.721186287004,4096.459282049753],[-3946.968703074537,12230.101546089103,4139.933833147639],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-150.65689608514126,428.1057991154821,117.26625446014798],[-210.99697337132102,631.4530794590081,204.7713037348754],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1395.787662914414,4304.520911796897,1454.4836965382794],[-1346.8379206798757,4024.5422761549535,1375.150863063772],[-2373.913898014584,7289.388161086601,2592.050146045821],[-205.5954639225674,622.271019002764,199.27111757888068],[-1398.5173322733112,4289.785497780453,1445.913852311881],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-3855.167025714907,12038.71940747394,4093.7466198840416],[-3946.968703074537,12230.101546089103,4139.933833147639],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3868.054237169637,12062.54299180161,4102.340971800604],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1391.4626998576261,4264.502288024672,1433.477284001943],[-205.5954639225674,622.271019002764,199.27111757888068],[-204.73391815008742,615.7819100815092,201.12900157946183],[-3868.054237169637,12062.54299180161,4102.340971800604],[-2179.5783680511618,6801.428485661615,2322.9782763023204],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-3865.7926125566046,12035.721186287004,4096.459282049753],[-1928.1702023416317,5958.924667361617,2013.5837783910006],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1346.8379206798757,4024.5422761549535,1375.150863063772],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2658.114758129104,8071.779381014724,2739.1052456584953],[-2645.7456964809307,7981.579617002733,2719.495458276506],[-1931.0142207541896,5962.635622133795,2017.0354466508118],[-3952.723963488455,12268.925368567945,4145.082979769821],[-193.3693182093003,562.1275447655372,179.4590879301627],[-193.3693182093003,562.1275447655372,179.4590879301627],[-2112.5139662724405,6615.148523758707,2182.165820039808],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-2102.3303372601717,6576.405725151291,2165.580435586669],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2129.468559628209,6643.924851312714,2192.590989166476],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1346.8379206798757,4024.5422761549535,1375.150863063772],[-2052.664694811666,6263.4382328986785,2111.09590241116],[-1931.0142207541896,5962.635622133795,2017.0354466508118],[-204.99057707938059,604.2128720727152,196.18587339768567],[-1401.2780802956024,4307.213349717603,1459.5030484196877],[-2653.3334308536446,8002.5417819099,2729.534263260761],[-3868.054237169637,12062.54299180161,4102.340971800604],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-193.3693182093003,562.1275447655372,179.4590879301627],[-142.75233519994734,411.34418141149763,116.46163261111394],[-3946.968703074537,12230.101546089103,4139.933833147639],[-1393.4237817895132,4277.182827103267,1441.9229411290419],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1295.460945748143,3961.8046753212625,1338.717573197452],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-1933.7899738629849,5982.0870466132865,2023.1175187786682],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-2373.913898014584,7289.388161086601,2592.050146045821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
2100,30,0.21285980000000002,0.22208538000000003,0.043142089407975974,0.24905925880452523,0.25203860973580333,0.015244704573534823,0.004751797027173919,0.004767826993368803,4.596709814150289E-4,77,"[[-1931.0142207541896,5962.635622133795,2017.0354466508118],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-3848.452954542092,12019.237884360797,4086.7986070097863],[-1393.5945253401992,4281.749984697588,1435.0855245614168],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-205.7657958967446,640.6188830153815,206.69352374055035],[-1404.5754575171134,4323.239044344526,1465.3892131728194],[-1932.9994642722436,5981.308371222192,2018.0338665378506],[-210.99697337132102,631.4530794590081,204.7713037348754],[-1293.7681389677002,3958.599547888924,1335.7677507206317],[-1358.8719572860364,4054.9414851336473,1380.911557347591],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-204.99057707938059,604.2128720727152,196.18587339768567],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-150.65689608514126,428.1057991154821,117.26625446014798],[-150.65689608514126,428.1057991154821,117.26625446014798],[-3856.344895911403,12019.88350843681,4089.6780329703834],[-193.3693182093003,562.1275447655372,179.4590879301627],[-212.05620758407923,647.9520751775723,214.74607576234428],[-1288.2770239162949,3943.1143717013897,1329.163485100057],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1401.2780802956024,4307.213349717603,1459.5030484196877],[-3865.7926125566046,12035.721186287004,4096.459282049753],[-3946.968703074537,12230.101546089103,4139.933833147639],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-150.65689608514126,428.1057991154821,117.26625446014798],[-210.99697337132102,631.4530794590081,204.7713037348754],[-2373.913898014584,7289.388161086601,2592.050146045821],[-1398.5173322733112,4289.785497780453,1445.913852311881],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-3855.167025714907,12038.71940747394,4093.7466198840416],[-3946.968703074537,12230.101546089103,4139.933833147639],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1391.4626998576261,4264.502288024672,1433.477284001943],[-205.5954639225674,622.271019002764,199.27111757888068],[-2179.5783680511618,6801.428485661615,2322.9782763023204],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-3865.7926125566046,12035.721186287004,4096.459282049753],[-1928.1702023416317,5958.924667361617,2013.5837783910006],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2658.114758129104,8071.779381014724,2739.1052456584953],[-1931.0142207541896,5962.635622133795,2017.0354466508118],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-2102.3303372601717,6576.405725151291,2165.580435586669],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2129.468559628209,6643.924851312714,2192.590989166476],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1346.8379206798757,4024.5422761549535,1375.150863063772],[-2052.664694811666,6263.4382328986785,2111.09590241116],[-1931.0142207541896,5962.635622133795,2017.0354466508118],[-204.99057707938059,604.2128720727152,196.18587339768567],[-1401.2780802956024,4307.213349717603,1459.5030484196877],[-2653.3334308536446,8002.5417819099,2729.534263260761],[-3868.054237169637,12062.54299180161,4102.340971800604],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-3946.968703074537,12230.101546089103,4139.933833147639],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-142.75233519994734,411.34418141149763,116.46163261111394],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
2200,30,0.2233156,0.23270752,0.043962662545316555,0.25124933235315877,0.2545048168550302,0.015616643819161702,0.004688567512847076,0.004721080687341397,4.7444735999870643E-4,85,"[[-2061.878235993192,6276.882048595014,2120.2055368725396],[-1289.6938704417894,3945.9404840784814,1334.7002463836875],[-1293.7681389677002,3958.599547888924,1335.7677507206317],[-1938.369519327634,5992.82023448859,2023.6415117612014],[-1398.5173322733112,4289.785497780453,1445.913852311881],[-3865.5153329444383,12022.086400115282,4090.5274865670453],[-3946.968703074537,12230.101546089103,4139.933833147639],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-2052.664694811666,6263.4382328986785,2111.09590241116],[-1408.044401031492,4321.0239327949,1461.6703034026552],[-1930.1544400130301,5963.8031947963,2012.6325194804272],[-1392.535291127441,4265.250988979024,1425.1107525339478],[-3846.1050518498337,12009.474818585626,4082.0898356338853],[-1408.4642309071128,4324.504823955305,1460.4762664304121],[-1405.323307915205,4336.963745089018,1471.9691120049492],[-3946.968703074537,12230.101546089103,4139.933833147639],[-1293.7681389677002,3958.599547888924,1335.7677507206317],[-2355.932047888488,7256.551375556542,2584.3954826784493],[-214.91959954775044,653.9143840416566,203.98870782299454],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-2099.7069136401783,6562.280259673155,2157.7323077982023],[-2130.2920511003294,6640.47125993385,2194.073332667821],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-3848.452954542092,12019.237884360797,4086.7986070097863],[-157.3758878620719,444.04469643326684,118.20010882086014],[-167.29867011809043,471.6289341334588,128.29648553107688],[-204.99057707938059,604.2128720727152,196.18587339768567],[-1303.6092677958554,3973.0072312331044,1341.041426413456],[-1928.1702023416317,5958.924667361617,2013.5837783910006],[-1366.925095756271,4072.3828852084885,1385.6029109921217],[-3848.9235172373333,12026.852357525051,4083.865317651612],[-1366.5160278509184,4077.4099568854085,1386.5323628363917],[-1936.15546244472,5976.455142114367,2021.9849601049248],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-3848.452954542092,12019.237884360797,4086.7986070097863],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-210.99697337132102,631.4530794590081,204.7713037348754],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-204.99057707938059,604.2128720727152,196.18587339768567],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-150.65689608514126,428.1057991154821,117.26625446014798],[-150.65689608514126,428.1057991154821,117.26625446014798],[-3856.344895911403,12019.88350843681,4089.6780329703834],[-212.05620758407923,647.9520751775723,214.74607576234428],[-1288.2770239162949,3943.1143717013897,1329.163485100057],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-3865.7926125566046,12035.721186287004,4096.459282049753],[-3946.968703074537,12230.101546089103,4139.933833147639],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-150.65689608514126,428.1057991154821,117.26625446014798],[-210.99697337132102,631.4530794590081,204.7713037348754],[-2373.913898014584,7289.388161086601,2592.050146045821],[-1398.5173322733112,4289.785497780453,1445.913852311881],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-205.5954639225674,622.271019002764,199.27111757888068],[-2179.5783680511618,6801.428485661615,2322.9782763023204],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-3865.7926125566046,12035.721186287004,4096.459282049753],[-1928.1702023416317,5958.924667361617,2013.5837783910006],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2658.114758129104,8071.779381014724,2739.1052456584953],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2129.468559628209,6643.924851312714,2192.590989166476],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-204.99057707938059,604.2128720727152,196.18587339768567],[-2653.3334308536446,8002.5417819099,2729.534263260761],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-2657.77256040166,8096.334393688454,2766.0084480991804],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
2300,30,0.23440690000000003,0.24332333333333334,0.04461794744600006,0.2537116649001547,0.25602207459738047,0.015324492805905766,0.004759635409265415,0.0047319499950703664,4.99119793338429E-4,82,"[[-2658.114758129104,8071.779381014724,2739.1052456584953],[-3944.308577693439,12216.274675857429,4132.401987192945],[-2625.295458181406,7938.859166974671,2702.220334552847],[-3937.297877362683,12210.934301555622,4133.227723849314],[-1927.446306322533,5961.527532303508,2009.4814256918337],[-2115.783416576866,6607.244050723955,2176.190922765871],[-2661.6380635392816,8098.224904021652,2769.728855171949],[-1918.7942698604427,5945.389652012277,2004.3739799968848],[-167.29867011809043,471.6289341334588,128.29648553107688],[-2060.5876910234006,6265.589784388025,2110.2755439923208],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-2131.7490385970523,6676.596731498983,2193.8683467092933],[-3846.1050518498337,12009.474818585626,4082.0898356338853],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-1276.1082670293868,3916.9646540545587,1322.0428324979082],[-210.99697337132102,631.4530794590081,204.7713037348754],[-3946.1457618303784,12205.211215656642,4136.82030881402],[-2662.866638596315,8130.24833563034,2782.4614469296844],[-3864.820611307342,12023.056743078587,4088.211344697679],[-2662.9125248764985,8109.397545512549,2769.4908960748658],[-1388.4480187195497,4247.102878918803,1421.4198017232047],[-2661.6543029568743,8020.944197893319,2730.411178980792],[-3847.4285308245144,12005.912719507616,4080.3761225540234],[-2662.0866269715743,8112.321483793234,2774.9298339066504],[-2644.409267842855,7978.439031418537,2718.2844582396183],[-212.05620758407923,647.9520751775723,214.74607576234428],[-2061.878235993192,6276.882048595014,2120.2055368725396],[-1289.6938704417894,3945.9404840784814,1334.7002463836875],[-1293.7681389677002,3958.599547888924,1335.7677507206317],[-1938.369519327634,5992.82023448859,2023.6415117612014],[-3865.5153329444383,12022.086400115282,4090.5274865670453],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-1408.044401031492,4321.0239327949,1461.6703034026552],[-1930.1544400130301,5963.8031947963,2012.6325194804272],[-1392.535291127441,4265.250988979024,1425.1107525339478],[-3846.1050518498337,12009.474818585626,4082.0898356338853],[-1408.4642309071128,4324.504823955305,1460.4762664304121],[-214.91959954775044,653.9143840416566,203.98870782299454],[-2099.7069136401783,6562.280259673155,2157.7323077982023],[-2130.2920511003294,6640.47125993385,2194.073332667821],[-157.3758878620719,444.04469643326684,118.20010882086014],[-167.29867011809043,471.6289341334588,128.29648553107688],[-1303.6092677958554,3973.0072312331044,1341.041426413456],[-1366.925095756271,4072.3828852084885,1385.6029109921217],[-3848.9235172373333,12026.852357525051,4083.865317651612],[-1366.5160278509184,4077.4099568854085,1386.5323628363917],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-2120.7397301748465,6628.535094849283,2187.728723123456],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-210.99697337132102,631.4530794590081,204.7713037348754],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-204.99057707938059,604.2128720727152,196.18587339768567],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-150.65689608514126,428.1057991154821,117.26625446014798],[-3856.344895911403,12019.88350843681,4089.6780329703834],[-212.05620758407923,647.9520751775723,214.74607576234428],[-1288.2770239162949,3943.1143717013897,1329.163485100057],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-150.65689608514126,428.1057991154821,117.26625446014798],[-210.99697337132102,631.4530794590081,204.7713037348754],[-2373.913898014584,7289.388161086601,2592.050146045821],[-1398.5173322733112,4289.785497780453,1445.913852311881],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2179.5783680511618,6801.428485661615,2322.9782763023204],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-2658.114758129104,8071.779381014724,2739.1052456584953],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2129.468559628209,6643.924851312714,2192.590989166476],[-2626.690593625492,7941.191122041033,2708.0595476932085],[-204.99057707938059,604.2128720727152,196.18587339768567],[-2653.3334308536446,8002.5417819099,2729.534263260761],[-3949.7123030027265,12246.783192788149,4142.564332029297],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
2400,30,0.24481355000000002,0.25370764333333334,0.04508023210787387,0.25521605896063787,0.2568456900435917,0.015312739022903615,0.004680771108783161,0.00467383873230121,5.021086584144502E-4,85,"[[-1927.446306322533,5961.527532303508,2009.4814256918337],[-3840.0181648001367,11998.191223766258,4079.4300848408634],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-214.91959954775044,653.9143840416566,203.98870782299454],[-2666.779714181946,8143.419391326101,2790.251355917883],[-2652.439756631149,8005.8316320534705,2723.1649614272874],[-214.91959954775044,653.9143840416566,203.98870782299454],[-1283.7210779620991,3930.38899196683,1326.9785150294697],[-2659.4105988759325,8075.7289332731625,2735.6449796470174],[-2668.9488397237906,8128.250732076661,2777.307946202364],[-3944.308577693439,12216.274675857429,4132.401987192945],[-3853.918912858251,12001.910767868629,4089.0005493502767],[-157.3758878620719,444.04469643326684,118.20010882086014],[-3941.935206967123,12200.785420214655,4122.489293904046],[-1413.3324670791555,4352.733300766092,1470.9618539637895],[-1927.446306322533,5961.527532303508,2009.4814256918337],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2114.3285094103344,6588.529255642988,2172.547967665907],[-2662.9125248764985,8109.397545512549,2769.4908960748658],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-3847.4285308245144,12005.912719507616,4080.3761225540234],[-167.29867011809043,471.6289341334588,128.29648553107688],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-2060.5876910234006,6265.589784388025,2110.2755439923208],[-2625.295458181406,7938.859166974671,2702.220334552847],[-2131.7490385970523,6676.596731498983,2193.8683467092933],[-3846.1050518498337,12009.474818585626,4082.0898356338853],[-2069.870042781459,6292.850842395709,2120.8643529983333],[-2129.468559628209,6643.924851312714,2192.590989166476],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-214.91959954775044,653.9143840416566,203.98870782299454],[-1411.220113979165,4336.110371081996,1469.8943966824384],[-2658.114758129104,8071.779381014724,2739.1052456584953],[-3944.308577693439,12216.274675857429,4132.401987192945],[-2625.295458181406,7938.859166974671,2702.220334552847],[-1927.446306322533,5961.527532303508,2009.4814256918337],[-1918.7942698604427,5945.389652012277,2004.3739799968848],[-2060.5876910234006,6265.589784388025,2110.2755439923208],[-2131.7490385970523,6676.596731498983,2193.8683467092933],[-3846.1050518498337,12009.474818585626,4082.0898356338853],[-1276.1082670293868,3916.9646540545587,1322.0428324979082],[-3864.820611307342,12023.056743078587,4088.211344697679],[-2662.9125248764985,8109.397545512549,2769.4908960748658],[-2661.6543029568743,8020.944197893319,2730.411178980792],[-3847.4285308245144,12005.912719507616,4080.3761225540234],[-212.05620758407923,647.9520751775723,214.74607576234428],[-3865.5153329444383,12022.086400115282,4090.5274865670453],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-1408.044401031492,4321.0239327949,1461.6703034026552],[-1392.535291127441,4265.250988979024,1425.1107525339478],[-3846.1050518498337,12009.474818585626,4082.0898356338853],[-1408.4642309071128,4324.504823955305,1460.4762664304121],[-214.91959954775044,653.9143840416566,203.98870782299454],[-2099.7069136401783,6562.280259673155,2157.7323077982023],[-2130.2920511003294,6640.47125993385,2194.073332667821],[-157.3758878620719,444.04469643326684,118.20010882086014],[-167.29867011809043,471.6289341334588,128.29648553107688],[-1303.6092677958554,3973.0072312331044,1341.041426413456],[-1366.925095756271,4072.3828852084885,1385.6029109921217],[-1366.5160278509184,4077.4099568854085,1386.5323628363917],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-204.99057707938059,604.2128720727152,196.18587339768567],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-212.05620758407923,647.9520751775723,214.74607576234428],[-1288.2770239162949,3943.1143717013897,1329.163485100057],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-150.65689608514126,428.1057991154821,117.26625446014798],[-210.99697337132102,631.4530794590081,204.7713037348754],[-2373.913898014584,7289.388161086601,2592.050146045821],[-2179.5783680511618,6801.428485661615,2322.9782763023204],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-1924.8633374693388,5944.2183846498865,2009.8736183278859],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3952.723963488455,12268.925368567945,4145.082979769821],[-204.99057707938059,604.2128720727152,196.18587339768567],[-2653.3334308536446,8002.5417819099,2729.534263260761],[-1299.3537476891142,3959.4154516761078,1339.107848738509],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
2500,30,0.25497875000000003,0.26428383,0.04534285116002416,0.2604523936754743,0.25874070806162025,0.015779114206751276,0.0046549237752413295,0.004632055268273002,4.7177014976971577E-4,73,"[[-2625.295458181406,7938.859166974671,2702.220334552847],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-2652.439756631149,8005.8316320534705,2723.1649614272874],[-3841.937371697713,11996.744142524098,4072.4696253734533],[-2136.754012401648,6692.821248191681,2200.449419566662],[-2666.982919978614,8083.386136506891,2740.473056063696],[-3845.133050600571,11996.810375377208,4073.8418982818116],[-3827.251164882375,11966.86909687597,4066.9947421917786],[-2663.5759458360376,8035.370729487055,2739.9455704366537],[-1278.220620129377,3933.5875837386543,1323.1102897792593],[-211.1750041694738,617.0754032475096,199.67238158410942],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-2055.652131070774,6245.855562890262,2106.826784626863],[-3817.5371706533656,11907.89926627563,4037.924050172183],[-2665.764626264988,8091.260812469415,2737.605124120006],[-1923.1036702057731,5928.662918887863,2003.4280129049669],[-222.5678321695755,678.2229482195561,216.98068434255373],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-3847.1685854277694,11989.942912534874,4080.257850868345],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-1916.2500828919124,5935.195425634444,1999.0340434623324],[-229.65416438750268,688.9491391606203,207.87160048231556],[-1410.716084747658,4343.664067216377,1466.0208196470235],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-214.91959954775044,653.9143840416566,203.98870782299454],[-2652.439756631149,8005.8316320534705,2723.1649614272874],[-214.91959954775044,653.9143840416566,203.98870782299454],[-1283.7210779620991,3930.38899196683,1326.9785150294697],[-2668.9488397237906,8128.250732076661,2777.307946202364],[-157.3758878620719,444.04469643326684,118.20010882086014],[-3941.935206967123,12200.785420214655,4122.489293904046],[-1413.3324670791555,4352.733300766092,1470.9618539637895],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2114.3285094103344,6588.529255642988,2172.547967665907],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-167.29867011809043,471.6289341334588,128.29648553107688],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-2625.295458181406,7938.859166974671,2702.220334552847],[-2131.7490385970523,6676.596731498983,2193.8683467092933],[-2069.870042781459,6292.850842395709,2120.8643529983333],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-214.91959954775044,653.9143840416566,203.98870782299454],[-1411.220113979165,4336.110371081996,1469.8943966824384],[-3944.308577693439,12216.274675857429,4132.401987192945],[-2625.295458181406,7938.859166974671,2702.220334552847],[-1927.446306322533,5961.527532303508,2009.4814256918337],[-2131.7490385970523,6676.596731498983,2193.8683467092933],[-1276.1082670293868,3916.9646540545587,1322.0428324979082],[-3864.820611307342,12023.056743078587,4088.211344697679],[-2661.6543029568743,8020.944197893319,2730.411178980792],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-1392.535291127441,4265.250988979024,1425.1107525339478],[-1408.4642309071128,4324.504823955305,1460.4762664304121],[-214.91959954775044,653.9143840416566,203.98870782299454],[-2099.7069136401783,6562.280259673155,2157.7323077982023],[-2130.2920511003294,6640.47125993385,2194.073332667821],[-157.3758878620719,444.04469643326684,118.20010882086014],[-167.29867011809043,471.6289341334588,128.29648553107688],[-1366.925095756271,4072.3828852084885,1385.6029109921217],[-1366.5160278509184,4077.4099568854085,1386.5323628363917],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-1288.2770239162949,3943.1143717013897,1329.163485100057],[-2632.4451986116933,7957.023063185852,2708.201025557919],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3952.723963488455,12268.925368567945,4145.082979769821],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731]]"
2600,30,0.26483480000000004,0.27468969000000004,0.045408425475405044,0.26244515336149643,0.26071963710908674,0.01543075595078157,0.004565141884914779,0.004582410000351263,4.233055527437795E-4,76,"[[-174.65267419584086,487.82811311359376,136.888468411329],[-1366.5160278509184,4077.4099568854085,1386.5323628363917],[-238.48626837639947,705.1460732030735,224.6125731895972],[-2667.0065767873393,8048.611766520564,2745.8431348277945],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-1415.515139645835,4363.070507183062,1475.3554327655459],[-131.17867397538222,396.3916726882179,113.34211444609275],[-157.3758878620719,444.04469643326684,118.20010882086014],[-2136.7795930194948,6709.177863457951,2202.2009126011426],[-2665.0218380467277,8070.705597428295,2732.0273989365974],[-2635.828283996013,7945.0865029243405,2692.9816252980886],[-2359.538120657418,7257.1317226418205,2575.1204437257975],[-2616.1646115233634,7919.25838952835,2697.01966408565],[-3839.0658863292765,11982.636407539365,4065.1769905841816],[-229.65416438750268,688.9491391606203,207.87160048231556],[-3817.5371706533656,11907.89926627563,4037.924050172183],[-2622.5162229800253,7920.697785241251,2692.800785790363],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-1423.3205491824801,4371.322948599242,1485.2902715724338],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-3815.1118115909267,11896.887815953634,4029.561310902535],[-236.95110422249175,716.9502903010068,222.36905329758426],[-3859.8317518292133,11994.582219025448,4079.3005384274807],[-1408.4642309071128,4324.504823955305,1460.4762664304121],[-1370.7510934731772,4067.963904503026,1388.083581479991],[-214.91959954775044,653.9143840416566,203.98870782299454],[-1689.9954705647947,5415.403691802525,1879.0276825024857],[-1291.3503773252442,3945.0157790391427,1328.752977409956],[-3817.5371706533656,11907.89926627563,4037.924050172183],[-1916.1631132752484,5915.708382141387,1999.2493996903129],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-2136.754012401648,6692.821248191681,2200.449419566662],[-2666.982919978614,8083.386136506891,2740.473056063696],[-3845.133050600571,11996.810375377208,4073.8418982818116],[-1278.220620129377,3933.5875837386543,1323.1102897792593],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-2055.652131070774,6245.855562890262,2106.826784626863],[-3817.5371706533656,11907.89926627563,4037.924050172183],[-2665.764626264988,8091.260812469415,2737.605124120006],[-1923.1036702057731,5928.662918887863,2003.4280129049669],[-222.5678321695755,678.2229482195561,216.98068434255373],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-229.65416438750268,688.9491391606203,207.87160048231556],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-214.91959954775044,653.9143840416566,203.98870782299454],[-2652.439756631149,8005.8316320534705,2723.1649614272874],[-2668.9488397237906,8128.250732076661,2777.307946202364],[-157.3758878620719,444.04469643326684,118.20010882086014],[-3941.935206967123,12200.785420214655,4122.489293904046],[-1413.3324670791555,4352.733300766092,1470.9618539637895],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2114.3285094103344,6588.529255642988,2172.547967665907],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-2625.295458181406,7938.859166974671,2702.220334552847],[-2131.7490385970523,6676.596731498983,2193.8683467092933],[-2069.870042781459,6292.850842395709,2120.8643529983333],[-2625.295458181406,7938.859166974671,2702.220334552847],[-2131.7490385970523,6676.596731498983,2193.8683467092933],[-1276.1082670293868,3916.9646540545587,1322.0428324979082],[-2661.6543029568743,8020.944197893319,2730.411178980792],[-1392.535291127441,4265.250988979024,1425.1107525339478],[-2130.2920511003294,6640.47125993385,2194.073332667821],[-157.3758878620719,444.04469643326684,118.20010882086014],[-1366.5160278509184,4077.4099568854085,1386.5323628363917],[-2368.0041251876273,7274.443630151747,2583.928998857817],[-1362.306212415068,4052.5114647550527,1382.4666200541342],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731]]"
2700,30,0.2749735,0.2851965533333334,0.04579819825653237,0.2631786752259878,0.26205202529700583,0.015147650536918631,0.004522924194747185,0.0045655523219976955,3.9400095533585435E-4,72,"[[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-235.37577500198998,702.6035088906926,217.6731802803348],[-236.95110422249175,716.9502903010068,222.36905329758426],[-1433.1829505780802,4388.461776175221,1489.5813346706627],[-241.92321252042328,730.3515078080687,229.5022558488568],[-3941.935206967123,12200.785420214655,4122.489293904046],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-2635.828283996013,7945.0865029243405,2692.9816252980886],[-157.3758878620719,444.04469643326684,118.20010882086014],[-157.3758878620719,444.04469643326684,118.20010882086014],[-3937.454123736367,12193.522236839599,4114.080989137922],[-2366.5398919132267,7259.816692720213,2573.2273474764993],[-3815.1118115909267,11896.887815953634,4029.561310902535],[-3814.0525773781687,11880.38882023507,4019.5865388750667],[-1699.8578719603947,5432.542519378502,1883.3187456007147],[-157.3758878620719,444.04469643326684,118.20010882086014],[-165.51787900268152,454.71458514346693,121.06303201303781],[-3797.2405406567955,11866.44899499859,4025.521117347987],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-1370.7510934731772,4067.963904503026,1388.083581479991],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-3809.238344495716,11884.78366569217,4025.0863471758576],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1415.515139645835,4363.070507183062,1475.3554327655459],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-238.48626837639947,705.1460732030735,224.6125731895972],[-2667.0065767873393,8048.611766520564,2745.8431348277945],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-1415.515139645835,4363.070507183062,1475.3554327655459],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2136.7795930194948,6709.177863457951,2202.2009126011426],[-2665.0218380467277,8070.705597428295,2732.0273989365974],[-2635.828283996013,7945.0865029243405,2692.9816252980886],[-2359.538120657418,7257.1317226418205,2575.1204437257975],[-2616.1646115233634,7919.25838952835,2697.01966408565],[-229.65416438750268,688.9491391606203,207.87160048231556],[-2622.5162229800253,7920.697785241251,2692.800785790363],[-1423.3205491824801,4371.322948599242,1485.2902715724338],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-3815.1118115909267,11896.887815953634,4029.561310902535],[-236.95110422249175,716.9502903010068,222.36905329758426],[-1370.7510934731772,4067.963904503026,1388.083581479991],[-1689.9954705647947,5415.403691802525,1879.0276825024857],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-2136.754012401648,6692.821248191681,2200.449419566662],[-2666.982919978614,8083.386136506891,2740.473056063696],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-2055.652131070774,6245.855562890262,2106.826784626863],[-3817.5371706533656,11907.89926627563,4037.924050172183],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-229.65416438750268,688.9491391606203,207.87160048231556],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-2652.439756631149,8005.8316320534705,2723.1649614272874],[-3941.935206967123,12200.785420214655,4122.489293904046],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2114.3285094103344,6588.529255642988,2172.547967665907],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-2069.870042781459,6292.850842395709,2120.8643529983333],[-2131.7490385970523,6676.596731498983,2193.8683467092933],[-1276.1082670293868,3916.9646540545587,1322.0428324979082],[-2661.6543029568743,8020.944197893319,2730.411178980792],[-1392.535291127441,4265.250988979024,1425.1107525339478],[-2130.2920511003294,6640.47125993385,2194.073332667821],[-1366.5160278509184,4077.4099568854085,1386.5323628363917],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-133.5017280253781,394.9783170474402,115.0547019537235],[-3955.5671399543794,12295.193582156822,4162.547108678731]]"
2800,30,0.28563145,0.29559377333333337,0.04594087299033875,0.2653633458212602,0.2651332160231024,0.014001463418172287,0.004595421786264634,0.004598582889025151,4.228002354797249E-4,80,"[[-238.48626837639947,705.1460732030735,224.6125731895972],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-2122.772913679405,6601.998023422351,2174.740724814306],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-2134.826021614734,6685.189216346728,2190.884664816887],[-1380.4101107694064,4107.286482208217,1395.353896337216],[-3810.2120441078414,11883.990717505021,4025.3608772870643],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-238.8279916707419,733.2351652546893,231.93224960789055],[-3811.854572517535,11883.457817343326,4026.361504024897],[-3806.645807060717,11879.575908443707,4020.7527557705157],[-172.70153185809193,468.2037536571378,127.88121694366457],[-2637.387745204556,7960.260772966584,2695.196456766967],[-1692.8686602701523,5416.3591851735755,1875.7535052972935],[-3807.09620620781,11886.302997805424,4021.951924004866],[-1420.4986230189236,4374.822852650924,1476.1609418283367],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-131.17867397538222,396.3916726882179,113.34211444609275],[-3936.895073012097,12181.3342629629,4118.355269984808],[-2665.0218380467277,8070.705597428295,2732.0273989365974],[-2360.4061814685315,7245.33437023839,2567.12831928669],[-229.65416438750268,688.9491391606203,207.87160048231556],[-1366.5160278509184,4077.4099568854085,1386.5323628363917],[-2612.8854587192477,7901.082971322328,2687.4279381395772],[-2667.5878068218008,8101.444283436939,2743.5583002448907],[-2635.828283996013,7945.0865029243405,2692.9816252980886],[-1424.4001569849688,4377.871166769284,1483.4317756117855],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-236.95110422249175,716.9502903010068,222.36905329758426],[-1433.1829505780802,4388.461776175221,1489.5813346706627],[-241.92321252042328,730.3515078080687,229.5022558488568],[-3941.935206967123,12200.785420214655,4122.489293904046],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-2635.828283996013,7945.0865029243405,2692.9816252980886],[-157.3758878620719,444.04469643326684,118.20010882086014],[-3937.454123736367,12193.522236839599,4114.080989137922],[-2366.5398919132267,7259.816692720213,2573.2273474764993],[-3815.1118115909267,11896.887815953634,4029.561310902535],[-3814.0525773781687,11880.38882023507,4019.5865388750667],[-1699.8578719603947,5432.542519378502,1883.3187456007147],[-157.3758878620719,444.04469643326684,118.20010882086014],[-165.51787900268152,454.71458514346693,121.06303201303781],[-3797.2405406567955,11866.44899499859,4025.521117347987],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-1370.7510934731772,4067.963904503026,1388.083581479991],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2136.7795930194948,6709.177863457951,2202.2009126011426],[-2665.0218380467277,8070.705597428295,2732.0273989365974],[-2635.828283996013,7945.0865029243405,2692.9816252980886],[-229.65416438750268,688.9491391606203,207.87160048231556],[-1423.3205491824801,4371.322948599242,1485.2902715724338],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-3815.1118115909267,11896.887815953634,4029.561310902535],[-236.95110422249175,716.9502903010068,222.36905329758426],[-1370.7510934731772,4067.963904503026,1388.083581479991],[-1689.9954705647947,5415.403691802525,1879.0276825024857],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-2136.754012401648,6692.821248191681,2200.449419566662],[-2666.982919978614,8083.386136506891,2740.473056063696],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-2055.652131070774,6245.855562890262,2106.826784626863],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2114.3285094103344,6588.529255642988,2172.547967665907],[-2069.870042781459,6292.850842395709,2120.8643529983333],[-1276.1082670293868,3916.9646540545587,1322.0428324979082],[-2661.6543029568743,8020.944197893319,2730.411178980792],[-1392.535291127441,4265.250988979024,1425.1107525339478],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731]]"
2900,30,0.29680510000000004,0.30623509000000004,0.04675237057159443,0.2655174435581541,0.2663495305350551,0.014029066851252383,0.004604444830845152,0.004619855620134924,4.001996076600617E-4,81,"[[-1699.8578719603947,5432.542519378502,1883.3187456007147],[-1390.3507656473987,4118.26680535576,1398.8464129262256],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-1433.1829505780802,4388.461776175221,1489.5813346706627],[-3787.3071535336203,11849.212075081026,4018.1425874912234],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-3806.645807060717,11879.575908443707,4020.7527557705157],[-181.27367345789256,480.1744796059219,136.01419509242766],[-240.3845528037571,722.4039045432764,225.66570200303616],[-3805.360581455978,11875.377720913972,4016.077662564309],[-3806.645807060717,11879.575908443707,4020.7527557705157],[-3806.5466772826157,11865.46104667272,4016.045509374161],[-2667.5878068218008,8101.444283436939,2743.5583002448907],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-241.24554607668566,723.0515080956069,233.67617782270804],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-240.91598998315501,716.9188602244485,233.95897741771702],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-3806.645807060717,11879.575908443707,4020.7527557705157],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-2122.772913679405,6601.998023422351,2174.740724814306],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-2134.826021614734,6685.189216346728,2190.884664816887],[-1380.4101107694064,4107.286482208217,1395.353896337216],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3806.645807060717,11879.575908443707,4020.7527557705157],[-172.70153185809193,468.2037536571378,127.88121694366457],[-2637.387745204556,7960.260772966584,2695.196456766967],[-1692.8686602701523,5416.3591851735755,1875.7535052972935],[-1420.4986230189236,4374.822852650924,1476.1609418283367],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-131.17867397538222,396.3916726882179,113.34211444609275],[-3936.895073012097,12181.3342629629,4118.355269984808],[-2665.0218380467277,8070.705597428295,2732.0273989365974],[-2612.8854587192477,7901.082971322328,2687.4279381395772],[-2667.5878068218008,8101.444283436939,2743.5583002448907],[-1424.4001569849688,4377.871166769284,1483.4317756117855],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-1433.1829505780802,4388.461776175221,1489.5813346706627],[-241.92321252042328,730.3515078080687,229.5022558488568],[-3941.935206967123,12200.785420214655,4122.489293904046],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-2635.828283996013,7945.0865029243405,2692.9816252980886],[-3937.454123736367,12193.522236839599,4114.080989137922],[-2366.5398919132267,7259.816692720213,2573.2273474764993],[-3814.0525773781687,11880.38882023507,4019.5865388750667],[-1699.8578719603947,5432.542519378502,1883.3187456007147],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-1370.7510934731772,4067.963904503026,1388.083581479991],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2136.7795930194948,6709.177863457951,2202.2009126011426],[-2665.0218380467277,8070.705597428295,2732.0273989365974],[-2635.828283996013,7945.0865029243405,2692.9816252980886],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-1370.7510934731772,4067.963904503026,1388.083581479991],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-2136.754012401648,6692.821248191681,2200.449419566662],[-2666.982919978614,8083.386136506891,2740.473056063696],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-2055.652131070774,6245.855562890262,2106.826784626863],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-1922.5171406643035,5931.24026133764,2001.2095441633016],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2069.870042781459,6292.850842395709,2120.8643529983333],[-2661.6543029568743,8020.944197893319,2730.411178980792],[-3952.723963488455,12268.925368567945,4145.082979769821],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731]]"
3000,30,0.3064932,0.31662418000000003,0.04690032532587999,0.2661080027224205,0.26738524681892073,0.013692610697451492,0.0044720745046442955,0.004536070864135757,3.8608015252238894E-4,77,"[[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-2630.968971233561,7931.935553514059,2685.9867418046183],[-244.54058822123173,737.5570740455773,234.35122297407696],[-1388.8503966100968,4118.958331014066,1404.1002138342992],[-1700.0069143447313,5416.102119853537,1876.0929786733327],[-2673.865485665679,8086.490443305239,2736.0533109772364],[-2672.4045376772356,8137.829220737142,2753.6969275295783],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-172.7817445621757,472.34078068984775,125.12053538475955],[-1384.6791937087428,4118.846638898319,1397.2592664773128],[-2122.772913679405,6601.998023422351,2174.740724814306],[-3801.5142062769046,11860.094916111897,4019.7862540553883],[-2643.582080096823,7964.909625740506,2693.654618935658],[-1920.094823113899,5928.4027043792275,1995.6871082266596],[-3798.791189374792,11859.191643488035,4013.0480797277764],[-1421.2208348788301,4386.836791218927,1477.0051393526517],[-1292.4315350566308,3939.2319519595962,1330.289140058866],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-2642.3695697384815,7972.233035061273,2698.387686487589],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2148.692542861288,6728.517150866492,2203.500101115751],[-3806.645807060717,11879.575908443707,4020.7527557705157],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-261.60749915449776,774.819367053962,245.16076966034848],[-1929.2175087561411,5939.689024897979,2004.7732280271437],[-2665.6136945207068,8100.421453061536,2739.1669996724845],[-246.27899630839767,742.6087268630291,234.01493693282313],[-1390.3507656473987,4118.26680535576,1398.8464129262256],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-1433.1829505780802,4388.461776175221,1489.5813346706627],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-181.27367345789256,480.1744796059219,136.01419509242766],[-240.3845528037571,722.4039045432764,225.66570200303616],[-3806.5466772826157,11865.46104667272,4016.045509374161],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-240.91598998315501,716.9188602244485,233.95897741771702],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-2122.772913679405,6601.998023422351,2174.740724814306],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-2134.826021614734,6685.189216346728,2190.884664816887],[-1692.8686602701523,5416.3591851735755,1875.7535052972935],[-131.17867397538222,396.3916726882179,113.34211444609275],[-3936.895073012097,12181.3342629629,4118.355269984808],[-2612.8854587192477,7901.082971322328,2687.4279381395772],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-1433.1829505780802,4388.461776175221,1489.5813346706627],[-241.92321252042328,730.3515078080687,229.5022558488568],[-3941.935206967123,12200.785420214655,4122.489293904046],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-3937.454123736367,12193.522236839599,4114.080989137922],[-3814.0525773781687,11880.38882023507,4019.5865388750667],[-1699.8578719603947,5432.542519378502,1883.3187456007147],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2665.0218380467277,8070.705597428295,2732.0273989365974],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-1370.7510934731772,4067.963904503026,1388.083581479991],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-2055.652131070774,6245.855562890262,2106.826784626863],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3955.5671399543794,12295.193582156822,4162.547108678731]]"
3100,30,0.3168949,0.3270414366666667,0.0469621381140425,0.26655364059629916,0.2680745763988682,0.013885543625884825,0.004476815931023429,0.004508814723167624,4.093025601719822E-4,79,"[[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-1285.6599929275164,3926.404428587804,1324.8341166465702],[-3806.7110101543567,11852.152692900805,4001.6852994156657],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-1406.226678576955,4148.789853880607,1416.548346344356],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-2665.6136945207068,8100.421453061536,2739.1669996724845],[-1705.6273443718624,5434.276669316628,1878.1573272331275],[-2644.980188877427,7981.088708135799,2695.283977637923],[-3797.3916675433316,11853.487557522332,4009.566517104368],[-246.27899630839767,742.6087268630291,234.01493693282313],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-244.54058822123173,737.5570740455773,234.35122297407696],[-1376.1399796029546,4084.149204552092,1389.855856985141],[-3934.4773113696406,12167.75049411312,4111.340496674132],[-3940.91909379245,12183.195234261388,4116.425714271861],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2649.4027206421133,7976.714003623459,2700.8879532718097],[-2057.442468811207,6388.640119694123,2087.658257126526],[-1442.0868994795317,4394.413382884691,1493.5171653909583],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-2124.485042045144,6605.898330968033,2168.067463787311],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-1683.73781361211,5396.758407727254,1870.5528348300966],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-244.54058822123173,737.5570740455773,234.35122297407696],[-1700.0069143447313,5416.102119853537,1876.0929786733327],[-2673.865485665679,8086.490443305239,2736.0533109772364],[-2672.4045376772356,8137.829220737142,2753.6969275295783],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-172.7817445621757,472.34078068984775,125.12053538475955],[-1384.6791937087428,4118.846638898319,1397.2592664773128],[-2643.582080096823,7964.909625740506,2693.654618935658],[-1920.094823113899,5928.4027043792275,1995.6871082266596],[-1292.4315350566308,3939.2319519595962,1330.289140058866],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2148.692542861288,6728.517150866492,2203.500101115751],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-261.60749915449776,774.819367053962,245.16076966034848],[-1929.2175087561411,5939.689024897979,2004.7732280271437],[-2665.6136945207068,8100.421453061536,2739.1669996724845],[-246.27899630839767,742.6087268630291,234.01493693282313],[-1390.3507656473987,4118.26680535576,1398.8464129262256],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-181.27367345789256,480.1744796059219,136.01419509242766],[-240.3845528037571,722.4039045432764,225.66570200303616],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-2122.772913679405,6601.998023422351,2174.740724814306],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-131.17867397538222,396.3916726882179,113.34211444609275],[-241.92321252042328,730.3515078080687,229.5022558488568],[-2142.755054503138,6714.533593766843,2195.7583754050092],[-3937.454123736367,12193.522236839599,4114.080989137922],[-3814.0525773781687,11880.38882023507,4019.5865388750667],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-238.48626837639947,705.1460732030735,224.6125731895972],[-238.48626837639947,705.1460732030735,224.6125731895972],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2665.0218380467277,8070.705597428295,2732.0273989365974],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-2055.652131070774,6245.855562890262,2106.826784626863],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
3200,30,0.32771985000000003,0.3376722366666667,0.0477045574536863,0.2671262782113054,0.2686897322044767,0.013835411921240185,0.0044812932638652846,0.004461524014482614,4.2063894937797893E-4,81,"[[-2679.8799225560106,8151.387597299768,2756.9626384955877],[-1286.9161759859792,3931.3631077628474,1319.253327584939],[-1692.9534028367843,5387.270121598235,1864.4309350245721],[-2649.4027206421133,7976.714003623459,2700.8879532718097],[-2148.692542861288,6728.517150866492,2203.500101115751],[-3804.4325577195114,11850.721961965543,4008.2264853161164],[-2672.0461942746592,8124.812675389939,2747.433642931044],[-2148.692542861288,6728.517150866492,2203.500101115751],[-2124.485042045144,6605.898330968033,2168.067463787311],[-244.54058822123173,737.5570740455773,234.35122297407696],[-2148.692542861288,6728.517150866492,2203.500101115751],[-2630.2478566319473,7913.616972053033,2683.8001462739544],[-244.54058822123173,737.5570740455773,234.35122297407696],[-1408.676910346616,4157.449790936707,1421.9579144179627],[-1904.3927917978954,5894.86006192356,1988.8908937595706],[-3801.161937213513,11854.305779116969,4004.5923107244207],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-3810.8001933753985,11865.600114184872,4014.750163990589],[-3797.491957810787,11851.610988098635,4004.1542861695657],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-1384.9001293395725,4103.923033123035,1393.2458937907547],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-261.60749915449776,774.819367053962,245.16076966034848],[-2655.4258225833773,8015.242701051132,2697.3821824745946],[-1438.4752762032035,4382.547865571557,1487.1847530379603],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-3806.7110101543567,11852.152692900805,4001.6852994156657],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-1406.226678576955,4148.789853880607,1416.548346344356],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-1705.6273443718624,5434.276669316628,1878.1573272331275],[-246.27899630839767,742.6087268630291,234.01493693282313],[-244.54058822123173,737.5570740455773,234.35122297407696],[-1376.1399796029546,4084.149204552092,1389.855856985141],[-3934.4773113696406,12167.75049411312,4111.340496674132],[-3940.91909379245,12183.195234261388,4116.425714271861],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2649.4027206421133,7976.714003623459,2700.8879532718097],[-2057.442468811207,6388.640119694123,2087.658257126526],[-1442.0868994795317,4394.413382884691,1493.5171653909583],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-2124.485042045144,6605.898330968033,2168.067463787311],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-244.54058822123173,737.5570740455773,234.35122297407696],[-1700.0069143447313,5416.102119853537,1876.0929786733327],[-2673.865485665679,8086.490443305239,2736.0533109772364],[-2672.4045376772356,8137.829220737142,2753.6969275295783],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-172.7817445621757,472.34078068984775,125.12053538475955],[-1920.094823113899,5928.4027043792275,1995.6871082266596],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2148.692542861288,6728.517150866492,2203.500101115751],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-261.60749915449776,774.819367053962,245.16076966034848],[-1929.2175087561411,5939.689024897979,2004.7732280271437],[-246.27899630839767,742.6087268630291,234.01493693282313],[-1390.3507656473987,4118.26680535576,1398.8464129262256],[-3806.7823053801394,11866.759276228096,4010.3926216688255],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-181.27367345789256,480.1744796059219,136.01419509242766],[-240.3845528037571,722.4039045432764,225.66570200303616],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-131.17867397538222,396.3916726882179,113.34211444609275],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-3943.8288189517207,12205.64069314543,4123.344939320202],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-1911.6446594684976,5907.817653521824,1991.3766105236957],[-3944.4465844787605,12327.2127227393,4199.055586101506]]"
3300,30,0.33816505,0.3481023733333334,0.04852168183405716,0.26808030165788355,0.26964234119044633,0.013833539756383255,0.004458948191896369,0.004441247130696101,3.678682159773462E-4,78,"[[-3944.4465844787605,12327.2127227393,4199.055586101506],[-3797.058536893436,11843.269058750719,4001.0459547992923],[-247.51374479689142,734.8676523903407,226.9581743091307],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3806.392976828124,11834.394578465162,4000.453534159036],[-3798.5311976813628,11823.530147120024,3997.4615594116235],[-1691.5521822028154,5373.170487423308,1860.6031314214342],[-3801.2643613379632,11822.8516509253,3990.5262503194394],[-2348.833223416335,7220.818115361057,2553.017510041013],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-2153.2972139424337,6741.534383027619,2208.466261235612],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-3801.028380649003,11838.69778053725,4000.777183749529],[-1448.0614049600772,4411.1183339265335,1498.5576778894897],[-1380.5125501576147,4088.7227402460326,1387.488556258468],[-1709.4311633471732,5429.79265604773,1877.2574518325323],[-2122.2498931977284,6572.216448636048,2160.999045860662],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-1701.1791667391904,5400.656692688812,1869.9938381082202],[-131.17867397538222,396.3916726882179,113.34211444609275],[-1393.7407808130952,4130.685915289796,1400.9639769667033],[-3940.91909379245,12183.195234261388,4116.425714271861],[-1297.3146175592417,3956.9094388843037,1328.2090679417965],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2677.3760798780086,8138.422816761548,2752.1355596574163],[-2679.8799225560106,8151.387597299768,2756.9626384955877],[-1286.9161759859792,3931.3631077628474,1319.253327584939],[-2649.4027206421133,7976.714003623459,2700.8879532718097],[-3804.4325577195114,11850.721961965543,4008.2264853161164],[-2148.692542861288,6728.517150866492,2203.500101115751],[-2148.692542861288,6728.517150866492,2203.500101115751],[-2630.2478566319473,7913.616972053033,2683.8001462739544],[-1904.3927917978954,5894.86006192356,1988.8908937595706],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-3810.8001933753985,11865.600114184872,4014.750163990589],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-261.60749915449776,774.819367053962,245.16076966034848],[-2655.4258225833773,8015.242701051132,2697.3821824745946],[-3806.7110101543567,11852.152692900805,4001.6852994156657],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-1406.226678576955,4148.789853880607,1416.548346344356],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-246.27899630839767,742.6087268630291,234.01493693282313],[-3940.91909379245,12183.195234261388,4116.425714271861],[-2649.4027206421133,7976.714003623459,2700.8879532718097],[-2057.442468811207,6388.640119694123,2087.658257126526],[-2124.485042045144,6605.898330968033,2168.067463787311],[-244.54058822123173,737.5570740455773,234.35122297407696],[-2673.865485665679,8086.490443305239,2736.0533109772364],[-2672.4045376772356,8137.829220737142,2753.6969275295783],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-172.7817445621757,472.34078068984775,125.12053538475955],[-1920.094823113899,5928.4027043792275,1995.6871082266596],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2148.692542861288,6728.517150866492,2203.500101115751],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-261.60749915449776,774.819367053962,245.16076966034848],[-1929.2175087561411,5939.689024897979,2004.7732280271437],[-246.27899630839767,742.6087268630291,234.01493693282313],[-1390.3507656473987,4118.26680535576,1398.8464129262256],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-181.27367345789256,480.1744796059219,136.01419509242766],[-240.3845528037571,722.4039045432764,225.66570200303616],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2063.5311300206927,6274.50249259523,2109.1141224194],[-1911.6446594684976,5907.817653521824,1991.3766105236957]]"
3400,30,0.34903320000000004,0.35838042000000003,0.04882800813989785,0.2699243853247076,0.271314515186635,0.013347389469106746,0.004444834460252257,0.004430122346272349,3.8128836920642793E-4,77,"[[-3799.958368823199,11804.624415838642,3982.2704969338115],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-1393.7407808130952,4130.685915289796,1400.9639769667033],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-247.51374479689142,734.8676523903407,226.9581743091307],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-1277.1798704152131,3914.661829508293,1318.8401491800053],[-2656.169041378003,7990.524586700755,2703.055208254778],[-1929.2175087561411,5939.689024897979,2004.7732280271437],[-2625.659008988412,7891.585912218258,2671.3837511922643],[-3795.2344026827404,11810.328284016168,3994.083489544811],[-240.3845528037571,722.4039045432764,225.66570200303616],[-2155.600273712166,6755.145895488104,2209.610778193509],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1904.8729552286707,5892.767514662748,1983.6064278676145],[-1890.8757962163922,5869.952902120742,1975.4344245564694],[-3806.392976828124,11834.394578465162,4000.453534159036],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1448.0614049600772,4411.1183339265335,1498.5576778894897],[-3794.4675381584575,11805.840573491763,3992.1770865698604],[-1723.2971312745656,5458.052581234037,1874.9067755466567],[-1286.9161759859792,3931.3631077628474,1319.253327584939],[-3952.723963488455,12268.925368567945,4145.082979769821],[-1286.9161759859792,3931.3631077628474,1319.253327584939],[-1709.1709735274571,5416.625486489507,1870.652654234014],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-2153.2972139424337,6741.534383027619,2208.466261235612],[-2679.8799225560106,8151.387597299768,2756.9626384955877],[-251.52979991147427,753.740408250505,241.91646327749814],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-247.51374479689142,734.8676523903407,226.9581743091307],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3806.392976828124,11834.394578465162,4000.453534159036],[-1691.5521822028154,5373.170487423308,1860.6031314214342],[-3801.2643613379632,11822.8516509253,3990.5262503194394],[-2153.2972139424337,6741.534383027619,2208.466261235612],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-1448.0614049600772,4411.1183339265335,1498.5576778894897],[-1380.5125501576147,4088.7227402460326,1387.488556258468],[-2122.2498931977284,6572.216448636048,2160.999045860662],[-131.17867397538222,396.3916726882179,113.34211444609275],[-1393.7407808130952,4130.685915289796,1400.9639769667033],[-3940.91909379245,12183.195234261388,4116.425714271861],[-1297.3146175592417,3956.9094388843037,1328.2090679417965],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2679.8799225560106,8151.387597299768,2756.9626384955877],[-1286.9161759859792,3931.3631077628474,1319.253327584939],[-2630.2478566319473,7913.616972053033,2683.8001462739544],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-261.60749915449776,774.819367053962,245.16076966034848],[-2655.4258225833773,8015.242701051132,2697.3821824745946],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-1406.226678576955,4148.789853880607,1416.548346344356],[-3940.91909379245,12183.195234261388,4116.425714271861],[-2057.442468811207,6388.640119694123,2087.658257126526],[-2673.865485665679,8086.490443305239,2736.0533109772364],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-1920.094823113899,5928.4027043792275,1995.6871082266596],[-2148.692542861288,6728.517150866492,2203.500101115751],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-261.60749915449776,774.819367053962,245.16076966034848],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-181.27367345789256,480.1744796059219,136.01419509242766],[-240.3845528037571,722.4039045432764,225.66570200303616],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-2632.5509164016808,7927.228484513519,2684.944663231852],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2063.5311300206927,6274.50249259523,2109.1141224194]]"
3500,30,0.35995915,0.3690347066666667,0.048887122683888944,0.2712901308351354,0.27218153633557335,0.013303684069295668,0.0043334422819213125,0.004368951778215123,3.498800838550295E-4,78,"[[-2630.2478566319473,7913.616972053033,2683.8001462739544],[-2159.6240532008355,6771.892437278144,2217.4176651781654],[-2653.602277035331,8022.0418195571065,2693.8136626090236],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-3790.190342420664,11792.630818999967,3974.653206438949],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2155.600273712166,6755.145895488104,2209.610778193509],[-1920.094823113899,5928.4027043792275,1995.6871082266596],[-3796.6842425752066,11805.638467079321,3988.327992784391],[-1279.5100088608767,3908.8813024414126,1313.8866893756704],[-1286.9161759859792,3931.3631077628474,1319.253327584939],[-267.96152654355296,790.3512462502147,247.12091413333732],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1451.6652083090348,4420.988837259773,1501.266081496725],[-271.09716353392315,809.4210667132575,251.51282260445316],[-2153.2972139424337,6741.534383027619,2208.466261235612],[-2661.6774559198248,8018.424545812822,2705.3628967285194],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-3792.3585217691416,11784.722478272359,3979.4247503341426],[-1286.9161759859792,3931.3631077628474,1319.253327584939],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1453.810204925461,4422.788747831111,1498.852278744879],[-1401.3062333124556,4145.430896631856,1403.169182717405],[-3801.2643613379632,11822.8516509253,3990.5262503194394],[-2625.659008988412,7891.585912218258,2671.3837511922643],[-3940.91909379245,12183.195234261388,4116.425714271861],[-3796.5597550003113,11809.839720362783,3988.2720981775205],[-3801.2643613379632,11822.8516509253,3990.5262503194394],[-3799.958368823199,11804.624415838642,3982.2704969338115],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-247.51374479689142,734.8676523903407,226.9581743091307],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-2656.169041378003,7990.524586700755,2703.055208254778],[-2625.659008988412,7891.585912218258,2671.3837511922643],[-2155.600273712166,6755.145895488104,2209.610778193509],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1904.8729552286707,5892.767514662748,1983.6064278676145],[-1890.8757962163922,5869.952902120742,1975.4344245564694],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1723.2971312745656,5458.052581234037,1874.9067755466567],[-1286.9161759859792,3931.3631077628474,1319.253327584939],[-3952.723963488455,12268.925368567945,4145.082979769821],[-1709.1709735274571,5416.625486489507,1870.652654234014],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-3944.4465844787605,12327.2127227393,4199.055586101506],[-247.51374479689142,734.8676523903407,226.9581743091307],[-1691.5521822028154,5373.170487423308,1860.6031314214342],[-3801.2643613379632,11822.8516509253,3990.5262503194394],[-1448.0614049600772,4411.1183339265335,1498.5576778894897],[-1380.5125501576147,4088.7227402460326,1387.488556258468],[-2122.2498931977284,6572.216448636048,2160.999045860662],[-131.17867397538222,396.3916726882179,113.34211444609275],[-1297.3146175592417,3956.9094388843037,1328.2090679417965],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-2679.8799225560106,8151.387597299768,2756.9626384955877],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-2362.5149935532636,7249.29151901055,2566.5940642538276],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-261.60749915449776,774.819367053962,245.16076966034848],[-2655.4258225833773,8015.242701051132,2697.3821824745946],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-1406.226678576955,4148.789853880607,1416.548346344356],[-3940.91909379245,12183.195234261388,4116.425714271861],[-2057.442468811207,6388.640119694123,2087.658257126526],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-1920.094823113899,5928.4027043792275,1995.6871082266596],[-1448.2206099242273,4408.8957053665135,1499.6161935807675],[-261.60749915449776,774.819367053962,245.16076966034848],[-181.27367345789256,480.1744796059219,136.01419509242766],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2063.5311300206927,6274.50249259523,2109.1141224194]]"
3600,30,0.37028020000000006,0.3795980133333334,0.04945400573878955,0.273230737625773,0.2739736789906932,0.014046563529135659,0.004310650719014937,0.004366827956696283,3.737750034839283E-4,78,"[[-1453.810204925461,4422.788747831111,1498.852278744879],[-2638.2886722757353,7919.107668981348,2681.937764213258],[-1890.8757962163922,5869.952902120742,1975.4344245564694],[-2155.600273712166,6755.145895488104,2209.610778193509],[-1413.1122553844275,4154.088173370118,1415.8371881287007],[-1691.5521822028154,5373.170487423308,1860.6031314214342],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-3788.9467891405825,11776.044720234708,3969.6676318392133],[-1732.5116776002913,5473.165147073885,1882.1529931001608],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-1928.298860996252,5945.294528385854,2000.4610823957987],[-3789.2405911625847,11771.56400804148,3973.013588056079],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-3790.190342420664,11792.630818999967,3974.653206438949],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-1401.3062333124556,4145.430896631856,1403.169182717405],[-1296.4064969566016,3944.217582550295,1319.9887488234679],[-3789.985010763908,11773.09886014771,3975.413808665166],[-1451.6652083090348,4420.988837259773,1501.266081496725],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-1279.5100088608767,3908.8813024414126,1313.8866893756704],[-1400.5759291600639,4128.428192568644,1404.0614228426289],[-2159.6240532008355,6771.892437278144,2217.4176651781654],[-2653.602277035331,8022.0418195571065,2693.8136626090236],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-3790.190342420664,11792.630818999967,3974.653206438949],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2155.600273712166,6755.145895488104,2209.610778193509],[-1279.5100088608767,3908.8813024414126,1313.8866893756704],[-267.96152654355296,790.3512462502147,247.12091413333732],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1451.6652083090348,4420.988837259773,1501.266081496725],[-271.09716353392315,809.4210667132575,251.51282260445316],[-2661.6774559198248,8018.424545812822,2705.3628967285194],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-3792.3585217691416,11784.722478272359,3979.4247503341426],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1453.810204925461,4422.788747831111,1498.852278744879],[-1401.3062333124556,4145.430896631856,1403.169182717405],[-2625.659008988412,7891.585912218258,2671.3837511922643],[-3940.91909379245,12183.195234261388,4116.425714271861],[-3799.958368823199,11804.624415838642,3982.2704969338115],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-247.51374479689142,734.8676523903407,226.9581743091307],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-2625.659008988412,7891.585912218258,2671.3837511922643],[-2155.600273712166,6755.145895488104,2209.610778193509],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1904.8729552286707,5892.767514662748,1983.6064278676145],[-1890.8757962163922,5869.952902120742,1975.4344245564694],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1723.2971312745656,5458.052581234037,1874.9067755466567],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-247.51374479689142,734.8676523903407,226.9581743091307],[-1380.5125501576147,4088.7227402460326,1387.488556258468],[-2122.2498931977284,6572.216448636048,2160.999045860662],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2679.8799225560106,8151.387597299768,2756.9626384955877],[-3933.4395402650225,12168.986625468136,4107.86117416625],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-261.60749915449776,774.819367053962,245.16076966034848],[-2655.4258225833773,8015.242701051132,2697.3821824745946],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3940.91909379245,12183.195234261388,4116.425714271861],[-2057.442468811207,6388.640119694123,2087.658257126526],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-261.60749915449776,774.819367053962,245.16076966034848],[-181.27367345789256,480.1744796059219,136.01419509242766],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2063.5311300206927,6274.50249259523,2109.1141224194]]"
3700,30,0.37999205,0.3899374566666667,0.05005951440883888,0.275503300778956,0.275544918520912,0.013752862307472219,0.004340862714470034,0.004352480856437957,3.789215058558396E-4,83,"[[-1464.28476140434,4451.5183521117315,1507.0804385266997],[-2171.7269087634836,6779.487330171589,2220.3957002165125],[-1890.5734828170766,5854.566881743041,1975.1298281289194],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-2661.6774559198248,8018.424545812822,2705.3628967285194],[-3788.9467891405825,11776.044720234708,3969.6676318392133],[-1465.1884747400268,4452.805701412197,1508.964889221452],[-3924.2787769138076,12150.339507369186,4100.06982961402],[-1399.7010958187338,4131.501325104853,1397.5203110962468],[-1288.8586792285287,3927.8475638679206,1314.5311289438907],[-2156.9304777454986,6757.087275204977,2210.1918831848698],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-197.6538826622137,508.9655112552182,144.6662075610614],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-2360.8913150369012,7222.66988100821,2558.490597232201],[-2117.408866221796,6555.809271369769,2151.775071239976],[-3789.985010763908,11773.09886014771,3975.413808665166],[-1686.099587831672,5347.898152641157,1847.8682901751583],[-3788.9467891405825,11776.044720234708,3969.6676318392133],[-198.40621861730222,523.897167934098,151.19424044196998],[-3799.958368823199,11804.624415838642,3982.2704969338115],[-1453.810204925461,4422.788747831111,1498.852278744879],[-2638.2886722757353,7919.107668981348,2681.937764213258],[-1413.1122553844275,4154.088173370118,1415.8371881287007],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-3788.9467891405825,11776.044720234708,3969.6676318392133],[-1732.5116776002913,5473.165147073885,1882.1529931001608],[-1928.298860996252,5945.294528385854,2000.4610823957987],[-3789.2405911625847,11771.56400804148,3973.013588056079],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-3790.190342420664,11792.630818999967,3974.653206438949],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-1401.3062333124556,4145.430896631856,1403.169182717405],[-1296.4064969566016,3944.217582550295,1319.9887488234679],[-3789.985010763908,11773.09886014771,3975.413808665166],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2159.6240532008355,6771.892437278144,2217.4176651781654],[-2653.602277035331,8022.0418195571065,2693.8136626090236],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-3790.190342420664,11792.630818999967,3974.653206438949],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-267.96152654355296,790.3512462502147,247.12091413333732],[-267.96152654355296,790.3512462502147,247.12091413333732],[-271.09716353392315,809.4210667132575,251.51282260445316],[-2661.6774559198248,8018.424545812822,2705.3628967285194],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1453.810204925461,4422.788747831111,1498.852278744879],[-1401.3062333124556,4145.430896631856,1403.169182717405],[-3940.91909379245,12183.195234261388,4116.425714271861],[-3799.958368823199,11804.624415838642,3982.2704969338115],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-2625.659008988412,7891.585912218258,2671.3837511922643],[-2155.600273712166,6755.145895488104,2209.610778193509],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1904.8729552286707,5892.767514662748,1983.6064278676145],[-1890.8757962163922,5869.952902120742,1975.4344245564694],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1723.2971312745656,5458.052581234037,1874.9067755466567],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-247.51374479689142,734.8676523903407,226.9581743091307],[-2122.2498931977284,6572.216448636048,2160.999045860662],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2679.8799225560106,8151.387597299768,2756.9626384955877],[-2125.1514214277995,6591.727279689483,2162.6835778534896],[-261.60749915449776,774.819367053962,245.16076966034848],[-2655.4258225833773,8015.242701051132,2697.3821824745946],[-3955.5671399543794,12295.193582156822,4162.547108678731],[-3940.91909379245,12183.195234261388,4116.425714271861],[-2057.442468811207,6388.640119694123,2087.658257126526],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-261.60749915449776,774.819367053962,245.16076966034848],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-131.17867397538222,396.3916726882179,113.34211444609275],[-2063.5311300206927,6274.50249259523,2109.1141224194]]"
3800,30,0.38985475,0.4003862166666667,0.05035611402322521,0.27733564814169376,0.27692731875277876,0.013952002102571897,0.0042637339331436834,0.004285094065471652,3.628327377666553E-4,77,"[[-1464.4764737394366,4468.5007340153625,1507.9782483615948],[-1274.763896829451,3883.40031281427,1308.606508537552],[-3784.651853223866,11754.155479541127,3967.207577482666],[-2670.0151063752473,8048.192336525658,2718.8951453220675],[-1464.28476140434,4451.5183521117315,1507.0804385266997],[-268.12037132007265,809.5515401228204,254.5955220163853],[-3780.8779712308165,11741.595454739172,3963.1267567617656],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-271.09716353392315,809.4210667132575,251.51282260445316],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-3775.179726967357,11732.162973951106,3947.768232592643],[-2057.442468811207,6388.640119694123,2087.658257126526],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-1467.3371077965467,4464.149265129943,1512.2433771575481],[-274.5433779473178,807.7194227167957,251.7250139026793],[-1269.306330852381,3877.2838593285146,1307.823278910696],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-1421.6677378979543,4171.680957834652,1420.1173505852125],[-1686.099587831672,5347.898152641157,1847.8682901751583],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-1399.7010958187338,4131.501325104853,1397.5203110962468],[-251.53864315685493,745.3928261000041,233.5914575318018],[-1464.28476140434,4451.5183521117315,1507.0804385266997],[-2171.7269087634836,6779.487330171589,2220.3957002165125],[-1890.5734828170766,5854.566881743041,1975.1298281289194],[-1275.1633427882418,3893.6733241039133,1310.3157355689823],[-3788.9467891405825,11776.044720234708,3969.6676318392133],[-3924.2787769138076,12150.339507369186,4100.06982961402],[-1399.7010958187338,4131.501325104853,1397.5203110962468],[-1288.8586792285287,3927.8475638679206,1314.5311289438907],[-2156.9304777454986,6757.087275204977,2210.1918831848698],[-197.6538826622137,508.9655112552182,144.6662075610614],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-2360.8913150369012,7222.66988100821,2558.490597232201],[-2117.408866221796,6555.809271369769,2151.775071239976],[-1686.099587831672,5347.898152641157,1847.8682901751583],[-3788.9467891405825,11776.044720234708,3969.6676318392133],[-198.40621861730222,523.897167934098,151.19424044196998],[-3799.958368823199,11804.624415838642,3982.2704969338115],[-2638.2886722757353,7919.107668981348,2681.937764213258],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-3788.9467891405825,11776.044720234708,3969.6676318392133],[-1732.5116776002913,5473.165147073885,1882.1529931001608],[-1928.298860996252,5945.294528385854,2000.4610823957987],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-1296.4064969566016,3944.217582550295,1319.9887488234679],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2159.6240532008355,6771.892437278144,2217.4176651781654],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-267.96152654355296,790.3512462502147,247.12091413333732],[-267.96152654355296,790.3512462502147,247.12091413333732],[-271.09716353392315,809.4210667132575,251.51282260445316],[-2661.6774559198248,8018.424545812822,2705.3628967285194],[-267.96152654355296,790.3512462502147,247.12091413333732],[-1401.3062333124556,4145.430896631856,1403.169182717405],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-2625.659008988412,7891.585912218258,2671.3837511922643],[-2155.600273712166,6755.145895488104,2209.610778193509],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1904.8729552286707,5892.767514662748,1983.6064278676145],[-1890.8757962163922,5869.952902120742,1975.4344245564694],[-267.96152654355296,790.3512462502147,247.12091413333732],[-3952.723963488455,12268.925368567945,4145.082979769821],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-2655.4258225833773,8015.242701051132,2697.3821824745946],[-3940.91909379245,12183.195234261388,4116.425714271861],[-2057.442468811207,6388.640119694123,2087.658257126526],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-131.17867397538222,396.3916726882179,113.34211444609275]]"
3900,30,0.40111340000000006,0.41094365000000005,0.050410297865011056,0.27890254169759016,0.279340997911615,0.012588012961595544,0.004218965676406323,0.0042514593914953335,3.611516826909203E-4,79,"[[-1466.2778735837885,4447.65026941138,1502.2686051300795],[-1889.9009100072035,5859.3150034923465,1970.6455410767112],[-1277.4083653765927,3879.7709380634287,1311.637563540205],[-1271.0599424681657,3882.6366037376633,1306.7693796438543],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-3775.179726967357,11732.162973951106,3947.768232592643],[-3781.6734044673613,11749.350952072951,3956.526927856106],[-1399.7010958187338,4131.501325104853,1397.5203110962468],[-2169.8052658843208,6765.060798577852,2210.861308760651],[-1480.8939956556126,4480.775599609361,1513.1324960045977],[-1458.610164321022,4437.485616008556,1491.3017191159186],[-1399.7010958187338,4131.501325104853,1397.5203110962468],[-3937.2629995209873,12156.527543934611,4104.54500638586],[-3785.6944051378123,11761.25601418451,3964.8312569547356],[-2627.820905379104,7877.224152076634,2665.5211186041515],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-2627.7945981797675,7895.687029519512,2670.7057513189325],[-271.09716353392315,809.4210667132575,251.51282260445316],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3937.112440701612,12153.355718482628,4105.3254541333645],[-3775.179726967357,11732.162973951106,3947.768232592643],[-3776.934207815798,11744.243823825209,3951.081059067635],[-3909.9142149074,12104.985285709652,4078.6056845923217],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-271.09716353392315,809.4210667132575,251.51282260445316],[-3768.451452069366,11712.775141085853,3956.0594820715564],[-1928.298860996252,5945.294528385854,2000.4610823957987],[-2117.408866221796,6555.809271369769,2151.775071239976],[-1274.763896829451,3883.40031281427,1308.606508537552],[-2670.0151063752473,8048.192336525658,2718.8951453220675],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-271.09716353392315,809.4210667132575,251.51282260445316],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-3775.179726967357,11732.162973951106,3947.768232592643],[-1467.3371077965467,4464.149265129943,1512.2433771575481],[-274.5433779473178,807.7194227167957,251.7250139026793],[-1269.306330852381,3877.2838593285146,1307.823278910696],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-1421.6677378979543,4171.680957834652,1420.1173505852125],[-1686.099587831672,5347.898152641157,1847.8682901751583],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2171.7269087634836,6779.487330171589,2220.3957002165125],[-1890.5734828170766,5854.566881743041,1975.1298281289194],[-2156.9304777454986,6757.087275204977,2210.1918831848698],[-197.6538826622137,508.9655112552182,144.6662075610614],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-2360.8913150369012,7222.66988100821,2558.490597232201],[-2117.408866221796,6555.809271369769,2151.775071239976],[-1686.099587831672,5347.898152641157,1847.8682901751583],[-198.40621861730222,523.897167934098,151.19424044196998],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-1732.5116776002913,5473.165147073885,1882.1529931001608],[-1928.298860996252,5945.294528385854,2000.4610823957987],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-1296.4064969566016,3944.217582550295,1319.9887488234679],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-267.96152654355296,790.3512462502147,247.12091413333732],[-267.96152654355296,790.3512462502147,247.12091413333732],[-271.09716353392315,809.4210667132575,251.51282260445316],[-2661.6774559198248,8018.424545812822,2705.3628967285194],[-267.96152654355296,790.3512462502147,247.12091413333732],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-2155.600273712166,6755.145895488104,2209.610778193509],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1904.8729552286707,5892.767514662748,1983.6064278676145],[-267.96152654355296,790.3512462502147,247.12091413333732],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-2655.4258225833773,8015.242701051132,2697.3821824745946],[-2057.442468811207,6388.640119694123,2087.658257126526],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-131.17867397538222,396.3916726882179,113.34211444609275]]"
4000,30,0.4115789,0.42126941,0.05049007699277941,0.27925964878706316,0.2803345030266928,0.012560283200402552,0.0042380138713176765,0.004225190675687695,3.8203206561481445E-4,76,"[[-2172.4492873917625,6779.2221489426565,2217.058723813587],[-3771.819351261464,11714.36401105677,3939.6958053389067],[-271.09716353392315,809.4210667132575,251.51282260445316],[-1485.7405697541024,4513.854867120749,1525.8125438644568],[-3909.9142149074,12104.985285709652,4078.6056845923217],[-1693.5176453359793,5358.014869943986,1850.968968839623],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-1889.9009100072035,5859.3150034923465,1970.6455410767112],[-271.09716353392315,809.4210667132575,251.51282260445316],[-1296.4064969566016,3944.217582550295,1319.9887488234679],[-271.09716353392315,809.4210667132575,251.51282260445316],[-2639.938883139015,7919.003630815309,2667.669428512214],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-1924.2352014733465,5927.604954757595,1995.176609554036],[-204.78307465534806,521.4292591022825,145.95867986715592],[-1899.0065633208276,5878.136183895445,1974.690151596169],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2169.8052658843208,6765.060798577852,2210.861308760651],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-3778.657760154153,11727.800824881295,3954.680192706073],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2670.0151063752473,8048.192336525658,2718.8951453220675],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-2654.7781304968157,7996.991527907742,2689.5842270947805],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-274.5433779473178,807.7194227167957,251.7250139026793],[-283.4216545242278,820.886662193087,254.74619589026508],[-1265.3297226999186,3866.8217664942454,1305.3677184951096],[-1480.8939956556126,4480.775599609361,1513.1324960045977],[-1466.2778735837885,4447.65026941138,1502.2686051300795],[-1889.9009100072035,5859.3150034923465,1970.6455410767112],[-1271.0599424681657,3882.6366037376633,1306.7693796438543],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-3775.179726967357,11732.162973951106,3947.768232592643],[-1399.7010958187338,4131.501325104853,1397.5203110962468],[-2169.8052658843208,6765.060798577852,2210.861308760651],[-1480.8939956556126,4480.775599609361,1513.1324960045977],[-2627.820905379104,7877.224152076634,2665.5211186041515],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-3937.112440701612,12153.355718482628,4105.3254541333645],[-3775.179726967357,11732.162973951106,3947.768232592643],[-3776.934207815798,11744.243823825209,3951.081059067635],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2670.0151063752473,8048.192336525658,2718.8951453220675],[-1934.7376506977544,5959.537566775708,2007.9859815552184],[-271.09716353392315,809.4210667132575,251.51282260445316],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-3775.179726967357,11732.162973951106,3947.768232592643],[-274.5433779473178,807.7194227167957,251.7250139026793],[-1269.306330852381,3877.2838593285146,1307.823278910696],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2171.7269087634836,6779.487330171589,2220.3957002165125],[-197.6538826622137,508.9655112552182,144.6662075610614],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-1732.5116776002913,5473.165147073885,1882.1529931001608],[-1928.298860996252,5945.294528385854,2000.4610823957987],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-271.09716353392315,809.4210667132575,251.51282260445316],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-172.64707099581588,467.17833299053126,122.35550431913234],[-267.96152654355296,790.3512462502147,247.12091413333732],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-2057.442468811207,6388.640119694123,2087.658257126526],[-172.64707099581588,467.17833299053126,122.35550431913234],[-165.51787900268152,454.71458514346693,121.06303201303781],[-131.17867397538222,396.3916726882179,113.34211444609275]]"
4100,30,0.42113320000000004,0.43139868333333337,0.051027907404465236,0.2800467436658594,0.28125883082717007,0.012674512759655686,0.004171857364040504,0.00418335133117628,3.4364742879487335E-4,78,"[[-3775.179726967357,11732.162973951106,3947.768232592643],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2661.5496726259303,8009.8190512795345,2695.039250507076],[-3954.279912963448,12262.775880802485,4145.897623983945],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-274.5433779473178,807.7194227167957,251.7250139026793],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-3771.819351261464,11714.36401105677,3939.6958053389067],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-283.4216545242278,820.886662193087,254.74619589026508],[-1933.6271150235082,5953.721293004518,1999.7767601730188],[-1899.0065633208276,5878.136183895445,1974.690151596169],[-1932.0329491949046,5941.431836867119,1996.736476340092],[-219.99926783382938,546.2130469113464,162.16571291571813],[-1301.5000474404,3956.820253227481,1323.9796600063073],[-207.14451581841098,539.5307962478895,150.5141414924242],[-2173.057649887091,6779.849504628051,2215.6976836451286],[-283.4216545242278,820.886662193087,254.74619589026508],[-3934.9068420807243,12135.489772584046,4102.430720095042],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-2172.4492873917625,6779.2221489426565,2217.058723813587],[-3771.819351261464,11714.36401105677,3939.6958053389067],[-3909.9142149074,12104.985285709652,4078.6056845923217],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-1889.9009100072035,5859.3150034923465,1970.6455410767112],[-2639.938883139015,7919.003630815309,2667.669428512214],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-1924.2352014733465,5927.604954757595,1995.176609554036],[-204.78307465534806,521.4292591022825,145.95867986715592],[-1899.0065633208276,5878.136183895445,1974.690151596169],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2169.8052658843208,6765.060798577852,2210.861308760651],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-3778.657760154153,11727.800824881295,3954.680192706073],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2670.0151063752473,8048.192336525658,2718.8951453220675],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-2654.7781304968157,7996.991527907742,2689.5842270947805],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-274.5433779473178,807.7194227167957,251.7250139026793],[-283.4216545242278,820.886662193087,254.74619589026508],[-1265.3297226999186,3866.8217664942454,1305.3677184951096],[-1480.8939956556126,4480.775599609361,1513.1324960045977],[-1271.0599424681657,3882.6366037376633,1306.7693796438543],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-3775.179726967357,11732.162973951106,3947.768232592643],[-1399.7010958187338,4131.501325104853,1397.5203110962468],[-2169.8052658843208,6765.060798577852,2210.861308760651],[-1480.8939956556126,4480.775599609361,1513.1324960045977],[-2627.820905379104,7877.224152076634,2665.5211186041515],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-3775.179726967357,11732.162973951106,3947.768232592643],[-3776.934207815798,11744.243823825209,3951.081059067635],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2670.0151063752473,8048.192336525658,2718.8951453220675],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-3775.179726967357,11732.162973951106,3947.768232592643],[-274.5433779473178,807.7194227167957,251.7250139026793],[-1269.306330852381,3877.2838593285146,1307.823278910696],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-271.09716353392315,809.4210667132575,251.51282260445316],[-3954.5076522509207,12279.766958215885,4153.283182015721],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-172.64707099581588,467.17833299053126,122.35550431913234],[-267.96152654355296,790.3512462502147,247.12091413333732],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-2057.442468811207,6388.640119694123,2087.658257126526],[-172.64707099581588,467.17833299053126,122.35550431913234],[-131.17867397538222,396.3916726882179,113.34211444609275]]"
4200,30,0.4319178,0.4416761566666667,0.05128813878458331,0.28117780031675166,0.28213945329046763,0.012802395462907875,0.004132049399765562,0.0041822002583104196,3.785169214507694E-4,76,"[[-3762.210339713637,11701.553756054605,3932.585047389081],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-2175.2016910501047,6781.278743519055,2217.138736131864],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-215.81705504492132,565.8548098213544,159.9045851464713],[-3759.4532788732204,11693.21266934641,3931.5752738521464],[-2675.2252554331035,8061.403667438267,2720.6036192937922],[-1933.6271150235082,5953.721293004518,1999.7767601730188],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1307.5463485661924,3967.2510134377694,1327.434002721679],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-172.64707099581588,467.17833299053126,122.35550431913234],[-2668.638648404691,8028.908538847448,2701.285682978949],[-1895.341196495602,5859.606513063144,1965.3747836832658],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-293.67218827727385,846.8850743107748,274.1334113605193],[-2173.057649887091,6779.849504628051,2215.6976836451286],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2661.5496726259303,8009.8190512795345,2695.039250507076],[-3954.279912963448,12262.775880802485,4145.897623983945],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-274.5433779473178,807.7194227167957,251.7250139026793],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-3771.819351261464,11714.36401105677,3939.6958053389067],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-283.4216545242278,820.886662193087,254.74619589026508],[-1933.6271150235082,5953.721293004518,1999.7767601730188],[-1932.0329491949046,5941.431836867119,1996.736476340092],[-219.99926783382938,546.2130469113464,162.16571291571813],[-2173.057649887091,6779.849504628051,2215.6976836451286],[-283.4216545242278,820.886662193087,254.74619589026508],[-3934.9068420807243,12135.489772584046,4102.430720095042],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-3771.819351261464,11714.36401105677,3939.6958053389067],[-3909.9142149074,12104.985285709652,4078.6056845923217],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-2639.938883139015,7919.003630815309,2667.669428512214],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-204.78307465534806,521.4292591022825,145.95867986715592],[-1899.0065633208276,5878.136183895445,1974.690151596169],[-2169.8052658843208,6765.060798577852,2210.861308760651],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-2654.7781304968157,7996.991527907742,2689.5842270947805],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-274.5433779473178,807.7194227167957,251.7250139026793],[-283.4216545242278,820.886662193087,254.74619589026508],[-1265.3297226999186,3866.8217664942454,1305.3677184951096],[-1271.0599424681657,3882.6366037376633,1306.7693796438543],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-3775.179726967357,11732.162973951106,3947.768232592643],[-2169.8052658843208,6765.060798577852,2210.861308760651],[-2627.820905379104,7877.224152076634,2665.5211186041515],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-3775.179726967357,11732.162973951106,3947.768232592643],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-3775.179726967357,11732.162973951106,3947.768232592643],[-274.5433779473178,807.7194227167957,251.7250139026793],[-1269.306330852381,3877.2838593285146,1307.823278910696],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-2628.694455146471,7894.57178006409,2666.7266287808634],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2618.7757505329323,7874.810032022874,2663.254694707269],[-2682.2384867035084,8150.038775625701,2761.5288567035145],[-131.17867397538222,396.3916726882179,113.34211444609275]]"
4300,30,0.44249700000000003,0.4520345266666667,0.0515494038336505,0.28204467596574784,0.28295026413196916,0.012973524562082691,0.004138909267903228,0.004166389024773809,3.7231617250499047E-4,74,"[[-299.1608111018184,865.9007782143972,282.04418022531263],[-2627.820905379104,7877.224152076634,2665.5211186041515],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-283.4216545242278,820.886662193087,254.74619589026508],[-2167.90275891353,6746.007016095639,2210.195998996647],[-3934.9068420807243,12135.489772584046,4102.430720095042],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-2172.452763043904,6761.791357698003,2212.6124394639332],[-223.22256526182423,579.5979891613586,165.53735944513892],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-3769.3335730002527,11695.649431898784,3935.594720885358],[-2656.0420335831955,7994.636912165545,2685.8877017994128],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-2623.7521206582046,7865.702047325202,2662.409560157379],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-2176.3418540836933,6795.958890070955,2218.288424025271],[-2668.643514942665,8024.095303926198,2702.3923717915513],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2675.2252554331035,8061.403667438267,2720.6036192937922],[-1276.6966296040862,3896.857063117401,1307.5766485984736],[-2639.938883139015,7919.003630815309,2667.669428512214],[-3931.4762111294226,12122.248735550536,4096.533155703901],[-3757.7846774633813,11681.961911484077,3926.6462866663073],[-303.21134135904873,859.9914648287831,282.89362719510177],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-3762.210339713637,11701.553756054605,3932.585047389081],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-2175.2016910501047,6781.278743519055,2217.138736131864],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-3759.4532788732204,11693.21266934641,3931.5752738521464],[-2675.2252554331035,8061.403667438267,2720.6036192937922],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1307.5463485661924,3967.2510134377694,1327.434002721679],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-2668.638648404691,8028.908538847448,2701.285682978949],[-1895.341196495602,5859.606513063144,1965.3747836832658],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-293.67218827727385,846.8850743107748,274.1334113605193],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-3771.819351261464,11714.36401105677,3939.6958053389067],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-283.4216545242278,820.886662193087,254.74619589026508],[-1933.6271150235082,5953.721293004518,1999.7767601730188],[-1932.0329491949046,5941.431836867119,1996.736476340092],[-219.99926783382938,546.2130469113464,162.16571291571813],[-283.4216545242278,820.886662193087,254.74619589026508],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-3771.819351261464,11714.36401105677,3939.6958053389067],[-3909.9142149074,12104.985285709652,4078.6056845923217],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-2639.938883139015,7919.003630815309,2667.669428512214],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-204.78307465534806,521.4292591022825,145.95867986715592],[-1899.0065633208276,5878.136183895445,1974.690151596169],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-283.4216545242278,820.886662193087,254.74619589026508],[-1265.3297226999186,3866.8217664942454,1305.3677184951096],[-1271.0599424681657,3882.6366037376633,1306.7693796438543],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-2627.820905379104,7877.224152076634,2665.5211186041515],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-1269.306330852381,3877.2838593285146,1307.823278910696],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-131.17867397538222,396.3916726882179,113.34211444609275]]"
4400,30,0.4527278,0.4621827066666667,0.051888971780118025,0.2837692384053646,0.28402498764630085,0.012706557849891711,0.004097238618176364,0.004168583521233676,3.647024964195575E-4,78,"[[-1942.0539114835208,5964.9770382152465,1999.93044411183],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3766.7452804638892,11685.149119743504,3930.58786134255],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3757.7846774633813,11681.961911484077,3926.6462866663073],[-2623.7521206582046,7865.702047325202,2662.409560157379],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-304.93635769360907,881.0548626969887,287.77127730209565],[-2657.224866638412,8001.019410835158,2680.3615178064165],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1921.8530993310853,5910.66430098006,1980.3943069790857],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-2636.820952532458,7905.845160584428,2661.25826623415],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-303.21134135904873,859.9914648287831,282.89362719510177],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-2681.3121424828005,8072.687262257633,2723.263370086814],[-1896.9967888634958,5860.582655423551,1965.7065203333461],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-2172.452763043904,6761.791357698003,2212.6124394639332],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-2647.504335638376,7933.74861215737,2669.8746342629156],[-1888.2245394648232,5830.17205023881,1951.192017573524],[-3757.7846774633813,11681.961911484077,3926.6462866663073],[-303.21134135904873,859.9914648287831,282.89362719510177],[-299.1608111018184,865.9007782143972,282.04418022531263],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3934.9068420807243,12135.489772584046,4102.430720095042],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-2172.452763043904,6761.791357698003,2212.6124394639332],[-223.22256526182423,579.5979891613586,165.53735944513892],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-3769.3335730002527,11695.649431898784,3935.594720885358],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-2623.7521206582046,7865.702047325202,2662.409560157379],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-2176.3418540836933,6795.958890070955,2218.288424025271],[-2668.643514942665,8024.095303926198,2702.3923717915513],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-1276.6966296040862,3896.857063117401,1307.5766485984736],[-3931.4762111294226,12122.248735550536,4096.533155703901],[-3757.7846774633813,11681.961911484077,3926.6462866663073],[-303.21134135904873,859.9914648287831,282.89362719510177],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-2675.2252554331035,8061.403667438267,2720.6036192937922],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-293.67218827727385,846.8850743107748,274.1334113605193],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-283.4216545242278,820.886662193087,254.74619589026508],[-219.99926783382938,546.2130469113464,162.16571291571813],[-283.4216545242278,820.886662193087,254.74619589026508],[-1493.2349039169212,4491.037937822274,1523.3739492805896],[-3771.819351261464,11714.36401105677,3939.6958053389067],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-2639.938883139015,7919.003630815309,2667.669428512214],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-204.78307465534806,521.4292591022825,145.95867986715592],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-283.4216545242278,820.886662193087,254.74619589026508],[-1265.3297226999186,3866.8217664942454,1305.3677184951096],[-1271.0599424681657,3882.6366037376633,1306.7693796438543],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-2627.820905379104,7877.224152076634,2665.5211186041515],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-131.17867397538222,396.3916726882179,113.34211444609275]]"
4500,30,0.46287905,0.4725715766666667,0.05222443178853126,0.28440310463244833,0.2850445891715744,0.012563894437864988,0.003994895212984798,0.004101613657193824,3.656924679722452E-4,79,"[[-313.96403034738665,899.4106688070098,296.8835149665288],[-3777.2874982731555,11716.5490210156,3930.970803562078],[-303.58887897834836,873.7430898691711,287.12843109699946],[-310.3394133521845,876.6009785594829,291.52749776015594],[-2632.952221337491,7881.459413074562,2648.598870222454],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-2647.504335638376,7933.74861215737,2669.8746342629156],[-2635.0795703765634,7905.852681405028,2660.6745450187436],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-315.37759396875225,912.6743870579052,296.10511316137024],[-3772.0517718850124,11704.125069027996,3930.4713931300503],[-131.17867397538222,396.3916726882179,113.34211444609275],[-315.5526189769159,889.0952429648456,300.1515210765448],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-305.24405861186204,877.1600386187773,287.29875485630225],[-2668.638648404691,8028.908538847448,2701.285682978949],[-1942.0539114835208,5964.9770382152465,1999.93044411183],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2657.224866638412,8001.019410835158,2680.3615178064165],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1921.8530993310853,5910.66430098006,1980.3943069790857],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-2636.820952532458,7905.845160584428,2661.25826623415],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-2681.3121424828005,8072.687262257633,2723.263370086814],[-1896.9967888634958,5860.582655423551,1965.7065203333461],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-2172.452763043904,6761.791357698003,2212.6124394639332],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-2647.504335638376,7933.74861215737,2669.8746342629156],[-1888.2245394648232,5830.17205023881,1951.192017573524],[-3757.7846774633813,11681.961911484077,3926.6462866663073],[-303.21134135904873,859.9914648287831,282.89362719510177],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2172.452763043904,6761.791357698003,2212.6124394639332],[-223.22256526182423,579.5979891613586,165.53735944513892],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-3769.3335730002527,11695.649431898784,3935.594720885358],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-2623.7521206582046,7865.702047325202,2662.409560157379],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-2176.3418540836933,6795.958890070955,2218.288424025271],[-2668.643514942665,8024.095303926198,2702.3923717915513],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3931.4762111294226,12122.248735550536,4096.533155703901],[-3757.7846774633813,11681.961911484077,3926.6462866663073],[-303.21134135904873,859.9914648287831,282.89362719510177],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-2675.2252554331035,8061.403667438267,2720.6036192937922],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-219.99926783382938,546.2130469113464,162.16571291571813],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-204.78307465534806,521.4292591022825,145.95867986715592],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-283.4216545242278,820.886662193087,254.74619589026508],[-1265.3297226999186,3866.8217664942454,1305.3677184951096],[-1416.6448719601751,4177.398027396223,1405.4106054404667],[-1284.5120131558938,3912.6395855304213,1310.9601751372027],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-3955.1190658122464,12323.27524605564,4177.077314361663]]"
4600,30,0.47362570000000004,0.4830104666666667,0.052450378052352614,0.2851337294866542,0.2862666009021846,0.01240877169296516,0.00408521795019748,0.004111480342256247,3.8161385170350725E-4,77,"[[-315.5526189769159,889.0952429648456,300.1515210765448],[-310.3394133521845,876.6009785594829,291.52749776015594],[-315.5526189769159,889.0952429648456,300.1515210765448],[-315.5526189769159,889.0952429648456,300.1515210765448],[-2187.200361301052,6804.886344634587,2235.2814561335017],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2636.820952532458,7905.845160584428,2661.25826623415],[-1888.2245394648232,5830.17205023881,1951.192017573524],[-2853.8112527667504,8765.220267261766,2947.9174277477605],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-3761.276615737859,11666.681395050346,3919.174356814301],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1888.2245394648232,5830.17205023881,1951.192017573524],[-2647.764281035121,7949.718419130112,2669.992905948594],[-2681.3121424828005,8072.687262257633,2723.263370086814],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-3777.2874982731555,11716.5490210156,3930.970803562078],[-2632.952221337491,7881.459413074562,2648.598870222454],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-315.37759396875225,912.6743870579052,296.10511316137024],[-131.17867397538222,396.3916726882179,113.34211444609275],[-315.5526189769159,889.0952429648456,300.1515210765448],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2657.224866638412,8001.019410835158,2680.3615178064165],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-2636.820952532458,7905.845160584428,2661.25826623415],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-2681.3121424828005,8072.687262257633,2723.263370086814],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-2647.504335638376,7933.74861215737,2669.8746342629156],[-1888.2245394648232,5830.17205023881,1951.192017573524],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2172.452763043904,6761.791357698003,2212.6124394639332],[-223.22256526182423,579.5979891613586,165.53735944513892],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-2668.643514942665,8024.095303926198,2702.3923717915513],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3931.4762111294226,12122.248735550536,4096.533155703901],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-2360.970053115474,7235.752992392794,2558.8357604381354],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1928.6422214311149,5923.377054250533,1980.986353229308],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-219.99926783382938,546.2130469113464,162.16571291571813],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-204.78307465534806,521.4292591022825,145.95867986715592],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-283.4216545242278,820.886662193087,254.74619589026508],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-139.79505091838251,408.1526062282592,114.55928602299171],[-3955.1190658122464,12323.27524605564,4177.077314361663]]"
4700,30,0.48361050000000005,0.49319096,0.052963103226137384,0.2865572921583047,0.28717881116896815,0.012557011992877329,0.004004930914300158,0.00407267545950926,3.5041654360707964E-4,76,"[[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1880.6204336052776,5798.62882805569,1948.3991819995324],[-230.0231845653452,594.5926215948117,166.79882985889645],[-2858.4724905640032,8784.447101725993,2948.6295421154773],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1278.2078592603102,3895.356726689482,1302.8769937683546],[-146.58417301841206,420.86535949873183,115.15133227321388],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2853.8112527667504,8765.220267261766,2947.9174277477605],[-2853.8112527667504,8765.220267261766,2947.9174277477605],[-1934.8215827053687,5940.879228817214,1978.1691746611953],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1876.00233110379,5795.598587388083,1936.496009361526],[-2632.7538336677694,7878.70157598169,2640.349277947702],[-1268.9511613868335,3877.7704956670555,1301.3559584517175],[-2853.8112527667504,8765.220267261766,2947.9174277477605],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1276.821693553054,3888.750869845329,1303.0582301244146],[-2681.0006319846134,8069.676422469848,2717.1851901008577],[-318.55446078456146,900.2362742829462,300.75750346079167],[-315.5526189769159,889.0952429648456,300.1515210765448],[-315.5526189769159,889.0952429648456,300.1515210765448],[-315.5526189769159,889.0952429648456,300.1515210765448],[-2187.200361301052,6804.886344634587,2235.2814561335017],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2853.8112527667504,8765.220267261766,2947.9174277477605],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-3761.276615737859,11666.681395050346,3919.174356814301],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-2647.764281035121,7949.718419130112,2669.992905948594],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3777.2874982731555,11716.5490210156,3930.970803562078],[-2632.952221337491,7881.459413074562,2648.598870222454],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-315.37759396875225,912.6743870579052,296.10511316137024],[-131.17867397538222,396.3916726882179,113.34211444609275],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2657.224866638412,8001.019410835158,2680.3615178064165],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-2681.3121424828005,8072.687262257633,2723.263370086814],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-1888.2245394648232,5830.17205023881,1951.192017573524],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3931.4762111294226,12122.248735550536,4096.533155703901],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-219.99926783382938,546.2130469113464,162.16571291571813],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-204.78307465534806,521.4292591022825,145.95867986715592],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-283.4216545242278,820.886662193087,254.74619589026508],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3955.1190658122464,12323.27524605564,4177.077314361663]]"
4800,30,0.49453100000000005,0.5036390733333334,0.05342462718971425,0.28729267476785086,0.2877391208556746,0.012500375690614072,0.0040273136278606535,0.00405515464479232,3.78497988511902E-4,76,"[[-227.809081546009,560.5036542161872,164.16441052809552],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-178.8314980859091,480.04086416532573,125.8420125055561],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-238.81209220488532,605.602408276605,166.85841978954693],[-2858.4724905640032,8784.447101725993,2948.6295421154773],[-3767.7309396598325,11668.974578346832,3914.0181070796643],[-2623.938022599021,7849.782718097845,2637.615385810891],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-3765.7413456960867,11669.946149758602,3913.9457048562817],[-1507.887848084543,4522.993831475432,1537.8946312036803],[-3768.6966439323455,11665.939804098856,3912.312241347873],[-3759.7700265310273,11665.111828180101,3913.5458261015738],[-2644.1164254324513,7908.371075946777,2652.516218212976],[-3888.2429430235848,12060.294466455285,4053.0008398931927],[-2681.0006319846134,8069.676422469848,2717.1851901008577],[-2858.4724905640032,8784.447101725993,2948.6295421154773],[-1876.00233110379,5795.598587388083,1936.496009361526],[-2861.8480113370474,8801.303238809312,2956.164482617067],[-319.6197069295438,929.6239899584551,297.59218554482453],[-2848.780247303694,8746.980584264125,2941.2107597927215],[-2849.700684343851,8748.431370979646,2937.952831960264],[-2853.331494025032,8754.586284549765,2938.8603798750173],[-319.6197069295438,929.6239899584551,297.59218554482453],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-230.0231845653452,594.5926215948117,166.79882985889645],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-146.58417301841206,420.86535949873183,115.15133227321388],[-1934.8215827053687,5940.879228817214,1978.1691746611953],[-1876.00233110379,5795.598587388083,1936.496009361526],[-2632.7538336677694,7878.70157598169,2640.349277947702],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1276.821693553054,3888.750869845329,1303.0582301244146],[-2681.0006319846134,8069.676422469848,2717.1851901008577],[-318.55446078456146,900.2362742829462,300.75750346079167],[-315.5526189769159,889.0952429648456,300.1515210765448],[-2187.200361301052,6804.886344634587,2235.2814561335017],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3777.2874982731555,11716.5490210156,3930.970803562078],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-315.37759396875225,912.6743870579052,296.10511316137024],[-131.17867397538222,396.3916726882179,113.34211444609275],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2657.224866638412,8001.019410835158,2680.3615178064165],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3769.214684553423,11684.804993482172,3921.1240341543007],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-1888.2245394648232,5830.17205023881,1951.192017573524],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3931.4762111294226,12122.248735550536,4096.533155703901],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-3894.224178540774,12073.461657707736,4062.6836404348132],[-1684.7364205742222,5329.262103571545,1839.3431111255236],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3955.1190658122464,12323.27524605564,4177.077314361663]]"
4900,30,0.50417205,0.5139004466666667,0.053744071656193146,0.28834195017898095,0.28841819755931963,0.012410572589222757,0.003998192594771236,0.004011675807639526,3.551993440041285E-4,78,"[[-319.6197069295438,929.6239899584551,297.59218554482453],[-3890.530929426567,12053.590700422326,4055.2857013969033],[-146.58417301841206,420.86535949873183,115.15133227321388],[-2623.938022599021,7849.782718097845,2637.615385810891],[-3754.477393147339,11641.92628346412,3899.6075481728403],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-1872.1312944558667,5784.371058199293,1933.7088971278279],[-2188.1845884839313,6820.632110611136,2240.1980801983677],[-1279.196405346772,3884.696002992708,1297.9691275260545],[-1885.9679577521179,5812.571695463631,1937.1193844274067],[-322.3633068577329,946.3056366574993,300.2226844264817],[-238.81209220488532,605.602408276605,166.85841978954693],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-227.809081546009,560.5036542161872,164.16441052809552],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-178.8314980859091,480.04086416532573,125.8420125055561],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-238.81209220488532,605.602408276605,166.85841978954693],[-2858.4724905640032,8784.447101725993,2948.6295421154773],[-3767.7309396598325,11668.974578346832,3914.0181070796643],[-2623.938022599021,7849.782718097845,2637.615385810891],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-3765.7413456960867,11669.946149758602,3913.9457048562817],[-1507.887848084543,4522.993831475432,1537.8946312036803],[-3768.6966439323455,11665.939804098856,3912.312241347873],[-3759.7700265310273,11665.111828180101,3913.5458261015738],[-2644.1164254324513,7908.371075946777,2652.516218212976],[-3888.2429430235848,12060.294466455285,4053.0008398931927],[-2681.0006319846134,8069.676422469848,2717.1851901008577],[-2858.4724905640032,8784.447101725993,2948.6295421154773],[-1876.00233110379,5795.598587388083,1936.496009361526],[-2861.8480113370474,8801.303238809312,2956.164482617067],[-319.6197069295438,929.6239899584551,297.59218554482453],[-2848.780247303694,8746.980584264125,2941.2107597927215],[-2849.700684343851,8748.431370979646,2937.952831960264],[-2853.331494025032,8754.586284549765,2938.8603798750173],[-319.6197069295438,929.6239899584551,297.59218554482453],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1934.8215827053687,5940.879228817214,1978.1691746611953],[-1876.00233110379,5795.598587388083,1936.496009361526],[-2632.7538336677694,7878.70157598169,2640.349277947702],[-2681.0006319846134,8069.676422469848,2717.1851901008577],[-318.55446078456146,900.2362742829462,300.75750346079167],[-2187.200361301052,6804.886344634587,2235.2814561335017],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3777.2874982731555,11716.5490210156,3930.970803562078],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-315.37759396875225,912.6743870579052,296.10511316137024],[-131.17867397538222,396.3916726882179,113.34211444609275],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2657.224866638412,8001.019410835158,2680.3615178064165],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3931.4762111294226,12122.248735550536,4096.533155703901],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3955.1190658122464,12323.27524605564,4177.077314361663]]"
5000,30,0.5148474000000001,0.52443586,0.05419129460702376,0.28890320741023656,0.2890760713167734,0.012409664678916816,0.003988034931523136,0.004002390547030606,3.7543932246743506E-4,76,"[[-2188.4374637696633,6832.395917516729,2244.6970329140386],[-2849.700684343851,8748.431370979646,2937.952831960264],[-1266.7907595758727,3854.6530853977583,1291.6430965254965],[-238.81209220488532,605.602408276605,166.85841978954693],[-324.1574428256109,959.0765063831452,308.6431281364808],[-3754.7992346857873,11639.50467904048,3901.296882583021],[-1277.7831417172197,3878.109557787717,1291.3629768681265],[-1934.8215827053687,5940.879228817214,1978.1691746611953],[-3764.8691998897357,11642.094976990646,3895.4191650148755],[-322.55769090341926,947.9690947336917,298.95847852431444],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-240.58391226088446,625.4397594358863,168.07949129618734],[-2838.470489107492,8722.459480639285,2929.21115261367],[-3888.316872543653,12037.225608048106,4053.6291497406273],[-1872.1312944558667,5784.371058199293,1933.7088971278279],[-3768.6966439323455,11665.939804098856,3912.312241347873],[-1261.5367981995837,3848.681865251219,1279.9868636262725],[-1283.5880142889437,3902.5614529226264,1305.2254851073822],[-3890.530929426567,12053.590700422326,4055.2857013969033],[-146.58417301841206,420.86535949873183,115.15133227321388],[-2623.938022599021,7849.782718097845,2637.615385810891],[-3754.477393147339,11641.92628346412,3899.6075481728403],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-1872.1312944558667,5784.371058199293,1933.7088971278279],[-2188.1845884839313,6820.632110611136,2240.1980801983677],[-1279.196405346772,3884.696002992708,1297.9691275260545],[-1885.9679577521179,5812.571695463631,1937.1193844274067],[-322.3633068577329,946.3056366574993,300.2226844264817],[-238.81209220488532,605.602408276605,166.85841978954693],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-178.8314980859091,480.04086416532573,125.8420125055561],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-3767.7309396598325,11668.974578346832,3914.0181070796643],[-2623.938022599021,7849.782718097845,2637.615385810891],[-1939.6863858956021,5951.154448380477,1986.8073875543257],[-1507.887848084543,4522.993831475432,1537.8946312036803],[-3768.6966439323455,11665.939804098856,3912.312241347873],[-2644.1164254324513,7908.371075946777,2652.516218212976],[-2858.4724905640032,8784.447101725993,2948.6295421154773],[-2861.8480113370474,8801.303238809312,2956.164482617067],[-2849.700684343851,8748.431370979646,2937.952831960264],[-2853.331494025032,8754.586284549765,2938.8603798750173],[-319.6197069295438,929.6239899584551,297.59218554482453],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1934.8215827053687,5940.879228817214,1978.1691746611953],[-2632.7538336677694,7878.70157598169,2640.349277947702],[-2681.0006319846134,8069.676422469848,2717.1851901008577],[-318.55446078456146,900.2362742829462,300.75750346079167],[-2187.200361301052,6804.886344634587,2235.2814561335017],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-131.17867397538222,396.3916726882179,113.34211444609275],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-2181.8359224591195,6787.778696612453,2226.2911806916304],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-172.64707099581588,467.17833299053126,122.35550431913234],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-3931.4762111294226,12122.248735550536,4096.533155703901],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3955.1190658122464,12323.27524605564,4177.077314361663]]"
5100,30,0.5255586000000001,0.5349408,0.05483051636204939,0.2894842584302432,0.28998274817713604,0.012285358527373901,0.003926260283107672,0.003996511778927823,3.992522531649711E-4,79,"[[-1931.3482438480328,5926.020385093647,1970.990845363176],[-3754.7992346857873,11639.50467904048,3901.296882583021],[-3764.2670401070823,11647.630847635806,3902.4905401134874],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-244.92969377745027,642.1389013196679,170.07981399031786],[-1939.2723597375289,5950.045437986529,1986.239207786113],[-3888.316872543653,12037.225608048106,4053.6291497406273],[-3923.6301199051836,12076.370377731375,4075.162070846925],[-172.64707099581588,467.17833299053126,122.35550431913234],[-1416.8976988395357,4177.849051084443,1405.258197342663],[-1885.9679577521179,5812.571695463631,1937.1193844274067],[-2625.059873047665,7847.397389147599,2629.9127980434787],[-1867.0377439720685,5771.768387522107,1929.7179859449886],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-3764.077760591142,11646.068383645419,3909.1759504098864],[-2644.1164254324513,7908.371075946777,2652.516218212976],[-2653.7483112631644,7927.04982528836,2654.586118662549],[-2188.4374637696633,6832.395917516729,2244.6970329140386],[-2849.700684343851,8748.431370979646,2937.952831960264],[-1266.7907595758727,3854.6530853977583,1291.6430965254965],[-238.81209220488532,605.602408276605,166.85841978954693],[-324.1574428256109,959.0765063831452,308.6431281364808],[-3754.7992346857873,11639.50467904048,3901.296882583021],[-1277.7831417172197,3878.109557787717,1291.3629768681265],[-1934.8215827053687,5940.879228817214,1978.1691746611953],[-3764.8691998897357,11642.094976990646,3895.4191650148755],[-322.55769090341926,947.9690947336917,298.95847852431444],[-240.58391226088446,625.4397594358863,168.07949129618734],[-2838.470489107492,8722.459480639285,2929.21115261367],[-3888.316872543653,12037.225608048106,4053.6291497406273],[-3768.6966439323455,11665.939804098856,3912.312241347873],[-1261.5367981995837,3848.681865251219,1279.9868636262725],[-1283.5880142889437,3902.5614529226264,1305.2254851073822],[-146.58417301841206,420.86535949873183,115.15133227321388],[-3754.477393147339,11641.92628346412,3899.6075481728403],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-3938.5105494822155,12169.534800877918,4106.95481283563],[-2188.1845884839313,6820.632110611136,2240.1980801983677],[-1279.196405346772,3884.696002992708,1297.9691275260545],[-1885.9679577521179,5812.571695463631,1937.1193844274067],[-322.3633068577329,946.3056366574993,300.2226844264817],[-238.81209220488532,605.602408276605,166.85841978954693],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1315.740786996848,3978.230091270138,1332.5627987440157],[-178.8314980859091,480.04086416532573,125.8420125055561],[-1507.887848084543,4522.993831475432,1537.8946312036803],[-3768.6966439323455,11665.939804098856,3912.312241347873],[-2644.1164254324513,7908.371075946777,2652.516218212976],[-2858.4724905640032,8784.447101725993,2948.6295421154773],[-2861.8480113370474,8801.303238809312,2956.164482617067],[-2849.700684343851,8748.431370979646,2937.952831960264],[-2853.331494025032,8754.586284549765,2938.8603798750173],[-319.6197069295438,929.6239899584551,297.59218554482453],[-2630.424311889598,7864.505037169732,2638.9030734853504],[-1934.8215827053687,5940.879228817214,1978.1691746611953],[-2632.7538336677694,7878.70157598169,2640.349277947702],[-2681.0006319846134,8069.676422469848,2717.1851901008577],[-318.55446078456146,900.2362742829462,300.75750346079167],[-2187.200361301052,6804.886344634587,2235.2814561335017],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-1270.2861192212322,3870.609503087901,1297.209788039565],[-131.17867397538222,396.3916726882179,113.34211444609275],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2066.8153036368008,6402.727586182534,2095.1991682342705],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-2175.8454092662996,6779.891057248819,2214.6957990701544],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3955.1190658122464,12323.27524605564,4177.077314361663],[-1502.6653196618927,4504.9996653768,1529.6831685335374],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1420.0523190903034,4194.0677032687445,1406.8494560330591],[-3954.279912963448,12262.775880802485,4145.897623983945],[-1692.4932216184018,5344.689705090806,1844.54648438386],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-2131.1180550472386,6583.823204128214,2162.366856265863],[-3955.1190658122464,12323.27524605564,4177.077314361663]]"


==> plotsdata/satibea_embtoolkit_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.021213450000000002,0.02796973,0.037560371814482525,0.0,0.0,0.0,0.0,0.0,0.0,0,"[]"
300,30,0.039629750000000005,0.04788969333333334,0.045661401422705715,0.101682423347708,0.0895912557599141,0.056566399323404445,0.025763601686342938,0.026546978523422225,0.015044252571234831,2,"[[-564.9945771607605,1672.2771985085465,525.9961801954469],[-558.9798434420047,1665.7958503174746,542.1859333971049]]"
400,30,0.05854505,0.06784609,0.052376332305973466,0.11718505561948915,0.11766622872743362,0.06464629738948341,0.013557850234381413,0.01585841314496267,0.010901658809953566,4,"[[-558.9798434420047,1665.7958503174746,542.1859333971049],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-558.9798434420047,1665.7958503174746,542.1859333971049]]"
500,30,0.07571430000000001,0.08584262333333334,0.05576912318886639,0.16813113340825836,0.15242608610232827,0.05464958819174127,0.009911807067988191,0.010579195946983927,0.0050642644394068475,7,"[[-564.9945771607605,1672.2771985085465,525.9961801954469],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-558.9798434420047,1665.7958503174746,542.1859333971049],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-558.9798434420047,1665.7958503174746,542.1859333971049]]"
600,30,0.0924711,0.10280893,0.056480106566716815,0.17621394992109374,0.16989143707965496,0.04613052867573591,0.007191623384525881,0.007725181580687392,0.0027849410057096237,15,"[[-562.2187575405145,1679.237138011626,546.4369769243987],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-558.9798434420047,1665.7958503174746,542.1859333971049],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-558.9798434420047,1665.7958503174746,542.1859333971049],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-558.9798434420047,1665.7958503174746,542.1859333971049]]"
700,30,0.10923165000000001,0.12001421000000001,0.05761282880516582,0.18286147763855662,0.1845920049751247,0.04723058972073437,0.006467843226535104,0.00681525137122586,0.0016685546958394235,10,"[[-564.9945771607605,1672.2771985085465,525.9961801954469],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-564.9945771607605,1672.2771985085465,525.9961801954469]]"
800,30,0.1258815,0.13668016666666669,0.05857720985645465,0.19016015588661744,0.19384058492395032,0.04578300566362133,0.0062239538540105966,0.006409848757328249,0.0014392075853159546,17,"[[-564.4945555796118,1689.797952393139,505.2240420615129],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-4430.521576814275,12913.041341011623,4304.075127333076],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-4408.573352740234,12944.977964105079,4367.354383345381],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-551.2694045601007,1686.7896298713247,522.5801294904121],[-564.9945771607605,1672.2771985085465,525.9961801954469]]"
900,30,0.1426534,0.15325870333333336,0.0582472740125708,0.21380582356119782,0.20436680180185626,0.044791645606815436,0.005649362806266968,0.005842144081840038,0.001219708251285265,23,"[[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-4410.247275753415,12948.15055556621,4299.392143517859],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4430.575554690154,12919.039250579695,4308.781166166388],[-4427.572581602472,12898.072848313712,4301.793643932676],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-4430.521576814275,12913.041341011623,4304.075127333076],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-564.9945771607605,1672.2771985085465,525.9961801954469]]"
1000,30,0.15915585,0.17004097,0.058487964647686866,0.21531411547904966,0.2140702484355077,0.035314218516297256,0.005081000448112665,0.005462884971840453,0.0015683475235944463,30,"[[-2769.0389796461122,8331.24254864706,2788.1442975647483],[-2760.047549418628,8209.028984136048,2795.86609131965],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2380.848061493825,6811.129798505852,2317.818408345671],[-2161.7719296739447,6318.645363725441,2053.382526629949],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-4410.247275753415,12948.15055556621,4299.392143517859],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4427.572581602472,12898.072848313712,4301.793643932676],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-4430.521576814275,12913.041341011623,4304.075127333076],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2289.9930589533324,6705.937139109842,2249.262494450594],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.9945771607605,1672.2771985085465,525.9961801954469]]"
1100,30,0.1754263,0.18609079333333334,0.058993901740509745,0.22712497797257386,0.2184393417723362,0.035726533734819904,0.004870023765072099,0.005111594515454508,0.0012243157437980784,29,"[[-2743.8516239995465,7873.594927714374,2662.479868292428],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2903.634488111426,8587.497057588547,2873.477463367312],[-2160.6542832010286,6320.925198230682,2051.865586602705],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-2167.962095846197,6338.524172619824,2061.2260817666606],[-574.185662035158,1721.0190053360323,521.7583091598827],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2760.047549418628,8209.028984136048,2795.86609131965],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2161.7719296739447,6318.645363725441,2053.382526629949],[-564.9945771607605,1672.2771985085465,525.9961801954469],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4427.572581602472,12898.072848313712,4301.793643932676],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4430.521576814275,12913.041341011623,4304.075127333076],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.9945771607605,1672.2771985085465,525.9961801954469]]"
1200,30,0.19185750000000001,0.20271503666666668,0.059397093440466474,0.23307893868049995,0.22459092465007874,0.03628072347915423,0.004608011504527398,0.004921683192168158,0.0011472813941011204,27,"[[-564.4945555796118,1689.797952393139,505.2240420615129],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2903.634488111426,8587.497057588547,2873.477463367312],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-2167.962095846197,6338.524172619824,2061.2260817666606],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4427.572581602472,12898.072848313712,4301.793643932676],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
1300,30,0.20860070000000003,0.21850994,0.05986284088268724,0.23987586317414467,0.22872437378559565,0.033427506370647675,0.004461352724239139,0.004595300055726824,8.850587009722854E-4,29,"[[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2729.2091308671033,8238.768808855446,2700.356785483876],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-2740.304309314118,7854.846487063837,2659.415874183001],[-4421.260593759149,12896.605813613092,4296.865829744856],[-1689.7249276964508,5056.293293790409,1681.9621301462262],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-2167.962095846197,6338.524172619824,2061.2260817666606],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2912.2932073051193,8600.102924229333,2882.6122997937223],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-2743.8516239995465,7873.594927714374,2662.479868292428],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
1400,30,0.22329025000000002,0.23441146333333335,0.06155001623362617,0.24071639050942767,0.2303144389252897,0.03387851719233019,0.00424674844265046,0.004414340112955534,7.518948937372327E-4,34,"[[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-1694.6854132454669,5072.60150134868,1685.761261869424],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2937.0033542436217,8603.150352555813,2914.2319175135685],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2729.2091308671033,8238.768808855446,2700.356785483876],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2740.304309314118,7854.846487063837,2659.415874183001],[-4421.260593759149,12896.605813613092,4296.865829744856],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-2167.962095846197,6338.524172619824,2061.2260817666606],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-564.4945555796118,1689.797952393139,505.2240420615129],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
1500,30,0.2404109,0.25102858666666666,0.06245009544249205,0.24495870655041757,0.23189037708130522,0.03417855377996868,0.004273488862915776,0.004322519068133187,6.156847804150021E-4,46,"[[-4389.602191760729,12869.626758497046,4296.837450881655],[-3021.930996266111,8846.03007505453,2910.107620511054],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4414.032089168603,12880.796712858883,4291.398739803985],[-2936.075796419643,8604.30070458608,2915.138691497247],[-4421.260593759149,12896.605813613092,4296.865829744856],[-2177.3073795314126,6368.053899412025,2076.2506654159465],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4421.260593759149,12896.605813613092,4296.865829744856],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1694.6854132454669,5072.60150134868,1685.761261869424],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-1694.6854132454669,5072.60150134868,1685.761261869424],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2937.0033542436217,8603.150352555813,2914.2319175135685],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2729.2091308671033,8238.768808855446,2700.356785483876],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2740.304309314118,7854.846487063837,2659.415874183001],[-4421.260593759149,12896.605813613092,4296.865829744856],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-2167.962095846197,6338.524172619824,2061.2260817666606],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-564.4945555796118,1689.797952393139,505.2240420615129],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
1600,30,0.2561025,0.26700612333333335,0.06286535807324273,0.24521378581221093,0.23863007382607584,0.03060611065262413,0.004128111723481901,0.004151182530137516,6.076100246756979E-4,58,"[[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2341.214198280365,6742.127735260983,2214.613814760459],[-4418.720596891444,12896.422453199635,4293.97957863662],[-2937.0033542436217,8603.150352555813,2914.2319175135685],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.6801524438549,1720.355185334995,510.9738753597181],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2177.3073795314126,6368.053899412025,2076.2506654159465],[-574.1939235179836,1701.6485284089194,508.65877506613],[-4410.082614619893,12862.19989721253,4291.069985368392],[-2740.304309314118,7854.846487063837,2659.415874183001],[-4389.602191760729,12869.626758497046,4296.837450881655],[-3021.930996266111,8846.03007505453,2910.107620511054],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4414.032089168603,12880.796712858883,4291.398739803985],[-2936.075796419643,8604.30070458608,2915.138691497247],[-4421.260593759149,12896.605813613092,4296.865829744856],[-2177.3073795314126,6368.053899412025,2076.2506654159465],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4421.260593759149,12896.605813613092,4296.865829744856],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1694.6854132454669,5072.60150134868,1685.761261869424],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-1694.6854132454669,5072.60150134868,1685.761261869424],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2937.0033542436217,8603.150352555813,2914.2319175135685],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2729.2091308671033,8238.768808855446,2700.356785483876],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2740.304309314118,7854.846487063837,2659.415874183001],[-4421.260593759149,12896.605813613092,4296.865829744856],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2912.7347292334703,8616.103070350768,2882.674454320728],[-2167.962095846197,6338.524172619824,2061.2260817666606],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-564.4945555796118,1689.797952393139,505.2240420615129],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
1700,30,0.2719615,0.2828523333333334,0.0633694607879653,0.24829799106715994,0.24490549893250455,0.027193016466658018,0.003997902984474453,0.004110839601686896,6.051703275869554E-4,69,"[[-2637.893671331706,7857.262347912128,2562.953862711636],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-2740.304309314118,7854.846487063837,2659.415874183001],[-4422.936833180619,12886.985247107323,4296.0841005138],[-4426.222380424693,12897.949546120286,4296.826827212989],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-4426.222380424693,12897.949546120286,4296.826827212989],[-2737.7710534517,8253.749201170205,2708.234012833422],[-4421.260593759149,12896.605813613092,4296.865829744856],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4414.032089168603,12880.796712858883,4291.398739803985],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-4410.082614619893,12862.19989721253,4291.069985368392],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-574.6801524438549,1720.355185334995,510.9738753597181],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-2341.214198280365,6742.127735260983,2214.613814760459],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2937.0033542436217,8603.150352555813,2914.2319175135685],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.6801524438549,1720.355185334995,510.9738753597181],[-564.4945555796118,1689.797952393139,505.2240420615129],[-2177.3073795314126,6368.053899412025,2076.2506654159465],[-574.1939235179836,1701.6485284089194,508.65877506613],[-4410.082614619893,12862.19989721253,4291.069985368392],[-2740.304309314118,7854.846487063837,2659.415874183001],[-3021.930996266111,8846.03007505453,2910.107620511054],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4414.032089168603,12880.796712858883,4291.398739803985],[-2177.3073795314126,6368.053899412025,2076.2506654159465],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2937.0033542436217,8603.150352555813,2914.2319175135685],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2740.304309314118,7854.846487063837,2659.415874183001],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2167.962095846197,6338.524172619824,2061.2260817666606],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-564.4945555796118,1689.797952393139,505.2240420615129],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
1800,30,0.28806775,0.29858344000000003,0.06336947503345429,0.2555600744221641,0.24745682242520428,0.027976258969723472,0.004099321031010017,0.004131323948513277,5.430742179242961E-4,70,"[[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4401.783648974973,12847.97133319953,4281.092936839555],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2738.626741253784,7842.932405741179,2658.5630178874667],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-4425.746566032263,12900.310460153372,4296.072259717767],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2923.7179025499586,8464.415586382576,2755.3027415962847],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-574.6801524438549,1720.355185334995,510.9738753597181],[-2740.304309314118,7854.846487063837,2659.415874183001],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2637.893671331706,7857.262347912128,2562.953862711636],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-2740.304309314118,7854.846487063837,2659.415874183001],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-4426.222380424693,12897.949546120286,4296.826827212989],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4414.032089168603,12880.796712858883,4291.398739803985],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-4410.082614619893,12862.19989721253,4291.069985368392],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-574.6801524438549,1720.355185334995,510.9738753597181],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-2341.214198280365,6742.127735260983,2214.613814760459],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.6801524438549,1720.355185334995,510.9738753597181],[-574.1939235179836,1701.6485284089194,508.65877506613],[-4410.082614619893,12862.19989721253,4291.069985368392],[-2740.304309314118,7854.846487063837,2659.415874183001],[-3021.930996266111,8846.03007505453,2910.107620511054],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4414.032089168603,12880.796712858883,4291.398739803985],[-2177.3073795314126,6368.053899412025,2076.2506654159465],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-572.787687639575,1701.7254437370796,508.3135700724037],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-572.787687639575,1701.7254437370796,508.3135700724037],[-2740.304309314118,7854.846487063837,2659.415874183001],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2167.962095846197,6338.524172619824,2061.2260817666606],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-2382.0516945460745,6824.628977930531,2317.8533257121335],[-564.4945555796118,1689.797952393139,505.2240420615129],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
1900,30,0.30467385,0.31438560000000004,0.0641154434758278,0.25726457058219665,0.2516908495386477,0.026657558185637385,0.003939047506812315,0.004024422489698365,5.286574974981337E-4,58,"[[-4435.659520525719,12930.687805084282,4309.481238477553],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-4401.783648974973,12847.97133319953,4281.092936839555],[-573.3873216877416,1708.0571555973875,506.5763884098917],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-4401.783648974973,12847.97133319953,4281.092936839555],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2738.626741253784,7842.932405741179,2658.5630178874667],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2923.7179025499586,8464.415586382576,2755.3027415962847],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4426.222380424693,12897.949546120286,4296.826827212989],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-2341.214198280365,6742.127735260983,2214.613814760459],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2740.304309314118,7854.846487063837,2659.415874183001],[-3021.930996266111,8846.03007505453,2910.107620511054],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2740.304309314118,7854.846487063837,2659.415874183001],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-564.4945555796118,1689.797952393139,505.2240420615129],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
2000,30,0.320008,0.33036841333333333,0.06472077202302494,0.25892758496627055,0.2526901454990411,0.02684743766286937,0.0038233006905309666,0.003973298423580575,5.003736955768888E-4,69,"[[-4426.222380424693,12897.949546120286,4296.826827212989],[-564.4945555796118,1689.797952393139,505.2240420615129],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4425.170690568961,12897.622308347243,4303.552078201309],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-573.3873216877416,1708.0571555973875,506.5763884098917],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-574.1939235179836,1701.6485284089194,508.65877506613],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-4401.783648974973,12847.97133319953,4281.092936839555],[-573.3873216877416,1708.0571555973875,506.5763884098917],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-4401.783648974973,12847.97133319953,4281.092936839555],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2738.626741253784,7842.932405741179,2658.5630178874667],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2923.7179025499586,8464.415586382576,2755.3027415962847],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4426.222380424693,12897.949546120286,4296.826827212989],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-2341.214198280365,6742.127735260983,2214.613814760459],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2740.304309314118,7854.846487063837,2659.415874183001],[-3021.930996266111,8846.03007505453,2910.107620511054],[-4426.222380424693,12897.949546120286,4296.826827212989],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1684.0774801738032,5043.544389142312,1674.8614703445696],[-2740.304309314118,7854.846487063837,2659.415874183001],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-564.4945555796118,1689.797952393139,505.2240420615129],[-564.4945555796118,1689.797952393139,505.2240420615129],[-4430.521576814275,12913.041341011623,4304.075127333076],[-4435.659520525719,12930.687805084282,4309.481238477553]]"
2100,30,0.33545175000000005,0.3459536366666667,0.06530696778416835,0.2613210169507568,0.25672385193655767,0.019210448840734192,0.003866011013941426,0.0039027185183987175,4.760524664288627E-4,66,"[[-3028.484308375918,8845.79172309778,2903.998933130097],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4401.783648974973,12847.97133319953,4281.092936839555],[-4425.636590275433,12879.150376162013,4293.479174607227],[-2348.6902737080773,6767.349318986027,2219.2021687051392],[-2934.174716370437,8493.241273303285,2762.5463920250604],[-4434.480270803304,12917.363370192968,4302.760910138867],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2348.898916129596,6769.49123868077,2224.2529785614033],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-4401.783648974973,12847.97133319953,4281.092936839555],[-573.3873216877416,1708.0571555973875,506.5763884098917],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-2341.214198280365,6742.127735260983,2214.613814760459],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-4401.783648974973,12847.97133319953,4281.092936839555],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-4426.222380424693,12897.949546120286,4296.826827212989],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-1698.513792132297,5084.302790863751,1688.5877184013602],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-2341.214198280365,6742.127735260983,2214.613814760459],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2341.214198280365,6742.127735260983,2214.613814760459],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.1939235179836,1701.6485284089194,508.65877506613],[-4426.222380424693,12897.949546120286,4296.826827212989],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2740.304309314118,7854.846487063837,2659.415874183001],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
2200,30,0.35161105000000004,0.36130952,0.06552756130892899,0.2634034030629962,0.2580345171601168,0.019092508388451293,0.003848508946088163,0.003822216101084081,5.009592645766396E-4,79,"[[-591.1863439103817,1732.0248132882618,517.7306963299225],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2159.447923543288,6309.1751328917635,2041.3229231294226],[-2633.8270640149904,7842.53829229954,2559.653761979314],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-2348.6902737080773,6767.349318986027,2219.2021687051392],[-4379.027820009795,12930.176401932194,4346.051985843317],[-2396.1671973871175,6835.55341627644,2326.2140909831405],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-3028.484308375918,8845.79172309778,2903.998933130097],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4401.783648974973,12847.97133319953,4281.092936839555],[-4425.636590275433,12879.150376162013,4293.479174607227],[-2348.6902737080773,6767.349318986027,2219.2021687051392],[-2934.174716370437,8493.241273303285,2762.5463920250604],[-4434.480270803304,12917.363370192968,4302.760910138867],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2348.898916129596,6769.49123868077,2224.2529785614033],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-4401.783648974973,12847.97133319953,4281.092936839555],[-573.3873216877416,1708.0571555973875,506.5763884098917],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-4401.783648974973,12847.97133319953,4281.092936839555],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-4426.222380424693,12897.949546120286,4296.826827212989],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-2341.214198280365,6742.127735260983,2214.613814760459],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2341.214198280365,6742.127735260983,2214.613814760459],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.1939235179836,1701.6485284089194,508.65877506613],[-4426.222380424693,12897.949546120286,4296.826827212989],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2740.304309314118,7854.846487063837,2659.415874183001],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
2300,30,0.36737345,0.3772297366666667,0.0664618054310194,0.2652447535366381,0.2595133898653989,0.019133232457316032,0.003680329774271982,0.003792689031073527,5.04172178873982E-4,75,"[[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2348.6902737080773,6767.349318986027,2219.2021687051392],[-2348.6902737080773,6767.349318986027,2219.2021687051392],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-4392.631779939287,12831.194882492053,4271.506719826874],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2159.447923543288,6309.1751328917635,2041.3229231294226],[-2633.8270640149904,7842.53829229954,2559.653761979314],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-2396.1671973871175,6835.55341627644,2326.2140909831405],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-3028.484308375918,8845.79172309778,2903.998933130097],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4401.783648974973,12847.97133319953,4281.092936839555],[-4425.636590275433,12879.150376162013,4293.479174607227],[-2348.6902737080773,6767.349318986027,2219.2021687051392],[-2934.174716370437,8493.241273303285,2762.5463920250604],[-4434.480270803304,12917.363370192968,4302.760910138867],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-4401.783648974973,12847.97133319953,4281.092936839555],[-573.3873216877416,1708.0571555973875,506.5763884098917],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-4401.783648974973,12847.97133319953,4281.092936839555],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2387.5084781934233,6822.947549635654,2317.0792545567297],[-4426.222380424693,12897.949546120286,4296.826827212989],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-574.1939235179836,1701.6485284089194,508.65877506613],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.1939235179836,1701.6485284089194,508.65877506613],[-4426.222380424693,12897.949546120286,4296.826827212989],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-1394.3278748764264,4130.8458947578265,1416.6413554959038],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
2400,30,0.3816562,0.39248008333333334,0.06695934834741452,0.26711156642768513,0.25997183615981395,0.01891686055176215,0.0036962781594156438,0.0037462058156687203,4.770242530237281E-4,75,"[[-4390.530286848622,12819.969646504924,4269.919657966345],[-4419.6325774189045,12873.291924515923,4285.0371597491785],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-4392.631779939287,12831.194882492053,4271.506719826874],[-4434.480270803304,12917.363370192968,4302.760910138867],[-2745.253423650833,7849.675833582304,2656.7056268870183],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-4390.954275980349,12815.972931508859,4271.698427113867],[-4434.480270803304,12917.363370192968,4302.760910138867],[-2627.8376205260383,7825.087955675031,2559.3303844476645],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-4394.268342194841,12820.390401844446,4272.3184889511],[-1732.9630946934233,5153.671735959219,1710.0055931530028],[-3025.450796164201,8840.801676475403,2910.8576527460177],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-4392.631779939287,12831.194882492053,4271.506719826874],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-2155.974713362844,6303.936838009494,2044.9122891609184],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-2159.447923543288,6309.1751328917635,2041.3229231294226],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-2396.1671973871175,6835.55341627644,2326.2140909831405],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-3028.484308375918,8845.79172309778,2903.998933130097],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4425.636590275433,12879.150376162013,4293.479174607227],[-2348.6902737080773,6767.349318986027,2219.2021687051392],[-2934.174716370437,8493.241273303285,2762.5463920250604],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-4435.659520525719,12930.687805084282,4309.481238477553],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-588.3040875101892,1732.6399399025656,524.2154980716157],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-573.3873216877416,1708.0571555973875,506.5763884098917],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-4401.783648974973,12847.97133319953,4281.092936839555],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-581.6621591467676,1714.4291941897325,516.5692559431362],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.1939235179836,1701.6485284089194,508.65877506613],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-2150.59039401725,6287.35087776707,2040.8883805211085],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
2500,30,0.3958275,0.40865553000000004,0.06766277242688055,0.2675837582056432,0.2617187170860926,0.019324059808828297,0.0036955004657238085,0.003709948983009796,5.076168111369186E-4,67,"[[-574.1939235179836,1701.6485284089194,508.65877506613],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-587.3327898922984,1726.3738998570286,526.1128985775856],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4397.744622922416,12834.609008711277,4271.884264541345],[-2166.065059922642,6320.360248889488,2048.87890144572],[-4425.636590275433,12879.150376162013,4293.479174607227],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-595.5527165465777,1748.9511819575453,531.8855793757691],[-2164.52758241101,6326.0201449194765,2051.472390513225],[-3021.0675084297545,8837.912093717472,2901.6522083667246],[-2156.17303967326,6303.386915732916,2040.367683917739],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2354.2775564247754,6769.000600284737,2222.1280852042746],[-4390.530286848622,12819.969646504924,4269.919657966345],[-4390.530286848622,12819.969646504924,4269.919657966345],[-4419.6325774189045,12873.291924515923,4285.0371597491785],[-4434.480270803304,12917.363370192968,4302.760910138867],[-2745.253423650833,7849.675833582304,2656.7056268870183],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-4434.480270803304,12917.363370192968,4302.760910138867],[-2627.8376205260383,7825.087955675031,2559.3303844476645],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-1732.9630946934233,5153.671735959219,1710.0055931530028],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-2159.447923543288,6309.1751328917635,2041.3229231294226],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-2396.1671973871175,6835.55341627644,2326.2140909831405],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-3028.484308375918,8845.79172309778,2903.998933130097],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2934.174716370437,8493.241273303285,2762.5463920250604],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-3020.842136578053,8826.30940668494,2900.2389270619715],[-574.1939235179836,1701.6485284089194,508.65877506613],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-2640.5950971113616,7870.860253997121,2564.0999236120556],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
2600,30,0.41107370000000004,0.4246715366666667,0.06842235902331062,0.2679667561183144,0.2629391982835368,0.01908730491985067,0.0036001399952234328,0.0036894708379203926,4.437432792145396E-4,64,"[[-4434.480270803304,12917.363370192968,4302.760910138867],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-2929.8030055186996,8478.955163581428,2750.522269716441],[-4397.744622922416,12834.609008711277,4271.884264541345],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-2935.6082386245075,8507.5720302741,2763.6334369155056],[-1316.033417898114,3926.4129977019206,1304.531657996905],[-2919.696273084753,8432.187759598797,2748.0933724916413],[-3028.484308375918,8845.79172309778,2903.998933130097],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-3028.484308375918,8845.79172309778,2903.998933130097],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4397.744622922416,12834.609008711277,4271.884264541345],[-2166.065059922642,6320.360248889488,2048.87890144572],[-4425.636590275433,12879.150376162013,4293.479174607227],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2164.52758241101,6326.0201449194765,2051.472390513225],[-2156.17303967326,6303.386915732916,2040.367683917739],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2354.2775564247754,6769.000600284737,2222.1280852042746],[-4419.6325774189045,12873.291924515923,4285.0371597491785],[-2745.253423650833,7849.675833582304,2656.7056268870183],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-4434.480270803304,12917.363370192968,4302.760910138867],[-2627.8376205260383,7825.087955675031,2559.3303844476645],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-1732.9630946934233,5153.671735959219,1710.0055931530028],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-2396.1671973871175,6835.55341627644,2326.2140909831405],[-3028.484308375918,8845.79172309778,2903.998933130097],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-2747.923555836443,7850.616958529804,2663.4956993243036],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-1716.8726211353635,5111.8185214456,1702.0800384266815],[-2922.6198585184716,8459.269620647834,2749.410509207045],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
2700,30,0.42780720000000005,0.4404951966666667,0.06917958431012514,0.2690605474447281,0.264162481052911,0.019216912586314177,0.003656425442964502,0.003694060441122719,4.142825696085848E-4,73,"[[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3025.457093736816,8818.636484956283,2888.037820036892],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-4410.91724707543,12857.524594381865,4277.729643970549],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-2745.253423650833,7849.675833582304,2656.7056268870183],[-1696.9477108721405,5072.994562140972,1677.7456577638986],[-4397.744622922416,12834.609008711277,4271.884264541345],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4397.744622922416,12834.609008711277,4271.884264541345],[-1696.9477108721405,5072.994562140972,1677.7456577638986],[-4434.480270803304,12917.363370192968,4302.760910138867],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-2929.8030055186996,8478.955163581428,2750.522269716441],[-4397.744622922416,12834.609008711277,4271.884264541345],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-2935.6082386245075,8507.5720302741,2763.6334369155056],[-1316.033417898114,3926.4129977019206,1304.531657996905],[-2919.696273084753,8432.187759598797,2748.0933724916413],[-3028.484308375918,8845.79172309778,2903.998933130097],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-3028.484308375918,8845.79172309778,2903.998933130097],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4397.744622922416,12834.609008711277,4271.884264541345],[-2166.065059922642,6320.360248889488,2048.87890144572],[-4425.636590275433,12879.150376162013,4293.479174607227],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2164.52758241101,6326.0201449194765,2051.472390513225],[-2156.17303967326,6303.386915732916,2040.367683917739],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2354.2775564247754,6769.000600284737,2222.1280852042746],[-2745.253423650833,7849.675833582304,2656.7056268870183],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-4434.480270803304,12917.363370192968,4302.760910138867],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-1732.9630946934233,5153.671735959219,1710.0055931530028],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-2396.1671973871175,6835.55341627644,2326.2140909831405],[-3028.484308375918,8845.79172309778,2903.998933130097],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-1691.6628788016387,5056.233648460292,1677.492328555418],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2640.2587906529516,7859.297528489532,2562.862331259452],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
2800,30,0.44241785,0.45649918666666667,0.06908972451683557,0.2693618417905392,0.26649812501683656,0.017816061003537102,0.0035600581494626042,0.0036491035966376454,4.558290796865987E-4,81,"[[-2936.542816537843,8491.124708195606,2758.518032444482],[-2165.553686344685,6317.891930691983,2044.9831340326175],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2146.5502049644665,6278.600945421851,2028.293031568811],[-3028.484308375918,8845.79172309778,2903.998933130097],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-4381.185072475588,12772.20099364068,4287.064807237814],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2362.020992818586,6795.760457222163,2231.7072290786496],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3028.484308375918,8845.79172309778,2903.998933130097],[-2362.8878297615565,6793.842735052896,2231.3375309065714],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-1696.9477108721405,5072.994562140972,1677.7456577638986],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3025.457093736816,8818.636484956283,2888.037820036892],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-4410.91724707543,12857.524594381865,4277.729643970549],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-1696.9477108721405,5072.994562140972,1677.7456577638986],[-4397.744622922416,12834.609008711277,4271.884264541345],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4397.744622922416,12834.609008711277,4271.884264541345],[-1696.9477108721405,5072.994562140972,1677.7456577638986],[-4434.480270803304,12917.363370192968,4302.760910138867],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-2929.8030055186996,8478.955163581428,2750.522269716441],[-4397.744622922416,12834.609008711277,4271.884264541345],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1316.033417898114,3926.4129977019206,1304.531657996905],[-2919.696273084753,8432.187759598797,2748.0933724916413],[-3028.484308375918,8845.79172309778,2903.998933130097],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-3028.484308375918,8845.79172309778,2903.998933130097],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4397.744622922416,12834.609008711277,4271.884264541345],[-4425.636590275433,12879.150376162013,4293.479174607227],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-4434.480270803304,12917.363370192968,4302.760910138867],[-1732.9630946934233,5153.671735959219,1710.0055931530028],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-2396.1671973871175,6835.55341627644,2326.2140909831405],[-3028.484308375918,8845.79172309778,2903.998933130097],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1404.1177795634358,4145.207555182375,1424.726863526193],[-2922.9743802536154,8446.22038539125,2749.7234127033394],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1393.3622768632754,4113.099460347004,1409.8348982712516],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-574.1939235179836,1701.6485284089194,508.65877506613],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
2900,30,0.4585311,0.47222050000000004,0.06932907902736599,0.2697384488348262,0.2668134802487763,0.01785819415985336,0.0035844471453057025,0.0035935286616851337,4.0336276659871993E-4,79,"[[-3318.6595160895245,9784.047961941433,3269.839875109762],[-2624.12227060065,7830.125124831319,2547.0109328117633],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-2641.050298068656,7843.211319898085,2550.577256054545],[-2161.9369898500613,6296.348863120656,2044.4977512626929],[-1729.4414659899712,4972.101213073709,1612.864401322743],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4411.953706229493,12849.593710693318,4277.371271963845],[-2753.122682764535,7966.065872186796,2644.330920196584],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-2178.989530019106,6349.071779669104,2055.3037930621094],[-1735.3261253247174,5167.0989709570795,1712.2488500328034],[-1407.7202798409626,4161.584998343514,1430.7712921680998],[-1741.6146951634,5167.907276037276,1713.7613076743112],[-2936.542816537843,8491.124708195606,2758.518032444482],[-2165.553686344685,6317.891930691983,2044.9831340326175],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2146.5502049644665,6278.600945421851,2028.293031568811],[-3028.484308375918,8845.79172309778,2903.998933130097],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2362.020992818586,6795.760457222163,2231.7072290786496],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3028.484308375918,8845.79172309778,2903.998933130097],[-2362.8878297615565,6793.842735052896,2231.3375309065714],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3025.457093736816,8818.636484956283,2888.037820036892],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2631.6000714592574,7846.691661848746,2553.7274948330414],[-1696.9477108721405,5072.994562140972,1677.7456577638986],[-4397.744622922416,12834.609008711277,4271.884264541345],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4397.744622922416,12834.609008711277,4271.884264541345],[-1696.9477108721405,5072.994562140972,1677.7456577638986],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4397.744622922416,12834.609008711277,4271.884264541345],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1316.033417898114,3926.4129977019206,1304.531657996905],[-2919.696273084753,8432.187759598797,2748.0933724916413],[-3028.484308375918,8845.79172309778,2903.998933130097],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4397.744622922416,12834.609008711277,4271.884264541345],[-4425.636590275433,12879.150376162013,4293.479174607227],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4434.480270803304,12917.363370192968,4302.760910138867],[-1732.9630946934233,5153.671735959219,1710.0055931530028],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-1721.7520631100006,5123.299136527202,1704.9653918212393],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-2396.1671973871175,6835.55341627644,2326.2140909831405],[-1315.591895969764,3910.412851580485,1304.469503469899],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-574.1939235179836,1701.6485284089194,508.65877506613],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3000,30,0.47493395000000005,0.48813137333333334,0.06960210772258381,0.27075518593628,0.268847811149875,0.01783289208738712,0.0035911153662872303,0.003626007651938395,4.0834908776149205E-4,77,"[[-2628.5646677084287,7845.753573218358,2548.015427072186],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4429.722801410196,12900.964531339578,4295.053343161156],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-2756.978270655506,7982.902477306015,2653.49997080523],[-2389.9446096638317,6834.615531290343,2312.916806779024],[-2918.508696603644,8436.703246104635,2743.725122275066],[-2919.6033395082436,8457.792084704495,2740.0803161822987],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-574.1939235179836,1701.6485284089194,508.65877506613],[-1733.627801230466,4976.634753637363,1617.1677063840011],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-2624.12227060065,7830.125124831319,2547.0109328117633],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-2641.050298068656,7843.211319898085,2550.577256054545],[-2161.9369898500613,6296.348863120656,2044.4977512626929],[-1729.4414659899712,4972.101213073709,1612.864401322743],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4411.953706229493,12849.593710693318,4277.371271963845],[-2753.122682764535,7966.065872186796,2644.330920196584],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-2178.989530019106,6349.071779669104,2055.3037930621094],[-1407.7202798409626,4161.584998343514,1430.7712921680998],[-1741.6146951634,5167.907276037276,1713.7613076743112],[-2165.553686344685,6317.891930691983,2044.9831340326175],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2146.5502049644665,6278.600945421851,2028.293031568811],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2362.8878297615565,6793.842735052896,2231.3375309065714],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3025.457093736816,8818.636484956283,2888.037820036892],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-1315.591895969764,3910.412851580485,1304.469503469899],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4397.744622922416,12834.609008711277,4271.884264541345],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4397.744622922416,12834.609008711277,4271.884264541345],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1316.033417898114,3926.4129977019206,1304.531657996905],[-3028.484308375918,8845.79172309778,2903.998933130097],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4397.744622922416,12834.609008711277,4271.884264541345],[-4425.636590275433,12879.150376162013,4293.479174607227],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-2349.4345446809416,6756.77572889391,2215.6268663217766],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2154.849170609385,6292.8295094348505,2038.270080097648],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3100,30,0.49248885000000003,0.5038624733333333,0.06994076005036487,0.27235836280823056,0.2704917158528412,0.01770019915215525,0.0036613848952305105,0.0036000118546818467,4.5420454124567083E-4,66,"[[-598.8285157082457,1751.5071297011023,521.490702398048],[-2163.56271000337,6322.977958156013,2039.0645986630902],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2154.1356035923022,6291.290204739832,2030.9238897796595],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-3310.5615111964967,9768.377209615137,3260.477492724833],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2159.2552124749973,6307.037720064847,2032.4508003856697],[-1829.966323380416,5222.965473858954,1709.530887852997],[-3025.793400195227,8830.199210463874,2889.275412389496],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4429.722801410196,12900.964531339578,4295.053343161156],[-2389.9446096638317,6834.615531290343,2312.916806779024],[-2919.6033395082436,8457.792084704495,2740.0803161822987],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-574.1939235179836,1701.6485284089194,508.65877506613],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2641.050298068656,7843.211319898085,2550.577256054545],[-1729.4414659899712,4972.101213073709,1612.864401322743],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4411.953706229493,12849.593710693318,4277.371271963845],[-2753.122682764535,7966.065872186796,2644.330920196584],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2146.5502049644665,6278.600945421851,2028.293031568811],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2362.8878297615565,6793.842735052896,2231.3375309065714],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1315.591895969764,3910.412851580485,1304.469503469899],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-2751.4465694092332,7964.534048331126,2648.4350781067938],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-3026.2505491897164,8832.502965608108,2896.693856389085],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1315.591895969764,3910.412851580485,1304.469503469899],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2391.3816611502402,6853.2549065406065,2319.7133402666445],[-591.1863439103817,1732.0248132882618,517.7306963299225],[-1398.0535596223972,4117.928462471038,1412.3146306011774],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3200,30,0.5076228,0.51983744,0.07108817164508525,0.2724050825843399,0.27091348869032705,0.017866537236415594,0.0035146898599538257,0.003566810451358339,4.707936690416103E-4,62,"[[-3033.363750350555,8857.272338179384,2906.8842865246547],[-3310.5615111964967,9768.377209615137,3260.477492724833],[-2391.7003282939604,6846.946460343274,2320.8925680340535],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2750.1421263829916,7950.5995967895005,2646.573558486048],[-3314.620490036967,9770.685637453178,3260.631202811552],[-1313.6776968294284,3900.165067943373,1304.0470653011405],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3317.499774964325,9785.716658022542,3261.416716747379],[-598.8285157082457,1751.5071297011023,521.490702398048],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-2620.294321088637,7830.721379173842,2542.208755062892],[-598.8285157082457,1751.5071297011023,521.490702398048],[-2163.56271000337,6322.977958156013,2039.0645986630902],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2154.1356035923022,6291.290204739832,2030.9238897796595],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-3310.5615111964967,9768.377209615137,3260.477492724833],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-2159.2552124749973,6307.037720064847,2032.4508003856697],[-1829.966323380416,5222.965473858954,1709.530887852997],[-3025.793400195227,8830.199210463874,2889.275412389496],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-4429.722801410196,12900.964531339578,4295.053343161156],[-2389.9446096638317,6834.615531290343,2312.916806779024],[-2919.6033395082436,8457.792084704495,2740.0803161822987],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-574.1939235179836,1701.6485284089194,508.65877506613],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2641.050298068656,7843.211319898085,2550.577256054545],[-4411.953706229493,12849.593710693318,4277.371271963845],[-2753.122682764535,7966.065872186796,2644.330920196584],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2146.5502049644665,6278.600945421851,2028.293031568811],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2362.8878297615565,6793.842735052896,2231.3375309065714],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3300,30,0.52131775,0.5355764566666668,0.07261745473676888,0.2735750263062857,0.2717684062385757,0.0178553779733413,0.003505915110470864,0.003559895015731908,4.6071104458176996E-4,67,"[[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-2159.2552124749973,6307.037720064847,2032.4508003856697],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4429.722801410196,12900.964531339578,4295.053343161156],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3317.3946397662776,9792.244967442894,3266.8213924615015],[-3025.457093736816,8818.636484956283,2888.037820036892],[-2609.626444124632,7800.234449329449,2532.768147512922],[-1292.1148510598553,3863.763704854855,1296.2970839030418],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-3310.5615111964967,9768.377209615137,3260.477492724833],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2750.1421263829916,7950.5995967895005,2646.573558486048],[-3314.620490036967,9770.685637453178,3260.631202811552],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3317.499774964325,9785.716658022542,3261.416716747379],[-598.8285157082457,1751.5071297011023,521.490702398048],[-598.8285157082457,1751.5071297011023,521.490702398048],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2154.1356035923022,6291.290204739832,2030.9238897796595],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-3310.5615111964967,9768.377209615137,3260.477492724833],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-2159.2552124749973,6307.037720064847,2032.4508003856697],[-1829.966323380416,5222.965473858954,1709.530887852997],[-3025.793400195227,8830.199210463874,2889.275412389496],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2389.9446096638317,6834.615531290343,2312.916806779024],[-2919.6033395082436,8457.792084704495,2740.0803161822987],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-574.1939235179836,1701.6485284089194,508.65877506613],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2641.050298068656,7843.211319898085,2550.577256054545],[-4411.953706229493,12849.593710693318,4277.371271963845],[-2753.122682764535,7966.065872186796,2644.330920196584],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2146.5502049644665,6278.600945421851,2028.293031568811],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2362.8878297615565,6793.842735052896,2231.3375309065714],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-3318.6595160895245,9784.047961941433,3269.839875109762],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3400,30,0.53777115,0.5513600766666668,0.07373024732040948,0.27339048202672256,0.2727728403323011,0.016682424739785772,0.0035114876894949956,0.0035733243601135875,4.2741132269331883E-4,67,"[[-3301.7983787041944,9749.3372620375,3254.353722487742],[-3320.883544745818,9784.941991294438,3265.1603355790153],[-1315.591895969764,3910.412851580485,1304.469503469899],[-547.692001698258,1682.158305686771,496.3574165612135],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2151.701705187443,6271.608333808496,2030.3284354340774],[-2753.122682764535,7966.065872186796,2644.330920196584],[-4416.195409974637,12851.269238809264,4276.355648290891],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2152.01331009598,6290.801882320876,2028.9895244671677],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-2159.2552124749973,6307.037720064847,2032.4508003856697],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3317.3946397662776,9792.244967442894,3266.8213924615015],[-3025.457093736816,8818.636484956283,2888.037820036892],[-2609.626444124632,7800.234449329449,2532.768147512922],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-3314.620490036967,9770.685637453178,3260.631202811552],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3317.499774964325,9785.716658022542,3261.416716747379],[-598.8285157082457,1751.5071297011023,521.490702398048],[-598.8285157082457,1751.5071297011023,521.490702398048],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-2159.2552124749973,6307.037720064847,2032.4508003856697],[-1829.966323380416,5222.965473858954,1709.530887852997],[-3025.793400195227,8830.199210463874,2889.275412389496],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2919.6033395082436,8457.792084704495,2740.0803161822987],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2641.050298068656,7843.211319898085,2550.577256054545],[-4411.953706229493,12849.593710693318,4277.371271963845],[-2753.122682764535,7966.065872186796,2644.330920196584],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2357.341422980401,6778.772097000974,2224.7539316368625],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2362.8878297615565,6793.842735052896,2231.3375309065714],[-599.8008970414473,1751.3756791964108,524.5048289171064],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3500,30,0.5533614,0.5671276833333334,0.07551339579919752,0.27409758008325413,0.27369654393504894,0.017116071858319173,0.0035449092429557585,0.003496741779195681,4.1846547677891444E-4,79,"[[-2618.153658497763,7810.840088194817,2537.7485802087785],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-605.4419681899094,1763.5872358462886,529.6748133342852],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3306.864917942518,9758.50683438642,3252.669343598641],[-2605.270400305044,7788.865585214754,2528.283556790123],[-598.8285157082457,1751.5071297011023,521.490702398048],[-2152.01331009598,6290.801882320876,2028.9895244671677],[-3320.883544745818,9784.941991294438,3265.1603355790153],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-4435.659520525719,12930.687805084282,4309.481238477553],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-1315.591895969764,3910.412851580485,1304.469503469899],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3301.7983787041944,9749.3372620375,3254.353722487742],[-3320.883544745818,9784.941991294438,3265.1603355790153],[-1315.591895969764,3910.412851580485,1304.469503469899],[-547.692001698258,1682.158305686771,496.3574165612135],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2151.701705187443,6271.608333808496,2030.3284354340774],[-2753.122682764535,7966.065872186796,2644.330920196584],[-4416.195409974637,12851.269238809264,4276.355648290891],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2152.01331009598,6290.801882320876,2028.9895244671677],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3317.3946397662776,9792.244967442894,3266.8213924615015],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3317.499774964325,9785.716658022542,3261.416716747379],[-598.8285157082457,1751.5071297011023,521.490702398048],[-598.8285157082457,1751.5071297011023,521.490702398048],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-2159.2552124749973,6307.037720064847,2032.4508003856697],[-1829.966323380416,5222.965473858954,1709.530887852997],[-3025.793400195227,8830.199210463874,2889.275412389496],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2919.6033395082436,8457.792084704495,2740.0803161822987],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2641.050298068656,7843.211319898085,2550.577256054545],[-4411.953706229493,12849.593710693318,4277.371271963845],[-2753.122682764535,7966.065872186796,2644.330920196584],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2362.8878297615565,6793.842735052896,2231.3375309065714],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1315.591895969764,3910.412851580485,1304.469503469899],[-4435.659520525719,12930.687805084282,4309.481238477553],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3600,30,0.56830925,0.58260552,0.07558751464087446,0.27451119822507924,0.2740056248391642,0.017256297207086217,0.003615306595392431,0.0035398716418324648,3.9458464822784436E-4,67,"[[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2605.270400305044,7788.865585214754,2528.283556790123],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3025.793400195227,8830.199210463874,2889.275412389496],[-2641.050298068656,7843.211319898085,2550.577256054545],[-3317.499774964325,9785.716658022542,3261.416716747379],[-4429.15888720518,12898.027272129191,4293.080354417542],[-2753.122682764535,7966.065872186796,2644.330920196584],[-3301.8170831996817,9746.15130729114,3254.690208475445],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4416.195409974637,12851.269238809264,4276.355648290891],[-4416.195409974637,12851.269238809264,4276.355648290891],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-605.4419681899094,1763.5872358462886,529.6748133342852],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3306.864917942518,9758.50683438642,3252.669343598641],[-2605.270400305044,7788.865585214754,2528.283556790123],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3320.883544745818,9784.941991294438,3265.1603355790153],[-547.692001698258,1682.158305686771,496.3574165612135],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2151.701705187443,6271.608333808496,2030.3284354340774],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2152.01331009598,6290.801882320876,2028.9895244671677],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-598.8285157082457,1751.5071297011023,521.490702398048],[-598.8285157082457,1751.5071297011023,521.490702398048],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-1829.966323380416,5222.965473858954,1709.530887852997],[-3025.793400195227,8830.199210463874,2889.275412389496],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2919.6033395082436,8457.792084704495,2740.0803161822987],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2175.2483611865123,6332.270046464115,2050.800112974061],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1315.591895969764,3910.412851580485,1304.469503469899],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3700,30,0.585524,0.5980671233333333,0.07679516870473974,0.2748956134626046,0.2747373213223359,0.01736305362121477,0.0035898017598784138,0.0035849902461087433,4.0437331435827853E-4,78,"[[-2605.270400305044,7788.865585214754,2528.283556790123],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4404.004929294912,12812.722912261366,4266.283416688896],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2913.567840055442,8443.076412506645,2735.2407430141798],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-3306.864917942518,9758.50683438642,3252.669343598641],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-3025.793400195227,8830.199210463874,2889.275412389496],[-2613.797614678175,7799.471224080125,2533.2639894859794],[-4416.195409974637,12851.269238809264,4276.355648290891],[-3304.098401238309,9753.057456402847,3251.321959232768],[-2182.7529088303854,6332.696675009006,2058.4077243162487],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3025.793400195227,8830.199210463874,2889.275412389496],[-2641.050298068656,7843.211319898085,2550.577256054545],[-3317.499774964325,9785.716658022542,3261.416716747379],[-4429.15888720518,12898.027272129191,4293.080354417542],[-2753.122682764535,7966.065872186796,2644.330920196584],[-3301.8170831996817,9746.15130729114,3254.690208475445],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4416.195409974637,12851.269238809264,4276.355648290891],[-4416.195409974637,12851.269238809264,4276.355648290891],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-605.4419681899094,1763.5872358462886,529.6748133342852],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3306.864917942518,9758.50683438642,3252.669343598641],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3320.883544745818,9784.941991294438,3265.1603355790153],[-547.692001698258,1682.158305686771,496.3574165612135],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2151.701705187443,6271.608333808496,2030.3284354340774],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2152.01331009598,6290.801882320876,2028.9895244671677],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-598.8285157082457,1751.5071297011023,521.490702398048],[-598.8285157082457,1751.5071297011023,521.490702398048],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-1829.966323380416,5222.965473858954,1709.530887852997],[-3025.793400195227,8830.199210463874,2889.275412389496],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3025.457093736816,8818.636484956283,2888.037820036892],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1315.591895969764,3910.412851580485,1304.469503469899],[-564.4945555796118,1689.797952393139,505.2240420615129]]"
3800,30,0.6008895000000001,0.6135716233333334,0.07707696941128878,0.27510404281383893,0.27526459742399795,0.017386621190032578,0.0036192368538114066,0.0035843369690170155,4.6160633647376317E-4,77,"[[-4404.004929294912,12812.722912261366,4266.283416688896],[-1280.2068853710434,3828.8426085598517,1288.9591006602527],[-3025.793400195227,8830.199210463874,2889.275412389496],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-610.9940249397579,1774.6797539006764,533.649834844012],[-1287.335198807794,3838.8230636618214,1293.4004281985535],[-547.692001698258,1682.158305686771,496.3574165612135],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3326.335709724276,9796.963851620723,3270.728953492826],[-4394.154192005649,12787.526114647802,4258.190923342579],[-1312.1760688488364,3910.9772405747285,1300.220009228341],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2605.270400305044,7788.865585214754,2528.283556790123],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4404.004929294912,12812.722912261366,4266.283416688896],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2913.567840055442,8443.076412506645,2735.2407430141798],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-3306.864917942518,9758.50683438642,3252.669343598641],[-3025.793400195227,8830.199210463874,2889.275412389496],[-2613.797614678175,7799.471224080125,2533.2639894859794],[-3304.098401238309,9753.057456402847,3251.321959232768],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-3025.793400195227,8830.199210463874,2889.275412389496],[-2641.050298068656,7843.211319898085,2550.577256054545],[-3317.499774964325,9785.716658022542,3261.416716747379],[-4429.15888720518,12898.027272129191,4293.080354417542],[-2753.122682764535,7966.065872186796,2644.330920196584],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4416.195409974637,12851.269238809264,4276.355648290891],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-605.4419681899094,1763.5872358462886,529.6748133342852],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3306.864917942518,9758.50683438642,3252.669343598641],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3320.883544745818,9784.941991294438,3265.1603355790153],[-547.692001698258,1682.158305686771,496.3574165612135],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2151.701705187443,6271.608333808496,2030.3284354340774],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2152.01331009598,6290.801882320876,2028.9895244671677],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-1290.2018612879504,3845.9269781516905,1293.8235093924332],[-598.8285157082457,1751.5071297011023,521.490702398048],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1737.1075791924336,4991.626995301414,1617.4082501394605],[-1829.966323380416,5222.965473858954,1709.530887852997],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3025.457093736816,8818.636484956283,2888.037820036892]]"
3900,30,0.6155091,0.6291090566666667,0.07700540439175495,0.2767619559390509,0.2765949923414611,0.016915774984531277,0.0035305875171289776,0.0035488186617416285,4.4149668598630535E-4,76,"[[-3320.883544745818,9784.941991294438,3265.1603355790153],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-610.9940249397579,1774.6797539006764,533.649834844012],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-2174.6966589173726,6336.936659426854,2035.7594395463827],[-2364.7273312483258,6813.114502835937,2231.9920230806015],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2753.122682764535,7966.065872186796,2644.330920196584],[-3021.7310146937534,8811.282829448384,2881.3881847832754],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-4404.004929294912,12812.722912261366,4266.283416688896],[-4404.004929294912,12812.722912261366,4266.283416688896],[-1280.2068853710434,3828.8426085598517,1288.9591006602527],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-610.9940249397579,1774.6797539006764,533.649834844012],[-1287.335198807794,3838.8230636618214,1293.4004281985535],[-547.692001698258,1682.158305686771,496.3574165612135],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3326.335709724276,9796.963851620723,3270.728953492826],[-4394.154192005649,12787.526114647802,4258.190923342579],[-1312.1760688488364,3910.9772405747285,1300.220009228341],[-2605.270400305044,7788.865585214754,2528.283556790123],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4404.004929294912,12812.722912261366,4266.283416688896],[-2913.567840055442,8443.076412506645,2735.2407430141798],[-3025.793400195227,8830.199210463874,2889.275412389496],[-2613.797614678175,7799.471224080125,2533.2639894859794],[-3304.098401238309,9753.057456402847,3251.321959232768],[-3025.793400195227,8830.199210463874,2889.275412389496],[-2641.050298068656,7843.211319898085,2550.577256054545],[-4429.15888720518,12898.027272129191,4293.080354417542],[-2753.122682764535,7966.065872186796,2644.330920196584],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-605.4419681899094,1763.5872358462886,529.6748133342852],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3306.864917942518,9758.50683438642,3252.669343598641],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3320.883544745818,9784.941991294438,3265.1603355790153],[-547.692001698258,1682.158305686771,496.3574165612135],[-2169.1617552480425,6322.482463036617,2035.3675856969085],[-2151.701705187443,6271.608333808496,2030.3284354340774],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3317.499774964325,9785.716658022542,3261.416716747379],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1829.966323380416,5222.965473858954,1709.530887852997],[-605.2564748370266,1761.3925475255717,530.5115766144141],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2348.7268698493353,6759.421231092825,2217.9797990496786]]"
4000,30,0.6308250500000001,0.6445405333333334,0.07729029222609657,0.2772772877891767,0.27802351755786164,0.012942814080163846,0.0034794691833486824,0.0034699158921619303,3.8510814086027364E-4,72,"[[-2738.442190403428,7934.71668528039,2633.9166594721323],[-3021.7310146937534,8811.282829448384,2881.3881847832754],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-3038.476914142054,8870.072722882902,2911.7586402725588],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-2168.487116755455,6304.547935463344,2028.8794381914363],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2177.1446789359416,6352.449911941109,2040.045483178107],[-2366.3653149164365,6808.6306076637065,2228.8018989404145],[-3310.417099715711,9771.050233318574,3252.873489167252],[-2368.686844584304,6812.296495424955,2230.236936165108],[-3301.639005295027,9741.63816537075,3250.7778218970325],[-3320.883544745818,9784.941991294438,3265.1603355790153],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-610.9940249397579,1774.6797539006764,533.649834844012],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-2174.6966589173726,6336.936659426854,2035.7594395463827],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-3021.7310146937534,8811.282829448384,2881.3881847832754],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-4404.004929294912,12812.722912261366,4266.283416688896],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-610.9940249397579,1774.6797539006764,533.649834844012],[-1287.335198807794,3838.8230636618214,1293.4004281985535],[-547.692001698258,1682.158305686771,496.3574165612135],[-4435.659520525719,12930.687805084282,4309.481238477553],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3326.335709724276,9796.963851620723,3270.728953492826],[-4394.154192005649,12787.526114647802,4258.190923342579],[-1312.1760688488364,3910.9772405747285,1300.220009228341],[-2605.270400305044,7788.865585214754,2528.283556790123],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4404.004929294912,12812.722912261366,4266.283416688896],[-2913.567840055442,8443.076412506645,2735.2407430141798],[-2613.797614678175,7799.471224080125,2533.2639894859794],[-3304.098401238309,9753.057456402847,3251.321959232768],[-2641.050298068656,7843.211319898085,2550.577256054545],[-4429.15888720518,12898.027272129191,4293.080354417542],[-2753.122682764535,7966.065872186796,2644.330920196584],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-547.692001698258,1682.158305686771,496.3574165612135],[-2151.701705187443,6271.608333808496,2030.3284354340774],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-3033.363750350555,8857.272338179384,2906.8842865246547],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2348.7268698493353,6759.421231092825,2217.9797990496786]]"
4100,30,0.64588685,0.6598587066666667,0.07728562836910588,0.2779861583023037,0.2784549870373402,0.012997666750398772,0.0035120788498166832,0.0034663208037120754,4.403497745791865E-4,72,"[[-3337.893787879944,9812.61690352317,3257.7059109509855],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4376.599621267113,12748.565419446537,4247.30218559126],[-2354.011211983934,6779.411698145039,2220.484485661695],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-3038.476914142054,8870.072722882902,2911.7586402725588],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-4399.546932119265,12798.50304304286,4258.2598997632585],[-2732.179135694577,7920.460331439131,2629.387526704669],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-2738.442190403428,7934.71668528039,2633.9166594721323],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-3038.476914142054,8870.072722882902,2911.7586402725588],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-2168.487116755455,6304.547935463344,2028.8794381914363],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2177.1446789359416,6352.449911941109,2040.045483178107],[-2366.3653149164365,6808.6306076637065,2228.8018989404145],[-3310.417099715711,9771.050233318574,3252.873489167252],[-2368.686844584304,6812.296495424955,2230.236936165108],[-3301.639005295027,9741.63816537075,3250.7778218970325],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-610.9940249397579,1774.6797539006764,533.649834844012],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-610.9940249397579,1774.6797539006764,533.649834844012],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-1312.1760688488364,3910.9772405747285,1300.220009228341],[-2605.270400305044,7788.865585214754,2528.283556790123],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4404.004929294912,12812.722912261366,4266.283416688896],[-2913.567840055442,8443.076412506645,2735.2407430141798],[-3304.098401238309,9753.057456402847,3251.321959232768],[-4429.15888720518,12898.027272129191,4293.080354417542],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2348.7268698493353,6759.421231092825,2217.9797990496786]]"
4200,30,0.66176615,0.6751878533333334,0.07819137331555777,0.2782967092881993,0.27891158155975826,0.013046696029063451,0.003506012648507336,0.0034322961243734482,4.239906203348327E-4,82,"[[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-2359.5850562483356,6794.592992366346,2226.3540177060704],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-2732.179135694577,7920.460331439131,2629.387526704669],[-2172.4365913041647,6323.144751109698,2029.2081926270293],[-3027.7150290808886,8837.196398261678,2879.9235854674616],[-610.9940249397579,1774.6797539006764,533.649834844012],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-4394.51335265913,12782.156899015221,4252.915343199004],[-3304.098401238309,9753.057456402847,3251.321959232768],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-3337.893787879944,9812.61690352317,3257.7059109509855],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4376.599621267113,12748.565419446537,4247.30218559126],[-2354.011211983934,6779.411698145039,2220.484485661695],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-4399.546932119265,12798.50304304286,4258.2598997632585],[-2732.179135694577,7920.460331439131,2629.387526704669],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2366.3653149164365,6808.6306076637065,2228.8018989404145],[-3310.417099715711,9771.050233318574,3252.873489167252],[-2368.686844584304,6812.296495424955,2230.236936165108],[-3301.639005295027,9741.63816537075,3250.7778218970325],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-610.9940249397579,1774.6797539006764,533.649834844012],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-610.9940249397579,1774.6797539006764,533.649834844012],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2605.270400305044,7788.865585214754,2528.283556790123],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4404.004929294912,12812.722912261366,4266.283416688896],[-3304.098401238309,9753.057456402847,3251.321959232768],[-4429.15888720518,12898.027272129191,4293.080354417542],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4416.195409974637,12851.269238809264,4276.355648290891],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-582.1753090724342,1683.4573925306408,516.3442272040976],[-2348.7268698493353,6759.421231092825,2217.9797990496786]]"
4300,30,0.6762935000000001,0.6899713000000001,0.07888226841545307,0.28058857048507047,0.27964827539391957,0.013024487918034554,0.0034958908911138726,0.003437953192719175,4.30084523183981E-4,75,"[[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-3329.5900981095906,9803.380251790153,3257.6542388615912],[-3337.1730670632382,9827.205526966234,3267.339130660546],[-3337.893787879944,9812.61690352317,3257.7059109509855],[-3027.7150290808886,8837.196398261678,2879.9235854674616],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-3315.1981422438143,9763.069299754767,3253.2405307753324],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-3345.4398730506127,9830.239996157441,3266.814558919162],[-3338.461740063582,9826.465383935938,3264.1928933317886],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-2732.179135694577,7920.460331439131,2629.387526704669],[-3027.7150290808886,8837.196398261678,2879.9235854674616],[-610.9940249397579,1774.6797539006764,533.649834844012],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-4394.51335265913,12782.156899015221,4252.915343199004],[-3337.893787879944,9812.61690352317,3257.7059109509855],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4376.599621267113,12748.565419446537,4247.30218559126],[-2354.011211983934,6779.411698145039,2220.484485661695],[-4435.659520525719,12930.687805084282,4309.481238477553],[-3332.9694307235836,9813.49720836564,3262.2740455616763],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-4399.546932119265,12798.50304304286,4258.2598997632585],[-2732.179135694577,7920.460331439131,2629.387526704669],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2366.3653149164365,6808.6306076637065,2228.8018989404145],[-2368.686844584304,6812.296495424955,2230.236936165108],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-610.9940249397579,1774.6797539006764,533.649834844012],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-610.9940249397579,1774.6797539006764,533.649834844012],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4429.15888720518,12898.027272129191,4293.080354417542],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"
4400,30,0.6913609000000001,0.7055239333333334,0.07918953380965119,0.2810102193306585,0.27989333047088316,0.013182189167972333,0.0035117930890110134,0.003440534819258465,4.400085647989098E-4,79,"[[-3345.4398730506127,9830.239996157441,3266.814558919162],[-4426.353396518641,12885.655364131087,4284.842005736399],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-3339.897575730089,9812.02215612932,3259.0100845352704],[-3345.4398730506127,9830.239996157441,3266.814558919162],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2194.300640427857,6363.386188093078,2054.430479475095],[-3345.881394978963,9846.240142278877,3266.876713446168],[-3337.893787879944,9812.61690352317,3257.7059109509855],[-2366.3653149164365,6808.6306076637065,2228.8018989404145],[-3337.893787879944,9812.61690352317,3257.7059109509855],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-3337.893787879944,9812.61690352317,3257.7059109509855],[-3027.7150290808886,8837.196398261678,2879.9235854674616],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-3345.4398730506127,9830.239996157441,3266.814558919162],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-2732.179135694577,7920.460331439131,2629.387526704669],[-3027.7150290808886,8837.196398261678,2879.9235854674616],[-610.9940249397579,1774.6797539006764,533.649834844012],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-4394.51335265913,12782.156899015221,4252.915343199004],[-3337.893787879944,9812.61690352317,3257.7059109509855],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4376.599621267113,12748.565419446537,4247.30218559126],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-4399.546932119265,12798.50304304286,4258.2598997632585],[-2732.179135694577,7920.460331439131,2629.387526704669],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-3022.856705383244,8818.990609363427,2874.6681668434358],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2366.3653149164365,6808.6306076637065,2228.8018989404145],[-2368.686844584304,6812.296495424955,2230.236936165108],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-610.9940249397579,1774.6797539006764,533.649834844012],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-610.9940249397579,1774.6797539006764,533.649834844012],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4429.15888720518,12898.027272129191,4293.080354417542],[-4435.659520525719,12930.687805084282,4309.481238477553],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-2392.8667115916255,6853.736852018753,2318.0972536705517],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"
4500,30,0.7062748000000001,0.7207158600000001,0.07920219632133862,0.2813286358968708,0.2805179809229264,0.013105558535883391,0.003361874050867388,0.0033813166759259082,3.998863542670704E-4,82,"[[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-3343.5274666809382,9828.705817394673,3263.140455873623],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-574.1939235179836,1701.6485284089194,508.65877506613],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-3345.881394978963,9846.240142278877,3266.876713446168],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-4426.353396518641,12885.655364131087,4284.842005736399],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2383.5513546660013,6855.6506525154955,2244.3619132976164],[-1832.0401296019263,5238.6002073024765,1710.8642437523054],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2379.7814387273565,6833.878308091642,2236.8743275095458],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-3346.11352401354,9847.614151768354,3274.143141552022],[-612.2307890239207,1773.355912170872,527.7012245139832],[-4426.353396518641,12885.655364131087,4284.842005736399],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-3339.897575730089,9812.02215612932,3259.0100845352704],[-3345.4398730506127,9830.239996157441,3266.814558919162],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2194.300640427857,6363.386188093078,2054.430479475095],[-3345.881394978963,9846.240142278877,3266.876713446168],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-3345.4398730506127,9830.239996157441,3266.814558919162],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-2732.179135694577,7920.460331439131,2629.387526704669],[-3027.7150290808886,8837.196398261678,2879.9235854674616],[-610.9940249397579,1774.6797539006764,533.649834844012],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-4394.51335265913,12782.156899015221,4252.915343199004],[-3337.893787879944,9812.61690352317,3257.7059109509855],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4376.599621267113,12748.565419446537,4247.30218559126],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-4399.546932119265,12798.50304304286,4258.2598997632585],[-2732.179135694577,7920.460331439131,2629.387526704669],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2366.3653149164365,6808.6306076637065,2228.8018989404145],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-610.9940249397579,1774.6797539006764,533.649834844012],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-1395.8145919496496,4124.553275771379,1412.8556678296072],[-610.9940249397579,1774.6797539006764,533.649834844012],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4435.659520525719,12930.687805084282,4309.481238477553],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-574.1939235179836,1701.6485284089194,508.65877506613],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"
4600,30,0.72111305,0.7357358533333334,0.079586691171706,0.28321873048034685,0.28121445804067896,0.01305018896554909,0.003311127476298918,0.0033528493759980593,3.9591200338067026E-4,91,"[[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-3337.8110665588033,9797.992811467106,3250.4046732206493],[-2379.7814387273565,6833.878308091642,2236.8743275095458],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1839.8988950153837,5266.949165097271,1715.1450399753085],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-3347.152535366514,9827.915026140427,3263.290131251928],[-4394.51335265913,12782.156899015221,4252.915343199004],[-4376.670508442863,12750.351378576996,4245.856172693658],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-3043.626355680547,8895.352893137086,2920.1905681214707],[-3356.422865979257,9851.228890530507,3268.025854409897],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-4425.264536830584,12865.934695761498,4274.973312287316],[-3343.5274666809382,9828.705817394673,3263.140455873623],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2384.0243360557865,6873.47599379548,2245.252210666926],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-3343.5274666809382,9828.705817394673,3263.140455873623],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-574.1939235179836,1701.6485284089194,508.65877506613],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-3345.881394978963,9846.240142278877,3266.876713446168],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-4426.353396518641,12885.655364131087,4284.842005736399],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2383.5513546660013,6855.6506525154955,2244.3619132976164],[-1832.0401296019263,5238.6002073024765,1710.8642437523054],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2379.7814387273565,6833.878308091642,2236.8743275095458],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-3346.11352401354,9847.614151768354,3274.143141552022],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2194.300640427857,6363.386188093078,2054.430479475095],[-3345.881394978963,9846.240142278877,3266.876713446168],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-2933.088552762774,8489.919462594391,2751.2649964156303],[-2732.179135694577,7920.460331439131,2629.387526704669],[-3027.7150290808886,8837.196398261678,2879.9235854674616],[-610.9940249397579,1774.6797539006764,533.649834844012],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-4394.51335265913,12782.156899015221,4252.915343199004],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4376.599621267113,12748.565419446537,4247.30218559126],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-4399.546932119265,12798.50304304286,4258.2598997632585],[-2732.179135694577,7920.460331439131,2629.387526704669],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-1829.966323380416,5222.965473858954,1709.530887852997],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-610.9940249397579,1774.6797539006764,533.649834844012],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-610.9940249397579,1774.6797539006764,533.649834844012],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4435.659520525719,12930.687805084282,4309.481238477553],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-2924.920751266321,8472.655716220374,2742.4516722444346],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"
4700,30,0.73961785,0.7519594833333334,0.0803810558610804,0.28425115644742394,0.28182685306878985,0.01325298923962032,0.003388282156619031,0.003307514353150152,3.862349602121793E-4,82,"[[-1843.961280516857,5285.86554611276,1723.0322675815291],[-1744.037281584688,5000.7738447450465,1622.1573207565461],[-4388.323186486878,12762.278090120839,4245.071788062295],[-2939.131904588288,8518.95241850904,2754.2769249392004],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-3022.2525119576467,8816.690029935216,2868.759469744832],[-1832.0401296019263,5238.6002073024765,1710.8642437523054],[-3041.721953839373,8892.983527570783,2917.327751918159],[-4387.177580535965,12772.1340559715,4244.16734292254],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-4426.353396518641,12885.655364131087,4284.842005736399],[-2737.4606832885074,7934.752505304546,2630.8568978521103],[-2932.6062070083212,8483.120528799283,2751.691292180016],[-4374.307477811569,12736.924143579135,4243.6129158138565],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-3337.8110665588033,9797.992811467106,3250.4046732206493],[-2379.7814387273565,6833.878308091642,2236.8743275095458],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1839.8988950153837,5266.949165097271,1715.1450399753085],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-3347.152535366514,9827.915026140427,3263.290131251928],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-3043.626355680547,8895.352893137086,2920.1905681214707],[-3356.422865979257,9851.228890530507,3268.025854409897],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-4425.264536830584,12865.934695761498,4274.973312287316],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2384.0243360557865,6873.47599379548,2245.252210666926],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-3345.881394978963,9846.240142278877,3266.876713446168],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-2383.5513546660013,6855.6506525154955,2244.3619132976164],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2194.300640427857,6363.386188093078,2054.430479475095],[-3345.881394978963,9846.240142278877,3266.876713446168],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2348.7268698493353,6759.421231092825,2217.9797990496786],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-2732.179135694577,7920.460331439131,2629.387526704669],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-4394.51335265913,12782.156899015221,4252.915343199004],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-2732.179135694577,7920.460331439131,2629.387526704669],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1316.9306652577973,3922.4385746120724,1305.6832143869422],[-610.9940249397579,1774.6797539006764,533.649834844012],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4435.659520525719,12930.687805084282,4309.481238477553],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-1727.830584919365,4961.926227921416,1608.6974689149702],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"
4800,30,0.75410895,0.7671884666666667,0.0813058608255286,0.28442876678763296,0.2834773186920423,0.011540809915199762,0.003293770937605132,0.003285425900569489,3.9889428211489374E-4,88,"[[-3337.8110665588033,9797.992811467106,3250.4046732206493],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-4388.323186486878,12762.278090120839,4245.071788062295],[-4388.323186486878,12762.278090120839,4245.071788062295],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-3038.813220600465,8881.63544839049,2912.9962326251625],[-3351.1629425728934,9860.532316144292,3268.3460845936097],[-2618.255127889611,7481.258322807752,2479.708050950205],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-3358.404895730787,9846.425965513881,3273.013652115158],[-3333.307728636961,9783.660518529332,3245.732162123951],[-547.692001698258,1682.158305686771,496.3574165612135],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-2199.264815854094,6376.774300935191,2058.1742358745037],[-3340.562994137944,9795.290378648862,3254.1775984013484],[-1272.0531817032556,3813.686269807281,1280.3338100717203],[-2379.7814387273565,6833.878308091642,2236.8743275095458],[-1872.3538086333433,5303.777730992961,1730.854412919224],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-610.9940249397579,1774.6797539006764,533.649834844012],[-612.2307890239207,1773.355912170872,527.7012245139832],[-1843.961280516857,5285.86554611276,1723.0322675815291],[-1744.037281584688,5000.7738447450465,1622.1573207565461],[-4388.323186486878,12762.278090120839,4245.071788062295],[-2939.131904588288,8518.95241850904,2754.2769249392004],[-3022.2525119576467,8816.690029935216,2868.759469744832],[-1832.0401296019263,5238.6002073024765,1710.8642437523054],[-3041.721953839373,8892.983527570783,2917.327751918159],[-4387.177580535965,12772.1340559715,4244.16734292254],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-4426.353396518641,12885.655364131087,4284.842005736399],[-2737.4606832885074,7934.752505304546,2630.8568978521103],[-2932.6062070083212,8483.120528799283,2751.691292180016],[-4374.307477811569,12736.924143579135,4243.6129158138565],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-3337.8110665588033,9797.992811467106,3250.4046732206493],[-1839.8988950153837,5266.949165097271,1715.1450399753085],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-3347.152535366514,9827.915026140427,3263.290131251928],[-1738.9241177931883,4987.973460041529,1617.2829670086421],[-3043.626355680547,8895.352893137086,2920.1905681214707],[-3356.422865979257,9851.228890530507,3268.025854409897],[-4425.264536830584,12865.934695761498,4274.973312287316],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2384.0243360557865,6873.47599379548,2245.252210666926],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-3345.881394978963,9846.240142278877,3266.876713446168],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-2383.5513546660013,6855.6506525154955,2244.3619132976164],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-3345.881394978963,9846.240142278877,3266.876713446168],[-3337.2191493873565,9794.682375949897,3251.2177634455134],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-4394.51335265913,12782.156899015221,4252.915343199004],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2612.593981625925,7785.972044655445,2533.229072119517],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-2732.179135694577,7920.460331439131,2629.387526704669],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-610.9940249397579,1774.6797539006764,533.649834844012],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4435.659520525719,12930.687805084282,4309.481238477553],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"
4900,30,0.76883405,0.7827201833333334,0.08154812999600226,0.28702762162973006,0.28416635364150916,0.011788500989914063,0.003320249759624077,0.0033232159940678567,4.0796576232556144E-4,85,"[[-2393.7207996416187,6887.521406817809,2253.429483538505],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-3040.595039668532,8881.843965471775,2910.9757126230656],[-4374.307477811569,12736.924143579135,4243.6129158138565],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-2730.6499724949927,7918.476148924389,2627.175035552019],[-612.2307890239207,1773.355912170872,527.7012245139832],[-4378.448004001206,12751.189187798642,4239.959872806742],[-4387.64953552395,12744.903934509926,4237.743205429434],[-2618.255127889611,7481.258322807752,2479.708050950205],[-4359.949107400568,12711.335249355183,4238.422820265664],[-2930.701399651864,8498.208468378625,2742.2227463347413],[-1273.506845418366,3818.0575929123033,1280.029752525381],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2939.131904588288,8518.95241850904,2754.2769249392004],[-3358.404895730787,9846.425965513881,3273.013652115158],[-3333.307728636961,9783.660518529332,3245.732162123951],[-1272.0531817032556,3813.686269807281,1280.3338100717203],[-3356.422865979257,9851.228890530507,3268.025854409897],[-3337.8110665588033,9797.992811467106,3250.4046732206493],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-4388.323186486878,12762.278090120839,4245.071788062295],[-4388.323186486878,12762.278090120839,4245.071788062295],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-3351.1629425728934,9860.532316144292,3268.3460845936097],[-2618.255127889611,7481.258322807752,2479.708050950205],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-3358.404895730787,9846.425965513881,3273.013652115158],[-3333.307728636961,9783.660518529332,3245.732162123951],[-547.692001698258,1682.158305686771,496.3574165612135],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-2199.264815854094,6376.774300935191,2058.1742358745037],[-3340.562994137944,9795.290378648862,3254.1775984013484],[-1272.0531817032556,3813.686269807281,1280.3338100717203],[-2379.7814387273565,6833.878308091642,2236.8743275095458],[-1872.3538086333433,5303.777730992961,1730.854412919224],[-612.2307890239207,1773.355912170872,527.7012245139832],[-1843.961280516857,5285.86554611276,1723.0322675815291],[-1744.037281584688,5000.7738447450465,1622.1573207565461],[-4388.323186486878,12762.278090120839,4245.071788062295],[-2939.131904588288,8518.95241850904,2754.2769249392004],[-3022.2525119576467,8816.690029935216,2868.759469744832],[-1832.0401296019263,5238.6002073024765,1710.8642437523054],[-3041.721953839373,8892.983527570783,2917.327751918159],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-4426.353396518641,12885.655364131087,4284.842005736399],[-2737.4606832885074,7934.752505304546,2630.8568978521103],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-3337.8110665588033,9797.992811467106,3250.4046732206493],[-1839.8988950153837,5266.949165097271,1715.1450399753085],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-3043.626355680547,8895.352893137086,2920.1905681214707],[-3356.422865979257,9851.228890530507,3268.025854409897],[-4425.264536830584,12865.934695761498,4274.973312287316],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2623.7751791575156,7818.860360568088,2537.5579667384754],[-607.7818069289473,1773.8607165700528,524.2502978733073],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-1829.966323380416,5222.965473858954,1709.530887852997],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4435.659520525719,12930.687805084282,4309.481238477553],[-547.692001698258,1682.158305686771,496.3574165612135],[-602.6978410933821,1762.2121620654675,523.5502255621435],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"
5000,30,0.7840293,0.79852891,0.08183379120102739,0.28746042724736653,0.28488977839221086,0.01069317054005839,0.00332550937061697,0.003306144117656893,3.6212995400926155E-4,83,"[[-614.6038876454649,1788.0722720792282,535.7847178378328],[-617.6151083695144,1789.9418724132954,531.7251331537932],[-4388.323186486878,12762.278090120839,4245.071788062295],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-1878.9260748548186,5320.040294790186,1739.6217053997004],[-3365.0679464044906,9870.739206208193,3270.689046639488],[-1272.0531817032556,3813.686269807281,1280.3338100717203],[-1727.5990510275642,4958.933737856103,1603.6644450771514],[-615.5785370762986,1783.695480174709,536.1022415593848],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-3333.307728636961,9783.660518529332,3245.732162123951],[-1839.8988950153837,5266.949165097271,1715.1450399753085],[-1872.3538086333433,5303.777730992961,1730.854412919224],[-4356.290592866804,12696.182305885693,4231.018891697163],[-3356.422865979257,9851.228890530507,3268.025854409897],[-3333.307728636961,9783.660518529332,3245.732162123951],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-3040.595039668532,8881.843965471775,2910.9757126230656],[-3020.9286428937717,8806.132623637151,2866.661865924741],[-2730.6499724949927,7918.476148924389,2627.175035552019],[-612.2307890239207,1773.355912170872,527.7012245139832],[-4387.64953552395,12744.903934509926,4237.743205429434],[-2618.255127889611,7481.258322807752,2479.708050950205],[-2930.701399651864,8498.208468378625,2742.2227463347413],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2939.131904588288,8518.95241850904,2754.2769249392004],[-3358.404895730787,9846.425965513881,3273.013652115158],[-3333.307728636961,9783.660518529332,3245.732162123951],[-1272.0531817032556,3813.686269807281,1280.3338100717203],[-3356.422865979257,9851.228890530507,3268.025854409897],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-4388.323186486878,12762.278090120839,4245.071788062295],[-4388.323186486878,12762.278090120839,4245.071788062295],[-2618.255127889611,7481.258322807752,2479.708050950205],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-3358.404895730787,9846.425965513881,3273.013652115158],[-3333.307728636961,9783.660518529332,3245.732162123951],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-2199.264815854094,6376.774300935191,2058.1742358745037],[-1272.0531817032556,3813.686269807281,1280.3338100717203],[-1872.3538086333433,5303.777730992961,1730.854412919224],[-612.2307890239207,1773.355912170872,527.7012245139832],[-1744.037281584688,5000.7738447450465,1622.1573207565461],[-4388.323186486878,12762.278090120839,4245.071788062295],[-2939.131904588288,8518.95241850904,2754.2769249392004],[-3022.2525119576467,8816.690029935216,2868.759469744832],[-3041.721953839373,8892.983527570783,2917.327751918159],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-2737.4606832885074,7934.752505304546,2630.8568978521103],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-1839.8988950153837,5266.949165097271,1715.1450399753085],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-3043.626355680547,8895.352893137086,2920.1905681214707],[-3356.422865979257,9851.228890530507,3268.025854409897],[-4425.264536830584,12865.934695761498,4274.973312287316],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-2167.1065243649027,6302.796184379569,2026.08452494333],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2766.8417138091145,7993.601095040843,2657.22577261622],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4435.659520525719,12930.687805084282,4309.481238477553],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4435.659520525719,12930.687805084282,4309.481238477553],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4435.659520525719,12930.687805084282,4309.481238477553],[-547.692001698258,1682.158305686771,496.3574165612135],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"
5100,30,0.7995576,0.8145357900000001,0.08297064808309335,0.2876776702389633,0.2853295561205352,0.010687308147249476,0.003255128710251117,0.003317535274289874,4.0889005796862103E-4,77,"[[-2766.7842211646766,7980.184828265451,2648.961848823179],[-3022.2525119576467,8816.690029935216,2868.759469744832],[-1272.0531817032556,3813.686269807281,1280.3338100717203],[-2618.255127889611,7481.258322807752,2479.708050950205],[-1271.4187864477053,3796.9314305044163,1273.8911168390734],[-2618.255127889611,7481.258322807752,2479.708050950205],[-1275.1217186194583,3804.6192522551423,1277.084393736195],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4425.264536830584,12865.934695761498,4274.973312287316],[-4374.809260757201,12731.218088520533,4235.269645231193],[-615.5785370762986,1783.695480174709,536.1022415593848],[-2915.8982293277672,8460.060112443987,2733.417094859201],[-4420.746840553741,12851.27853957276,4269.738788125972],[-3022.2525119576467,8816.690029935216,2868.759469744832],[-617.6151083695144,1789.9418724132954,531.7251331537932],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-1878.9260748548186,5320.040294790186,1739.6217053997004],[-3365.0679464044906,9870.739206208193,3270.689046639488],[-1727.5990510275642,4958.933737856103,1603.6644450771514],[-615.5785370762986,1783.695480174709,536.1022415593848],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-3333.307728636961,9783.660518529332,3245.732162123951],[-1872.3538086333433,5303.777730992961,1730.854412919224],[-3333.307728636961,9783.660518529332,3245.732162123951],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-3040.595039668532,8881.843965471775,2910.9757126230656],[-2730.6499724949927,7918.476148924389,2627.175035552019],[-4387.64953552395,12744.903934509926,4237.743205429434],[-2618.255127889611,7481.258322807752,2479.708050950205],[-2930.701399651864,8498.208468378625,2742.2227463347413],[-2939.131904588288,8518.95241850904,2754.2769249392004],[-3358.404895730787,9846.425965513881,3273.013652115158],[-3333.307728636961,9783.660518529332,3245.732162123951],[-3356.422865979257,9851.228890530507,3268.025854409897],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-2618.255127889611,7481.258322807752,2479.708050950205],[-1401.9203491901117,4139.261824714729,1419.3550511611015],[-3358.404895730787,9846.425965513881,3273.013652115158],[-3333.307728636961,9783.660518529332,3245.732162123951],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-2199.264815854094,6376.774300935191,2058.1742358745037],[-1272.0531817032556,3813.686269807281,1280.3338100717203],[-1872.3538086333433,5303.777730992961,1730.854412919224],[-612.2307890239207,1773.355912170872,527.7012245139832],[-1744.037281584688,5000.7738447450465,1622.1573207565461],[-4388.323186486878,12762.278090120839,4245.071788062295],[-2939.131904588288,8518.95241850904,2754.2769249392004],[-3022.2525119576467,8816.690029935216,2868.759469744832],[-3041.721953839373,8892.983527570783,2917.327751918159],[-2393.7207996416187,6887.521406817809,2253.429483538505],[-2737.4606832885074,7934.752505304546,2630.8568978521103],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-3043.626355680547,8895.352893137086,2920.1905681214707],[-3356.422865979257,9851.228890530507,3268.025854409897],[-4425.264536830584,12865.934695761498,4274.973312287316],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-612.2307890239207,1773.355912170872,527.7012245139832],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-4435.5767992045785,12916.063713028216,4302.180000747215],[-2165.6730021108324,6288.465427408754,2024.9974800528853],[-1723.9256239540352,4948.331046027724,1599.989697119402],[-2374.5469775458732,6819.161070118784,2231.6190081125524],[-2187.3287459203184,6333.999714627475,2041.8263413025657],[-2178.482092672362,6321.632305055184,2033.7438469236167],[-4435.659520525719,12930.687805084282,4309.481238477553],[-4435.659520525719,12930.687805084282,4309.481238477553],[-547.692001698258,1682.158305686771,496.3574165612135],[-1320.4713379444013,3921.893466662088,1307.3548568644567],[-1282.0340597914972,3828.663231777673,1285.0101852212376],[-2762.3240175322717,7978.944938852103,2651.9912484548763],[-4435.659520525719,12930.687805084282,4309.481238477553],[-547.692001698258,1682.158305686771,496.3574165612135],[-582.1753090724342,1683.4573925306408,516.3442272040976]]"


==> plotsdata/satibea_linux-2.6.33.3_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0717049,0.08076159000000001,0.04903977507350785,0.0,0.0,0.0,0.0,0.0,0.0,0,"[]"
300,30,0.11684315,0.12934811666666668,0.054949527769092475,0.048177306087422066,0.07018859364694006,0.07364732648644137,0.002726211825860283,0.004347115290636187,0.00469348935245788,2,"[[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
400,30,0.16343925000000004,0.17609284000000003,0.06325373394739635,0.14777273571029262,0.1277346089683177,0.0617789119207049,0.005239393101625274,0.0059530549832916045,0.004548005361587908,3,"[[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
500,30,0.20823020000000003,0.22020778666666668,0.06687179761658064,0.17291254382840052,0.15940110815823844,0.05773205501472007,0.004000422173524025,0.004473079522530242,0.0026969101085106365,7,"[[-287.05304907015073,957.4161913636933,338.1385061617705],[-18800.661237191332,56157.06055252387,18646.196135995633],[-30642.809675722383,91526.79085552481,30330.0837587469],[-9657.225322732484,28652.384065108337,9441.38496556426],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
600,30,0.24901535,0.2611426866666667,0.07064658351210566,0.19857157402066783,0.1814016568206555,0.05195372018235802,0.003609049919932352,0.003744144576679999,0.0015106434781935229,12,"[[-9448.24517694766,28300.572987463253,9232.77146038719],[-18794.40462745429,56156.850534887664,18655.102118727886],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30659.134788416526,91570.93795998597,30350.96719519506],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-18800.661237191332,56157.06055252387,18646.196135995633],[-30642.809675722383,91526.79085552481,30330.0837587469],[-9657.225322732484,28652.384065108337,9441.38496556426],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
700,30,0.287968,0.3006225866666667,0.07484168240450216,0.2009246912292244,0.19144138804832747,0.04193429138862422,0.0032046984155757186,0.003229427875974853,0.0011186995638458389,19,"[[-30638.895523713476,91535.9370898305,30328.152676583122],[-6785.436907907336,20207.497434226832,6584.708245487634],[-18788.939582081992,56136.764091883575,18645.64002868625],[-282.3999988448785,949.1042786167845,338.6609424688437],[-8567.376641532552,25481.796936433595,8461.415218418935],[-30636.639135433248,91518.33523346648,30327.2806690067],[-9653.735530408234,28645.164272115668,9438.197404022554],[-9448.24517694766,28300.572987463253,9232.77146038719],[-18794.40462745429,56156.850534887664,18655.102118727886],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30659.134788416526,91570.93795998597,30350.96719519506],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-18800.661237191332,56157.06055252387,18646.196135995633],[-30642.809675722383,91526.79085552481,30330.0837587469],[-9657.225322732484,28652.384065108337,9441.38496556426],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
800,30,0.32855245,0.34280959,0.08016173127038281,0.22091275123270104,0.21609061986479464,0.03288692894756055,0.002901524210876371,0.0029282883944384934,8.605791537996484E-4,24,"[[-30714.708099736486,91709.84134530705,30396.687200410503],[-9666.311650653486,28696.597232339307,9454.462300698848],[-23448.90172499462,70020.8587970906,23392.06773535945],[-18795.982009513653,56149.406869262035,18647.901893901446],[-290.15724261708647,961.7614204479365,344.85759503940216],[-6783.311213118932,20200.730663647802,6586.291593991781],[-30638.895523713476,91535.9370898305,30328.152676583122],[-6785.436907907336,20207.497434226832,6584.708245487634],[-18788.939582081992,56136.764091883575,18645.64002868625],[-282.3999988448785,949.1042786167845,338.6609424688437],[-8567.376641532552,25481.796936433595,8461.415218418935],[-30636.639135433248,91518.33523346648,30327.2806690067],[-9448.24517694766,28300.572987463253,9232.77146038719],[-18794.40462745429,56156.850534887664,18655.102118727886],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30659.134788416526,91570.93795998597,30350.96719519506],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-18800.661237191332,56157.06055252387,18646.196135995633],[-30642.809675722383,91526.79085552481,30330.0837587469],[-9657.225322732484,28652.384065108337,9441.38496556426],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
900,30,0.3712285,0.38261049,0.08147359657720028,0.22577072238860957,0.22601065033013895,0.026617076853742767,0.002656403628553998,0.0026438571068261103,7.124480747135965E-4,36,"[[-30627.03870199225,91476.27379780337,30308.162938640096],[-6814.533229819717,20251.298156828772,6603.916418029429],[-18792.360315369977,56068.10584145971,18698.742919183194],[-18793.112243812357,56149.74812918933,18631.865874429564],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-6831.809182439885,20331.406074678518,6629.376662208356],[-3539.7231055006655,10836.90887233059,3642.980927998113],[-9462.74799202723,28310.175239233697,9266.50843164684],[-18784.2619003687,56118.04358446444,18636.983416045743],[-18831.11999286927,56141.019776238456,18641.864672757005],[-9693.761851592037,28764.030500593115,9478.97711084331],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-18795.982009513653,56149.406869262035,18647.901893901446],[-290.15724261708647,961.7614204479365,344.85759503940216],[-6783.311213118932,20200.730663647802,6586.291593991781],[-30638.895523713476,91535.9370898305,30328.152676583122],[-6785.436907907336,20207.497434226832,6584.708245487634],[-18788.939582081992,56136.764091883575,18645.64002868625],[-282.3999988448785,949.1042786167845,338.6609424688437],[-8567.376641532552,25481.796936433595,8461.415218418935],[-30636.639135433248,91518.33523346648,30327.2806690067],[-9448.24517694766,28300.572987463253,9232.77146038719],[-18794.40462745429,56156.850534887664,18655.102118727886],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30659.134788416526,91570.93795998597,30350.96719519506],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-18800.661237191332,56157.06055252387,18646.196135995633],[-30642.809675722383,91526.79085552481,30330.0837587469],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1000,30,0.40861495000000003,0.42106452000000005,0.08320683317333234,0.22727935562344262,0.23318453530845426,0.02445208246737105,0.0023984557607207666,0.0024066364919056037,5.780724959040526E-4,41,"[[-18781.52195366886,56120.00456652911,18631.192970630724],[-6843.185372623844,20316.827780400585,6631.363356312706],[-30627.624369031495,91564.75002460508,30297.798058594944],[-18784.829001885282,56030.449730780616,18686.270275013998],[-6796.668789003285,20231.717561550257,6589.877795328256],[-18792.440855143243,56147.12932150431,18634.88280888251],[-18779.129976239186,56119.65551264048,18627.872206761265],[-30627.03870199225,91476.27379780337,30308.162938640096],[-6814.533229819717,20251.298156828772,6603.916418029429],[-18793.112243812357,56149.74812918933,18631.865874429564],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-6831.809182439885,20331.406074678518,6629.376662208356],[-3539.7231055006655,10836.90887233059,3642.980927998113],[-9462.74799202723,28310.175239233697,9266.50843164684],[-18784.2619003687,56118.04358446444,18636.983416045743],[-18831.11999286927,56141.019776238456,18641.864672757005],[-9693.761851592037,28764.030500593115,9478.97711084331],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-18795.982009513653,56149.406869262035,18647.901893901446],[-290.15724261708647,961.7614204479365,344.85759503940216],[-6783.311213118932,20200.730663647802,6586.291593991781],[-30638.895523713476,91535.9370898305,30328.152676583122],[-6785.436907907336,20207.497434226832,6584.708245487634],[-18788.939582081992,56136.764091883575,18645.64002868625],[-282.3999988448785,949.1042786167845,338.6609424688437],[-8567.376641532552,25481.796936433595,8461.415218418935],[-30636.639135433248,91518.33523346648,30327.2806690067],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30659.134788416526,91570.93795998597,30350.96719519506],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-18800.661237191332,56157.06055252387,18646.196135995633],[-30642.809675722383,91526.79085552481,30330.0837587469],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1100,30,0.44640625,0.4598817966666667,0.08444746727464189,0.2410229729805857,0.2376766691867338,0.025398048127512143,0.002265294927647211,0.002248093941542409,4.588635509041566E-4,41,"[[-286.39237695165735,948.1439042347968,337.41036749024124],[-6869.706827664091,20426.141200389728,6657.41164260238],[-18777.915824529315,56004.020653741856,18682.878312431156],[-18797.52855061111,56122.387910305224,18635.194266233135],[-6855.239183095783,20372.854158428283,6645.77229454398],[-30710.70090439766,91695.2836318064,30395.50067888411],[-18781.52195366886,56120.00456652911,18631.192970630724],[-6843.185372623844,20316.827780400585,6631.363356312706],[-30627.624369031495,91564.75002460508,30297.798058594944],[-6796.668789003285,20231.717561550257,6589.877795328256],[-18792.440855143243,56147.12932150431,18634.88280888251],[-18779.129976239186,56119.65551264048,18627.872206761265],[-30627.03870199225,91476.27379780337,30308.162938640096],[-6814.533229819717,20251.298156828772,6603.916418029429],[-18793.112243812357,56149.74812918933,18631.865874429564],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-3539.7231055006655,10836.90887233059,3642.980927998113],[-9462.74799202723,28310.175239233697,9266.50843164684],[-18784.2619003687,56118.04358446444,18636.983416045743],[-18831.11999286927,56141.019776238456,18641.864672757005],[-9693.761851592037,28764.030500593115,9478.97711084331],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-290.15724261708647,961.7614204479365,344.85759503940216],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-282.3999988448785,949.1042786167845,338.6609424688437],[-8567.376641532552,25481.796936433595,8461.415218418935],[-30636.639135433248,91518.33523346648,30327.2806690067],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30659.134788416526,91570.93795998597,30350.96719519506],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-30642.809675722383,91526.79085552481,30330.0837587469],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1200,30,0.48252570000000006,0.49513237000000004,0.0831371015029501,0.24572447799748837,0.24384052226613984,0.02022846621610116,0.0020951743287796268,0.002125138437244311,3.6904721457836094E-4,47,"[[-8593.4030351961,25561.483067132453,8486.00390281666],[-18769.72854522567,56069.13326516261,18606.839952768645],[-16857.219455037717,50448.85696097915,16673.387823125402],[-294.7149460357681,948.3483254156766,342.81716837429235],[-18779.6734908549,56112.02336037276,18636.977325017586],[-18792.440855143243,56147.12932150431,18634.88280888251],[-18765.189308552057,56064.571229450674,18610.08988054777],[-286.39237695165735,948.1439042347968,337.41036749024124],[-6869.706827664091,20426.141200389728,6657.41164260238],[-18777.915824529315,56004.020653741856,18682.878312431156],[-18797.52855061111,56122.387910305224,18635.194266233135],[-6855.239183095783,20372.854158428283,6645.77229454398],[-30710.70090439766,91695.2836318064,30395.50067888411],[-18781.52195366886,56120.00456652911,18631.192970630724],[-6843.185372623844,20316.827780400585,6631.363356312706],[-30627.624369031495,91564.75002460508,30297.798058594944],[-6796.668789003285,20231.717561550257,6589.877795328256],[-18792.440855143243,56147.12932150431,18634.88280888251],[-18779.129976239186,56119.65551264048,18627.872206761265],[-30627.03870199225,91476.27379780337,30308.162938640096],[-6814.533229819717,20251.298156828772,6603.916418029429],[-18793.112243812357,56149.74812918933,18631.865874429564],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-3539.7231055006655,10836.90887233059,3642.980927998113],[-9462.74799202723,28310.175239233697,9266.50843164684],[-18831.11999286927,56141.019776238456,18641.864672757005],[-9693.761851592037,28764.030500593115,9478.97711084331],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-290.15724261708647,961.7614204479365,344.85759503940216],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-282.3999988448785,949.1042786167845,338.6609424688437],[-8567.376641532552,25481.796936433595,8461.415218418935],[-30636.639135433248,91518.33523346648,30327.2806690067],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30659.134788416526,91570.93795998597,30350.96719519506],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-30642.809675722383,91526.79085552481,30330.0837587469],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1300,30,0.5157272500000001,0.5310677,0.0865699718236223,0.2497442949211201,0.24598079619282553,0.01988873046348265,0.0020854499639709123,0.0020473082525275374,2.8848594359598244E-4,32,"[[-30658.378433399004,91580.09584524967,30351.091066257024],[-30593.06057661558,91406.65308736132,30260.36459212471],[-8593.4030351961,25561.483067132453,8486.00390281666],[-18769.72854522567,56069.13326516261,18606.839952768645],[-16857.219455037717,50448.85696097915,16673.387823125402],[-294.7149460357681,948.3483254156766,342.81716837429235],[-18765.189308552057,56064.571229450674,18610.08988054777],[-286.39237695165735,948.1439042347968,337.41036749024124],[-6869.706827664091,20426.141200389728,6657.41164260238],[-18797.52855061111,56122.387910305224,18635.194266233135],[-6855.239183095783,20372.854158428283,6645.77229454398],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6843.185372623844,20316.827780400585,6631.363356312706],[-30627.624369031495,91564.75002460508,30297.798058594944],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1400,30,0.5569593500000001,0.5703870900000001,0.08633441892645834,0.2526884559368713,0.24844260766699683,0.02035338838608311,0.002000603435617627,0.0019943154095855126,2.99274787215572E-4,43,"[[-17261.960387236468,51364.11509352283,16864.209575653458],[-30649.561490195527,91561.1583855159,30355.37504099204],[-30632.33354066118,91494.27406979974,30321.311474208112],[-16861.46649545341,50478.30614617445,16683.939249138777],[-283.8537708721307,976.3654444270766,342.3181346208841],[-30556.93095058237,91300.85936951294,30230.475631671594],[-15593.07883161351,46671.562275204575,15330.675311030875],[-18788.241177364776,56074.34141937974,18616.175105355087],[-6875.148790747971,20436.66628593054,6664.502237302433],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30615.51912282439,91437.003122826,30309.976850568117],[-30658.378433399004,91580.09584524967,30351.091066257024],[-30593.06057661558,91406.65308736132,30260.36459212471],[-8593.4030351961,25561.483067132453,8486.00390281666],[-18769.72854522567,56069.13326516261,18606.839952768645],[-16857.219455037717,50448.85696097915,16673.387823125402],[-294.7149460357681,948.3483254156766,342.81716837429235],[-18765.189308552057,56064.571229450674,18610.08988054777],[-286.39237695165735,948.1439042347968,337.41036749024124],[-6869.706827664091,20426.141200389728,6657.41164260238],[-18797.52855061111,56122.387910305224,18635.194266233135],[-6855.239183095783,20372.854158428283,6645.77229454398],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6843.185372623844,20316.827780400585,6631.363356312706],[-30627.624369031495,91564.75002460508,30297.798058594944],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1500,30,0.5956976500000001,0.60865459,0.08825775422404909,0.259685720485584,0.2534015186752077,0.01888333798852865,0.0019110686091240452,0.0019240345919786708,2.6637810483063295E-4,47,"[[-15593.07883161351,46671.562275204575,15330.675311030875],[-30518.24091185339,91173.77686141392,30186.57363762979],[-9463.78763029614,28298.784343937616,9236.786070641334],[-8595.17701953904,25544.77263208136,8491.909544933023],[-6877.095368176334,20447.342305064416,6663.734052486053],[-18797.14116259542,56144.88946855869,18645.179897671645],[-17261.960387236468,51364.11509352283,16864.209575653458],[-30649.561490195527,91561.1583855159,30355.37504099204],[-30632.33354066118,91494.27406979974,30321.311474208112],[-16861.46649545341,50478.30614617445,16683.939249138777],[-283.8537708721307,976.3654444270766,342.3181346208841],[-30556.93095058237,91300.85936951294,30230.475631671594],[-15593.07883161351,46671.562275204575,15330.675311030875],[-18788.241177364776,56074.34141937974,18616.175105355087],[-6875.148790747971,20436.66628593054,6664.502237302433],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30615.51912282439,91437.003122826,30309.976850568117],[-30658.378433399004,91580.09584524967,30351.091066257024],[-30593.06057661558,91406.65308736132,30260.36459212471],[-8593.4030351961,25561.483067132453,8486.00390281666],[-18769.72854522567,56069.13326516261,18606.839952768645],[-16857.219455037717,50448.85696097915,16673.387823125402],[-294.7149460357681,948.3483254156766,342.81716837429235],[-18765.189308552057,56064.571229450674,18610.08988054777],[-286.39237695165735,948.1439042347968,337.41036749024124],[-6869.706827664091,20426.141200389728,6657.41164260238],[-18797.52855061111,56122.387910305224,18635.194266233135],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30627.624369031495,91564.75002460508,30297.798058594944],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1600,30,0.62860475,0.6449103833333334,0.09014537282427178,0.2604855347881279,0.25462996813313576,0.019935783182848964,0.0018922494279718623,0.0018634961847007977,2.1015871377940082E-4,51,"[[-15610.97701394067,46704.87486769908,15341.513736678999],[-6896.9427256067975,20500.37057447453,6683.565758802059],[-18770.0464763565,56010.698013853085,18606.697329808205],[-16875.084277015794,50483.05224039671,16689.260832610762],[-16877.544228245722,50490.41984043493,16686.053220238737],[-16839.643920424453,50402.47847101449,16655.085175786317],[-30695.821579755815,91625.4877876192,30371.318958482443],[-30636.804368361685,91502.32455628338,30318.16517189709],[-18806.32547829707,56166.99592175106,18653.429643173324],[-18788.241177364776,56074.34141937974,18616.175105355087],[-8620.044837242738,25626.050821576144,8513.169967728049],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15601.229444981553,46699.94504496807,15339.813099884435],[-15583.018206810188,46644.98389892146,15321.944027668318],[-15593.07883161351,46671.562275204575,15330.675311030875],[-30518.24091185339,91173.77686141392,30186.57363762979],[-9463.78763029614,28298.784343937616,9236.786070641334],[-8595.17701953904,25544.77263208136,8491.909544933023],[-6877.095368176334,20447.342305064416,6663.734052486053],[-17261.960387236468,51364.11509352283,16864.209575653458],[-283.8537708721307,976.3654444270766,342.3181346208841],[-30556.93095058237,91300.85936951294,30230.475631671594],[-15593.07883161351,46671.562275204575,15330.675311030875],[-18788.241177364776,56074.34141937974,18616.175105355087],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30593.06057661558,91406.65308736132,30260.36459212471],[-18769.72854522567,56069.13326516261,18606.839952768645],[-16857.219455037717,50448.85696097915,16673.387823125402],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-18797.52855061111,56122.387910305224,18635.194266233135],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30627.624369031495,91564.75002460508,30297.798058594944],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-30651.351319591606,91533.99717981213,30337.578281882055],[-287.05304907015073,957.4161913636933,338.1385061617705],[-30668.02870759501,91595.29317896596,30358.90643052172],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1700,30,0.66528535,0.6816552633333334,0.09158151460823447,0.2607731638796636,0.25665470136657476,0.01922795879881224,0.0018138345247038848,0.0018212044255706335,2.4148245791432707E-4,52,"[[-23461.70473209656,70049.43399427379,23414.16817344822],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-6918.092747778283,20560.92529451924,6715.08475625635],[-30664.327959413742,91513.86008365844,30346.171878922803],[-30703.475111904867,91663.65599932734,30380.00608833722],[-23427.73200670514,69989.77907591527,23375.741840722418],[-15610.97701394067,46704.87486769908,15341.513736678999],[-18770.0464763565,56010.698013853085,18606.697329808205],[-16839.643920424453,50402.47847101449,16655.085175786317],[-30695.821579755815,91625.4877876192,30371.318958482443],[-30636.804368361685,91502.32455628338,30318.16517189709],[-18806.32547829707,56166.99592175106,18653.429643173324],[-18788.241177364776,56074.34141937974,18616.175105355087],[-8620.044837242738,25626.050821576144,8513.169967728049],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15601.229444981553,46699.94504496807,15339.813099884435],[-15583.018206810188,46644.98389892146,15321.944027668318],[-15593.07883161351,46671.562275204575,15330.675311030875],[-30518.24091185339,91173.77686141392,30186.57363762979],[-9463.78763029614,28298.784343937616,9236.786070641334],[-8595.17701953904,25544.77263208136,8491.909544933023],[-6877.095368176334,20447.342305064416,6663.734052486053],[-17261.960387236468,51364.11509352283,16864.209575653458],[-283.8537708721307,976.3654444270766,342.3181346208841],[-30556.93095058237,91300.85936951294,30230.475631671594],[-15593.07883161351,46671.562275204575,15330.675311030875],[-18788.241177364776,56074.34141937974,18616.175105355087],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30593.06057661558,91406.65308736132,30260.36459212471],[-18769.72854522567,56069.13326516261,18606.839952768645],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-18797.52855061111,56122.387910305224,18635.194266233135],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30627.624369031495,91564.75002460508,30297.798058594944],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1800,30,0.6969473500000001,0.7182233833333334,0.09384143556464364,0.26234334682233795,0.2583356194984502,0.01809713634271744,0.0018005536155246255,0.0018117175685116301,2.1598505265367827E-4,46,"[[-6896.247155088029,20495.319954854607,6675.297710164095],[-18745.475060423487,55971.27829095115,18591.875440156447],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-6905.820679255087,20525.91671172356,6688.310781181171],[-15600.15782318844,46693.7919684236,15337.205051864654],[-15606.741751710862,46693.818532523874,15344.881433875216],[-23461.70473209656,70049.43399427379,23414.16817344822],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-30664.327959413742,91513.86008365844,30346.171878922803],[-30703.475111904867,91663.65599932734,30380.00608833722],[-15610.97701394067,46704.87486769908,15341.513736678999],[-18770.0464763565,56010.698013853085,18606.697329808205],[-30695.821579755815,91625.4877876192,30371.318958482443],[-18788.241177364776,56074.34141937974,18616.175105355087],[-8620.044837242738,25626.050821576144,8513.169967728049],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15583.018206810188,46644.98389892146,15321.944027668318],[-30518.24091185339,91173.77686141392,30186.57363762979],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-283.8537708721307,976.3654444270766,342.3181346208841],[-30556.93095058237,91300.85936951294,30230.475631671594],[-18788.241177364776,56074.34141937974,18616.175105355087],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30593.06057661558,91406.65308736132,30260.36459212471],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
1900,30,0.7302033000000001,0.7543740066666668,0.096002125198039,0.26233995804434246,0.25987563273411396,0.017410543145314688,0.001780613941143874,0.0017842261136383625,2.1251281964824615E-4,51,"[[-18842.3829845981,56163.95610807797,18652.96327621695],[-306.19291970587864,979.4229624589008,344.23461750489594],[-9696.756651090485,28770.36227161334,9480.84925021896],[-23462.34894096633,70059.27310771341,23413.15480305747],[-16835.44446532137,50373.82781586011,16638.91205185846],[-6896.247155088029,20495.319954854607,6675.297710164095],[-18745.475060423487,55971.27829095115,18591.875440156447],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-6905.820679255087,20525.91671172356,6688.310781181171],[-15600.15782318844,46693.7919684236,15337.205051864654],[-15606.741751710862,46693.818532523874,15344.881433875216],[-23461.70473209656,70049.43399427379,23414.16817344822],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-30664.327959413742,91513.86008365844,30346.171878922803],[-30703.475111904867,91663.65599932734,30380.00608833722],[-15610.97701394067,46704.87486769908,15341.513736678999],[-18770.0464763565,56010.698013853085,18606.697329808205],[-30695.821579755815,91625.4877876192,30371.318958482443],[-18788.241177364776,56074.34141937974,18616.175105355087],[-8620.044837242738,25626.050821576144,8513.169967728049],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15583.018206810188,46644.98389892146,15321.944027668318],[-30518.24091185339,91173.77686141392,30186.57363762979],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-283.8537708721307,976.3654444270766,342.3181346208841],[-30556.93095058237,91300.85936951294,30230.475631671594],[-18788.241177364776,56074.34141937974,18616.175105355087],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30593.06057661558,91406.65308736132,30260.36459212471],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-6783.311213118932,20200.730663647802,6586.291593991781],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657],[-9436.447860290426,28255.231106455325,9229.675597631156]]"
2000,30,0.7608444000000001,0.7909387833333333,0.09729124616344431,0.2624131039466885,0.26089298855744747,0.017876997150062666,0.0017450930383413887,0.0017258636982176241,1.9630863771110047E-4,55,"[[-8629.1121388418,25606.56927044344,8486.655472611053],[-23437.00383393232,69945.13104933377,23363.19459391422],[-9686.880694900326,28720.32716842385,9457.477457121167],[-6870.757151303333,20366.644584873844,6651.0906239041915],[-23449.15923455403,69995.97600230243,23397.62009883912],[-302.5235765901437,958.6544564978893,329.9772434677885],[-15573.62798468216,46630.121733559834,15319.91623890562],[-30313.0578542931,90360.61739997326,29995.02493872327],[-18842.3829845981,56163.95610807797,18652.96327621695],[-306.19291970587864,979.4229624589008,344.23461750489594],[-9696.756651090485,28770.36227161334,9480.84925021896],[-23462.34894096633,70059.27310771341,23413.15480305747],[-16835.44446532137,50373.82781586011,16638.91205185846],[-6896.247155088029,20495.319954854607,6675.297710164095],[-18745.475060423487,55971.27829095115,18591.875440156447],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-6905.820679255087,20525.91671172356,6688.310781181171],[-15600.15782318844,46693.7919684236,15337.205051864654],[-15606.741751710862,46693.818532523874,15344.881433875216],[-23461.70473209656,70049.43399427379,23414.16817344822],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-30664.327959413742,91513.86008365844,30346.171878922803],[-30703.475111904867,91663.65599932734,30380.00608833722],[-15610.97701394067,46704.87486769908,15341.513736678999],[-18770.0464763565,56010.698013853085,18606.697329808205],[-30695.821579755815,91625.4877876192,30371.318958482443],[-18788.241177364776,56074.34141937974,18616.175105355087],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15583.018206810188,46644.98389892146,15321.944027668318],[-30518.24091185339,91173.77686141392,30186.57363762979],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-283.8537708721307,976.3654444270766,342.3181346208841],[-30556.93095058237,91300.85936951294,30230.475631671594],[-18788.241177364776,56074.34141937974,18616.175105355087],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-8585.90663813843,25520.176428875646,8474.24271015479],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-23448.90172499462,70020.8587970906,23392.06773535945],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2100,30,0.7955219500000001,0.8265298166666667,0.09946618384855155,0.2642194072617292,0.2632659663690692,0.017486721780163087,0.0017268771743989561,0.0017240987582858582,1.6339548041895474E-4,44,"[[-8642.821203112318,25618.822986741696,8489.83716449704],[-30600.476065247472,91335.05415360593,30260.257527150243],[-23425.167838232246,69924.31752388763,23352.713738558363],[-30694.942848373248,91613.18227230397,30376.132783069486],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-6870.757151303333,20366.644584873844,6651.0906239041915],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-18842.3829845981,56163.95610807797,18652.96327621695],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-6896.247155088029,20495.319954854607,6675.297710164095],[-18745.475060423487,55971.27829095115,18591.875440156447],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-6905.820679255087,20525.91671172356,6688.310781181171],[-15600.15782318844,46693.7919684236,15337.205051864654],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-30703.475111904867,91663.65599932734,30380.00608833722],[-15610.97701394067,46704.87486769908,15341.513736678999],[-18770.0464763565,56010.698013853085,18606.697329808205],[-30695.821579755815,91625.4877876192,30371.318958482443],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15583.018206810188,46644.98389892146,15321.944027668318],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-6785.436907907336,20207.497434226832,6584.708245487634],[-8567.376641532552,25481.796936433595,8461.415218418935],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2200,30,0.83104975,0.8608392133333334,0.09961032691799317,0.2664588824254239,0.2646001607060304,0.01805864370857099,0.0017032869369525085,0.0016975971350081168,1.7975626190881489E-4,49,"[[-18739.935381815925,55929.94564700101,18575.74490570244],[-30668.495198316534,91597.0551517042,30368.546691885844],[-9689.5584487173,28749.85917332404,9467.92366143168],[-16176.73679505515,48111.75003644739,15964.395847829515],[-297.74043354674615,959.7327222354564,345.1760127373506],[-18768.5902088008,56033.107468669776,18609.203675268065],[-18739.292043215682,55944.51461432154,18583.275231848096],[-8642.821203112318,25618.822986741696,8489.83716449704],[-30600.476065247472,91335.05415360593,30260.257527150243],[-23425.167838232246,69924.31752388763,23352.713738558363],[-30694.942848373248,91613.18227230397,30376.132783069486],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-6870.757151303333,20366.644584873844,6651.0906239041915],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-18842.3829845981,56163.95610807797,18652.96327621695],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-6896.247155088029,20495.319954854607,6675.297710164095],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-6905.820679255087,20525.91671172356,6688.310781181171],[-15600.15782318844,46693.7919684236,15337.205051864654],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-30703.475111904867,91663.65599932734,30380.00608833722],[-15610.97701394067,46704.87486769908,15341.513736678999],[-18770.0464763565,56010.698013853085,18606.697329808205],[-30695.821579755815,91625.4877876192,30371.318958482443],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15583.018206810188,46644.98389892146,15321.944027668318],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-6785.436907907336,20207.497434226832,6584.708245487634],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2300,30,0.86458685,0.8958771266666667,0.10287881900828404,0.26716622025811687,0.2663895900159628,0.016949145151243815,0.0016592003864412382,0.0016816199884319351,1.8574475073377625E-4,49,"[[-30305.93565869366,90331.13732486234,29985.17696413466],[-8664.194588241255,25666.065210319604,8503.094859269158],[-30696.03699031115,91616.02612484695,30362.11884330435],[-8675.095136390888,25741.98466470329,8532.290019938462],[-18739.935381815925,55929.94564700101,18575.74490570244],[-9689.5584487173,28749.85917332404,9467.92366143168],[-16176.73679505515,48111.75003644739,15964.395847829515],[-297.74043354674615,959.7327222354564,345.1760127373506],[-18739.292043215682,55944.51461432154,18583.275231848096],[-8642.821203112318,25618.822986741696,8489.83716449704],[-30600.476065247472,91335.05415360593,30260.257527150243],[-23425.167838232246,69924.31752388763,23352.713738558363],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-6870.757151303333,20366.644584873844,6651.0906239041915],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-18842.3829845981,56163.95610807797,18652.96327621695],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-6896.247155088029,20495.319954854607,6675.297710164095],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-15600.15782318844,46693.7919684236,15337.205051864654],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-30703.475111904867,91663.65599932734,30380.00608833722],[-15610.97701394067,46704.87486769908,15341.513736678999],[-18770.0464763565,56010.698013853085,18606.697329808205],[-30695.821579755815,91625.4877876192,30371.318958482443],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15583.018206810188,46644.98389892146,15321.944027668318],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-6785.436907907336,20207.497434226832,6584.708245487634],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2400,30,0.89757325,0.9293716000000001,0.10525731010718119,0.2673541934507401,0.2675788733725603,0.0164453256946658,0.0016593169258119578,0.0016691623435759802,1.8380742401047823E-4,53,"[[-9699.642846215032,28755.84067494717,9472.914070693649],[-15600.15782318844,46693.7919684236,15337.205051864654],[-11206.140924134981,33237.10999592479,11117.499200541713],[-18847.400629499178,56178.10175068401,18656.34887606234],[-30715.13816317204,91700.26992789545,30383.06385361384],[-18844.885785716953,56191.01717180003,18650.604003740908],[-18756.129584373404,55967.07497680223,18581.533887310867],[-30305.93565869366,90331.13732486234,29985.17696413466],[-8664.194588241255,25666.065210319604,8503.094859269158],[-30696.03699031115,91616.02612484695,30362.11884330435],[-8675.095136390888,25741.98466470329,8532.290019938462],[-18739.935381815925,55929.94564700101,18575.74490570244],[-9689.5584487173,28749.85917332404,9467.92366143168],[-16176.73679505515,48111.75003644739,15964.395847829515],[-297.74043354674615,959.7327222354564,345.1760127373506],[-8642.821203112318,25618.822986741696,8489.83716449704],[-30600.476065247472,91335.05415360593,30260.257527150243],[-23425.167838232246,69924.31752388763,23352.713738558363],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-6870.757151303333,20366.644584873844,6651.0906239041915],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-18842.3829845981,56163.95610807797,18652.96327621695],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-6896.247155088029,20495.319954854607,6675.297710164095],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-15600.15782318844,46693.7919684236,15337.205051864654],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-15610.97701394067,46704.87486769908,15341.513736678999],[-30695.821579755815,91625.4877876192,30371.318958482443],[-6908.641650640267,20529.92202711912,6696.792590049277],[-15583.018206810188,46644.98389892146,15321.944027668318],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-6785.436907907336,20207.497434226832,6584.708245487634],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2500,30,0.9377551500000001,0.9666690166666667,0.10658750373279383,0.2671224227110049,0.26748926552083097,0.017759097461487613,0.001656209014569046,0.0016875579096206378,1.8884333079761254E-4,66,"[[-30596.465906810314,91324.09613477915,30254.981268686945],[-6227.537107004216,18670.459336691314,6181.069762635848],[-30693.937382924865,91582.4863568568,30346.07101236581],[-6927.996009453056,20557.06447818074,6707.717876580385],[-15593.827213996961,46637.90509631668,15313.04687137735],[-6902.113379566942,20429.84220873606,6672.263730625584],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-287.9794423700944,971.4043133307335,355.7792533141038],[-17226.92430783862,51269.239184134865,16829.676767573033],[-18833.97216589493,56154.58859901982,18647.036786934128],[-23415.191643448314,69900.47002939807,23347.904474886644],[-18851.533003493376,56212.12501954871,18665.743234327536],[-30618.505795012334,91376.05016328457,30276.711706274087],[-30298.31597618761,90284.22885314458,29966.059769316158],[-15588.40586646243,46674.89531636625,15341.937655543485],[-9699.642846215032,28755.84067494717,9472.914070693649],[-15600.15782318844,46693.7919684236,15337.205051864654],[-11206.140924134981,33237.10999592479,11117.499200541713],[-18847.400629499178,56178.10175068401,18656.34887606234],[-30715.13816317204,91700.26992789545,30383.06385361384],[-18844.885785716953,56191.01717180003,18650.604003740908],[-18756.129584373404,55967.07497680223,18581.533887310867],[-30305.93565869366,90331.13732486234,29985.17696413466],[-8664.194588241255,25666.065210319604,8503.094859269158],[-30696.03699031115,91616.02612484695,30362.11884330435],[-8675.095136390888,25741.98466470329,8532.290019938462],[-18739.935381815925,55929.94564700101,18575.74490570244],[-9689.5584487173,28749.85917332404,9467.92366143168],[-16176.73679505515,48111.75003644739,15964.395847829515],[-297.74043354674615,959.7327222354564,345.1760127373506],[-8642.821203112318,25618.822986741696,8489.83716449704],[-30600.476065247472,91335.05415360593,30260.257527150243],[-23425.167838232246,69924.31752388763,23352.713738558363],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-6870.757151303333,20366.644584873844,6651.0906239041915],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-18842.3829845981,56163.95610807797,18652.96327621695],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-15600.15782318844,46693.7919684236,15337.205051864654],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-15610.97701394067,46704.87486769908,15341.513736678999],[-30695.821579755815,91625.4877876192,30371.318958482443],[-15583.018206810188,46644.98389892146,15321.944027668318],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-30708.171847135953,91659.31273767535,30366.73522359074],[-18831.11999286927,56141.019776238456,18641.864672757005],[-30714.708099736486,91709.84134530705,30396.687200410503],[-6785.436907907336,20207.497434226832,6584.708245487634],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2600,30,0.97174035,1.0039501633333334,0.10798914347911118,0.2711334024001104,0.2705791836400641,0.01638811688739276,0.0016541843953361832,0.0016579088002929576,1.7552714715679703E-4,68,"[[-30583.13010959863,91280.62007606031,30241.910135383507],[-8641.252771116931,25668.15542673668,8497.104447339638],[-17258.561795467398,51316.588644393625,16847.601809035827],[-305.1781782008094,992.4344096789443,354.3759453364368],[-21642.773384711778,64427.65523156489,21535.260680718133],[-23459.483769785205,70040.75214689212,23407.415597419964],[-15585.626985478291,46650.636307944194,15319.407922647506],[-23416.516344801705,69898.2697755287,23342.076801342384],[-18768.561471836754,55998.481439264346,18586.04066351228],[-30586.465652601542,91279.42625652136,30234.900901222914],[-18834.190368371714,56124.58533789591,18640.41623834802],[-6227.537107004216,18670.459336691314,6181.069762635848],[-30693.937382924865,91582.4863568568,30346.07101236581],[-6927.996009453056,20557.06447818074,6707.717876580385],[-15593.827213996961,46637.90509631668,15313.04687137735],[-6902.113379566942,20429.84220873606,6672.263730625584],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-17226.92430783862,51269.239184134865,16829.676767573033],[-23415.191643448314,69900.47002939807,23347.904474886644],[-18851.533003493376,56212.12501954871,18665.743234327536],[-30298.31597618761,90284.22885314458,29966.059769316158],[-15588.40586646243,46674.89531636625,15341.937655543485],[-9699.642846215032,28755.84067494717,9472.914070693649],[-15600.15782318844,46693.7919684236,15337.205051864654],[-11206.140924134981,33237.10999592479,11117.499200541713],[-18847.400629499178,56178.10175068401,18656.34887606234],[-30715.13816317204,91700.26992789545,30383.06385361384],[-18844.885785716953,56191.01717180003,18650.604003740908],[-30305.93565869366,90331.13732486234,29985.17696413466],[-8664.194588241255,25666.065210319604,8503.094859269158],[-18739.935381815925,55929.94564700101,18575.74490570244],[-9689.5584487173,28749.85917332404,9467.92366143168],[-16176.73679505515,48111.75003644739,15964.395847829515],[-297.74043354674615,959.7327222354564,345.1760127373506],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-6870.757151303333,20366.644584873844,6651.0906239041915],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-18842.3829845981,56163.95610807797,18652.96327621695],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-15600.15782318844,46693.7919684236,15337.205051864654],[-16553.98665885611,49102.27604295456,16396.644653526826],[-30634.661407388085,91436.74722557592,30289.836275398782],[-15610.97701394067,46704.87486769908,15341.513736678999],[-30695.821579755815,91625.4877876192,30371.318958482443],[-15583.018206810188,46644.98389892146,15321.944027668318],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-9676.171183844895,28678.327178102576,9443.668875085548],[-30708.171847135953,91659.31273767535,30366.73522359074],[-30714.708099736486,91709.84134530705,30396.687200410503],[-6785.436907907336,20207.497434226832,6584.708245487634],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-287.05304907015073,957.4161913636933,338.1385061617705],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2700,30,1.0109596,1.03928126,0.10660718598542711,0.27128920334007445,0.27103488571481676,0.01681222575246438,0.0016505995189024427,0.0016458643223778208,1.7696126454412765E-4,70,"[[-18844.046523123438,56174.04534830301,18645.70414832587],[-23405.04533390307,69917.18586442027,23347.83253662336],[-30298.31597618761,90284.22885314458,29966.059769316158],[-13420.767452849524,39754.49464736899,13123.11302208455],[-18855.193168019385,56214.11939828322,18670.9555733301],[-30556.788242439165,91203.61310918488,30217.890561923046],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-9690.583089253001,28751.243247632825,9470.317099794205],[-18818.446167593484,56045.25045547765,18617.31532673649],[-17202.857506076998,51208.91011181339,16814.085517453696],[-21637.358739572548,64386.65570279718,21519.900565751956],[-17272.124807446857,51372.47877668429,16876.022069753064],[-8641.252771116931,25668.15542673668,8497.104447339638],[-17258.561795467398,51316.588644393625,16847.601809035827],[-305.1781782008094,992.4344096789443,354.3759453364368],[-21642.773384711778,64427.65523156489,21535.260680718133],[-23459.483769785205,70040.75214689212,23407.415597419964],[-15585.626985478291,46650.636307944194,15319.407922647506],[-23416.516344801705,69898.2697755287,23342.076801342384],[-18768.561471836754,55998.481439264346,18586.04066351228],[-30586.465652601542,91279.42625652136,30234.900901222914],[-6227.537107004216,18670.459336691314,6181.069762635848],[-6927.996009453056,20557.06447818074,6707.717876580385],[-15593.827213996961,46637.90509631668,15313.04687137735],[-6902.113379566942,20429.84220873606,6672.263730625584],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-17226.92430783862,51269.239184134865,16829.676767573033],[-23415.191643448314,69900.47002939807,23347.904474886644],[-18851.533003493376,56212.12501954871,18665.743234327536],[-30298.31597618761,90284.22885314458,29966.059769316158],[-9699.642846215032,28755.84067494717,9472.914070693649],[-15600.15782318844,46693.7919684236,15337.205051864654],[-11206.140924134981,33237.10999592479,11117.499200541713],[-18847.400629499178,56178.10175068401,18656.34887606234],[-30715.13816317204,91700.26992789545,30383.06385361384],[-30305.93565869366,90331.13732486234,29985.17696413466],[-8664.194588241255,25666.065210319604,8503.094859269158],[-9689.5584487173,28749.85917332404,9467.92366143168],[-16176.73679505515,48111.75003644739,15964.395847829515],[-297.74043354674615,959.7327222354564,345.1760127373506],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-6870.757151303333,20366.644584873844,6651.0906239041915],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-18841.428827008956,56172.53332561948,18646.076865838502],[-15600.15782318844,46693.7919684236,15337.205051864654],[-16553.98665885611,49102.27604295456,16396.644653526826],[-15610.97701394067,46704.87486769908,15341.513736678999],[-30695.821579755815,91625.4877876192,30371.318958482443],[-15583.018206810188,46644.98389892146,15321.944027668318],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-6796.668789003285,20231.717561550257,6589.877795328256],[-30708.171847135953,91659.31273767535,30366.73522359074],[-30714.708099736486,91709.84134530705,30396.687200410503],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2800,30,1.0497329,1.0781753166666668,0.10588730671651814,0.2719101169638512,0.2722288577457646,0.015970189713916227,0.0016479510143583525,0.0016376983778298277,1.6820249000006318E-4,67,"[[-15608.349845730476,46690.49443992085,15336.2514737785],[-15577.347094164088,46569.81859000694,15287.407271271015],[-18859.14308614869,56214.574063782224,18657.630672973977],[-8691.312802439183,25755.451399637284,8525.217456055529],[-18851.114106406898,56188.378797285295,18645.874025718702],[-6888.711234532924,20428.67081678813,6662.482034992358],[-17270.85120552533,51397.65270103741,16888.387798401993],[-17256.754971217444,51271.19456115767,16832.160021715383],[-16185.277935814316,48128.16619918065,15966.89015773948],[-21657.26913963461,64454.03978198188,21547.3479136391],[-18844.046523123438,56174.04534830301,18645.70414832587],[-30298.31597618761,90284.22885314458,29966.059769316158],[-13420.767452849524,39754.49464736899,13123.11302208455],[-18855.193168019385,56214.11939828322,18670.9555733301],[-30556.788242439165,91203.61310918488,30217.890561923046],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-18818.446167593484,56045.25045547765,18617.31532673649],[-17202.857506076998,51208.91011181339,16814.085517453696],[-21637.358739572548,64386.65570279718,21519.900565751956],[-17258.561795467398,51316.588644393625,16847.601809035827],[-305.1781782008094,992.4344096789443,354.3759453364368],[-21642.773384711778,64427.65523156489,21535.260680718133],[-23459.483769785205,70040.75214689212,23407.415597419964],[-15585.626985478291,46650.636307944194,15319.407922647506],[-23416.516344801705,69898.2697755287,23342.076801342384],[-18768.561471836754,55998.481439264346,18586.04066351228],[-30586.465652601542,91279.42625652136,30234.900901222914],[-6227.537107004216,18670.459336691314,6181.069762635848],[-6927.996009453056,20557.06447818074,6707.717876580385],[-15593.827213996961,46637.90509631668,15313.04687137735],[-6902.113379566942,20429.84220873606,6672.263730625584],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-23415.191643448314,69900.47002939807,23347.904474886644],[-30298.31597618761,90284.22885314458,29966.059769316158],[-9699.642846215032,28755.84067494717,9472.914070693649],[-11206.140924134981,33237.10999592479,11117.499200541713],[-18847.400629499178,56178.10175068401,18656.34887606234],[-30715.13816317204,91700.26992789545,30383.06385361384],[-30305.93565869366,90331.13732486234,29985.17696413466],[-8664.194588241255,25666.065210319604,8503.094859269158],[-9689.5584487173,28749.85917332404,9467.92366143168],[-16176.73679505515,48111.75003644739,15964.395847829515],[-297.74043354674615,959.7327222354564,345.1760127373506],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-15610.97701394067,46704.87486769908,15341.513736678999],[-30695.821579755815,91625.4877876192,30371.318958482443],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30708.171847135953,91659.31273767535,30366.73522359074],[-30714.708099736486,91709.84134530705,30396.687200410503],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
2900,30,1.08502205,1.1165341633333334,0.10668055488586245,0.2722969851224304,0.2736979319528114,0.014970856393297063,0.0016237035759743015,0.0016311373302721568,1.7782998024205938E-4,73,"[[-23427.96907873572,69940.88519061796,23359.1791456933],[-18810.1599835138,55994.34499111006,18602.469473032434],[-21639.16631809578,64423.16961649759,21536.06842369096],[-15590.414073221738,46648.75009697379,15324.104550185833],[-21661.86674047262,64472.7384258316,21553.271614485835],[-294.3236131746939,974.8379041648127,333.2663343037297],[-21658.79980210107,64444.29589889691,21537.031868887872],[-23429.841395260693,69973.59310329078,23387.368476303825],[-15608.349845730476,46690.49443992085,15336.2514737785],[-15577.347094164088,46569.81859000694,15287.407271271015],[-18859.14308614869,56214.574063782224,18657.630672973977],[-8691.312802439183,25755.451399637284,8525.217456055529],[-18851.114106406898,56188.378797285295,18645.874025718702],[-6888.711234532924,20428.67081678813,6662.482034992358],[-17270.85120552533,51397.65270103741,16888.387798401993],[-17256.754971217444,51271.19456115767,16832.160021715383],[-16185.277935814316,48128.16619918065,15966.89015773948],[-21657.26913963461,64454.03978198188,21547.3479136391],[-18844.046523123438,56174.04534830301,18645.70414832587],[-30298.31597618761,90284.22885314458,29966.059769316158],[-13420.767452849524,39754.49464736899,13123.11302208455],[-18855.193168019385,56214.11939828322,18670.9555733301],[-30556.788242439165,91203.61310918488,30217.890561923046],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-18818.446167593484,56045.25045547765,18617.31532673649],[-17202.857506076998,51208.91011181339,16814.085517453696],[-21637.358739572548,64386.65570279718,21519.900565751956],[-17258.561795467398,51316.588644393625,16847.601809035827],[-305.1781782008094,992.4344096789443,354.3759453364368],[-21642.773384711778,64427.65523156489,21535.260680718133],[-23459.483769785205,70040.75214689212,23407.415597419964],[-15585.626985478291,46650.636307944194,15319.407922647506],[-23416.516344801705,69898.2697755287,23342.076801342384],[-30586.465652601542,91279.42625652136,30234.900901222914],[-6227.537107004216,18670.459336691314,6181.069762635848],[-6927.996009453056,20557.06447818074,6707.717876580385],[-15593.827213996961,46637.90509631668,15313.04687137735],[-6902.113379566942,20429.84220873606,6672.263730625584],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-23415.191643448314,69900.47002939807,23347.904474886644],[-30298.31597618761,90284.22885314458,29966.059769316158],[-9699.642846215032,28755.84067494717,9472.914070693649],[-11206.140924134981,33237.10999592479,11117.499200541713],[-18847.400629499178,56178.10175068401,18656.34887606234],[-30715.13816317204,91700.26992789545,30383.06385361384],[-30305.93565869366,90331.13732486234,29985.17696413466],[-8664.194588241255,25666.065210319604,8503.094859269158],[-9689.5584487173,28749.85917332404,9467.92366143168],[-16176.73679505515,48111.75003644739,15964.395847829515],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-8629.1121388418,25606.56927044344,8486.655472611053],[-9686.880694900326,28720.32716842385,9457.477457121167],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30313.0578542931,90360.61739997326,29995.02493872327],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-15610.97701394067,46704.87486769908,15341.513736678999],[-30695.821579755815,91625.4877876192,30371.318958482443],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30708.171847135953,91659.31273767535,30366.73522359074],[-30714.708099736486,91709.84134530705,30396.687200410503],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3000,30,1.12483865,1.15308764,0.10718568908282357,0.27415905087860604,0.2759856685479033,0.013311016023014575,0.0016066549997083319,0.0016277270013963737,1.5334021940368214E-4,68,"[[-6962.446099398631,20650.023246403693,6736.600929558883],[-30269.773267518074,90210.763014205,29952.156254133883],[-6923.20874476308,20485.037906500227,6691.139429647069],[-18817.755226618225,56009.62047416778,18599.667684716936],[-17253.055370705384,51235.367053695496,16815.229070691363],[-21632.475748245266,64376.538629802664,21510.57939700387],[-18875.008939536194,56236.07274659619,18675.25190899673],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-9705.982274662154,28806.356699157644,9477.572679931296],[-9710.350509380562,28765.824653413285,9491.045701335814],[-30694.82317300703,91587.12929482856,30344.693878252077],[-18810.1599835138,55994.34499111006,18602.469473032434],[-21661.86674047262,64472.7384258316,21553.271614485835],[-294.3236131746939,974.8379041648127,333.2663343037297],[-21658.79980210107,64444.29589889691,21537.031868887872],[-15608.349845730476,46690.49443992085,15336.2514737785],[-15577.347094164088,46569.81859000694,15287.407271271015],[-18859.14308614869,56214.574063782224,18657.630672973977],[-8691.312802439183,25755.451399637284,8525.217456055529],[-18851.114106406898,56188.378797285295,18645.874025718702],[-17270.85120552533,51397.65270103741,16888.387798401993],[-17256.754971217444,51271.19456115767,16832.160021715383],[-16185.277935814316,48128.16619918065,15966.89015773948],[-21657.26913963461,64454.03978198188,21547.3479136391],[-18844.046523123438,56174.04534830301,18645.70414832587],[-30298.31597618761,90284.22885314458,29966.059769316158],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-18818.446167593484,56045.25045547765,18617.31532673649],[-21637.358739572548,64386.65570279718,21519.900565751956],[-17258.561795467398,51316.588644393625,16847.601809035827],[-305.1781782008094,992.4344096789443,354.3759453364368],[-21642.773384711778,64427.65523156489,21535.260680718133],[-23459.483769785205,70040.75214689212,23407.415597419964],[-23416.516344801705,69898.2697755287,23342.076801342384],[-6227.537107004216,18670.459336691314,6181.069762635848],[-6927.996009453056,20557.06447818074,6707.717876580385],[-15593.827213996961,46637.90509631668,15313.04687137735],[-6902.113379566942,20429.84220873606,6672.263730625584],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-30298.31597618761,90284.22885314458,29966.059769316158],[-11206.140924134981,33237.10999592479,11117.499200541713],[-30715.13816317204,91700.26992789545,30383.06385361384],[-30305.93565869366,90331.13732486234,29985.17696413466],[-8664.194588241255,25666.065210319604,8503.094859269158],[-16176.73679505515,48111.75003644739,15964.395847829515],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-9686.880694900326,28720.32716842385,9457.477457121167],[-302.5235765901437,958.6544564978893,329.9772434677885],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-15610.97701394067,46704.87486769908,15341.513736678999],[-30695.821579755815,91625.4877876192,30371.318958482443],[-9463.78763029614,28298.784343937616,9236.786070641334],[-17261.960387236468,51364.11509352283,16864.209575653458],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30708.171847135953,91659.31273767535,30366.73522359074],[-30714.708099736486,91709.84134530705,30396.687200410503],[-9448.24517694766,28300.572987463253,9232.77146038719],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3100,30,1.16129455,1.1880410866666666,0.10587473875321017,0.27974556050537547,0.2772641556958361,0.01327934271325392,0.0015876951264390112,0.0016146766831421206,1.696701485380723E-4,65,"[[-21625.52868902566,64356.82575751006,21516.651734595674],[-21640.480254483136,64373.144891235585,21508.70738215008],[-21650.30979254004,64462.2780752102,21535.237063162673],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-9486.382895992607,28374.196015977366,9257.264202237986],[-30258.956909236473,90179.50174207921,29940.379439164706],[-15611.224753867435,46704.912538920194,15337.755872049993],[-17273.082383680427,51394.28682168304,16883.856316184618],[-18872.04427672818,56234.70450758222,18678.287102261456],[-23446.264214903254,70003.15843699945,23382.45503040955],[-6962.446099398631,20650.023246403693,6736.600929558883],[-6923.20874476308,20485.037906500227,6691.139429647069],[-18817.755226618225,56009.62047416778,18599.667684716936],[-17253.055370705384,51235.367053695496,16815.229070691363],[-21632.475748245266,64376.538629802664,21510.57939700387],[-18875.008939536194,56236.07274659619,18675.25190899673],[-9705.982274662154,28806.356699157644,9477.572679931296],[-9710.350509380562,28765.824653413285,9491.045701335814],[-30694.82317300703,91587.12929482856,30344.693878252077],[-18810.1599835138,55994.34499111006,18602.469473032434],[-21661.86674047262,64472.7384258316,21553.271614485835],[-294.3236131746939,974.8379041648127,333.2663343037297],[-21658.79980210107,64444.29589889691,21537.031868887872],[-15577.347094164088,46569.81859000694,15287.407271271015],[-18859.14308614869,56214.574063782224,18657.630672973977],[-8691.312802439183,25755.451399637284,8525.217456055529],[-18851.114106406898,56188.378797285295,18645.874025718702],[-17256.754971217444,51271.19456115767,16832.160021715383],[-30298.31597618761,90284.22885314458,29966.059769316158],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-21637.358739572548,64386.65570279718,21519.900565751956],[-17258.561795467398,51316.588644393625,16847.601809035827],[-305.1781782008094,992.4344096789443,354.3759453364368],[-23416.516344801705,69898.2697755287,23342.076801342384],[-6227.537107004216,18670.459336691314,6181.069762635848],[-15593.827213996961,46637.90509631668,15313.04687137735],[-6902.113379566942,20429.84220873606,6672.263730625584],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-30298.31597618761,90284.22885314458,29966.059769316158],[-11206.140924134981,33237.10999592479,11117.499200541713],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8664.194588241255,25666.065210319604,8503.094859269158],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-9686.880694900326,28720.32716842385,9457.477457121167],[-302.5235765901437,958.6544564978893,329.9772434677885],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-9463.78763029614,28298.784343937616,9236.786070641334],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-286.39237695165735,948.1439042347968,337.41036749024124],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30708.171847135953,91659.31273767535,30366.73522359074],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3200,30,1.1990041500000002,1.22336964,0.10613565381618974,0.2814875769338514,0.2783616463809718,0.01242969835593881,0.001586794949224555,0.0016202472906578136,1.4538539702759192E-4,67,"[[-21671.233623103577,64467.8767636583,21545.456440336726],[-21621.561944607805,64320.14635090104,21507.430330671312],[-30660.66379821585,91620.84517636536,30307.56105512257],[-17255.78725260141,51269.52352104877,16834.38402445351],[-6962.125474826762,20600.015443569333,6736.765609605231],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-21639.135122925105,64442.43391763229,21520.701601841698],[-6933.52699538502,20516.156547146216,6698.541437494922],[-9473.421696525857,28311.383084701585,9240.646527263823],[-18863.837901301264,56213.652238153,18658.238473518802],[-21640.480254483136,64373.144891235585,21508.70738215008],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-30258.956909236473,90179.50174207921,29940.379439164706],[-15611.224753867435,46704.912538920194,15337.755872049993],[-17273.082383680427,51394.28682168304,16883.856316184618],[-23446.264214903254,70003.15843699945,23382.45503040955],[-6962.446099398631,20650.023246403693,6736.600929558883],[-6923.20874476308,20485.037906500227,6691.139429647069],[-18817.755226618225,56009.62047416778,18599.667684716936],[-17253.055370705384,51235.367053695496,16815.229070691363],[-21632.475748245266,64376.538629802664,21510.57939700387],[-18875.008939536194,56236.07274659619,18675.25190899673],[-9705.982274662154,28806.356699157644,9477.572679931296],[-9710.350509380562,28765.824653413285,9491.045701335814],[-30694.82317300703,91587.12929482856,30344.693878252077],[-18810.1599835138,55994.34499111006,18602.469473032434],[-294.3236131746939,974.8379041648127,333.2663343037297],[-21658.79980210107,64444.29589889691,21537.031868887872],[-15577.347094164088,46569.81859000694,15287.407271271015],[-18859.14308614869,56214.574063782224,18657.630672973977],[-8691.312802439183,25755.451399637284,8525.217456055529],[-18851.114106406898,56188.378797285295,18645.874025718702],[-17256.754971217444,51271.19456115767,16832.160021715383],[-30298.31597618761,90284.22885314458,29966.059769316158],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-17258.561795467398,51316.588644393625,16847.601809035827],[-305.1781782008094,992.4344096789443,354.3759453364368],[-23416.516344801705,69898.2697755287,23342.076801342384],[-6227.537107004216,18670.459336691314,6181.069762635848],[-15593.827213996961,46637.90509631668,15313.04687137735],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-30298.31597618761,90284.22885314458,29966.059769316158],[-11206.140924134981,33237.10999592479,11117.499200541713],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-9686.880694900326,28720.32716842385,9457.477457121167],[-302.5235765901437,958.6544564978893,329.9772434677885],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-9463.78763029614,28298.784343937616,9236.786070641334],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30708.171847135953,91659.31273767535,30366.73522359074],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3300,30,1.2357784,1.2604968066666666,0.10652767348029704,0.2812535577941969,0.2787170174602952,0.012316516411517254,0.0015958075665390712,0.0016174678083521433,1.53581208733154E-4,67,"[[-23415.161713166315,69882.38384689672,23336.384377724924],[-21615.497701686694,64289.87775227158,21493.66518761846],[-30727.409897031495,91805.82275091483,30375.314049724122],[-30226.23818053551,90121.47598228056,29923.9839088886],[-18871.52465439899,56242.71068547588,18668.3746096798],[-9463.78763029614,28298.784343937616,9236.786070641334],[-18808.495947634758,55997.11228790369,18594.580176520773],[-21639.135122925105,64442.43391763229,21520.701601841698],[-8698.305354580563,25808.181441078894,8531.067768372994],[-6995.410268161748,20708.28579303469,6740.427218566356],[-9722.721777300996,28828.23931545671,9485.322995810122],[-17251.269034159828,51268.82575320484,16834.936183700833],[-21671.233623103577,64467.8767636583,21545.456440336726],[-21621.561944607805,64320.14635090104,21507.430330671312],[-17255.78725260141,51269.52352104877,16834.38402445351],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-6933.52699538502,20516.156547146216,6698.541437494922],[-9473.421696525857,28311.383084701585,9240.646527263823],[-18863.837901301264,56213.652238153,18658.238473518802],[-21640.480254483136,64373.144891235585,21508.70738215008],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-30258.956909236473,90179.50174207921,29940.379439164706],[-15611.224753867435,46704.912538920194,15337.755872049993],[-17273.082383680427,51394.28682168304,16883.856316184618],[-23446.264214903254,70003.15843699945,23382.45503040955],[-6962.446099398631,20650.023246403693,6736.600929558883],[-6923.20874476308,20485.037906500227,6691.139429647069],[-18817.755226618225,56009.62047416778,18599.667684716936],[-17253.055370705384,51235.367053695496,16815.229070691363],[-18875.008939536194,56236.07274659619,18675.25190899673],[-9705.982274662154,28806.356699157644,9477.572679931296],[-9710.350509380562,28765.824653413285,9491.045701335814],[-30694.82317300703,91587.12929482856,30344.693878252077],[-294.3236131746939,974.8379041648127,333.2663343037297],[-21658.79980210107,64444.29589889691,21537.031868887872],[-15577.347094164088,46569.81859000694,15287.407271271015],[-17256.754971217444,51271.19456115767,16832.160021715383],[-30298.31597618761,90284.22885314458,29966.059769316158],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-305.1781782008094,992.4344096789443,354.3759453364368],[-23416.516344801705,69898.2697755287,23342.076801342384],[-6227.537107004216,18670.459336691314,6181.069762635848],[-15593.827213996961,46637.90509631668,15313.04687137735],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-30298.31597618761,90284.22885314458,29966.059769316158],[-11206.140924134981,33237.10999592479,11117.499200541713],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-294.7149460357681,948.3483254156766,342.81716837429235],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3400,30,1.27517875,1.2980345966666667,0.10797794256729405,0.28200632604011766,0.2814871398865593,0.010119275105023829,0.0015741957141051795,0.0015858681198828053,1.3656669285104525E-4,69,"[[-13436.130205796688,39825.45830969782,13145.277858529213],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-21616.140334392458,64387.27658275406,21485.51003250797],[-30255.20648637211,90173.88212337263,29931.37826929225],[-30192.126996568495,90007.23352620537,29890.494938341206],[-30197.051949452114,90043.84854537614,29883.19739778149],[-17257.457111700216,51280.93038804741,16828.362110119102],[-21608.337014575558,64265.915643089946,21488.769876748327],[-17253.6373809314,51240.2323115404,16816.43886692494],[-309.40847267101196,964.7847914904137,338.94697836159446],[-30224.847335461596,90091.36436820442,29910.480080403806],[-18823.453204680893,56021.76731893202,18598.7962955502],[-23415.161713166315,69882.38384689672,23336.384377724924],[-21615.497701686694,64289.87775227158,21493.66518761846],[-30727.409897031495,91805.82275091483,30375.314049724122],[-30226.23818053551,90121.47598228056,29923.9839088886],[-18871.52465439899,56242.71068547588,18668.3746096798],[-9463.78763029614,28298.784343937616,9236.786070641334],[-18808.495947634758,55997.11228790369,18594.580176520773],[-8698.305354580563,25808.181441078894,8531.067768372994],[-6995.410268161748,20708.28579303469,6740.427218566356],[-9722.721777300996,28828.23931545671,9485.322995810122],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-6933.52699538502,20516.156547146216,6698.541437494922],[-9473.421696525857,28311.383084701585,9240.646527263823],[-18863.837901301264,56213.652238153,18658.238473518802],[-21640.480254483136,64373.144891235585,21508.70738215008],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-15611.224753867435,46704.912538920194,15337.755872049993],[-23446.264214903254,70003.15843699945,23382.45503040955],[-6962.446099398631,20650.023246403693,6736.600929558883],[-6923.20874476308,20485.037906500227,6691.139429647069],[-18817.755226618225,56009.62047416778,18599.667684716936],[-17253.055370705384,51235.367053695496,16815.229070691363],[-18875.008939536194,56236.07274659619,18675.25190899673],[-9710.350509380562,28765.824653413285,9491.045701335814],[-30694.82317300703,91587.12929482856,30344.693878252077],[-15577.347094164088,46569.81859000694,15287.407271271015],[-17256.754971217444,51271.19456115767,16832.160021715383],[-30298.31597618761,90284.22885314458,29966.059769316158],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-305.1781782008094,992.4344096789443,354.3759453364368],[-6227.537107004216,18670.459336691314,6181.069762635848],[-15593.827213996961,46637.90509631668,15313.04687137735],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-11206.140924134981,33237.10999592479,11117.499200541713],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3500,30,1.30857175,1.3344005200000002,0.10706454073238317,0.2820559317990622,0.2823681371707692,0.009779866395748394,0.0015687343514578524,0.001581473749119702,1.4867260039681574E-4,67,"[[-11222.331513572522,33295.65773799705,11132.377031293565],[-18871.355410718326,56203.66701379665,18661.371561040145],[-13425.521185034326,39788.717422093425,13130.891075682346],[-30275.637989502397,90184.46688109469,29936.280322566876],[-11225.34316281492,33302.1371140264,11147.436216659573],[-8734.057968997879,25895.3718400945,8570.80920441086],[-9480.796087140194,28330.574727228846,9245.317171056242],[-13432.3861581532,39799.31816696873,13127.724479895207],[-18812.32022178389,55988.48759821237,18591.806890096123],[-18827.72039639137,56010.04483272876,18602.260012199786],[-10814.948895822965,31928.918844640608,10623.706277254576],[-21614.56608814835,64279.351348112075,21483.032986689308],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-17257.11100146756,51253.66080930494,16818.80363216171],[-13436.130205796688,39825.45830969782,13145.277858529213],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-21616.140334392458,64387.27658275406,21485.51003250797],[-30192.126996568495,90007.23352620537,29890.494938341206],[-30197.051949452114,90043.84854537614,29883.19739778149],[-17253.6373809314,51240.2323115404,16816.43886692494],[-309.40847267101196,964.7847914904137,338.94697836159446],[-18823.453204680893,56021.76731893202,18598.7962955502],[-23415.161713166315,69882.38384689672,23336.384377724924],[-21615.497701686694,64289.87775227158,21493.66518761846],[-30727.409897031495,91805.82275091483,30375.314049724122],[-18871.52465439899,56242.71068547588,18668.3746096798],[-8698.305354580563,25808.181441078894,8531.067768372994],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-6933.52699538502,20516.156547146216,6698.541437494922],[-9473.421696525857,28311.383084701585,9240.646527263823],[-21640.480254483136,64373.144891235585,21508.70738215008],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-6962.446099398631,20650.023246403693,6736.600929558883],[-17253.055370705384,51235.367053695496,16815.229070691363],[-30694.82317300703,91587.12929482856,30344.693878252077],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-305.1781782008094,992.4344096789443,354.3759453364368],[-6227.537107004216,18670.459336691314,6181.069762635848],[-15593.827213996961,46637.90509631668,15313.04687137735],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-11206.140924134981,33237.10999592479,11117.499200541713],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3600,30,1.3398306,1.3692181066666667,0.1061047452506019,0.28216648294768576,0.2833180466481972,0.00986809655490577,0.001525723503864318,0.0015462026745887787,1.54345060140176E-4,75,"[[-13429.119974371379,39790.40057764714,13138.784234262464],[-15556.349543872642,46536.03268241929,15280.607130607837],[-18871.991961330317,56244.601481342484,18663.658668545064],[-7006.091260586158,20760.599924941347,6760.774027660296],[-18836.688764570266,56054.40049250445,18609.913796082048],[-21638.656718333095,64375.77022358362,21515.53517174046],[-17290.465495751727,51328.011585585366,16843.690015642766],[-13443.607718872614,39811.46617485511,13138.132916258053],[-30696.948942441006,91648.48534233363,30370.892301747866],[-15588.951461493349,46606.73322457026,15300.62971361413],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-11222.331513572522,33295.65773799705,11132.377031293565],[-18871.355410718326,56203.66701379665,18661.371561040145],[-13425.521185034326,39788.717422093425,13130.891075682346],[-30275.637989502397,90184.46688109469,29936.280322566876],[-11225.34316281492,33302.1371140264,11147.436216659573],[-9480.796087140194,28330.574727228846,9245.317171056242],[-13432.3861581532,39799.31816696873,13127.724479895207],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-21614.56608814835,64279.351348112075,21483.032986689308],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-17257.11100146756,51253.66080930494,16818.80363216171],[-13436.130205796688,39825.45830969782,13145.277858529213],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-21616.140334392458,64387.27658275406,21485.51003250797],[-30192.126996568495,90007.23352620537,29890.494938341206],[-30197.051949452114,90043.84854537614,29883.19739778149],[-309.40847267101196,964.7847914904137,338.94697836159446],[-23415.161713166315,69882.38384689672,23336.384377724924],[-21615.497701686694,64289.87775227158,21493.66518761846],[-30727.409897031495,91805.82275091483,30375.314049724122],[-18871.52465439899,56242.71068547588,18668.3746096798],[-8698.305354580563,25808.181441078894,8531.067768372994],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-6933.52699538502,20516.156547146216,6698.541437494922],[-9473.421696525857,28311.383084701585,9240.646527263823],[-21640.480254483136,64373.144891235585,21508.70738215008],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-30694.82317300703,91587.12929482856,30344.693878252077],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-305.1781782008094,992.4344096789443,354.3759453364368],[-6227.537107004216,18670.459336691314,6181.069762635848],[-15593.827213996961,46637.90509631668,15313.04687137735],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-11206.140924134981,33237.10999592479,11117.499200541713],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-306.19291970587864,979.4229624589008,344.23461750489594],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-6814.533229819717,20251.298156828772,6603.916418029429],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3700,30,1.3786744,1.4063677466666669,0.10624513135268261,0.28408769449620486,0.28376023130481115,0.009652114599991324,0.001524827434736827,0.0015437123389723056,1.4791945575342357E-4,76,"[[-316.32509305479994,957.7453703170502,351.0003069140779],[-23456.069037619112,70053.44412239928,23405.42231972501],[-7022.374034574444,20828.06088401213,6787.028846682041],[-7028.292973323214,20817.882858981564,6773.662299121038],[-317.95275280573543,1010.3108218321225,352.343490553558],[-10814.948895822965,31928.918844640608,10623.706277254576],[-6816.785136836623,20250.99422496483,6604.770391478707],[-13429.119974371379,39790.40057764714,13138.784234262464],[-15556.349543872642,46536.03268241929,15280.607130607837],[-18871.991961330317,56244.601481342484,18663.658668545064],[-7006.091260586158,20760.599924941347,6760.774027660296],[-18836.688764570266,56054.40049250445,18609.913796082048],[-21638.656718333095,64375.77022358362,21515.53517174046],[-17290.465495751727,51328.011585585366,16843.690015642766],[-13443.607718872614,39811.46617485511,13138.132916258053],[-15588.951461493349,46606.73322457026,15300.62971361413],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-11222.331513572522,33295.65773799705,11132.377031293565],[-18871.355410718326,56203.66701379665,18661.371561040145],[-13425.521185034326,39788.717422093425,13130.891075682346],[-30275.637989502397,90184.46688109469,29936.280322566876],[-11225.34316281492,33302.1371140264,11147.436216659573],[-9480.796087140194,28330.574727228846,9245.317171056242],[-13432.3861581532,39799.31816696873,13127.724479895207],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-21614.56608814835,64279.351348112075,21483.032986689308],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-17257.11100146756,51253.66080930494,16818.80363216171],[-13436.130205796688,39825.45830969782,13145.277858529213],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-21616.140334392458,64387.27658275406,21485.51003250797],[-30197.051949452114,90043.84854537614,29883.19739778149],[-309.40847267101196,964.7847914904137,338.94697836159446],[-23415.161713166315,69882.38384689672,23336.384377724924],[-21615.497701686694,64289.87775227158,21493.66518761846],[-30727.409897031495,91805.82275091483,30375.314049724122],[-18871.52465439899,56242.71068547588,18668.3746096798],[-8698.305354580563,25808.181441078894,8531.067768372994],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-9473.421696525857,28311.383084701585,9240.646527263823],[-21640.480254483136,64373.144891235585,21508.70738215008],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-30694.82317300703,91587.12929482856,30344.693878252077],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-6227.537107004216,18670.459336691314,6181.069762635848],[-15593.827213996961,46637.90509631668,15313.04687137735],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-11206.140924134981,33237.10999592479,11117.499200541713],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3800,30,1.4183766000000002,1.44137804,0.10886331176661988,0.2850716767111187,0.284208876502694,0.00952977456591286,0.0015226349965269015,0.0015354339701775732,1.5010594856516423E-4,75,"[[-6221.276492759185,18671.68784613808,6186.326623877855],[-13438.75508377595,39831.714779213995,13135.794081045176],[-11222.10840900614,33291.62116666756,11120.028478662041],[-316.32509305479994,957.7453703170502,351.0003069140779],[-7028.292973323214,20817.882858981564,6773.662299121038],[-317.95275280573543,1010.3108218321225,352.343490553558],[-10814.948895822965,31928.918844640608,10623.706277254576],[-6816.785136836623,20250.99422496483,6604.770391478707],[-13429.119974371379,39790.40057764714,13138.784234262464],[-15556.349543872642,46536.03268241929,15280.607130607837],[-18871.991961330317,56244.601481342484,18663.658668545064],[-7006.091260586158,20760.599924941347,6760.774027660296],[-18836.688764570266,56054.40049250445,18609.913796082048],[-21638.656718333095,64375.77022358362,21515.53517174046],[-17290.465495751727,51328.011585585366,16843.690015642766],[-13443.607718872614,39811.46617485511,13138.132916258053],[-15588.951461493349,46606.73322457026,15300.62971361413],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-11222.331513572522,33295.65773799705,11132.377031293565],[-18871.355410718326,56203.66701379665,18661.371561040145],[-13425.521185034326,39788.717422093425,13130.891075682346],[-30275.637989502397,90184.46688109469,29936.280322566876],[-11225.34316281492,33302.1371140264,11147.436216659573],[-9480.796087140194,28330.574727228846,9245.317171056242],[-13432.3861581532,39799.31816696873,13127.724479895207],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-21614.56608814835,64279.351348112075,21483.032986689308],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-17257.11100146756,51253.66080930494,16818.80363216171],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-21616.140334392458,64387.27658275406,21485.51003250797],[-30197.051949452114,90043.84854537614,29883.19739778149],[-309.40847267101196,964.7847914904137,338.94697836159446],[-23415.161713166315,69882.38384689672,23336.384377724924],[-21615.497701686694,64289.87775227158,21493.66518761846],[-30727.409897031495,91805.82275091483,30375.314049724122],[-18871.52465439899,56242.71068547588,18668.3746096798],[-8698.305354580563,25808.181441078894,8531.067768372994],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-9473.421696525857,28311.383084701585,9240.646527263823],[-21640.480254483136,64373.144891235585,21508.70738215008],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-30694.82317300703,91587.12929482856,30344.693878252077],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-6227.537107004216,18670.459336691314,6181.069762635848],[-15593.827213996961,46637.90509631668,15313.04687137735],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
3900,30,1.45311015,1.4767072466666669,0.11076321992076467,0.286002263057902,0.2849096424547087,0.009656712240805655,0.001487270795663799,0.001522680622313821,1.628076779872336E-4,84,"[[-13431.075773008666,39801.55281664145,13120.697405748835],[-30149.044955676647,89917.05790813596,29840.825816537803],[-21616.140334392458,64387.27658275406,21485.51003250797],[-10838.995634064384,31998.698963899635,10645.43880655604],[-21644.643618201626,64381.0664909457,21506.231553742426],[-18872.933534072698,56253.58510801404,18670.734811694296],[-30686.210213097536,91668.81602084351,30338.835381049972],[-21636.669218765914,64351.222380463136,21517.91925472715],[-13446.102100172511,39845.892180974755,13156.07037395878],[-15940.917106495119,46891.69232544265,15704.931661296603],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30712.142928401285,91699.1068731096,30395.756066298105],[-30173.146494541037,89993.42156512436,29872.088636867757],[-25810.90398467744,77052.91858082791,25627.241516689006],[-6221.276492759185,18671.68784613808,6186.326623877855],[-13438.75508377595,39831.714779213995,13135.794081045176],[-11222.10840900614,33291.62116666756,11120.028478662041],[-316.32509305479994,957.7453703170502,351.0003069140779],[-7028.292973323214,20817.882858981564,6773.662299121038],[-317.95275280573543,1010.3108218321225,352.343490553558],[-6816.785136836623,20250.99422496483,6604.770391478707],[-15556.349543872642,46536.03268241929,15280.607130607837],[-18871.991961330317,56244.601481342484,18663.658668545064],[-7006.091260586158,20760.599924941347,6760.774027660296],[-18836.688764570266,56054.40049250445,18609.913796082048],[-17290.465495751727,51328.011585585366,16843.690015642766],[-13443.607718872614,39811.46617485511,13138.132916258053],[-15588.951461493349,46606.73322457026,15300.62971361413],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-11222.331513572522,33295.65773799705,11132.377031293565],[-18871.355410718326,56203.66701379665,18661.371561040145],[-13425.521185034326,39788.717422093425,13130.891075682346],[-30275.637989502397,90184.46688109469,29936.280322566876],[-11225.34316281492,33302.1371140264,11147.436216659573],[-9480.796087140194,28330.574727228846,9245.317171056242],[-13432.3861581532,39799.31816696873,13127.724479895207],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-21614.56608814835,64279.351348112075,21483.032986689308],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-17257.11100146756,51253.66080930494,16818.80363216171],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-21616.140334392458,64387.27658275406,21485.51003250797],[-30197.051949452114,90043.84854537614,29883.19739778149],[-309.40847267101196,964.7847914904137,338.94697836159446],[-23415.161713166315,69882.38384689672,23336.384377724924],[-21615.497701686694,64289.87775227158,21493.66518761846],[-30727.409897031495,91805.82275091483,30375.314049724122],[-8698.305354580563,25808.181441078894,8531.067768372994],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-9473.421696525857,28311.383084701585,9240.646527263823],[-21640.480254483136,64373.144891235585,21508.70738215008],[-30245.25106894519,90107.72168050768,29910.291691040675],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-15577.447793224675,46575.18715703137,15290.811418085275],[-16088.091934686436,47786.24720898912,15815.764023992868],[-30694.82317300703,91587.12929482856,30344.693878252077],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-6227.537107004216,18670.459336691314,6181.069762635848],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-30715.13816317204,91700.26992789545,30383.06385361384],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
4000,30,1.48631825,1.5119771166666667,0.11250413748623703,0.28612280095740916,0.28525001474155404,0.009396812225981259,0.0014651607694589367,0.0015136377533061275,1.6374205952171257E-4,79,"[[-8688.416017078382,25731.704631105873,8528.287741538441],[-21618.010826573096,64364.397421239526,21485.841238271812],[-316.54043779808615,984.37644428706,339.0934966281362],[-21597.215295876336,64225.96050206937,21464.332297190052],[-15145.90174569073,45402.31779643726,15075.49771319326],[-13449.459944244032,39869.79385599359,13153.364137858667],[-25804.926353826253,77034.1521406149,25628.76476726106],[-21637.198538114924,64363.82169468492,21494.207295922388],[-21589.30198422977,64218.67619242434,21460.47600798953],[-13144.934456415616,38941.637853378576,12893.990183350039],[-13431.075773008666,39801.55281664145,13120.697405748835],[-30149.044955676647,89917.05790813596,29840.825816537803],[-10838.995634064384,31998.698963899635,10645.43880655604],[-21644.643618201626,64381.0664909457,21506.231553742426],[-18872.933534072698,56253.58510801404,18670.734811694296],[-15940.917106495119,46891.69232544265,15704.931661296603],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30712.142928401285,91699.1068731096,30395.756066298105],[-30173.146494541037,89993.42156512436,29872.088636867757],[-25810.90398467744,77052.91858082791,25627.241516689006],[-6221.276492759185,18671.68784613808,6186.326623877855],[-13438.75508377595,39831.714779213995,13135.794081045176],[-11222.10840900614,33291.62116666756,11120.028478662041],[-7028.292973323214,20817.882858981564,6773.662299121038],[-317.95275280573543,1010.3108218321225,352.343490553558],[-6816.785136836623,20250.99422496483,6604.770391478707],[-15556.349543872642,46536.03268241929,15280.607130607837],[-18871.991961330317,56244.601481342484,18663.658668545064],[-18836.688764570266,56054.40049250445,18609.913796082048],[-17290.465495751727,51328.011585585366,16843.690015642766],[-13443.607718872614,39811.46617485511,13138.132916258053],[-15588.951461493349,46606.73322457026,15300.62971361413],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-11222.331513572522,33295.65773799705,11132.377031293565],[-18871.355410718326,56203.66701379665,18661.371561040145],[-30275.637989502397,90184.46688109469,29936.280322566876],[-11225.34316281492,33302.1371140264,11147.436216659573],[-9480.796087140194,28330.574727228846,9245.317171056242],[-13432.3861581532,39799.31816696873,13127.724479895207],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-21614.56608814835,64279.351348112075,21483.032986689308],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-17257.11100146756,51253.66080930494,16818.80363216171],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-30197.051949452114,90043.84854537614,29883.19739778149],[-23415.161713166315,69882.38384689672,23336.384377724924],[-30727.409897031495,91805.82275091483,30375.314049724122],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-9473.421696525857,28311.383084701585,9240.646527263823],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-16088.091934686436,47786.24720898912,15815.764023992868],[-30694.82317300703,91587.12929482856,30344.693878252077],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13420.767452849524,39754.49464736899,13123.11302208455],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-6227.537107004216,18670.459336691314,6181.069762635848],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-8642.821203112318,25618.822986741696,8489.83716449704],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
4100,30,1.52460305,1.5476086566666667,0.11494022010955471,0.2861967854491141,0.2853701668065359,0.00939865445349458,0.0014818443782496004,0.0015223191242249407,1.785122928955352E-4,73,"[[-30209.585656445517,90001.24299403219,29852.14488710028],[-30117.07789808726,89765.16130260167,29788.8115893101],[-13433.744364664528,39802.43670178254,13123.555305772106],[-30706.836769601974,91744.97416108123,30361.09254781724],[-21580.1532234403,64169.682432671776,21439.45819502748],[-13467.16803703014,39931.58302082771,13174.1362255177],[-30257.066158177055,90121.80473616022,29902.50344680288],[-8688.416017078382,25731.704631105873,8528.287741538441],[-316.54043779808615,984.37644428706,339.0934966281362],[-21597.215295876336,64225.96050206937,21464.332297190052],[-15145.90174569073,45402.31779643726,15075.49771319326],[-25804.926353826253,77034.1521406149,25628.76476726106],[-21637.198538114924,64363.82169468492,21494.207295922388],[-21589.30198422977,64218.67619242434,21460.47600798953],[-13144.934456415616,38941.637853378576,12893.990183350039],[-13431.075773008666,39801.55281664145,13120.697405748835],[-30149.044955676647,89917.05790813596,29840.825816537803],[-10838.995634064384,31998.698963899635,10645.43880655604],[-21644.643618201626,64381.0664909457,21506.231553742426],[-18872.933534072698,56253.58510801404,18670.734811694296],[-15940.917106495119,46891.69232544265,15704.931661296603],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30712.142928401285,91699.1068731096,30395.756066298105],[-25810.90398467744,77052.91858082791,25627.241516689006],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-7028.292973323214,20817.882858981564,6773.662299121038],[-6816.785136836623,20250.99422496483,6604.770391478707],[-15556.349543872642,46536.03268241929,15280.607130607837],[-18871.991961330317,56244.601481342484,18663.658668545064],[-18836.688764570266,56054.40049250445,18609.913796082048],[-17290.465495751727,51328.011585585366,16843.690015642766],[-13443.607718872614,39811.46617485511,13138.132916258053],[-15588.951461493349,46606.73322457026,15300.62971361413],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-11222.331513572522,33295.65773799705,11132.377031293565],[-18871.355410718326,56203.66701379665,18661.371561040145],[-11225.34316281492,33302.1371140264,11147.436216659573],[-9480.796087140194,28330.574727228846,9245.317171056242],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-17257.11100146756,51253.66080930494,16818.80363216171],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-30727.409897031495,91805.82275091483,30375.314049724122],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-9473.421696525857,28311.383084701585,9240.646527263823],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-16088.091934686436,47786.24720898912,15815.764023992868],[-15577.347094164088,46569.81859000694,15287.407271271015],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-6227.537107004216,18670.459336691314,6181.069762635848],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
4200,30,1.5534892,1.58277347,0.11747885748543087,0.2875639400425739,0.28602570485830836,0.00967688000458209,0.0014827365001567592,0.001505669360354132,1.7260290703192916E-4,80,"[[-7032.0421826174315,20843.865949400624,6779.42491437862],[-9507.218233387624,28378.5411979299,9268.192189444913],[-11244.107685770521,33370.68258623816,11159.948549898028],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-8677.894810559405,25688.697124070313,8517.797301290972],[-15213.385908227267,45146.80459301707,15022.368624599321],[-15132.878060769865,45371.97669389109,15066.89167141371],[-21621.360578536307,64315.97698660216,21489.203782043092],[-21649.774243161584,64392.33162093089,21513.4927101028],[-30209.585656445517,90001.24299403219,29852.14488710028],[-30117.07789808726,89765.16130260167,29788.8115893101],[-13433.744364664528,39802.43670178254,13123.555305772106],[-30706.836769601974,91744.97416108123,30361.09254781724],[-21580.1532234403,64169.682432671776,21439.45819502748],[-13467.16803703014,39931.58302082771,13174.1362255177],[-30257.066158177055,90121.80473616022,29902.50344680288],[-8688.416017078382,25731.704631105873,8528.287741538441],[-316.54043779808615,984.37644428706,339.0934966281362],[-21597.215295876336,64225.96050206937,21464.332297190052],[-25804.926353826253,77034.1521406149,25628.76476726106],[-21637.198538114924,64363.82169468492,21494.207295922388],[-21589.30198422977,64218.67619242434,21460.47600798953],[-13144.934456415616,38941.637853378576,12893.990183350039],[-13431.075773008666,39801.55281664145,13120.697405748835],[-30149.044955676647,89917.05790813596,29840.825816537803],[-10838.995634064384,31998.698963899635,10645.43880655604],[-21644.643618201626,64381.0664909457,21506.231553742426],[-18872.933534072698,56253.58510801404,18670.734811694296],[-15940.917106495119,46891.69232544265,15704.931661296603],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30712.142928401285,91699.1068731096,30395.756066298105],[-25810.90398467744,77052.91858082791,25627.241516689006],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-7028.292973323214,20817.882858981564,6773.662299121038],[-6816.785136836623,20250.99422496483,6604.770391478707],[-18871.991961330317,56244.601481342484,18663.658668545064],[-18836.688764570266,56054.40049250445,18609.913796082048],[-17290.465495751727,51328.011585585366,16843.690015642766],[-13443.607718872614,39811.46617485511,13138.132916258053],[-15588.951461493349,46606.73322457026,15300.62971361413],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-11222.331513572522,33295.65773799705,11132.377031293565],[-18871.355410718326,56203.66701379665,18661.371561040145],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-17257.11100146756,51253.66080930494,16818.80363216171],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-30727.409897031495,91805.82275091483,30375.314049724122],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-283.90152692426676,972.0469564253771,319.086654186657],[-8659.72141563549,25640.76395205375,8502.704385255867],[-9473.421696525857,28311.383084701585,9240.646527263823],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-16088.091934686436,47786.24720898912,15815.764023992868],[-15577.347094164088,46569.81859000694,15287.407271271015],[-30704.0848056001,91731.08934381862,30359.261213388574],[-6247.531471722253,18735.79827163886,6208.183105636848],[-6227.537107004216,18670.459336691314,6181.069762635848],[-3660.9848986773004,11095.829640593487,3625.6300547560645],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30710.70090439766,91695.2836318064,30395.50067888411],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
4300,30,1.5902485000000002,1.6205808633333334,0.11715382829671803,0.2882019215462281,0.2865561032095016,0.009680934493111413,0.001466002845853707,0.0014879449717321263,1.6198476639451277E-4,74,"[[-11263.498984519718,33447.76606590952,11186.854205196747],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-15950.633621410236,46886.446942383904,15701.382723619077],[-13449.902575374246,39840.648769749976,13147.022211183736],[-25800.328153040606,77048.3971426328,25617.260595597734],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-15539.497060403726,46516.59141434847,15255.358334765526],[-15577.347094164088,46569.81859000694,15287.407271271015],[-17269.887052506958,51269.44769553394,16822.431419693723],[-11247.057080835615,33375.68398785411,11158.241935855816],[-25795.644708857762,77021.54339943326,25613.655054530584],[-7032.0421826174315,20843.865949400624,6779.42491437862],[-9507.218233387624,28378.5411979299,9268.192189444913],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-8677.894810559405,25688.697124070313,8517.797301290972],[-15213.385908227267,45146.80459301707,15022.368624599321],[-21621.360578536307,64315.97698660216,21489.203782043092],[-21649.774243161584,64392.33162093089,21513.4927101028],[-30209.585656445517,90001.24299403219,29852.14488710028],[-21580.1532234403,64169.682432671776,21439.45819502748],[-13467.16803703014,39931.58302082771,13174.1362255177],[-30257.066158177055,90121.80473616022,29902.50344680288],[-8688.416017078382,25731.704631105873,8528.287741538441],[-316.54043779808615,984.37644428706,339.0934966281362],[-21597.215295876336,64225.96050206937,21464.332297190052],[-21637.198538114924,64363.82169468492,21494.207295922388],[-21589.30198422977,64218.67619242434,21460.47600798953],[-13144.934456415616,38941.637853378576,12893.990183350039],[-13431.075773008666,39801.55281664145,13120.697405748835],[-10838.995634064384,31998.698963899635,10645.43880655604],[-18872.933534072698,56253.58510801404,18670.734811694296],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30712.142928401285,91699.1068731096,30395.756066298105],[-25810.90398467744,77052.91858082791,25627.241516689006],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-6816.785136836623,20250.99422496483,6604.770391478707],[-18871.991961330317,56244.601481342484,18663.658668545064],[-18836.688764570266,56054.40049250445,18609.913796082048],[-17290.465495751727,51328.011585585366,16843.690015642766],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-18871.355410718326,56203.66701379665,18661.371561040145],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-17274.43535123843,51306.6010774537,16823.7950911417],[-30727.409897031495,91805.82275091483,30375.314049724122],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-8659.72141563549,25640.76395205375,8502.704385255867],[-9473.421696525857,28311.383084701585,9240.646527263823],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-16088.091934686436,47786.24720898912,15815.764023992868],[-6247.531471722253,18735.79827163886,6208.183105636848],[-6227.537107004216,18670.459336691314,6181.069762635848],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
4400,30,1.6283088000000001,1.6576257166666668,0.11939559222272501,0.28854308605900303,0.2874737936155621,0.009594115279459156,0.0014833471523248857,0.0014854763027078248,1.4388959466235808E-4,71,"[[-21590.26544086608,64177.89533904673,21450.29648354274],[-17249.874702834808,51203.59793558226,16793.576082042124],[-30721.293351678156,91674.93181918953,30395.589608117607],[-17279.668348482403,51296.67665716048,16829.52070320307],[-30718.46423086041,91782.33819339988,30361.755963630396],[-11263.498984519718,33447.76606590952,11186.854205196747],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-15950.633621410236,46886.446942383904,15701.382723619077],[-13449.902575374246,39840.648769749976,13147.022211183736],[-25800.328153040606,77048.3971426328,25617.260595597734],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-15577.347094164088,46569.81859000694,15287.407271271015],[-25795.644708857762,77021.54339943326,25613.655054530584],[-7032.0421826174315,20843.865949400624,6779.42491437862],[-9507.218233387624,28378.5411979299,9268.192189444913],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-15213.385908227267,45146.80459301707,15022.368624599321],[-21649.774243161584,64392.33162093089,21513.4927101028],[-30209.585656445517,90001.24299403219,29852.14488710028],[-21580.1532234403,64169.682432671776,21439.45819502748],[-13467.16803703014,39931.58302082771,13174.1362255177],[-30257.066158177055,90121.80473616022,29902.50344680288],[-8688.416017078382,25731.704631105873,8528.287741538441],[-316.54043779808615,984.37644428706,339.0934966281362],[-21597.215295876336,64225.96050206937,21464.332297190052],[-21637.198538114924,64363.82169468492,21494.207295922388],[-21589.30198422977,64218.67619242434,21460.47600798953],[-13144.934456415616,38941.637853378576,12893.990183350039],[-13431.075773008666,39801.55281664145,13120.697405748835],[-10838.995634064384,31998.698963899635,10645.43880655604],[-302.5235765901437,958.6544564978893,329.9772434677885],[-30712.142928401285,91699.1068731096,30395.756066298105],[-25810.90398467744,77052.91858082791,25627.241516689006],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-6816.785136836623,20250.99422496483,6604.770391478707],[-18871.991961330317,56244.601481342484,18663.658668545064],[-18836.688764570266,56054.40049250445,18609.913796082048],[-17290.465495751727,51328.011585585366,16843.690015642766],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-18871.355410718326,56203.66701379665,18661.371561040145],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-30727.409897031495,91805.82275091483,30375.314049724122],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-8659.72141563549,25640.76395205375,8502.704385255867],[-9473.421696525857,28311.383084701585,9240.646527263823],[-16194.482563386213,48149.3376842476,15974.517683591639],[-30667.76787862115,91510.21721807202,30301.483368873938],[-16088.091934686436,47786.24720898912,15815.764023992868],[-6227.537107004216,18670.459336691314,6181.069762635848],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-23462.34894096633,70059.27310771341,23413.15480305747],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-321.7267102408031,1014.5356790592316,347.31575851001554],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324],[-283.90152692426676,972.0469564253771,319.086654186657]]"
4500,30,1.6626421000000002,1.6929573900000001,0.12023351726865214,0.28884805361083665,0.28782528730630147,0.00941408908822073,0.0014585464083543313,0.0014907378825308388,1.5888477005599903E-4,56,"[[-13476.430431603852,39895.73170803269,13158.186673434218],[-6816.785136836623,20250.99422496483,6604.770391478707],[-30174.92237961047,89871.92563493169,29798.4484543048],[-30712.28413160823,91764.69200468432,30349.336618448662],[-7044.4405609248,20834.172431365445,6780.127682773334],[-9516.653478354378,28411.8882714382,9258.941977962362],[-17313.526663966168,51351.80366313664,16854.84982432151],[-8709.890298406095,25802.25072357858,8552.298017859994],[-11274.134621100931,33484.5273046188,11188.93596793924],[-21590.26544086608,64177.89533904673,21450.29648354274],[-17249.874702834808,51203.59793558226,16793.576082042124],[-30718.46423086041,91782.33819339988,30361.755963630396],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-15950.633621410236,46886.446942383904,15701.382723619077],[-13449.902575374246,39840.648769749976,13147.022211183736],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-21649.774243161584,64392.33162093089,21513.4927101028],[-21580.1532234403,64169.682432671776,21439.45819502748],[-30257.066158177055,90121.80473616022,29902.50344680288],[-316.54043779808615,984.37644428706,339.0934966281362],[-21597.215295876336,64225.96050206937,21464.332297190052],[-21637.198538114924,64363.82169468492,21494.207295922388],[-21589.30198422977,64218.67619242434,21460.47600798953],[-302.5235765901437,958.6544564978893,329.9772434677885],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-18871.991961330317,56244.601481342484,18663.658668545064],[-18836.688764570266,56054.40049250445,18609.913796082048],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-18871.355410718326,56203.66701379665,18661.371561040145],[-18812.32022178389,55988.48759821237,18591.806890096123],[-10814.948895822965,31928.918844640608,10623.706277254576],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-30727.409897031495,91805.82275091483,30375.314049724122],[-6995.410268161748,20708.28579303469,6740.427218566356],[-21671.233623103577,64467.8767636583,21545.456440336726],[-8659.72141563549,25640.76395205375,8502.704385255867],[-30667.76787862115,91510.21721807202,30301.483368873938],[-6227.537107004216,18670.459336691314,6181.069762635848],[-23425.167838232246,69924.31752388763,23352.713738558363],[-302.5235765901437,958.6544564978893,329.9772434677885],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324]]"
4600,30,1.6983461000000002,1.7277846833333335,0.12104928471963206,0.28907343410398756,0.28809904703371964,0.00911027918258844,0.0014286726235424583,0.0014704624754885032,1.5469934616760254E-4,57,"[[-18827.74222511125,56016.99125288997,18590.717370804992],[-7053.153683816113,20868.280813918424,6791.398388376655],[-7044.4405609248,20834.172431365445,6780.127682773334],[-15935.065466786502,46841.675691965145,15685.211975768223],[-23428.775946598256,69881.66331463326,23347.67465485375],[-25762.68973966067,76904.88415941132,25564.005272291994],[-21674.31413377667,64473.726426102185,21553.54848016204],[-30719.206126720077,91755.63267066517,30361.79830741185],[-10819.971073853018,31958.285681278005,10623.213634843967],[-13480.9947652032,39907.09692788374,13152.478195529638],[-13476.430431603852,39895.73170803269,13158.186673434218],[-6816.785136836623,20250.99422496483,6604.770391478707],[-30174.92237961047,89871.92563493169,29798.4484543048],[-30712.28413160823,91764.69200468432,30349.336618448662],[-7044.4405609248,20834.172431365445,6780.127682773334],[-9516.653478354378,28411.8882714382,9258.941977962362],[-17313.526663966168,51351.80366313664,16854.84982432151],[-8709.890298406095,25802.25072357858,8552.298017859994],[-11274.134621100931,33484.5273046188,11188.93596793924],[-21590.26544086608,64177.89533904673,21450.29648354274],[-17249.874702834808,51203.59793558226,16793.576082042124],[-30718.46423086041,91782.33819339988,30361.755963630396],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-21649.774243161584,64392.33162093089,21513.4927101028],[-21580.1532234403,64169.682432671776,21439.45819502748],[-30257.066158177055,90121.80473616022,29902.50344680288],[-316.54043779808615,984.37644428706,339.0934966281362],[-21637.198538114924,64363.82169468492,21494.207295922388],[-302.5235765901437,958.6544564978893,329.9772434677885],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-18871.991961330317,56244.601481342484,18663.658668545064],[-18836.688764570266,56054.40049250445,18609.913796082048],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-18871.355410718326,56203.66701379665,18661.371561040145],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-30727.409897031495,91805.82275091483,30375.314049724122],[-8659.72141563549,25640.76395205375,8502.704385255867],[-30667.76787862115,91510.21721807202,30301.483368873938],[-6227.537107004216,18670.459336691314,6181.069762635848],[-302.5235765901437,958.6544564978893,329.9772434677885],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-30714.708099736486,91709.84134530705,30396.687200410503],[-3659.7120016166364,11080.225090248327,3617.5686349459324]]"
4700,30,1.73425655,1.7636474733333334,0.12230317510622003,0.2890277664806482,0.28830801976671583,0.009118518413981851,0.0014620883147775442,0.0014550315707381734,1.3966211529154997E-4,65,"[[-30237.066264506735,90074.3273754434,29877.06752453662],[-9564.522065898402,28506.173912245493,9305.807002358295],[-7073.1806609524,20907.15896414035,6807.067351695863],[-25798.330974244203,76969.06759629611,25590.436355992355],[-21674.31413377667,64473.726426102185,21553.54848016204],[-21641.95160970757,64371.156436949284,21502.855020059505],[-30174.92237961047,89871.92563493169,29798.4484543048],[-292.37624307655574,1008.0653123829883,345.84003722230983],[-7070.965033568156,20880.385918365497,6795.424403710836],[-18893.673464623214,56246.54765452508,18677.441946026636],[-3673.6119353888284,11090.766755642026,3620.255765620027],[-312.6024746444799,968.5517053797356,343.89802133328226],[-21674.31413377667,64473.726426102185,21553.54848016204],[-30701.64434450668,91702.87245662228,30327.82014268807],[-18827.74222511125,56016.99125288997,18590.717370804992],[-15935.065466786502,46841.675691965145,15685.211975768223],[-23428.775946598256,69881.66331463326,23347.67465485375],[-25762.68973966067,76904.88415941132,25564.005272291994],[-30719.206126720077,91755.63267066517,30361.79830741185],[-10819.971073853018,31958.285681278005,10623.213634843967],[-13480.9947652032,39907.09692788374,13152.478195529638],[-13476.430431603852,39895.73170803269,13158.186673434218],[-6816.785136836623,20250.99422496483,6604.770391478707],[-30174.92237961047,89871.92563493169,29798.4484543048],[-30712.28413160823,91764.69200468432,30349.336618448662],[-7044.4405609248,20834.172431365445,6780.127682773334],[-9516.653478354378,28411.8882714382,9258.941977962362],[-17313.526663966168,51351.80366313664,16854.84982432151],[-8709.890298406095,25802.25072357858,8552.298017859994],[-11274.134621100931,33484.5273046188,11188.93596793924],[-21590.26544086608,64177.89533904673,21450.29648354274],[-17249.874702834808,51203.59793558226,16793.576082042124],[-30718.46423086041,91782.33819339988,30361.755963630396],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-21580.1532234403,64169.682432671776,21439.45819502748],[-30257.066158177055,90121.80473616022,29902.50344680288],[-316.54043779808615,984.37644428706,339.0934966281362],[-21637.198538114924,64363.82169468492,21494.207295922388],[-302.5235765901437,958.6544564978893,329.9772434677885],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-18836.688764570266,56054.40049250445,18609.913796082048],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-18871.355410718326,56203.66701379665,18661.371561040145],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-30727.409897031495,91805.82275091483,30375.314049724122],[-8659.72141563549,25640.76395205375,8502.704385255867],[-30667.76787862115,91510.21721807202,30301.483368873938],[-6227.537107004216,18670.459336691314,6181.069762635848],[-302.5235765901437,958.6544564978893,329.9772434677885],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-3659.7120016166364,11080.225090248327,3617.5686349459324]]"
4800,30,1.7698491500000002,1.8000082966666668,0.12336767637075062,0.28905669531757183,0.2884414617641094,0.009063081522348358,0.00145495925589335,0.0014531921284052455,1.3491448206140555E-4,76,"[[-15487.883817576743,45903.982700727756,15164.011318330386],[-13491.817480628206,39925.45721639521,13177.29058586078],[-17307.335954967988,51332.770838823475,16853.134713031035],[-25745.042210387306,76831.61953931558,25544.758293352228],[-25753.622963406,76894.58042383206,25569.736627524562],[-21577.441021241586,64168.01622492844,21440.950790187002],[-30229.029058669326,90063.13908756805,29873.293909429765],[-25765.81112707452,76910.12610579675,25580.027791163775],[-17270.284185767086,51205.38745579696,16815.329540539486],[-6826.549840437128,20267.129502939802,6610.398938681478],[-302.94546354746467,962.1271548570835,330.87072592104465],[-30704.1303413836,91705.3697431576,30346.0535709955],[-15555.951279136145,46358.74991380387,15477.43257307714],[-30237.066264506735,90074.3273754434,29877.06752453662],[-9564.522065898402,28506.173912245493,9305.807002358295],[-7073.1806609524,20907.15896414035,6807.067351695863],[-25798.330974244203,76969.06759629611,25590.436355992355],[-21674.31413377667,64473.726426102185,21553.54848016204],[-21641.95160970757,64371.156436949284,21502.855020059505],[-30174.92237961047,89871.92563493169,29798.4484543048],[-7070.965033568156,20880.385918365497,6795.424403710836],[-18893.673464623214,56246.54765452508,18677.441946026636],[-3673.6119353888284,11090.766755642026,3620.255765620027],[-312.6024746444799,968.5517053797356,343.89802133328226],[-21674.31413377667,64473.726426102185,21553.54848016204],[-30701.64434450668,91702.87245662228,30327.82014268807],[-18827.74222511125,56016.99125288997,18590.717370804992],[-15935.065466786502,46841.675691965145,15685.211975768223],[-23428.775946598256,69881.66331463326,23347.67465485375],[-25762.68973966067,76904.88415941132,25564.005272291994],[-30719.206126720077,91755.63267066517,30361.79830741185],[-10819.971073853018,31958.285681278005,10623.213634843967],[-13480.9947652032,39907.09692788374,13152.478195529638],[-13476.430431603852,39895.73170803269,13158.186673434218],[-6816.785136836623,20250.99422496483,6604.770391478707],[-30174.92237961047,89871.92563493169,29798.4484543048],[-30712.28413160823,91764.69200468432,30349.336618448662],[-9516.653478354378,28411.8882714382,9258.941977962362],[-17313.526663966168,51351.80366313664,16854.84982432151],[-8709.890298406095,25802.25072357858,8552.298017859994],[-11274.134621100931,33484.5273046188,11188.93596793924],[-21590.26544086608,64177.89533904673,21450.29648354274],[-17249.874702834808,51203.59793558226,16793.576082042124],[-30718.46423086041,91782.33819339988,30361.755963630396],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-21580.1532234403,64169.682432671776,21439.45819502748],[-30257.066158177055,90121.80473616022,29902.50344680288],[-316.54043779808615,984.37644428706,339.0934966281362],[-21637.198538114924,64363.82169468492,21494.207295922388],[-302.5235765901437,958.6544564978893,329.9772434677885],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-18836.688764570266,56054.40049250445,18609.913796082048],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-18871.355410718326,56203.66701379665,18661.371561040145],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-30727.409897031495,91805.82275091483,30375.314049724122],[-8659.72141563549,25640.76395205375,8502.704385255867],[-30667.76787862115,91510.21721807202,30301.483368873938],[-6227.537107004216,18670.459336691314,6181.069762635848],[-302.5235765901437,958.6544564978893,329.9772434677885],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-3659.7120016166364,11080.225090248327,3617.5686349459324]]"
4900,30,1.81061885,1.8378745366666667,0.12323064933260798,0.28989023742225983,0.28892061846644473,0.009240877786907924,0.001458306176123061,0.0014612931995661937,1.4164770324535364E-4,83,"[[-13479.030441504594,39890.70470537288,13155.905231753366],[-8664.885683696974,25647.076101186467,8509.027974324099],[-25736.185289430556,76795.4136770745,25546.460161160627],[-25745.042210387306,76831.61953931558,25544.758293352228],[-25742.88000554371,76784.06086265338,25530.098312914808],[-21559.844374322318,64125.228037747635,21424.380027164167],[-13479.98987579389,39941.926138478695,13175.622876833088],[-7094.921217665322,20952.878363589345,6826.624872750597],[-25803.180741007593,76970.71898717381,25593.139581565156],[-21571.745715520996,64129.58402984147,21427.864610845336],[-3683.822778309958,11120.924319828015,3629.9956989669618],[-6230.321341719944,18701.430212829702,6192.8054635800145],[-30213.645256056567,90017.64577450456,29856.461575887824],[-11294.50324467775,33533.20299061415,11203.904464969866],[-7048.9321319352275,20827.261359743756,6774.161552295133],[-15487.883817576743,45903.982700727756,15164.011318330386],[-13491.817480628206,39925.45721639521,13177.29058586078],[-17307.335954967988,51332.770838823475,16853.134713031035],[-25745.042210387306,76831.61953931558,25544.758293352228],[-30229.029058669326,90063.13908756805,29873.293909429765],[-17270.284185767086,51205.38745579696,16815.329540539486],[-6826.549840437128,20267.129502939802,6610.398938681478],[-302.94546354746467,962.1271548570835,330.87072592104465],[-30237.066264506735,90074.3273754434,29877.06752453662],[-9564.522065898402,28506.173912245493,9305.807002358295],[-7073.1806609524,20907.15896414035,6807.067351695863],[-25798.330974244203,76969.06759629611,25590.436355992355],[-21674.31413377667,64473.726426102185,21553.54848016204],[-30174.92237961047,89871.92563493169,29798.4484543048],[-7070.965033568156,20880.385918365497,6795.424403710836],[-18893.673464623214,56246.54765452508,18677.441946026636],[-3673.6119353888284,11090.766755642026,3620.255765620027],[-312.6024746444799,968.5517053797356,343.89802133328226],[-21674.31413377667,64473.726426102185,21553.54848016204],[-30701.64434450668,91702.87245662228,30327.82014268807],[-18827.74222511125,56016.99125288997,18590.717370804992],[-15935.065466786502,46841.675691965145,15685.211975768223],[-23428.775946598256,69881.66331463326,23347.67465485375],[-25762.68973966067,76904.88415941132,25564.005272291994],[-30719.206126720077,91755.63267066517,30361.79830741185],[-10819.971073853018,31958.285681278005,10623.213634843967],[-13480.9947652032,39907.09692788374,13152.478195529638],[-13476.430431603852,39895.73170803269,13158.186673434218],[-30174.92237961047,89871.92563493169,29798.4484543048],[-30712.28413160823,91764.69200468432,30349.336618448662],[-9516.653478354378,28411.8882714382,9258.941977962362],[-17313.526663966168,51351.80366313664,16854.84982432151],[-8709.890298406095,25802.25072357858,8552.298017859994],[-11274.134621100931,33484.5273046188,11188.93596793924],[-21590.26544086608,64177.89533904673,21450.29648354274],[-17249.874702834808,51203.59793558226,16793.576082042124],[-30718.46423086041,91782.33819339988,30361.755963630396],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-15577.347094164088,46569.81859000694,15287.407271271015],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-21580.1532234403,64169.682432671776,21439.45819502748],[-316.54043779808615,984.37644428706,339.0934966281362],[-21637.198538114924,64363.82169468492,21494.207295922388],[-302.5235765901437,958.6544564978893,329.9772434677885],[-6221.276492759185,18671.68784613808,6186.326623877855],[-11222.10840900614,33291.62116666756,11120.028478662041],[-18836.688764570266,56054.40049250445,18609.913796082048],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-18871.355410718326,56203.66701379665,18661.371561040145],[-18833.51451652503,56050.75121052909,18603.67437411211],[-17281.78758070891,51284.34772579428,16829.66511820989],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-30727.409897031495,91805.82275091483,30375.314049724122],[-8659.72141563549,25640.76395205375,8502.704385255867],[-30667.76787862115,91510.21721807202,30301.483368873938],[-6227.537107004216,18670.459336691314,6181.069762635848],[-302.5235765901437,958.6544564978893,329.9772434677885],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-3659.7120016166364,11080.225090248327,3617.5686349459324]]"
5000,30,1.8424825,1.8720662933333334,0.12406742565064044,0.2910325691617633,0.2892691639266398,0.009286535181145668,0.001445565113439295,0.0014584732868087253,1.2791878298444416E-4,75,"[[-30654.898752619163,91457.11769786959,30269.555937891477],[-25739.154500363602,76798.30694564855,25531.54639142447],[-18836.120649670454,56062.531588631406,18604.083364980535],[-13480.663587103018,39915.842663588985,13159.593559677905],[-7093.41132280697,20953.54401977058,6819.747846130716],[-21633.292508427432,64362.27248691313,21479.412567642365],[-18894.326478879324,56252.704789104726,18691.227708100214],[-13472.318415452757,39889.09264379466,13152.179032901304],[-305.3290566061924,969.0619794196119,335.1064581020417],[-11226.147977403763,33310.11142856898,11119.405752293776],[-13479.030441504594,39890.70470537288,13155.905231753366],[-8664.885683696974,25647.076101186467,8509.027974324099],[-25745.042210387306,76831.61953931558,25544.758293352228],[-25742.88000554371,76784.06086265338,25530.098312914808],[-21559.844374322318,64125.228037747635,21424.380027164167],[-25803.180741007593,76970.71898717381,25593.139581565156],[-21571.745715520996,64129.58402984147,21427.864610845336],[-3683.822778309958,11120.924319828015,3629.9956989669618],[-6230.321341719944,18701.430212829702,6192.8054635800145],[-11294.50324467775,33533.20299061415,11203.904464969866],[-7048.9321319352275,20827.261359743756,6774.161552295133],[-15487.883817576743,45903.982700727756,15164.011318330386],[-13491.817480628206,39925.45721639521,13177.29058586078],[-17307.335954967988,51332.770838823475,16853.134713031035],[-25745.042210387306,76831.61953931558,25544.758293352228],[-17270.284185767086,51205.38745579696,16815.329540539486],[-6826.549840437128,20267.129502939802,6610.398938681478],[-302.94546354746467,962.1271548570835,330.87072592104465],[-30237.066264506735,90074.3273754434,29877.06752453662],[-9564.522065898402,28506.173912245493,9305.807002358295],[-25798.330974244203,76969.06759629611,25590.436355992355],[-30174.92237961047,89871.92563493169,29798.4484543048],[-7070.965033568156,20880.385918365497,6795.424403710836],[-18893.673464623214,56246.54765452508,18677.441946026636],[-3673.6119353888284,11090.766755642026,3620.255765620027],[-21674.31413377667,64473.726426102185,21553.54848016204],[-30701.64434450668,91702.87245662228,30327.82014268807],[-18827.74222511125,56016.99125288997,18590.717370804992],[-15935.065466786502,46841.675691965145,15685.211975768223],[-23428.775946598256,69881.66331463326,23347.67465485375],[-25762.68973966067,76904.88415941132,25564.005272291994],[-30719.206126720077,91755.63267066517,30361.79830741185],[-10819.971073853018,31958.285681278005,10623.213634843967],[-13480.9947652032,39907.09692788374,13152.478195529638],[-30174.92237961047,89871.92563493169,29798.4484543048],[-30712.28413160823,91764.69200468432,30349.336618448662],[-9516.653478354378,28411.8882714382,9258.941977962362],[-17313.526663966168,51351.80366313664,16854.84982432151],[-8709.890298406095,25802.25072357858,8552.298017859994],[-11274.134621100931,33484.5273046188,11188.93596793924],[-17249.874702834808,51203.59793558226,16793.576082042124],[-30718.46423086041,91782.33819339988,30361.755963630396],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-13456.442509013123,39851.423011166895,13142.492761782936],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-316.54043779808615,984.37644428706,339.0934966281362],[-21637.198538114924,64363.82169468492,21494.207295922388],[-302.5235765901437,958.6544564978893,329.9772434677885],[-6221.276492759185,18671.68784613808,6186.326623877855],[-9510.775821708625,28392.769851759553,9252.133494773572],[-17256.58690929902,51194.529378857806,16804.33285958064],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-30727.409897031495,91805.82275091483,30375.314049724122],[-8659.72141563549,25640.76395205375,8502.704385255867],[-6227.537107004216,18670.459336691314,6181.069762635848],[-302.5235765901437,958.6544564978893,329.9772434677885],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-3659.7120016166364,11080.225090248327,3617.5686349459324]]"
5100,30,1.88214995,1.90668834,0.12496725125503497,0.2924417226778598,0.28950015903596454,0.009495888017361984,0.0014505413777191028,0.0014457855219234816,1.4171556381537746E-4,76,"[[-30147.485997391646,89786.73313049077,29760.31603535786],[-23422.900655822574,69869.1462399846,23347.808913125187],[-29972.557027268143,89330.71779708969,29616.02360132254],[-17305.53919928736,51328.047104969366,16853.10211216314],[-17265.08789068076,51210.375172584856,16804.4139000567],[-21577.64060569303,64208.19726607116,21427.568320403127],[-30654.898752619163,91457.11769786959,30269.555937891477],[-25739.154500363602,76798.30694564855,25531.54639142447],[-18836.120649670454,56062.531588631406,18604.083364980535],[-13480.663587103018,39915.842663588985,13159.593559677905],[-7093.41132280697,20953.54401977058,6819.747846130716],[-21633.292508427432,64362.27248691313,21479.412567642365],[-18894.326478879324,56252.704789104726,18691.227708100214],[-13472.318415452757,39889.09264379466,13152.179032901304],[-305.3290566061924,969.0619794196119,335.1064581020417],[-11226.147977403763,33310.11142856898,11119.405752293776],[-13479.030441504594,39890.70470537288,13155.905231753366],[-8664.885683696974,25647.076101186467,8509.027974324099],[-25745.042210387306,76831.61953931558,25544.758293352228],[-25742.88000554371,76784.06086265338,25530.098312914808],[-25803.180741007593,76970.71898717381,25593.139581565156],[-21571.745715520996,64129.58402984147,21427.864610845336],[-3683.822778309958,11120.924319828015,3629.9956989669618],[-6230.321341719944,18701.430212829702,6192.8054635800145],[-11294.50324467775,33533.20299061415,11203.904464969866],[-7048.9321319352275,20827.261359743756,6774.161552295133],[-15487.883817576743,45903.982700727756,15164.011318330386],[-13491.817480628206,39925.45721639521,13177.29058586078],[-17307.335954967988,51332.770838823475,16853.134713031035],[-25745.042210387306,76831.61953931558,25544.758293352228],[-6826.549840437128,20267.129502939802,6610.398938681478],[-302.94546354746467,962.1271548570835,330.87072592104465],[-9564.522065898402,28506.173912245493,9305.807002358295],[-25798.330974244203,76969.06759629611,25590.436355992355],[-30174.92237961047,89871.92563493169,29798.4484543048],[-7070.965033568156,20880.385918365497,6795.424403710836],[-18893.673464623214,56246.54765452508,18677.441946026636],[-3673.6119353888284,11090.766755642026,3620.255765620027],[-21674.31413377667,64473.726426102185,21553.54848016204],[-30701.64434450668,91702.87245662228,30327.82014268807],[-18827.74222511125,56016.99125288997,18590.717370804992],[-15935.065466786502,46841.675691965145,15685.211975768223],[-23428.775946598256,69881.66331463326,23347.67465485375],[-25762.68973966067,76904.88415941132,25564.005272291994],[-30719.206126720077,91755.63267066517,30361.79830741185],[-10819.971073853018,31958.285681278005,10623.213634843967],[-13480.9947652032,39907.09692788374,13152.478195529638],[-30174.92237961047,89871.92563493169,29798.4484543048],[-30712.28413160823,91764.69200468432,30349.336618448662],[-9516.653478354378,28411.8882714382,9258.941977962362],[-17313.526663966168,51351.80366313664,16854.84982432151],[-8709.890298406095,25802.25072357858,8552.298017859994],[-11274.134621100931,33484.5273046188,11188.93596793924],[-17249.874702834808,51203.59793558226,16793.576082042124],[-30718.46423086041,91782.33819339988,30361.755963630396],[-343.02724494802754,1091.0807811608634,374.97149016668556],[-30726.889274663008,91695.32184833959,30409.82333299145],[-3681.120371790865,11128.643530331068,3635.1868044370603],[-25803.17403592603,77013.24171643361,25607.504764448506],[-309.2061673017758,969.930332895183,333.464123071672],[-25817.089455259797,77042.29469714515,25625.984531226637],[-316.54043779808615,984.37644428706,339.0934966281362],[-21637.198538114924,64363.82169468492,21494.207295922388],[-302.5235765901437,958.6544564978893,329.9772434677885],[-6221.276492759185,18671.68784613808,6186.326623877855],[-9510.775821708625,28392.769851759553,9252.133494773572],[-10834.0287961385,31971.62823723735,10638.483303012823],[-18820.48845579257,55991.486486572634,18585.74822342036],[-315.2245320225435,987.525481865302,328.8656584014089],[-9723.553493680654,28828.297720097456,9479.951476428743],[-30727.409897031495,91805.82275091483,30375.314049724122],[-8659.72141563549,25640.76395205375,8502.704385255867],[-6227.537107004216,18670.459336691314,6181.069762635848],[-302.5235765901437,958.6544564978893,329.9772434677885],[-3660.8044395234056,11084.773137744172,3617.5588474307083],[-3659.7120016166364,11080.225090248327,3617.5686349459324]]"


==> plotsdata/satibea_linux-2.6.33.3_statsResults_20000.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.09943070000000001,0.10691945333333334,0.043858899468194545,0.0,0.0,0.0,0.0,0.0,0.0,0,"[]"
300,30,0.1603365,0.17256503,0.051257743633187955,0.12062175317340723,0.10683450654892676,0.06811390544164042,0.012889692133216363,0.012965418373171321,0.009076665066476296,3,"[[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
400,30,0.22950565,0.23422710333333335,0.0559887963689195,0.14699572715235348,0.14942109650057603,0.05668455575461401,0.010724902892182926,0.01011013451687127,0.004645069097396557,5,"[[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
500,30,0.2883821,0.29041042333333333,0.05985014011004073,0.19575135662179796,0.17216576305264344,0.05510378542426302,0.008286689635836272,0.008084781009938546,0.0032312434636104113,6,"[[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
600,30,0.34854820000000003,0.3476427266666667,0.06274950287395845,0.20053390405810334,0.18647378171277776,0.05063355458161775,0.006991804262538708,0.006859232396898704,0.002620823834480688,8,"[[-18480.003056563488,55163.39813885934,18148.399743607766],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
700,30,0.39313745,0.4008453466666667,0.06267497481977258,0.2125493668175164,0.1991473575136588,0.03980140368935165,0.006015670115481201,0.006001740893418333,0.001555138623327671,11,"[[-8982.603769757017,26725.69385777013,8772.927854639745],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-18480.003056563488,55163.39813885934,18148.399743607766],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
800,30,0.45386715,0.45777825333333333,0.06570890107746509,0.21721810208777892,0.21105648368736826,0.0357916802140301,0.005379784590817647,0.005335434784190686,0.001057627893457669,13,"[[-18480.050076230033,55174.37338193235,18150.41369665846],[-6293.853346402002,19082.11659531316,6309.532707243664],[-8982.603769757017,26725.69385777013,8772.927854639745],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-18480.003056563488,55163.39813885934,18148.399743607766],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
900,30,0.49059755000000005,0.5131523233333334,0.06851850790254278,0.22173131048151246,0.21650959655343613,0.03728049850156181,0.004891675072316127,0.004826046164140092,7.844002652370578E-4,16,"[[-30636.125689976743,91481.55043463461,30288.851224321166],[-9983.129154739494,29847.54879590809,9786.607885163987],[-18505.643274329504,55243.286916791985,18178.63091095106],[-18480.050076230033,55174.37338193235,18150.41369665846],[-6293.853346402002,19082.11659531316,6309.532707243664],[-8982.603769757017,26725.69385777013,8772.927854639745],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-18480.003056563488,55163.39813885934,18148.399743607766],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1000,30,0.55835185,0.5659896566666667,0.06979639685538899,0.2280841428758192,0.22147075096397462,0.037901506656642506,0.004545627601003821,0.004534395923845705,7.12908420519829E-4,23,"[[-9992.003826915845,29897.043943704764,9802.383694260001],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-18467.972628577958,55129.55179303381,18147.000129603995],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-18477.207302357572,55140.053497730274,18141.66482304202],[-30636.125689976743,91481.55043463461,30288.851224321166],[-9983.129154739494,29847.54879590809,9786.607885163987],[-18505.643274329504,55243.286916791985,18178.63091095106],[-18480.050076230033,55174.37338193235,18150.41369665846],[-6293.853346402002,19082.11659531316,6309.532707243664],[-8982.603769757017,26725.69385777013,8772.927854639745],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-18480.003056563488,55163.39813885934,18148.399743607766],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1100,30,0.6235767000000001,0.6200962766666667,0.07033826385026949,0.23260669124634487,0.22690498318463423,0.03589128401163958,0.00417799204185682,0.00425877859965347,6.421462881214935E-4,31,"[[-18477.207302357572,55140.053497730274,18141.66482304202],[-18498.78924480649,55239.90179061712,18167.986584201222],[-9994.817289183111,29937.307397881148,9824.539427575577],[-30612.41716178966,91462.98142876515,30336.460236326096],[-300.502519452543,1001.5664648382962,342.3644391100461],[-18490.417361049127,55223.93277107648,18177.201267601027],[-30601.300985087608,91436.27207566715,30321.815689901392],[-9440.598157430377,28129.643314224435,9230.934769347668],[-9992.003826915845,29897.043943704764,9802.383694260001],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-18467.972628577958,55129.55179303381,18147.000129603995],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-18477.207302357572,55140.053497730274,18141.66482304202],[-30636.125689976743,91481.55043463461,30288.851224321166],[-9983.129154739494,29847.54879590809,9786.607885163987],[-18505.643274329504,55243.286916791985,18178.63091095106],[-18480.050076230033,55174.37338193235,18150.41369665846],[-6293.853346402002,19082.11659531316,6309.532707243664],[-8982.603769757017,26725.69385777013,8772.927854639745],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-18480.003056563488,55163.39813885934,18148.399743607766],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1200,30,0.66916065,0.67628009,0.0735154602242387,0.24778561699864318,0.23095095226983672,0.037604214659646806,0.003930513564211643,0.004026537140468556,5.423998547260723E-4,29,"[[-9994.997857285944,29874.77599828343,9795.744898196604],[-15537.59536539181,46548.29788632065,15400.714534603729],[-30602.50172651146,91434.83220954216,30324.41614436428],[-18487.340648793983,55185.046177033844,18155.976676074606],[-18477.207302357572,55140.053497730274,18141.66482304202],[-18498.78924480649,55239.90179061712,18167.986584201222],[-30612.41716178966,91462.98142876515,30336.460236326096],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-9992.003826915845,29897.043943704764,9802.383694260001],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-18477.207302357572,55140.053497730274,18141.66482304202],[-30636.125689976743,91481.55043463461,30288.851224321166],[-9983.129154739494,29847.54879590809,9786.607885163987],[-18505.643274329504,55243.286916791985,18178.63091095106],[-18480.050076230033,55174.37338193235,18150.41369665846],[-6293.853346402002,19082.11659531316,6309.532707243664],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1300,30,0.73199155,0.7334021700000001,0.08088321752023056,0.24936040567411966,0.23587708215626182,0.035576831184646454,0.003868412349339578,0.003841740187282597,4.515815553438921E-4,33,"[[-9989.597808344777,29862.68298762361,9790.356917173982],[-8948.603269040572,26618.163729901404,8724.683159497516],[-18495.286698962496,55216.274761172856,18155.197833899332],[-30620.695881038955,91449.18807831108,30346.08433133466],[-14792.497599148455,44192.985602082495,14474.508380213578],[-9994.997857285944,29874.77599828343,9795.744898196604],[-15537.59536539181,46548.29788632065,15400.714534603729],[-18487.340648793983,55185.046177033844,18155.976676074606],[-18477.207302357572,55140.053497730274,18141.66482304202],[-18498.78924480649,55239.90179061712,18167.986584201222],[-30612.41716178966,91462.98142876515,30336.460236326096],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-9992.003826915845,29897.043943704764,9802.383694260001],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-18477.207302357572,55140.053497730274,18141.66482304202],[-30636.125689976743,91481.55043463461,30288.851224321166],[-9983.129154739494,29847.54879590809,9786.607885163987],[-18505.643274329504,55243.286916791985,18178.63091095106],[-18480.050076230033,55174.37338193235,18150.41369665846],[-6293.853346402002,19082.11659531316,6309.532707243664],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1400,30,0.781251,0.7878156666666667,0.08619290752132819,0.25267914602082997,0.24252202754535707,0.0266338156418183,0.0036806987774808293,0.003736403872908209,4.716745473986011E-4,39,"[[-30621.357270738004,91473.72060168069,30331.509218199702],[-18518.4271669728,55297.72692389913,18186.790062552558],[-15731.945148060586,46864.22785841481,15495.09244237015],[-27313.891624025327,81610.29029837098,26922.731063943284],[-286.6796956053657,959.1530535925735,350.8120173194146],[-18476.489898453085,55141.675846916114,18137.637830261414],[-10061.361866917983,30068.192344197563,9861.090579617508],[-10016.572555265806,29925.17952474271,9814.016649547819],[-27297.885524912926,81618.77530543732,26947.930404563995],[-9989.597808344777,29862.68298762361,9790.356917173982],[-8948.603269040572,26618.163729901404,8724.683159497516],[-18495.286698962496,55216.274761172856,18155.197833899332],[-30620.695881038955,91449.18807831108,30346.08433133466],[-14792.497599148455,44192.985602082495,14474.508380213578],[-9994.997857285944,29874.77599828343,9795.744898196604],[-15537.59536539181,46548.29788632065,15400.714534603729],[-18477.207302357572,55140.053497730274,18141.66482304202],[-18498.78924480649,55239.90179061712,18167.986584201222],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-9992.003826915845,29897.043943704764,9802.383694260001],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-18477.207302357572,55140.053497730274,18141.66482304202],[-30636.125689976743,91481.55043463461,30288.851224321166],[-9983.129154739494,29847.54879590809,9786.607885163987],[-18505.643274329504,55243.286916791985,18178.63091095106],[-6293.853346402002,19082.11659531316,6309.532707243664],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1500,30,0.8314354,0.8372410866666667,0.08418840537907955,0.25692964650647143,0.2472564805785777,0.024577847253487488,0.0036026378743745525,0.0036108671026691234,3.9148649707158547E-4,48,"[[-8955.348551392151,26617.781999777784,8734.267054411182],[-27287.797168020643,81576.7265949723,26926.971052092867],[-8966.369235415188,26647.85657882326,8740.185702339246],[-15553.416788292254,46112.938243039236,15282.676491807571],[-30603.521365949306,91406.05779455045,30264.380535329077],[-27286.138616513603,81573.0717014256,26937.379337780254],[-27284.42405003681,81462.96829384028,26852.50803968382],[-15746.479554846734,46870.69642895932,15499.717723740905],[-30587.59481316684,91367.25178619397,30327.79711754542],[-30593.660722706198,91364.98445230407,30248.17541292572],[-30621.357270738004,91473.72060168069,30331.509218199702],[-18518.4271669728,55297.72692389913,18186.790062552558],[-15731.945148060586,46864.22785841481,15495.09244237015],[-27313.891624025327,81610.29029837098,26922.731063943284],[-286.6796956053657,959.1530535925735,350.8120173194146],[-18476.489898453085,55141.675846916114,18137.637830261414],[-10061.361866917983,30068.192344197563,9861.090579617508],[-10016.572555265806,29925.17952474271,9814.016649547819],[-27297.885524912926,81618.77530543732,26947.930404563995],[-9989.597808344777,29862.68298762361,9790.356917173982],[-8948.603269040572,26618.163729901404,8724.683159497516],[-18495.286698962496,55216.274761172856,18155.197833899332],[-30620.695881038955,91449.18807831108,30346.08433133466],[-14792.497599148455,44192.985602082495,14474.508380213578],[-9994.997857285944,29874.77599828343,9795.744898196604],[-18477.207302357572,55140.053497730274,18141.66482304202],[-18498.78924480649,55239.90179061712,18167.986584201222],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-9992.003826915845,29897.043943704764,9802.383694260001],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-18477.207302357572,55140.053497730274,18141.66482304202],[-30636.125689976743,91481.55043463461,30288.851224321166],[-9983.129154739494,29847.54879590809,9786.607885163987],[-18505.643274329504,55243.286916791985,18178.63091095106],[-6293.853346402002,19082.11659531316,6309.532707243664],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1600,30,0.8814704,0.8897208533333334,0.08920574293520121,0.257344939202658,0.25034350005668626,0.021095119254588946,0.003485176606826395,0.0035827604600541076,3.548760943825503E-4,58,"[[-18474.29673268201,55096.666392548286,18137.493310815233],[-18503.531339366767,55268.40278539005,18199.021275204104],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18503.071415486804,55240.143238687815,18170.235022232453],[-27277.82517821291,81544.13249331448,26929.824669081543],[-18471.987756344897,55117.994373767215,18139.227938854674],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-18490.553005489804,55157.738674157794,18144.306214100216],[-27259.92544695118,81390.46235130579,26836.67215373336],[-15435.845786494292,46341.09002436071,15187.06440496536],[-8955.348551392151,26617.781999777784,8734.267054411182],[-27287.797168020643,81576.7265949723,26926.971052092867],[-8966.369235415188,26647.85657882326,8740.185702339246],[-15553.416788292254,46112.938243039236,15282.676491807571],[-30603.521365949306,91406.05779455045,30264.380535329077],[-27286.138616513603,81573.0717014256,26937.379337780254],[-27284.42405003681,81462.96829384028,26852.50803968382],[-15746.479554846734,46870.69642895932,15499.717723740905],[-30587.59481316684,91367.25178619397,30327.79711754542],[-30593.660722706198,91364.98445230407,30248.17541292572],[-30621.357270738004,91473.72060168069,30331.509218199702],[-18518.4271669728,55297.72692389913,18186.790062552558],[-27313.891624025327,81610.29029837098,26922.731063943284],[-286.6796956053657,959.1530535925735,350.8120173194146],[-18476.489898453085,55141.675846916114,18137.637830261414],[-10061.361866917983,30068.192344197563,9861.090579617508],[-10016.572555265806,29925.17952474271,9814.016649547819],[-27297.885524912926,81618.77530543732,26947.930404563995],[-9989.597808344777,29862.68298762361,9790.356917173982],[-8948.603269040572,26618.163729901404,8724.683159497516],[-18495.286698962496,55216.274761172856,18155.197833899332],[-30620.695881038955,91449.18807831108,30346.08433133466],[-14792.497599148455,44192.985602082495,14474.508380213578],[-9994.997857285944,29874.77599828343,9795.744898196604],[-18477.207302357572,55140.053497730274,18141.66482304202],[-18498.78924480649,55239.90179061712,18167.986584201222],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-9992.003826915845,29897.043943704764,9802.383694260001],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-18477.207302357572,55140.053497730274,18141.66482304202],[-30636.125689976743,91481.55043463461,30288.851224321166],[-9983.129154739494,29847.54879590809,9786.607885163987],[-18505.643274329504,55243.286916791985,18178.63091095106],[-6293.853346402002,19082.11659531316,6309.532707243664],[-15731.945148060586,46864.22785841481,15495.09244237015],[-30638.13715237552,91518.53365274113,30350.430143697242],[-8959.768838510852,26629.49821136998,8737.497022007761],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1700,30,0.9356309,0.9426559600000001,0.08834321411141265,0.2574274232054459,0.25080388083461874,0.0210679785642073,0.0034710419577454877,0.0035485579003126273,3.6243839185389203E-4,59,"[[-303.50725272384085,983.6369319562592,350.4883685558044],[-15763.72678754687,46901.071084364834,15513.663730857417],[-14785.5418400301,44203.6351014103,14487.791692319086],[-18500.396396523207,55179.26117106476,18147.605972009034],[-8984.606344923075,26672.740967773803,8759.566195504798],[-8925.042075913676,26555.74415689602,8702.368584721642],[-9992.694558188858,29885.163205028275,9797.431982400762],[-30589.041419647285,91359.03885092693,30250.90500379967],[-18465.391910540075,55059.26649355958,18118.969267890236],[-18490.553005489804,55157.738674157794,18144.306214100216],[-30581.453046556933,91295.13894946237,30250.378896272276],[-18479.141205910753,55139.10462282506,18137.023568156237],[-9987.463483425596,29857.31135239317,9786.750311326465],[-18474.29673268201,55096.666392548286,18137.493310815233],[-18503.531339366767,55268.40278539005,18199.021275204104],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18503.071415486804,55240.143238687815,18170.235022232453],[-27277.82517821291,81544.13249331448,26929.824669081543],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-18490.553005489804,55157.738674157794,18144.306214100216],[-27259.92544695118,81390.46235130579,26836.67215373336],[-27287.797168020643,81576.7265949723,26926.971052092867],[-8966.369235415188,26647.85657882326,8740.185702339246],[-15553.416788292254,46112.938243039236,15282.676491807571],[-30603.521365949306,91406.05779455045,30264.380535329077],[-27286.138616513603,81573.0717014256,26937.379337780254],[-27284.42405003681,81462.96829384028,26852.50803968382],[-15746.479554846734,46870.69642895932,15499.717723740905],[-30593.660722706198,91364.98445230407,30248.17541292572],[-30621.357270738004,91473.72060168069,30331.509218199702],[-18518.4271669728,55297.72692389913,18186.790062552558],[-27313.891624025327,81610.29029837098,26922.731063943284],[-286.6796956053657,959.1530535925735,350.8120173194146],[-10061.361866917983,30068.192344197563,9861.090579617508],[-10016.572555265806,29925.17952474271,9814.016649547819],[-27297.885524912926,81618.77530543732,26947.930404563995],[-9989.597808344777,29862.68298762361,9790.356917173982],[-8948.603269040572,26618.163729901404,8724.683159497516],[-18495.286698962496,55216.274761172856,18155.197833899332],[-30620.695881038955,91449.18807831108,30346.08433133466],[-14792.497599148455,44192.985602082495,14474.508380213578],[-9994.997857285944,29874.77599828343,9795.744898196604],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-18505.643274329504,55243.286916791985,18178.63091095106],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1800,30,0.98027635,0.9946345833333334,0.09682855797808076,0.2590911153712658,0.2539673687614774,0.021550965170413893,0.0033374555961863655,0.003476827119219659,3.7971968903932493E-4,48,"[[-10066.72846633172,30080.314542513912,9869.480433679648],[-15559.602330159409,46145.02626579611,15295.182355164488],[-27263.207221803514,81484.45908687756,26862.029234022255],[-303.50725272384085,983.6369319562592,350.4883685558044],[-14785.5418400301,44203.6351014103,14487.791692319086],[-18500.396396523207,55179.26117106476,18147.605972009034],[-8984.606344923075,26672.740967773803,8759.566195504798],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-18479.141205910753,55139.10462282506,18137.023568156237],[-9987.463483425596,29857.31135239317,9786.750311326465],[-18474.29673268201,55096.666392548286,18137.493310815233],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18503.071415486804,55240.143238687815,18170.235022232453],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-18490.553005489804,55157.738674157794,18144.306214100216],[-27259.92544695118,81390.46235130579,26836.67215373336],[-8966.369235415188,26647.85657882326,8740.185702339246],[-15553.416788292254,46112.938243039236,15282.676491807571],[-30603.521365949306,91406.05779455045,30264.380535329077],[-27284.42405003681,81462.96829384028,26852.50803968382],[-30593.660722706198,91364.98445230407,30248.17541292572],[-30621.357270738004,91473.72060168069,30331.509218199702],[-18518.4271669728,55297.72692389913,18186.790062552558],[-27313.891624025327,81610.29029837098,26922.731063943284],[-286.6796956053657,959.1530535925735,350.8120173194146],[-10061.361866917983,30068.192344197563,9861.090579617508],[-10016.572555265806,29925.17952474271,9814.016649547819],[-27297.885524912926,81618.77530543732,26947.930404563995],[-8948.603269040572,26618.163729901404,8724.683159497516],[-14792.497599148455,44192.985602082495,14474.508380213578],[-9994.997857285944,29874.77599828343,9795.744898196604],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-6298.845782384249,19124.151094792654,6328.897480751032],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
1900,30,1.0392733500000002,1.0468081133333333,0.10294203873498757,0.26063789328977555,0.25572998083254833,0.020550651236223905,0.0033615169154373047,0.003424186614348871,3.725246257324563E-4,42,"[[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-27253.107101425037,81363.34101958157,26815.49294377706],[-27253.107101425037,81363.34101958157,26815.49294377706],[-10066.72846633172,30080.314542513912,9869.480433679648],[-18500.396396523207,55179.26117106476,18147.605972009034],[-8984.606344923075,26672.740967773803,8759.566195504798],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-18479.141205910753,55139.10462282506,18137.023568156237],[-9987.463483425596,29857.31135239317,9786.750311326465],[-18474.29673268201,55096.666392548286,18137.493310815233],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-18490.553005489804,55157.738674157794,18144.306214100216],[-27259.92544695118,81390.46235130579,26836.67215373336],[-8966.369235415188,26647.85657882326,8740.185702339246],[-15553.416788292254,46112.938243039236,15282.676491807571],[-30603.521365949306,91406.05779455045,30264.380535329077],[-27284.42405003681,81462.96829384028,26852.50803968382],[-30593.660722706198,91364.98445230407,30248.17541292572],[-30621.357270738004,91473.72060168069,30331.509218199702],[-27313.891624025327,81610.29029837098,26922.731063943284],[-10061.361866917983,30068.192344197563,9861.090579617508],[-10016.572555265806,29925.17952474271,9814.016649547819],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2000,30,1.0819192499999999,1.0971065,0.10128244594141947,0.26164952745657366,0.25748070966191794,0.021489845541545677,0.0033396932241396057,0.0033818571738870374,3.7721938237884255E-4,50,"[[-15547.59280568106,46114.34684390142,15282.525308771998],[-8959.717778527676,26616.631766131315,8734.756070027106],[-9977.235918460068,29831.216083725103,9776.794251885183],[-27270.536348718742,81485.72219971207,26887.736058563],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-27253.455678791695,81434.36145191205,26843.62918312852],[-10061.361866917983,30068.192344197563,9861.090579617508],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-27253.107101425037,81363.34101958157,26815.49294377706],[-27253.107101425037,81363.34101958157,26815.49294377706],[-10066.72846633172,30080.314542513912,9869.480433679648],[-18500.396396523207,55179.26117106476,18147.605972009034],[-8984.606344923075,26672.740967773803,8759.566195504798],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-18479.141205910753,55139.10462282506,18137.023568156237],[-9987.463483425596,29857.31135239317,9786.750311326465],[-18474.29673268201,55096.666392548286,18137.493310815233],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-18490.553005489804,55157.738674157794,18144.306214100216],[-27259.92544695118,81390.46235130579,26836.67215373336],[-8966.369235415188,26647.85657882326,8740.185702339246],[-15553.416788292254,46112.938243039236,15282.676491807571],[-30603.521365949306,91406.05779455045,30264.380535329077],[-27284.42405003681,81462.96829384028,26852.50803968382],[-30593.660722706198,91364.98445230407,30248.17541292572],[-30621.357270738004,91473.72060168069,30331.509218199702],[-27313.891624025327,81610.29029837098,26922.731063943284],[-10061.361866917983,30068.192344197563,9861.090579617508],[-10016.572555265806,29925.17952474271,9814.016649547819],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2100,30,1.1486448500000002,1.1502080633333334,0.103336499088445,0.2618924409216429,0.2590619255413399,0.020844182470593352,0.003342293386303165,0.003322654860928882,3.5595614964030345E-4,56,"[[-18470.00370526896,55055.07693962699,18129.46573585143],[-30577.52358333691,91364.24420694899,30302.870227682204],[-18464.92500263036,55078.152011128375,18130.228110232623],[-27228.75841160034,81259.59055388244,26788.740567982182],[-18526.31667879023,55249.13465907637,18156.3296407279],[-8927.959772796938,26580.729737389694,8709.354266506954],[-27237.992835780286,81363.8389741301,26821.372324340286],[-9440.598157430377,28129.643314224435,9230.934769347668],[-16356.891572336885,48552.958641447854,15917.08039109363],[-14836.81728432087,44265.5784090397,14491.640122612891],[-8959.717778527676,26616.631766131315,8734.756070027106],[-27270.536348718742,81485.72219971207,26887.736058563],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-27253.455678791695,81434.36145191205,26843.62918312852],[-10061.361866917983,30068.192344197563,9861.090579617508],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-27253.107101425037,81363.34101958157,26815.49294377706],[-27253.107101425037,81363.34101958157,26815.49294377706],[-10066.72846633172,30080.314542513912,9869.480433679648],[-18500.396396523207,55179.26117106476,18147.605972009034],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-18479.141205910753,55139.10462282506,18137.023568156237],[-9987.463483425596,29857.31135239317,9786.750311326465],[-18474.29673268201,55096.666392548286,18137.493310815233],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-18490.553005489804,55157.738674157794,18144.306214100216],[-27259.92544695118,81390.46235130579,26836.67215373336],[-15553.416788292254,46112.938243039236,15282.676491807571],[-30603.521365949306,91406.05779455045,30264.380535329077],[-27284.42405003681,81462.96829384028,26852.50803968382],[-30593.660722706198,91364.98445230407,30248.17541292572],[-30621.357270738004,91473.72060168069,30331.509218199702],[-27313.891624025327,81610.29029837098,26922.731063943284],[-10061.361866917983,30068.192344197563,9861.090579617508],[-10016.572555265806,29925.17952474271,9814.016649547819],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-9440.598157430377,28129.643314224435,9230.934769347668],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2200,30,1.20591545,1.20058967,0.1069352965885451,0.26264022903015627,0.25934892382608143,0.020813833648791056,0.0033182353665958016,0.0033498192987212565,3.70442015624696E-4,49,"[[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18470.00370526896,55055.07693962699,18129.46573585143],[-18464.92500263036,55078.152011128375,18130.228110232623],[-27228.75841160034,81259.59055388244,26788.740567982182],[-18526.31667879023,55249.13465907637,18156.3296407279],[-27237.992835780286,81363.8389741301,26821.372324340286],[-9440.598157430377,28129.643314224435,9230.934769347668],[-16356.891572336885,48552.958641447854,15917.08039109363],[-14836.81728432087,44265.5784090397,14491.640122612891],[-8959.717778527676,26616.631766131315,8734.756070027106],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-10061.361866917983,30068.192344197563,9861.090579617508],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-27253.107101425037,81363.34101958157,26815.49294377706],[-27253.107101425037,81363.34101958157,26815.49294377706],[-10066.72846633172,30080.314542513912,9869.480433679648],[-18500.396396523207,55179.26117106476,18147.605972009034],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-18490.553005489804,55157.738674157794,18144.306214100216],[-15553.416788292254,46112.938243039236,15282.676491807571],[-27284.42405003681,81462.96829384028,26852.50803968382],[-30621.357270738004,91473.72060168069,30331.509218199702],[-27313.891624025327,81610.29029837098,26922.731063943284],[-10061.361866917983,30068.192344197563,9861.090579617508],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2300,30,1.2454821500000002,1.2519218466666668,0.10981277269251714,0.26532842026070275,0.2636067224005583,0.01655699194963157,0.0032571022305295386,0.0032893806494643397,3.500713901419239E-4,58,"[[-10082.288281528128,30116.5940425275,9883.555585602568],[-8980.652807150764,26647.40835499444,8724.579287936544],[-27263.062056703064,81436.38534786052,26854.74190876347],[-9978.939901296835,29861.953935937712,9791.263419986652],[-16359.53360834995,48557.84578708039,15911.85290720467],[-30688.20226695104,91663.24720130094,30385.106916786248],[-16382.641255016217,48571.65457088191,15928.865751500529],[-6291.607701975661,19084.717702547776,6305.53645134088],[-6302.492286249464,19111.47552221202,6328.331992661411],[-18460.020742507437,55040.797174695326,18125.525762473466],[-18472.41054164209,55044.83340164248,18136.516524011575],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18470.00370526896,55055.07693962699,18129.46573585143],[-27228.75841160034,81259.59055388244,26788.740567982182],[-18526.31667879023,55249.13465907637,18156.3296407279],[-27237.992835780286,81363.8389741301,26821.372324340286],[-9440.598157430377,28129.643314224435,9230.934769347668],[-16356.891572336885,48552.958641447854,15917.08039109363],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-10061.361866917983,30068.192344197563,9861.090579617508],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-27253.107101425037,81363.34101958157,26815.49294377706],[-27253.107101425037,81363.34101958157,26815.49294377706],[-10066.72846633172,30080.314542513912,9869.480433679648],[-18500.396396523207,55179.26117106476,18147.605972009034],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-18490.553005489804,55157.738674157794,18144.306214100216],[-15553.416788292254,46112.938243039236,15282.676491807571],[-27284.42405003681,81462.96829384028,26852.50803968382],[-30621.357270738004,91473.72060168069,30331.509218199702],[-27313.891624025327,81610.29029837098,26922.731063943284],[-10061.361866917983,30068.192344197563,9861.090579617508],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30612.113562653467,91442.72691643743,30273.225904869185],[-16355.070001623646,48558.63781379614,15916.31317563144],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2400,30,1.2924047500000002,1.3033231200000002,0.11082840721744956,0.26797409336812095,0.2657997598699589,0.01664114943490269,0.0032257349126282534,0.0032564662242259277,3.193167027113647E-4,53,"[[-18502.5910338596,55147.6772745881,18111.10800022586],[-18461.85352459422,55011.93599706871,18117.763663990547],[-27275.346035630726,81436.39901851678,26842.063763494454],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16396.634454495073,48608.92349988768,15940.831329872277],[-9450.002440503862,28174.300892294952,9243.657542375948],[-30622.79295369449,91486.18822192574,30337.834223313377],[-10097.50648305917,30147.593478755556,9881.319067086575],[-27183.85831535025,81162.69865802485,26744.615861437116],[-10096.538641815203,30147.288842833656,9882.039741556906],[-8980.652807150764,26647.40835499444,8724.579287936544],[-16359.53360834995,48557.84578708039,15911.85290720467],[-30688.20226695104,91663.24720130094,30385.106916786248],[-16382.641255016217,48571.65457088191,15928.865751500529],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18470.00370526896,55055.07693962699,18129.46573585143],[-27228.75841160034,81259.59055388244,26788.740567982182],[-18526.31667879023,55249.13465907637,18156.3296407279],[-9440.598157430377,28129.643314224435,9230.934769347668],[-16356.891572336885,48552.958641447854,15917.08039109363],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-18500.396396523207,55179.26117106476,18147.605972009034],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-15553.416788292254,46112.938243039236,15282.676491807571],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30612.113562653467,91442.72691643743,30273.225904869185],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-8943.656307859543,26590.998524026945,8712.99612146445],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2500,30,1.3422656499999999,1.3548899866666668,0.111776146245057,0.26841122999179656,0.2662859779763697,0.016484098751255876,0.0032002538594384346,0.0032629442559637097,3.290703652645825E-4,55,"[[-18506.311132919986,55186.63483545542,18129.005743565107],[-16385.171364967966,48640.34970282878,15945.788737109824],[-27189.33298019799,81123.32261518193,26740.930648973255],[-18500.549119181345,55140.51061717901,18138.29648803542],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-18461.85352459422,55011.93599706871,18117.763663990547],[-27275.346035630726,81436.39901851678,26842.063763494454],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16396.634454495073,48608.92349988768,15940.831329872277],[-9450.002440503862,28174.300892294952,9243.657542375948],[-30622.79295369449,91486.18822192574,30337.834223313377],[-10097.50648305917,30147.593478755556,9881.319067086575],[-27183.85831535025,81162.69865802485,26744.615861437116],[-10096.538641815203,30147.288842833656,9882.039741556906],[-8980.652807150764,26647.40835499444,8724.579287936544],[-16359.53360834995,48557.84578708039,15911.85290720467],[-30688.20226695104,91663.24720130094,30385.106916786248],[-16382.641255016217,48571.65457088191,15928.865751500529],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18470.00370526896,55055.07693962699,18129.46573585143],[-27228.75841160034,81259.59055388244,26788.740567982182],[-18526.31667879023,55249.13465907637,18156.3296407279],[-9440.598157430377,28129.643314224435,9230.934769347668],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-15553.416788292254,46112.938243039236,15282.676491807571],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30612.113562653467,91442.72691643743,30273.225904869185],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2600,30,1.3945542,1.40358647,0.11159708960972718,0.2702141418168541,0.2676419451194929,0.01669635799492505,0.0031531112665323,0.0032067708077175125,2.7245220853798014E-4,61,"[[-16408.218496403642,48686.208469603145,15968.892959800753],[-27253.924676914798,81454.52417857306,26854.432650418225],[-18480.41869487321,55110.79274130182,18112.457248504285],[-8256.70560658888,24595.678032677508,8062.639372105552],[-27247.801843041038,81364.55640638802,26840.004362930693],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-6297.174324132002,19115.02889296508,6319.116239513891],[-18506.311132919986,55186.63483545542,18129.005743565107],[-27189.33298019799,81123.32261518193,26740.930648973255],[-18500.549119181345,55140.51061717901,18138.29648803542],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-18461.85352459422,55011.93599706871,18117.763663990547],[-27275.346035630726,81436.39901851678,26842.063763494454],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16396.634454495073,48608.92349988768,15940.831329872277],[-9450.002440503862,28174.300892294952,9243.657542375948],[-30622.79295369449,91486.18822192574,30337.834223313377],[-10097.50648305917,30147.593478755556,9881.319067086575],[-27183.85831535025,81162.69865802485,26744.615861437116],[-10096.538641815203,30147.288842833656,9882.039741556906],[-8980.652807150764,26647.40835499444,8724.579287936544],[-16359.53360834995,48557.84578708039,15911.85290720467],[-30688.20226695104,91663.24720130094,30385.106916786248],[-16382.641255016217,48571.65457088191,15928.865751500529],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-27228.75841160034,81259.59055388244,26788.740567982182],[-18526.31667879023,55249.13465907637,18156.3296407279],[-9440.598157430377,28129.643314224435,9230.934769347668],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-8925.042075913676,26555.74415689602,8702.368584721642],[-18465.391910540075,55059.26649355958,18118.969267890236],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-18505.035643091847,55264.75362146147,18161.88120130233],[-27280.665275033305,81524.25255619524,26887.48500023648],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30612.113562653467,91442.72691643743,30273.225904869185],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-292.73755055120427,980.2709204098533,338.32421705233116],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-296.4529062673894,968.8166964983263,342.8557924601426],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2700,30,1.43917855,1.4550352133333335,0.10981630799954152,0.2697750415266497,0.2677506145037403,0.01667476488811034,0.003188019289810532,0.003189236361943805,2.722321780731367E-4,51,"[[-18464.6553160559,55045.8524141206,18081.379512304346],[-30614.518108369968,91416.60855894038,30263.02808476361],[-10101.710098766102,30139.69868559198,9889.188098976261],[-16371.942176403541,48572.198711694284,15910.15148082662],[-6334.9629563159615,19205.206212788744,6346.448440850423],[-18525.60169167201,55242.785995870145,18160.356751315463],[-16408.218496403642,48686.208469603145,15968.892959800753],[-18480.41869487321,55110.79274130182,18112.457248504285],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-18506.311132919986,55186.63483545542,18129.005743565107],[-27189.33298019799,81123.32261518193,26740.930648973255],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-27275.346035630726,81436.39901851678,26842.063763494454],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16396.634454495073,48608.92349988768,15940.831329872277],[-10097.50648305917,30147.593478755556,9881.319067086575],[-27183.85831535025,81162.69865802485,26744.615861437116],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-16382.641255016217,48571.65457088191,15928.865751500529],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-9440.598157430377,28129.643314224435,9230.934769347668],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-27280.665275033305,81524.25255619524,26887.48500023648],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2800,30,1.4996127000000001,1.5041576033333335,0.11013058042285137,0.274835508656201,0.27010578741696345,0.01716852840907589,0.0032152381388999623,0.0031605839174192202,2.776064812999608E-4,58,"[[-18511.288103967963,55225.403612151276,18140.619956161663],[-27260.320935237563,81371.02545297208,26818.336227072028],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-27194.46834705581,81185.83273033249,26753.544974934124],[-30663.912693928614,91578.50434192848,30320.74100124531],[-18491.74165987142,55156.552785000735,18128.201712020924],[-18464.6553160559,55045.8524141206,18081.379512304346],[-30614.518108369968,91416.60855894038,30263.02808476361],[-10101.710098766102,30139.69868559198,9889.188098976261],[-16371.942176403541,48572.198711694284,15910.15148082662],[-6334.9629563159615,19205.206212788744,6346.448440850423],[-18525.60169167201,55242.785995870145,18160.356751315463],[-16408.218496403642,48686.208469603145,15968.892959800753],[-18480.41869487321,55110.79274130182,18112.457248504285],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-18506.311132919986,55186.63483545542,18129.005743565107],[-27189.33298019799,81123.32261518193,26740.930648973255],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-27275.346035630726,81436.39901851678,26842.063763494454],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16396.634454495073,48608.92349988768,15940.831329872277],[-10097.50648305917,30147.593478755556,9881.319067086575],[-27183.85831535025,81162.69865802485,26744.615861437116],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-16382.641255016217,48571.65457088191,15928.865751500529],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-9440.598157430377,28129.643314224435,9230.934769347668],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-27280.665275033305,81524.25255619524,26887.48500023648],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30628.07021981648,91493.27967088098,30345.65477226661],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-303.00053900038864,985.400020185596,348.24912298690316]]"
2900,30,1.5421125500000001,1.5513295200000001,0.1106046406420398,0.2772108634774759,0.2709151571248289,0.017449841906276475,0.0031242951857715553,0.0031609547282884323,2.4686098086221833E-4,62,"[[-30656.62441989183,91640.0535226174,30362.507629019063],[-30355.654577138335,90636.2326637641,30040.90408797235],[-27271.14652281009,81421.30413102118,26832.915729815228],[-27188.436566714758,81159.31319230449,26743.42581601421],[-30604.20994543808,91385.2572214311,30260.87958297833],[-6357.226524391177,19303.583506420324,6383.52711266542],[-18452.436357448893,55033.790156317176,18085.861651481275],[-9466.288711324334,28187.101588009995,9251.092165912627],[-18511.288103967963,55225.403612151276,18140.619956161663],[-27260.320935237563,81371.02545297208,26818.336227072028],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-27194.46834705581,81185.83273033249,26753.544974934124],[-30663.912693928614,91578.50434192848,30320.74100124531],[-18464.6553160559,55045.8524141206,18081.379512304346],[-30614.518108369968,91416.60855894038,30263.02808476361],[-10101.710098766102,30139.69868559198,9889.188098976261],[-16371.942176403541,48572.198711694284,15910.15148082662],[-6334.9629563159615,19205.206212788744,6346.448440850423],[-18525.60169167201,55242.785995870145,18160.356751315463],[-16408.218496403642,48686.208469603145,15968.892959800753],[-18480.41869487321,55110.79274130182,18112.457248504285],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-18506.311132919986,55186.63483545542,18129.005743565107],[-27189.33298019799,81123.32261518193,26740.930648973255],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16396.634454495073,48608.92349988768,15940.831329872277],[-10097.50648305917,30147.593478755556,9881.319067086575],[-27183.85831535025,81162.69865802485,26744.615861437116],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-16382.641255016217,48571.65457088191,15928.865751500529],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-9440.598157430377,28129.643314224435,9230.934769347668],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-16362.535164769251,48558.73276501176,15912.241202154599],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-303.00053900038864,985.400020185596,348.24912298690316]]"
3000,30,1.6016018500000002,1.60365219,0.11110724449864474,0.27818090573388743,0.2733976590194432,0.015079993350865826,0.0031274305087237086,0.0031248640593576917,2.4715939157151924E-4,65,"[[-14824.566466165355,44230.77224470493,14488.447956468694],[-14804.143941896496,44203.16467162757,14461.374384154287],[-16417.997610218285,48715.73342757254,15984.10521585818],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-30588.40377237097,91365.13126367905,30266.94772149672],[-16400.549600249844,48611.28135027959,15936.100320851905],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-30355.654577138335,90636.2326637641,30040.90408797235],[-27271.14652281009,81421.30413102118,26832.915729815228],[-27188.436566714758,81159.31319230449,26743.42581601421],[-6357.226524391177,19303.583506420324,6383.52711266542],[-18452.436357448893,55033.790156317176,18085.861651481275],[-9466.288711324334,28187.101588009995,9251.092165912627],[-18511.288103967963,55225.403612151276,18140.619956161663],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-27194.46834705581,81185.83273033249,26753.544974934124],[-30663.912693928614,91578.50434192848,30320.74100124531],[-18464.6553160559,55045.8524141206,18081.379512304346],[-30614.518108369968,91416.60855894038,30263.02808476361],[-10101.710098766102,30139.69868559198,9889.188098976261],[-16371.942176403541,48572.198711694284,15910.15148082662],[-6334.9629563159615,19205.206212788744,6346.448440850423],[-18525.60169167201,55242.785995870145,18160.356751315463],[-18480.41869487321,55110.79274130182,18112.457248504285],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-18506.311132919986,55186.63483545542,18129.005743565107],[-27189.33298019799,81123.32261518193,26740.930648973255],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16396.634454495073,48608.92349988768,15940.831329872277],[-10097.50648305917,30147.593478755556,9881.319067086575],[-27183.85831535025,81162.69865802485,26744.615861437116],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-9440.598157430377,28129.643314224435,9230.934769347668],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083],[-303.00053900038864,985.400020185596,348.24912298690316]]"
3100,30,1.65960725,1.6597312066666667,0.11439055394769551,0.2790026634532201,0.2744780037898194,0.014913290518223066,0.0030653847980838898,0.0030948184491763602,2.470338659104473E-4,66,"[[-18486.63832193507,55101.396292645746,18101.348843151296],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25406.292285953867,75549.35167041319,24989.806462399374],[-300.11444410458785,959.9033517548048,349.56613518339486],[-30602.969587051113,91380.37616451446,30252.11729860184],[-16414.25167833985,48665.49506690171,15945.903047439748],[-18476.993488680142,55042.60931280973,18076.94221063507],[-16404.421595045136,48596.053396080024,15930.631374080718],[-14824.566466165355,44230.77224470493,14488.447956468694],[-14804.143941896496,44203.16467162757,14461.374384154287],[-16417.997610218285,48715.73342757254,15984.10521585818],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-16400.549600249844,48611.28135027959,15936.100320851905],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-30355.654577138335,90636.2326637641,30040.90408797235],[-27271.14652281009,81421.30413102118,26832.915729815228],[-27188.436566714758,81159.31319230449,26743.42581601421],[-6357.226524391177,19303.583506420324,6383.52711266542],[-18452.436357448893,55033.790156317176,18085.861651481275],[-9466.288711324334,28187.101588009995,9251.092165912627],[-18511.288103967963,55225.403612151276,18140.619956161663],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-27194.46834705581,81185.83273033249,26753.544974934124],[-30663.912693928614,91578.50434192848,30320.74100124531],[-18464.6553160559,55045.8524141206,18081.379512304346],[-30614.518108369968,91416.60855894038,30263.02808476361],[-10101.710098766102,30139.69868559198,9889.188098976261],[-16371.942176403541,48572.198711694284,15910.15148082662],[-6334.9629563159615,19205.206212788744,6346.448440850423],[-18525.60169167201,55242.785995870145,18160.356751315463],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-10097.50648305917,30147.593478755556,9881.319067086575],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8963.669849385711,26622.383143807005,8719.76743958141],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-15558.838044484592,46120.85681010025,15279.39600508266],[-14830.369406629457,44259.29579465758,14493.49906425154],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-14805.080583037303,44207.26988077753,14482.763108659998],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-14792.497599148455,44192.985602082495,14474.508380213578],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
3200,30,1.69838815,1.71153393,0.11705301413391239,0.2809255332538782,0.2755612797372527,0.015457952301681134,0.00305897871813735,0.003073686717388649,2.0646407255576707E-4,61,"[[-14836.735279837794,44270.90394272175,14492.546059662403],[-14787.525498923893,44191.652106868685,14471.710103632235],[-18470.685945408666,55007.45588161792,18060.978351322305],[-10107.708232177658,30166.308778207243,9883.033608378402],[-8980.818511430054,26656.962739550865,8722.271842827919],[-16438.259486331815,48712.24247341704,15960.108653216023],[-25372.27120570832,75470.92854705933,24960.946496254237],[-14794.889239000891,44177.39557477241,14472.049619821331],[-9468.048133147993,28199.434482279656,9253.266430190764],[-16417.446785306165,48626.572829040204,15932.458461664432],[-18486.63832193507,55101.396292645746,18101.348843151296],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25406.292285953867,75549.35167041319,24989.806462399374],[-300.11444410458785,959.9033517548048,349.56613518339486],[-30602.969587051113,91380.37616451446,30252.11729860184],[-16414.25167833985,48665.49506690171,15945.903047439748],[-18476.993488680142,55042.60931280973,18076.94221063507],[-16404.421595045136,48596.053396080024,15930.631374080718],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-27188.436566714758,81159.31319230449,26743.42581601421],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-30663.912693928614,91578.50434192848,30320.74100124531],[-18464.6553160559,55045.8524141206,18081.379512304346],[-30614.518108369968,91416.60855894038,30263.02808476361],[-16371.942176403541,48572.198711694284,15910.15148082662],[-6334.9629563159615,19205.206212788744,6346.448440850423],[-18525.60169167201,55242.785995870145,18160.356751315463],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
3300,30,1.7644806000000002,1.7610579533333335,0.1177770671425168,0.28218113385657273,0.2768620826614732,0.014028407011046141,0.003062100286728492,0.0030442686075260804,2.0362894816937306E-4,65,"[[-16357.192015373335,48542.928717927294,15894.702273614033],[-14794.261563778262,44239.91357535649,14487.2632663041],[-25430.801325583147,75628.02787738373,25014.887651288253],[-16389.08805586478,48618.49525601755,15922.580892181813],[-16406.73979570535,48591.54945848944,15918.5386733626],[-18525.60169167201,55242.785995870145,18160.356751315463],[-30603.59344520751,91348.77886634195,30250.891320270857],[-14811.230538880538,44219.52914670612,14470.586723277562],[-14836.735279837794,44270.90394272175,14492.546059662403],[-14787.525498923893,44191.652106868685,14471.710103632235],[-18470.685945408666,55007.45588161792,18060.978351322305],[-10107.708232177658,30166.308778207243,9883.033608378402],[-8980.818511430054,26656.962739550865,8722.271842827919],[-16438.259486331815,48712.24247341704,15960.108653216023],[-25372.27120570832,75470.92854705933,24960.946496254237],[-14794.889239000891,44177.39557477241,14472.049619821331],[-9468.048133147993,28199.434482279656,9253.266430190764],[-16417.446785306165,48626.572829040204,15932.458461664432],[-18486.63832193507,55101.396292645746,18101.348843151296],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25406.292285953867,75549.35167041319,24989.806462399374],[-300.11444410458785,959.9033517548048,349.56613518339486],[-30602.969587051113,91380.37616451446,30252.11729860184],[-18476.993488680142,55042.60931280973,18076.94221063507],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-27188.436566714758,81159.31319230449,26743.42581601421],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-30663.912693928614,91578.50434192848,30320.74100124531],[-30614.518108369968,91416.60855894038,30263.02808476361],[-6334.9629563159615,19205.206212788744,6346.448440850423],[-18525.60169167201,55242.785995870145,18160.356751315463],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-30614.518108369968,91416.60855894038,30263.02808476361],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
3400,30,1.81011985,1.81143465,0.12082411544701503,0.2822794586801842,0.277487284168322,0.014382477763663913,0.0030303099962208403,0.003030793739368718,1.9839212256191478E-4,66,"[[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-10105.65446927509,30134.644310172614,9878.532064446077],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14845.69109723466,44293.86600355314,14495.004662212483],[-14782.058227394833,44181.901188008225,14452.327072721839],[-16419.046970921532,48641.66013406549,15937.12208922155],[-18486.672937052987,55093.98654524908,18097.091480430943],[-30643.380198220642,91592.64621121928,30353.718025852057],[-18457.31091615927,55026.015138098155,18068.2337289376],[-25430.801325583147,75628.02787738373,25014.887651288253],[-16389.08805586478,48618.49525601755,15922.580892181813],[-16406.73979570535,48591.54945848944,15918.5386733626],[-30603.59344520751,91348.77886634195,30250.891320270857],[-14811.230538880538,44219.52914670612,14470.586723277562],[-14836.735279837794,44270.90394272175,14492.546059662403],[-18470.685945408666,55007.45588161792,18060.978351322305],[-10107.708232177658,30166.308778207243,9883.033608378402],[-8980.818511430054,26656.962739550865,8722.271842827919],[-16438.259486331815,48712.24247341704,15960.108653216023],[-25372.27120570832,75470.92854705933,24960.946496254237],[-14794.889239000891,44177.39557477241,14472.049619821331],[-9468.048133147993,28199.434482279656,9253.266430190764],[-16417.446785306165,48626.572829040204,15932.458461664432],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25406.292285953867,75549.35167041319,24989.806462399374],[-18476.993488680142,55042.60931280973,18076.94221063507],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-27188.436566714758,81159.31319230449,26743.42581601421],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-30663.912693928614,91578.50434192848,30320.74100124531],[-6334.9629563159615,19205.206212788744,6346.448440850423],[-18525.60169167201,55242.785995870145,18160.356751315463],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-14808.807746591736,44222.21432566381,14475.834173791542],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-30638.13715237552,91518.53365274113,30350.430143697242],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
3500,30,1.8555172,1.8565994333333333,0.118043702411193,0.2831523596884761,0.27934458558545394,0.01317178270628642,0.0029610402959008944,0.003012330513849906,1.9923597999614275E-4,69,"[[-10109.240094948253,30120.692361869525,9871.188748826218],[-18472.571122443216,55003.01745366606,18065.49178479703],[-6325.012034021098,19130.726299507736,6311.427341211926],[-20395.700983452025,60803.45534045637,20118.663812382103],[-18533.200222800104,55242.97738591535,18168.9727186532],[-18533.76407413901,55223.6055764864,18149.427079901474],[-18470.685945408666,55007.45588161792,18060.978351322305],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-25411.488764011272,75565.88335571608,24994.564349941953],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-10105.65446927509,30134.644310172614,9878.532064446077],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14845.69109723466,44293.86600355314,14495.004662212483],[-14782.058227394833,44181.901188008225,14452.327072721839],[-16419.046970921532,48641.66013406549,15937.12208922155],[-30643.380198220642,91592.64621121928,30353.718025852057],[-25430.801325583147,75628.02787738373,25014.887651288253],[-16389.08805586478,48618.49525601755,15922.580892181813],[-16406.73979570535,48591.54945848944,15918.5386733626],[-30603.59344520751,91348.77886634195,30250.891320270857],[-14811.230538880538,44219.52914670612,14470.586723277562],[-14836.735279837794,44270.90394272175,14492.546059662403],[-18470.685945408666,55007.45588161792,18060.978351322305],[-10107.708232177658,30166.308778207243,9883.033608378402],[-8980.818511430054,26656.962739550865,8722.271842827919],[-16438.259486331815,48712.24247341704,15960.108653216023],[-25372.27120570832,75470.92854705933,24960.946496254237],[-14794.889239000891,44177.39557477241,14472.049619821331],[-9468.048133147993,28199.434482279656,9253.266430190764],[-16417.446785306165,48626.572829040204,15932.458461664432],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25406.292285953867,75549.35167041319,24989.806462399374],[-18476.993488680142,55042.60931280973,18076.94221063507],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-27188.436566714758,81159.31319230449,26743.42581601421],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-15442.649633320432,45340.79666287875,15205.639912558376],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-18526.31667879023,55249.13465907637,18156.3296407279],[-14836.81728432087,44265.5784090397,14491.640122612891],[-290.2209471928189,955.9450647336861,336.6758204692707],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-30636.125689976743,91481.55043463461,30288.851224321166],[-6293.853346402002,19082.11659531316,6309.532707243664],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
3600,30,1.9062394,1.9089328200000002,0.11964765412017188,0.28339401035460443,0.28041930277065696,0.01265979172091562,0.002957162154464693,0.002970268869784428,1.5587943581807243E-4,62,"[[-16412.87611134563,48565.65828648288,15920.250216783486],[-30667.324869127093,91620.5854928498,30359.392661266742],[-16445.39406997242,48730.52916537413,15950.165713260263],[-30658.13140806627,91549.10185496105,30317.800059912737],[-6356.147645596798,19263.13587986519,6362.843837832598],[-10109.240094948253,30120.692361869525,9871.188748826218],[-18472.571122443216,55003.01745366606,18065.49178479703],[-6325.012034021098,19130.726299507736,6311.427341211926],[-20395.700983452025,60803.45534045637,20118.663812382103],[-18533.200222800104,55242.97738591535,18168.9727186532],[-18533.76407413901,55223.6055764864,18149.427079901474],[-18470.685945408666,55007.45588161792,18060.978351322305],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14845.69109723466,44293.86600355314,14495.004662212483],[-14782.058227394833,44181.901188008225,14452.327072721839],[-25430.801325583147,75628.02787738373,25014.887651288253],[-16406.73979570535,48591.54945848944,15918.5386733626],[-30603.59344520751,91348.77886634195,30250.891320270857],[-14811.230538880538,44219.52914670612,14470.586723277562],[-14836.735279837794,44270.90394272175,14492.546059662403],[-18470.685945408666,55007.45588161792,18060.978351322305],[-8980.818511430054,26656.962739550865,8722.271842827919],[-16438.259486331815,48712.24247341704,15960.108653216023],[-25372.27120570832,75470.92854705933,24960.946496254237],[-14794.889239000891,44177.39557477241,14472.049619821331],[-9468.048133147993,28199.434482279656,9253.266430190764],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25406.292285953867,75549.35167041319,24989.806462399374],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-27188.436566714758,81159.31319230449,26743.42581601421],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-290.2209471928189,955.9450647336861,336.6758204692707],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-6293.853346402002,19082.11659531316,6309.532707243664],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
3700,30,1.9659027500000001,1.9585254600000002,0.11838494584324478,0.28353539008016904,0.28077862746006294,0.01288140414291739,0.0029657321162003805,0.0029827143390188946,1.8926018434306145E-4,67,"[[-10117.049578580494,30120.176744098124,9879.17104306481],[-14848.922995168246,44268.19388075551,14485.2130695903],[-9479.529877351477,28216.567138298044,9259.386207973033],[-18447.183951094168,54950.996622178194,18034.589869195785],[-25394.87750692097,75526.78349297722,24980.11403341978],[-14841.44228367271,44262.9760105971,14491.782935306184],[-16412.87611134563,48565.65828648288,15920.250216783486],[-30667.324869127093,91620.5854928498,30359.392661266742],[-16445.39406997242,48730.52916537413,15950.165713260263],[-30658.13140806627,91549.10185496105,30317.800059912737],[-6356.147645596798,19263.13587986519,6362.843837832598],[-10109.240094948253,30120.692361869525,9871.188748826218],[-18472.571122443216,55003.01745366606,18065.49178479703],[-6325.012034021098,19130.726299507736,6311.427341211926],[-20395.700983452025,60803.45534045637,20118.663812382103],[-18533.200222800104,55242.97738591535,18168.9727186532],[-18533.76407413901,55223.6055764864,18149.427079901474],[-18470.685945408666,55007.45588161792,18060.978351322305],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14845.69109723466,44293.86600355314,14495.004662212483],[-14782.058227394833,44181.901188008225,14452.327072721839],[-25430.801325583147,75628.02787738373,25014.887651288253],[-16406.73979570535,48591.54945848944,15918.5386733626],[-30603.59344520751,91348.77886634195,30250.891320270857],[-14811.230538880538,44219.52914670612,14470.586723277562],[-14836.735279837794,44270.90394272175,14492.546059662403],[-18470.685945408666,55007.45588161792,18060.978351322305],[-8980.818511430054,26656.962739550865,8722.271842827919],[-16438.259486331815,48712.24247341704,15960.108653216023],[-25372.27120570832,75470.92854705933,24960.946496254237],[-14794.889239000891,44177.39557477241,14472.049619821331],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25406.292285953867,75549.35167041319,24989.806462399374],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-27188.436566714758,81159.31319230449,26743.42581601421],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-8271.435428518975,24627.858090889113,8079.430443383928],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-290.2209471928189,955.9450647336861,336.6758204692707],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-9987.463483425596,29857.31135239317,9786.750311326465],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-6293.853346402002,19082.11659531316,6309.532707243664],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
3800,30,2.015212,2.0065368500000003,0.12164450409647394,0.28465607489649014,0.2815571887037527,0.012625227111405395,0.002912553054934842,0.0029610702709829536,1.9351741717497174E-4,62,"[[-18465.099948995816,54998.36516448844,18058.100868826838],[-16465.219052868655,48793.15271241537,15982.663536809596],[-25350.13546861909,75397.04248824592,24933.503896101647],[-9498.79299489937,28259.251219575337,9280.090831185402],[-20401.50824079172,60835.89883244929,20128.766900128812],[-8331.431676172817,24762.2196144738,8103.406045105023],[-10117.049578580494,30120.176744098124,9879.17104306481],[-14848.922995168246,44268.19388075551,14485.2130695903],[-9479.529877351477,28216.567138298044,9259.386207973033],[-18447.183951094168,54950.996622178194,18034.589869195785],[-25394.87750692097,75526.78349297722,24980.11403341978],[-14841.44228367271,44262.9760105971,14491.782935306184],[-16412.87611134563,48565.65828648288,15920.250216783486],[-30667.324869127093,91620.5854928498,30359.392661266742],[-16445.39406997242,48730.52916537413,15950.165713260263],[-30658.13140806627,91549.10185496105,30317.800059912737],[-6356.147645596798,19263.13587986519,6362.843837832598],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-20395.700983452025,60803.45534045637,20118.663812382103],[-18533.76407413901,55223.6055764864,18149.427079901474],[-18470.685945408666,55007.45588161792,18060.978351322305],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14845.69109723466,44293.86600355314,14495.004662212483],[-14782.058227394833,44181.901188008225,14452.327072721839],[-25430.801325583147,75628.02787738373,25014.887651288253],[-16406.73979570535,48591.54945848944,15918.5386733626],[-30603.59344520751,91348.77886634195,30250.891320270857],[-14811.230538880538,44219.52914670612,14470.586723277562],[-18470.685945408666,55007.45588161792,18060.978351322305],[-25372.27120570832,75470.92854705933,24960.946496254237],[-316.8068058411257,1004.59998592863,340.05920505896614],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-6293.853346402002,19082.11659531316,6309.532707243664],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
3900,30,2.0610521000000004,2.057059886666667,0.12473692051560233,0.28613792815065164,0.2825564392639398,0.012543597289340772,0.0029198384038539075,0.002936726449558371,1.9177679340006342E-4,69,"[[-16437.436888714208,48689.70605385357,15933.39933926674],[-20402.660168402253,60818.929165155794,20126.97679732009],[-14811.230538880538,44219.52914670612,14470.586723277562],[-16415.800471277234,48635.143664211566,15922.015538442758],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-18468.959278368035,55004.447722570796,18059.92240939041],[-20389.654956275022,60722.354580924926,20087.703083091696],[-14791.63172974582,44155.2882751127,14453.438416522242],[-14804.143941896496,44203.16467162757,14461.374384154287],[-18465.099948995816,54998.36516448844,18058.100868826838],[-16465.219052868655,48793.15271241537,15982.663536809596],[-25350.13546861909,75397.04248824592,24933.503896101647],[-9498.79299489937,28259.251219575337,9280.090831185402],[-20401.50824079172,60835.89883244929,20128.766900128812],[-8331.431676172817,24762.2196144738,8103.406045105023],[-10117.049578580494,30120.176744098124,9879.17104306481],[-14848.922995168246,44268.19388075551,14485.2130695903],[-9479.529877351477,28216.567138298044,9259.386207973033],[-18447.183951094168,54950.996622178194,18034.589869195785],[-25394.87750692097,75526.78349297722,24980.11403341978],[-14841.44228367271,44262.9760105971,14491.782935306184],[-16412.87611134563,48565.65828648288,15920.250216783486],[-30667.324869127093,91620.5854928498,30359.392661266742],[-16445.39406997242,48730.52916537413,15950.165713260263],[-30658.13140806627,91549.10185496105,30317.800059912737],[-6356.147645596798,19263.13587986519,6362.843837832598],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-20395.700983452025,60803.45534045637,20118.663812382103],[-18533.76407413901,55223.6055764864,18149.427079901474],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14845.69109723466,44293.86600355314,14495.004662212483],[-14782.058227394833,44181.901188008225,14452.327072721839],[-25430.801325583147,75628.02787738373,25014.887651288253],[-16406.73979570535,48591.54945848944,15918.5386733626],[-30603.59344520751,91348.77886634195,30250.891320270857],[-18470.685945408666,55007.45588161792,18060.978351322305],[-25372.27120570832,75470.92854705933,24960.946496254237],[-316.8068058411257,1004.59998592863,340.05920505896614],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-18502.5910338596,55147.6772745881,18111.10800022586],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-8256.619339790152,24594.185791691805,8067.217951116665],[-27219.49896258649,81250.46085504531,26774.175688858613],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-27284.42405003681,81462.96829384028,26852.50803968382],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-6293.853346402002,19082.11659531316,6309.532707243664],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
4000,30,2.1276443,2.1102139,0.12746315474691988,0.2867625844020911,0.28297784932078346,0.012862821444560607,0.0029717373570348647,0.0029623239854241114,1.928330169515876E-4,75,"[[-3677.9740707426313,11270.560639557065,3672.960581618406],[-30620.222903505335,91402.94388577733,30267.02408953515],[-25374.42483049363,75457.8950767807,24954.29637069672],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-30333.18940183403,90553.82680515852,29997.38979210482],[-20411.01181652233,60842.83913027081,20133.743055087452],[-14858.761001126066,44297.489005434545,14495.255909490206],[-14801.127341860287,44150.72595523785,14456.932849789486],[-18456.986515823068,54982.12036172373,18042.266951230242],[-9504.976924148268,28276.233507379526,9282.92450671119],[-9533.66812325502,28358.30379624522,9306.816406511496],[-18471.53378207197,55027.29643751311,18059.278601836897],[-315.958853018695,995.3116758258495,338.35731018508926],[-18459.979430576357,54959.73289992871,18044.938746150725],[-16437.436888714208,48689.70605385357,15933.39933926674],[-20402.660168402253,60818.929165155794,20126.97679732009],[-16415.800471277234,48635.143664211566,15922.015538442758],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-20389.654956275022,60722.354580924926,20087.703083091696],[-14791.63172974582,44155.2882751127,14453.438416522242],[-14804.143941896496,44203.16467162757,14461.374384154287],[-16465.219052868655,48793.15271241537,15982.663536809596],[-25350.13546861909,75397.04248824592,24933.503896101647],[-20401.50824079172,60835.89883244929,20128.766900128812],[-8331.431676172817,24762.2196144738,8103.406045105023],[-10117.049578580494,30120.176744098124,9879.17104306481],[-14848.922995168246,44268.19388075551,14485.2130695903],[-9479.529877351477,28216.567138298044,9259.386207973033],[-18447.183951094168,54950.996622178194,18034.589869195785],[-25394.87750692097,75526.78349297722,24980.11403341978],[-16412.87611134563,48565.65828648288,15920.250216783486],[-30667.324869127093,91620.5854928498,30359.392661266742],[-16445.39406997242,48730.52916537413,15950.165713260263],[-30658.13140806627,91549.10185496105,30317.800059912737],[-6356.147645596798,19263.13587986519,6362.843837832598],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-20395.700983452025,60803.45534045637,20118.663812382103],[-18533.76407413901,55223.6055764864,18149.427079901474],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14845.69109723466,44293.86600355314,14495.004662212483],[-14782.058227394833,44181.901188008225,14452.327072721839],[-25430.801325583147,75628.02787738373,25014.887651288253],[-16406.73979570535,48591.54945848944,15918.5386733626],[-25372.27120570832,75470.92854705933,24960.946496254237],[-316.8068058411257,1004.59998592863,340.05920505896614],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-6357.226524391177,19303.583506420324,6383.52711266542],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-300.502519452543,1001.5664648382962,342.3644391100461],[-6293.853346402002,19082.11659531316,6309.532707243664],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
4100,30,2.1800817500000003,2.1579873800000002,0.1287087226317744,0.2867667894434167,0.2847643940900965,0.011602165802192718,0.0029687203837519796,0.0029381167477620976,1.7442802903292208E-4,80,"[[-30570.62147188348,91283.78848399172,30196.03706673643],[-30607.227527207982,91363.08526936178,30248.589915439763],[-18415.384741047117,54869.269639145634,18009.185204720827],[-300.502519452543,1001.5664648382962,342.3644391100461],[-6389.6331917766765,19368.665412648366,6393.39283817613],[-20400.431570326404,60840.88497438176,20141.443207429063],[-20379.475979237286,60757.912117000924,20103.62985159391],[-25372.27120570832,75470.92854705933,24960.946496254237],[-18446.662105232004,54943.58474555802,18029.313224250498],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-25374.42483049363,75457.8950767807,24954.29637069672],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-30333.18940183403,90553.82680515852,29997.38979210482],[-20411.01181652233,60842.83913027081,20133.743055087452],[-14858.761001126066,44297.489005434545,14495.255909490206],[-14801.127341860287,44150.72595523785,14456.932849789486],[-18456.986515823068,54982.12036172373,18042.266951230242],[-9504.976924148268,28276.233507379526,9282.92450671119],[-9533.66812325502,28358.30379624522,9306.816406511496],[-18471.53378207197,55027.29643751311,18059.278601836897],[-315.958853018695,995.3116758258495,338.35731018508926],[-18459.979430576357,54959.73289992871,18044.938746150725],[-16437.436888714208,48689.70605385357,15933.39933926674],[-20402.660168402253,60818.929165155794,20126.97679732009],[-16415.800471277234,48635.143664211566,15922.015538442758],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-20389.654956275022,60722.354580924926,20087.703083091696],[-14791.63172974582,44155.2882751127,14453.438416522242],[-14804.143941896496,44203.16467162757,14461.374384154287],[-16465.219052868655,48793.15271241537,15982.663536809596],[-25350.13546861909,75397.04248824592,24933.503896101647],[-20401.50824079172,60835.89883244929,20128.766900128812],[-8331.431676172817,24762.2196144738,8103.406045105023],[-10117.049578580494,30120.176744098124,9879.17104306481],[-14848.922995168246,44268.19388075551,14485.2130695903],[-9479.529877351477,28216.567138298044,9259.386207973033],[-18447.183951094168,54950.996622178194,18034.589869195785],[-25394.87750692097,75526.78349297722,24980.11403341978],[-16412.87611134563,48565.65828648288,15920.250216783486],[-30667.324869127093,91620.5854928498,30359.392661266742],[-16445.39406997242,48730.52916537413,15950.165713260263],[-30658.13140806627,91549.10185496105,30317.800059912737],[-6356.147645596798,19263.13587986519,6362.843837832598],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-20395.700983452025,60803.45534045637,20118.663812382103],[-18533.76407413901,55223.6055764864,18149.427079901474],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14845.69109723466,44293.86600355314,14495.004662212483],[-14782.058227394833,44181.901188008225,14452.327072721839],[-25430.801325583147,75628.02787738373,25014.887651288253],[-25372.27120570832,75470.92854705933,24960.946496254237],[-316.8068058411257,1004.59998592863,340.05920505896614],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-6293.853346402002,19082.11659531316,6309.532707243664],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
4200,30,2.2232359,2.2057114633333335,0.13385294024333513,0.2872909762840835,0.2853091347990705,0.01126432738514164,0.0029283996239263155,0.0029070991963843582,1.6553148149079898E-4,82,"[[-25392.487446679483,75484.33252765951,24958.244121881973],[-14810.9514271397,44187.79006200273,14461.34367489437],[-20412.603908397465,60878.95470034425,20155.340460112708],[-16442.20884362427,48682.79899380731,15939.036047983434],[-16429.48277069586,48663.075380047376,15923.753066850819],[-30317.240495431895,90484.69117721963,29983.10590529819],[-10109.240094948253,30120.692361869525,9871.188748826218],[-18517.892326469035,55152.89249885724,18148.756043832436],[-16478.533924070143,48835.95684698974,15996.203139046076],[-16488.43096079627,48840.52992072472,15994.591706321775],[-25406.563615303214,75546.83910913736,24977.0229182939],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30570.62147188348,91283.78848399172,30196.03706673643],[-30607.227527207982,91363.08526936178,30248.589915439763],[-18415.384741047117,54869.269639145634,18009.185204720827],[-300.502519452543,1001.5664648382962,342.3644391100461],[-6389.6331917766765,19368.665412648366,6393.39283817613],[-25372.27120570832,75470.92854705933,24960.946496254237],[-18446.662105232004,54943.58474555802,18029.313224250498],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-25374.42483049363,75457.8950767807,24954.29637069672],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-30333.18940183403,90553.82680515852,29997.38979210482],[-20411.01181652233,60842.83913027081,20133.743055087452],[-14858.761001126066,44297.489005434545,14495.255909490206],[-14801.127341860287,44150.72595523785,14456.932849789486],[-9504.976924148268,28276.233507379526,9282.92450671119],[-9533.66812325502,28358.30379624522,9306.816406511496],[-18471.53378207197,55027.29643751311,18059.278601836897],[-315.958853018695,995.3116758258495,338.35731018508926],[-18459.979430576357,54959.73289992871,18044.938746150725],[-20402.660168402253,60818.929165155794,20126.97679732009],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-20389.654956275022,60722.354580924926,20087.703083091696],[-14791.63172974582,44155.2882751127,14453.438416522242],[-14804.143941896496,44203.16467162757,14461.374384154287],[-25350.13546861909,75397.04248824592,24933.503896101647],[-20401.50824079172,60835.89883244929,20128.766900128812],[-8331.431676172817,24762.2196144738,8103.406045105023],[-10117.049578580494,30120.176744098124,9879.17104306481],[-14848.922995168246,44268.19388075551,14485.2130695903],[-9479.529877351477,28216.567138298044,9259.386207973033],[-18447.183951094168,54950.996622178194,18034.589869195785],[-16412.87611134563,48565.65828648288,15920.250216783486],[-30667.324869127093,91620.5854928498,30359.392661266742],[-30658.13140806627,91549.10185496105,30317.800059912737],[-6356.147645596798,19263.13587986519,6362.843837832598],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-20395.700983452025,60803.45534045637,20118.663812382103],[-18533.76407413901,55223.6055764864,18149.427079901474],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14782.058227394833,44181.901188008225,14452.327072721839],[-25372.27120570832,75470.92854705933,24960.946496254237],[-316.8068058411257,1004.59998592863,340.05920505896614],[-14804.143941896496,44203.16467162757,14461.374384154287],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-30656.62441989183,91640.0535226174,30362.507629019063],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-6293.853346402002,19082.11659531316,6309.532707243664],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
4300,30,2.26284405,2.256999936666667,0.13522092308781847,0.2874018243967257,0.2855823537665953,0.011256471024277237,0.0029174968935183994,0.002913887297756106,1.680516082848144E-4,76,"[[-20389.141527373144,60756.05903603345,20089.356899533035],[-14814.797198607928,44202.575173781435,14463.849950581642],[-25346.165885865656,75387.94923641591,24929.345536697423],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-16498.37036574964,48849.78510261645,16001.314653895804],[-309.2006374192323,989.3525619519299,336.6684742735992],[-20361.16922622372,60648.71089165113,20072.81210866258],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-20403.57065966358,60773.99181647672,20104.321619965318],[-25392.487446679483,75484.33252765951,24958.244121881973],[-14810.9514271397,44187.79006200273,14461.34367489437],[-20412.603908397465,60878.95470034425,20155.340460112708],[-16442.20884362427,48682.79899380731,15939.036047983434],[-16429.48277069586,48663.075380047376,15923.753066850819],[-30317.240495431895,90484.69117721963,29983.10590529819],[-16488.43096079627,48840.52992072472,15994.591706321775],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30570.62147188348,91283.78848399172,30196.03706673643],[-18415.384741047117,54869.269639145634,18009.185204720827],[-6389.6331917766765,19368.665412648366,6393.39283817613],[-18446.662105232004,54943.58474555802,18029.313224250498],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-25374.42483049363,75457.8950767807,24954.29637069672],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-30333.18940183403,90553.82680515852,29997.38979210482],[-20411.01181652233,60842.83913027081,20133.743055087452],[-14858.761001126066,44297.489005434545,14495.255909490206],[-14801.127341860287,44150.72595523785,14456.932849789486],[-9533.66812325502,28358.30379624522,9306.816406511496],[-18471.53378207197,55027.29643751311,18059.278601836897],[-315.958853018695,995.3116758258495,338.35731018508926],[-18459.979430576357,54959.73289992871,18044.938746150725],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-20389.654956275022,60722.354580924926,20087.703083091696],[-14791.63172974582,44155.2882751127,14453.438416522242],[-25350.13546861909,75397.04248824592,24933.503896101647],[-8331.431676172817,24762.2196144738,8103.406045105023],[-10117.049578580494,30120.176744098124,9879.17104306481],[-14848.922995168246,44268.19388075551,14485.2130695903],[-9479.529877351477,28216.567138298044,9259.386207973033],[-18447.183951094168,54950.996622178194,18034.589869195785],[-16412.87611134563,48565.65828648288,15920.250216783486],[-30658.13140806627,91549.10185496105,30317.800059912737],[-6356.147645596798,19263.13587986519,6362.843837832598],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-18533.76407413901,55223.6055764864,18149.427079901474],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-14782.058227394833,44181.901188008225,14452.327072721839],[-316.8068058411257,1004.59998592863,340.05920505896614],[-30337.485373592102,90583.1058344799,30013.308295372826],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27189.33298019799,81123.32261518193,26740.930648973255],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-15558.838044484592,46120.85681010025,15279.39600508266],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
4400,30,2.3189653000000003,2.306223806666667,0.1337679506615556,0.28955897542571857,0.28616800960914146,0.011531077753714635,0.002902457013905743,0.0028785534202757685,1.7950562825375557E-4,81,"[[-15571.107847452331,46123.52619193929,15280.856771920473],[-18466.068764369727,55009.21251538975,18041.103692212968],[-25327.06843626601,75364.77454465952,24923.583782508456],[-25357.120750093778,75365.33437471655,24918.585063312228],[-3723.2080672677203,11352.787291697616,3707.7452838538497],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-14789.07547999118,44135.740999695554,14448.348947778379],[-27180.346978635,81089.8356287896,26731.545650419976],[-30703.318255941413,91661.0525441105,30358.287372166986],[-27131.969901569504,80968.32051321097,26688.61591423118],[-16492.667047442974,48845.49819331102,15998.205170546089],[-30284.938451660277,90418.21438754191,29945.533915792046],[-14846.81807344113,44274.917699963684,14491.855527105294],[-20389.141527373144,60756.05903603345,20089.356899533035],[-14814.797198607928,44202.575173781435,14463.849950581642],[-25346.165885865656,75387.94923641591,24929.345536697423],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-16498.37036574964,48849.78510261645,16001.314653895804],[-309.2006374192323,989.3525619519299,336.6684742735992],[-20361.16922622372,60648.71089165113,20072.81210866258],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-20403.57065966358,60773.99181647672,20104.321619965318],[-25392.487446679483,75484.33252765951,24958.244121881973],[-14810.9514271397,44187.79006200273,14461.34367489437],[-20412.603908397465,60878.95470034425,20155.340460112708],[-16442.20884362427,48682.79899380731,15939.036047983434],[-16429.48277069586,48663.075380047376,15923.753066850819],[-30317.240495431895,90484.69117721963,29983.10590529819],[-16488.43096079627,48840.52992072472,15994.591706321775],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30570.62147188348,91283.78848399172,30196.03706673643],[-18415.384741047117,54869.269639145634,18009.185204720827],[-6389.6331917766765,19368.665412648366,6393.39283817613],[-18446.662105232004,54943.58474555802,18029.313224250498],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-25374.42483049363,75457.8950767807,24954.29637069672],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-20411.01181652233,60842.83913027081,20133.743055087452],[-14858.761001126066,44297.489005434545,14495.255909490206],[-14801.127341860287,44150.72595523785,14456.932849789486],[-9533.66812325502,28358.30379624522,9306.816406511496],[-18471.53378207197,55027.29643751311,18059.278601836897],[-315.958853018695,995.3116758258495,338.35731018508926],[-18459.979430576357,54959.73289992871,18044.938746150725],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-20389.654956275022,60722.354580924926,20087.703083091696],[-14791.63172974582,44155.2882751127,14453.438416522242],[-8331.431676172817,24762.2196144738,8103.406045105023],[-10117.049578580494,30120.176744098124,9879.17104306481],[-14848.922995168246,44268.19388075551,14485.2130695903],[-9479.529877351477,28216.567138298044,9259.386207973033],[-16412.87611134563,48565.65828648288,15920.250216783486],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-18533.76407413901,55223.6055764864,18149.427079901474],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-8288.425480732423,24676.75782672506,8086.175983045391],[-27189.33298019799,81123.32261518193,26740.930648973255],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868],[-299.51367901831077,1013.1454750704368,338.22712135301083]]"
4500,30,2.358243,2.357329336666667,0.13580909393644802,0.2902853283136483,0.2865603516099385,0.011734194503341127,0.0028232907083013646,0.0028690327888075923,1.6092287403191472E-4,72,"[[-30257.99950230669,90330.74461837059,29916.31677588457],[-18531.44263675725,55182.50224890343,18140.347446746222],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-18442.82390010842,54911.290778197086,18027.32287907695],[-30531.84947010249,91167.44455793806,30147.00910319609],[-20422.170019037756,60883.00534722827,20143.68791891817],[-15571.107847452331,46123.52619193929,15280.856771920473],[-18466.068764369727,55009.21251538975,18041.103692212968],[-25357.120750093778,75365.33437471655,24918.585063312228],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-14789.07547999118,44135.740999695554,14448.348947778379],[-27180.346978635,81089.8356287896,26731.545650419976],[-30703.318255941413,91661.0525441105,30358.287372166986],[-27131.969901569504,80968.32051321097,26688.61591423118],[-16492.667047442974,48845.49819331102,15998.205170546089],[-30284.938451660277,90418.21438754191,29945.533915792046],[-14846.81807344113,44274.917699963684,14491.855527105294],[-20389.141527373144,60756.05903603345,20089.356899533035],[-25346.165885865656,75387.94923641591,24929.345536697423],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-16498.37036574964,48849.78510261645,16001.314653895804],[-309.2006374192323,989.3525619519299,336.6684742735992],[-20361.16922622372,60648.71089165113,20072.81210866258],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-20403.57065966358,60773.99181647672,20104.321619965318],[-25392.487446679483,75484.33252765951,24958.244121881973],[-14810.9514271397,44187.79006200273,14461.34367489437],[-16442.20884362427,48682.79899380731,15939.036047983434],[-16429.48277069586,48663.075380047376,15923.753066850819],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30570.62147188348,91283.78848399172,30196.03706673643],[-18415.384741047117,54869.269639145634,18009.185204720827],[-6389.6331917766765,19368.665412648366,6393.39283817613],[-18446.662105232004,54943.58474555802,18029.313224250498],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-14858.761001126066,44297.489005434545,14495.255909490206],[-14801.127341860287,44150.72595523785,14456.932849789486],[-9533.66812325502,28358.30379624522,9306.816406511496],[-18471.53378207197,55027.29643751311,18059.278601836897],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-14791.63172974582,44155.2882751127,14453.438416522242],[-8331.431676172817,24762.2196144738,8103.406045105023],[-14848.922995168246,44268.19388075551,14485.2130695903],[-16412.87611134563,48565.65828648288,15920.250216783486],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-25406.563615303214,75546.83910913736,24977.0229182939],[-299.1849367597896,983.7199645794708,332.7462440188137],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-30688.20226695104,91663.24720130094,30385.106916786248],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868]]"
4600,30,2.39810095,2.40439041,0.13580105003186643,0.29032044951702685,0.28682647704622666,0.011768343725554095,0.0028503115354280542,0.0028656339760205077,1.4721185126111304E-4,69,"[[-14775.03593771167,44128.89940269831,14429.413722718546],[-27160.97446445261,80998.48265095546,26711.422480249894],[-15591.047114683379,46203.13369174487,15301.279494528446],[-313.2107811675606,958.1623143686594,346.41435399115574],[-25401.733649437403,75530.39499322622,24967.955676198457],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-18531.44263675725,55182.50224890343,18140.347446746222],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-18442.82390010842,54911.290778197086,18027.32287907695],[-30531.84947010249,91167.44455793806,30147.00910319609],[-20422.170019037756,60883.00534722827,20143.68791891817],[-18466.068764369727,55009.21251538975,18041.103692212968],[-25357.120750093778,75365.33437471655,24918.585063312228],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-14789.07547999118,44135.740999695554,14448.348947778379],[-30703.318255941413,91661.0525441105,30358.287372166986],[-16492.667047442974,48845.49819331102,15998.205170546089],[-30284.938451660277,90418.21438754191,29945.533915792046],[-20389.141527373144,60756.05903603345,20089.356899533035],[-25346.165885865656,75387.94923641591,24929.345536697423],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-16498.37036574964,48849.78510261645,16001.314653895804],[-309.2006374192323,989.3525619519299,336.6684742735992],[-20361.16922622372,60648.71089165113,20072.81210866258],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-20403.57065966358,60773.99181647672,20104.321619965318],[-25392.487446679483,75484.33252765951,24958.244121881973],[-14810.9514271397,44187.79006200273,14461.34367489437],[-16442.20884362427,48682.79899380731,15939.036047983434],[-16429.48277069586,48663.075380047376,15923.753066850819],[-10152.179976572586,30224.723437452976,9899.673079167447],[-18415.384741047117,54869.269639145634,18009.185204720827],[-6389.6331917766765,19368.665412648366,6393.39283817613],[-18446.662105232004,54943.58474555802,18029.313224250498],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-14858.761001126066,44297.489005434545,14495.255909490206],[-14801.127341860287,44150.72595523785,14456.932849789486],[-9533.66812325502,28358.30379624522,9306.816406511496],[-18471.53378207197,55027.29643751311,18059.278601836897],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-14848.922995168246,44268.19388075551,14485.2130695903],[-16412.87611134563,48565.65828648288,15920.250216783486],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868]]"
4700,30,2.45048315,2.4525818066666667,0.13742952080019913,0.2906599452112688,0.2873856659717851,0.011924476386755985,0.0028121330836833837,0.002828744813792435,1.6380091091226776E-4,68,"[[-20408.960050852576,60818.03048986541,20111.637700246694],[-18458.334613945906,54972.04076859154,18029.374335593377],[-30274.48067149685,90387.90392158697,29932.76446866684],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-27160.97446445261,80998.48265095546,26711.422480249894],[-15591.047114683379,46203.13369174487,15301.279494528446],[-313.2107811675606,958.1623143686594,346.41435399115574],[-25401.733649437403,75530.39499322622,24967.955676198457],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-18531.44263675725,55182.50224890343,18140.347446746222],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-18442.82390010842,54911.290778197086,18027.32287907695],[-30531.84947010249,91167.44455793806,30147.00910319609],[-20422.170019037756,60883.00534722827,20143.68791891817],[-18466.068764369727,55009.21251538975,18041.103692212968],[-25357.120750093778,75365.33437471655,24918.585063312228],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-14789.07547999118,44135.740999695554,14448.348947778379],[-30703.318255941413,91661.0525441105,30358.287372166986],[-20389.141527373144,60756.05903603345,20089.356899533035],[-25346.165885865656,75387.94923641591,24929.345536697423],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-16498.37036574964,48849.78510261645,16001.314653895804],[-309.2006374192323,989.3525619519299,336.6684742735992],[-20361.16922622372,60648.71089165113,20072.81210866258],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-25392.487446679483,75484.33252765951,24958.244121881973],[-14810.9514271397,44187.79006200273,14461.34367489437],[-16442.20884362427,48682.79899380731,15939.036047983434],[-16429.48277069586,48663.075380047376,15923.753066850819],[-10152.179976572586,30224.723437452976,9899.673079167447],[-18415.384741047117,54869.269639145634,18009.185204720827],[-6389.6331917766765,19368.665412648366,6393.39283817613],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-14858.761001126066,44297.489005434545,14495.255909490206],[-14801.127341860287,44150.72595523785,14456.932849789486],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-14848.922995168246,44268.19388075551,14485.2130695903],[-16412.87611134563,48565.65828648288,15920.250216783486],[-10109.240094948253,30120.692361869525,9871.188748826218],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868]]"
4800,30,2.4945853000000002,2.50017873,0.13585872046927416,0.29068451349184077,0.2875139682167683,0.011993082799543326,0.002823669601477354,0.0028181074733557433,1.5107108177678642E-4,61,"[[-30521.197168187595,91131.22508962375,30132.43206612702],[-6413.914893852432,19438.173453029773,6428.5854447822285],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-18408.180661774826,54844.22677529091,17998.601652469777],[-16522.790108548877,48912.74929194949,16041.356392721938],[-18458.334613945906,54972.04076859154,18029.374335593377],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-27160.97446445261,80998.48265095546,26711.422480249894],[-15591.047114683379,46203.13369174487,15301.279494528446],[-313.2107811675606,958.1623143686594,346.41435399115574],[-25401.733649437403,75530.39499322622,24967.955676198457],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-18531.44263675725,55182.50224890343,18140.347446746222],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-30531.84947010249,91167.44455793806,30147.00910319609],[-20422.170019037756,60883.00534722827,20143.68791891817],[-18466.068764369727,55009.21251538975,18041.103692212968],[-25357.120750093778,75365.33437471655,24918.585063312228],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-14789.07547999118,44135.740999695554,14448.348947778379],[-30703.318255941413,91661.0525441105,30358.287372166986],[-10152.179976572586,30224.723437452976,9899.673079167447],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-25392.487446679483,75484.33252765951,24958.244121881973],[-16442.20884362427,48682.79899380731,15939.036047983434],[-16429.48277069586,48663.075380047376,15923.753066850819],[-10152.179976572586,30224.723437452976,9899.673079167447],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-14858.761001126066,44297.489005434545,14495.255909490206],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-14848.922995168246,44268.19388075551,14485.2130695903],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-316.8068058411257,1004.59998592863,340.05920505896614],[-25438.685732986556,75661.11013840605,25025.459007323178],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-286.8513368545342,961.3428475496452,331.51642438810234],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-6291.607701975661,19084.717702547776,6305.53645134088],[-27219.49896258649,81250.46085504531,26774.175688858613],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868]]"
4900,30,2.54463045,2.549807256666667,0.1411283937468209,0.291739595721238,0.28795417842701376,0.01221842477115379,0.002825041418848787,0.002828265474649958,1.526146817711727E-4,57,"[[-25435.089910301762,75646.49235904039,25017.423517908792],[-27137.122507510532,80959.83140222503,26669.842880412656],[-20422.170019037756,60883.00534722827,20143.68791891817],[-20356.308334706056,60644.87187589214,20061.490703509742],[-15600.542603858306,46208.86154785187,15304.111047839173],[-315.89596974478854,961.1521255976016,341.91019377941944],[-15602.359604254034,46219.112224650285,15305.686546373514],[-16500.328342473622,48851.521803940195,15995.605273565929],[-30521.197168187595,91131.22508962375,30132.43206612702],[-6413.914893852432,19438.173453029773,6428.5854447822285],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-18408.180661774826,54844.22677529091,17998.601652469777],[-16522.790108548877,48912.74929194949,16041.356392721938],[-18458.334613945906,54972.04076859154,18029.374335593377],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-27160.97446445261,80998.48265095546,26711.422480249894],[-25401.733649437403,75530.39499322622,24967.955676198457],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-18531.44263675725,55182.50224890343,18140.347446746222],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-18466.068764369727,55009.21251538975,18041.103692212968],[-25357.120750093778,75365.33437471655,24918.585063312228],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-10152.179976572586,30224.723437452976,9899.673079167447],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-14858.761001126066,44297.489005434545,14495.255909490206],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-14848.922995168246,44268.19388075551,14485.2130695903],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-30633.66511749028,91472.53423547267,30279.975984867877],[-316.8068058411257,1004.59998592863,340.05920505896614],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-6291.607701975661,19084.717702547776,6305.53645134088],[-307.876551293128,963.8041929853325,339.0225008284446],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868]]"
5000,30,2.6005515500000005,2.5956382933333333,0.14199212136142583,0.29179035264570863,0.2886259608464615,0.011852173333562322,0.002815771100705096,0.0028079499837888227,1.5153230526683453E-4,58,"[[-27117.874035259647,80888.7414128518,26642.71401836785],[-16536.33189268706,48957.86708542172,16061.875774953158],[-20340.218454924776,60578.54432380967,20052.413133551043],[-27108.480391456887,80839.3187146888,26639.837638392604],[-309.66170878333577,961.944603652225,329.2703651306046],[-30610.417055078404,91394.33946632923,30247.00651614841],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-27137.122507510532,80959.83140222503,26669.842880412656],[-20422.170019037756,60883.00534722827,20143.68791891817],[-15600.542603858306,46208.86154785187,15304.111047839173],[-315.89596974478854,961.1521255976016,341.91019377941944],[-15602.359604254034,46219.112224650285,15305.686546373514],[-16500.328342473622,48851.521803940195,15995.605273565929],[-30521.197168187595,91131.22508962375,30132.43206612702],[-6413.914893852432,19438.173453029773,6428.5854447822285],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-18408.180661774826,54844.22677529091,17998.601652469777],[-18458.334613945906,54972.04076859154,18029.374335593377],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-25401.733649437403,75530.39499322622,24967.955676198457],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-18531.44263675725,55182.50224890343,18140.347446746222],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-18466.068764369727,55009.21251538975,18041.103692212968],[-25357.120750093778,75365.33437471655,24918.585063312228],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-10152.179976572586,30224.723437452976,9899.673079167447],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-14858.761001126066,44297.489005434545,14495.255909490206],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-14848.922995168246,44268.19388075551,14485.2130695903],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-27153.013562787008,80994.28668786857,26690.553750595365],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868]]"
5100,30,2.6495205,2.64047285,0.14208602975643814,0.2919038071892482,0.2893988400727393,0.009873769251698654,0.002847109351498619,0.00281254596752094,1.3559933721382506E-4,65,"[[-6323.257881336318,19124.182490529678,6318.56892534464],[-6418.794712008009,19451.86544966867,6431.628290234268],[-9533.902252842132,28378.560300059245,9319.695770894206],[-27087.095648914918,80837.11183273613,26636.421218521173],[-25437.275765523955,75658.3729888281,25024.55878689209],[-30674.417698429934,91624.72323630423,30358.314728444875],[-16458.438965778187,48664.65550041838,15929.281600710245],[-27280.30886138424,81468.09052291604,26851.285059495858],[-16505.5791125018,48874.74694519598,15999.979656381045],[-27117.874035259647,80888.7414128518,26642.71401836785],[-16536.33189268706,48957.86708542172,16061.875774953158],[-20340.218454924776,60578.54432380967,20052.413133551043],[-27108.480391456887,80839.3187146888,26639.837638392604],[-309.66170878333577,961.944603652225,329.2703651306046],[-30610.417055078404,91394.33946632923,30247.00651614841],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-27137.122507510532,80959.83140222503,26669.842880412656],[-20422.170019037756,60883.00534722827,20143.68791891817],[-15600.542603858306,46208.86154785187,15304.111047839173],[-315.89596974478854,961.1521255976016,341.91019377941944],[-15602.359604254034,46219.112224650285,15305.686546373514],[-16500.328342473622,48851.521803940195,15995.605273565929],[-30521.197168187595,91131.22508962375,30132.43206612702],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-18408.180661774826,54844.22677529091,17998.601652469777],[-18458.334613945906,54972.04076859154,18029.374335593377],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-25401.733649437403,75530.39499322622,24967.955676198457],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-18531.44263675725,55182.50224890343,18140.347446746222],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-18466.068764369727,55009.21251538975,18041.103692212968],[-25357.120750093778,75365.33437471655,24918.585063312228],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-10152.179976572586,30224.723437452976,9899.673079167447],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-14858.761001126066,44297.489005434545,14495.255909490206],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-14848.922995168246,44268.19388075551,14485.2130695903],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868]]"
5200,30,2.69210495,2.6932103633333333,0.14505573560335827,0.2919753176233162,0.28953659267437265,0.009794808772605074,0.0027764143509705526,0.0027890998327022546,1.3818305454387048E-4,72,"[[-30521.197168187595,91131.22508962375,30132.43206612702],[-14858.761001126066,44297.489005434545,14495.255909490206],[-16510.35716010418,48896.71103195123,16001.057299803479],[-18463.435564287505,55001.86427716636,18039.72225056395],[-18405.93307829991,54823.96103399596,17998.09338375979],[-14767.443330671971,44118.98577538572,14426.61872773672],[-20353.181388799978,60630.569788070796,20071.29860744366],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25345.685973272495,75308.89034613324,24906.197122112742],[-18499.16540746196,55083.939676891154,18068.165903152072],[-6323.257881336318,19124.182490529678,6318.56892534464],[-6418.794712008009,19451.86544966867,6431.628290234268],[-9533.902252842132,28378.560300059245,9319.695770894206],[-27087.095648914918,80837.11183273613,26636.421218521173],[-25437.275765523955,75658.3729888281,25024.55878689209],[-30674.417698429934,91624.72323630423,30358.314728444875],[-16458.438965778187,48664.65550041838,15929.281600710245],[-27280.30886138424,81468.09052291604,26851.285059495858],[-16505.5791125018,48874.74694519598,15999.979656381045],[-27117.874035259647,80888.7414128518,26642.71401836785],[-16536.33189268706,48957.86708542172,16061.875774953158],[-20340.218454924776,60578.54432380967,20052.413133551043],[-27108.480391456887,80839.3187146888,26639.837638392604],[-309.66170878333577,961.944603652225,329.2703651306046],[-30610.417055078404,91394.33946632923,30247.00651614841],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-27137.122507510532,80959.83140222503,26669.842880412656],[-20422.170019037756,60883.00534722827,20143.68791891817],[-15600.542603858306,46208.86154785187,15304.111047839173],[-315.89596974478854,961.1521255976016,341.91019377941944],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-18408.180661774826,54844.22677529091,17998.601652469777],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-25401.733649437403,75530.39499322622,24967.955676198457],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-18531.44263675725,55182.50224890343,18140.347446746222],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-25357.120750093778,75365.33437471655,24918.585063312228],[-25340.840588469702,75334.61169806865,24914.622174208573],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6410.026579194619,19416.161353647545,6422.0519260835745],[-10152.179976572586,30224.723437452976,9899.673079167447],[-3677.9740707426313,11270.560639557065,3672.960581618406],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-14858.761001126066,44297.489005434545,14495.255909490206],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-14848.922995168246,44268.19388075551,14485.2130695903],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-8980.652807150764,26647.40835499444,8724.579287936544],[-27313.891624025327,81610.29029837098,26922.731063943284],[-341.10263860114094,1087.839895908959,394.091367700868]]"
5300,30,2.7435752,2.7429137633333336,0.14635686677863213,0.293396804190961,0.2900949173173245,0.009647261714908678,0.0027961604353795586,0.002810553550613699,1.4999331770965986E-4,59,"[[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-18473.812913199992,55023.476620466216,18043.160473845637],[-12285.286186349975,36830.217043793986,12049.390168651016],[-14858.761001126066,44297.489005434545,14495.255909490206],[-16510.35716010418,48896.71103195123,16001.057299803479],[-18463.435564287505,55001.86427716636,18039.72225056395],[-18405.93307829991,54823.96103399596,17998.09338375979],[-20353.181388799978,60630.569788070796,20071.29860744366],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25345.685973272495,75308.89034613324,24906.197122112742],[-18499.16540746196,55083.939676891154,18068.165903152072],[-6323.257881336318,19124.182490529678,6318.56892534464],[-6418.794712008009,19451.86544966867,6431.628290234268],[-9533.902252842132,28378.560300059245,9319.695770894206],[-30674.417698429934,91624.72323630423,30358.314728444875],[-16458.438965778187,48664.65550041838,15929.281600710245],[-27117.874035259647,80888.7414128518,26642.71401836785],[-16536.33189268706,48957.86708542172,16061.875774953158],[-20340.218454924776,60578.54432380967,20052.413133551043],[-27108.480391456887,80839.3187146888,26639.837638392604],[-309.66170878333577,961.944603652225,329.2703651306046],[-30610.417055078404,91394.33946632923,30247.00651614841],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-20422.170019037756,60883.00534722827,20143.68791891817],[-315.89596974478854,961.1521255976016,341.91019377941944],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-25357.120750093778,75365.33437471655,24918.585063312228],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
5400,30,2.7983193,2.79576373,0.1488287084369909,0.29418088449041,0.29040944824419485,0.0097400422987533,0.002795185033080065,0.0028166403362241553,1.7259827014840686E-4,65,"[[-25379.382178423857,75463.89378006119,24926.12235492975],[-27036.79521053276,80674.39300102882,26593.933704351737],[-20327.917128980705,60525.68638722209,20035.409268463878],[-12295.169434167672,36856.30286872711,12059.499307853537],[-27085.101414993573,80804.8694024903,26619.030797413816],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-18473.812913199992,55023.476620466216,18043.160473845637],[-12285.286186349975,36830.217043793986,12049.390168651016],[-14858.761001126066,44297.489005434545,14495.255909490206],[-16510.35716010418,48896.71103195123,16001.057299803479],[-18463.435564287505,55001.86427716636,18039.72225056395],[-18405.93307829991,54823.96103399596,17998.09338375979],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25345.685973272495,75308.89034613324,24906.197122112742],[-18499.16540746196,55083.939676891154,18068.165903152072],[-6323.257881336318,19124.182490529678,6318.56892534464],[-6418.794712008009,19451.86544966867,6431.628290234268],[-9533.902252842132,28378.560300059245,9319.695770894206],[-30674.417698429934,91624.72323630423,30358.314728444875],[-16458.438965778187,48664.65550041838,15929.281600710245],[-27117.874035259647,80888.7414128518,26642.71401836785],[-16536.33189268706,48957.86708542172,16061.875774953158],[-20340.218454924776,60578.54432380967,20052.413133551043],[-27108.480391456887,80839.3187146888,26639.837638392604],[-309.66170878333577,961.944603652225,329.2703651306046],[-30610.417055078404,91394.33946632923,30247.00651614841],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-20422.170019037756,60883.00534722827,20143.68791891817],[-315.89596974478854,961.1521255976016,341.91019377941944],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-25357.120750093778,75365.33437471655,24918.585063312228],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
5500,30,2.83328505,2.846395096666667,0.1533363259778827,0.2946179533779427,0.29070611797694035,0.00965582966602484,0.0027876689344552533,0.002807144654359208,1.9228228857465378E-4,76,"[[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8266.326087107216,24639.808715626536,8079.889512946014],[-12392.813641685532,37033.3212849496,12182.570295043188],[-25322.35868809207,75248.61065456983,24906.30007003596],[-27095.135348326556,80815.49420615865,26614.233806609158],[-20413.61430445063,60871.36745375691,20145.442219520297],[-12271.634146091224,36791.983800134454,12039.29614666146],[-27110.193739844774,80858.04817730677,26630.145193633063],[-12300.368950576094,36871.20494205469,12062.009551467923],[-30690.32446866598,91612.59976552679,30343.616224528763],[-16504.34394849184,48897.63458377203,16002.524819343289],[-30639.37469956344,91496.51770824807,30297.09374597843],[-27102.859488269027,80780.67391738328,26630.808338382314],[-25376.102474034276,75449.75191943029,24923.146375174907],[-25379.382178423857,75463.89378006119,24926.12235492975],[-27036.79521053276,80674.39300102882,26593.933704351737],[-20327.917128980705,60525.68638722209,20035.409268463878],[-12295.169434167672,36856.30286872711,12059.499307853537],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-18473.812913199992,55023.476620466216,18043.160473845637],[-12285.286186349975,36830.217043793986,12049.390168651016],[-14858.761001126066,44297.489005434545,14495.255909490206],[-16510.35716010418,48896.71103195123,16001.057299803479],[-18463.435564287505,55001.86427716636,18039.72225056395],[-18405.93307829991,54823.96103399596,17998.09338375979],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25345.685973272495,75308.89034613324,24906.197122112742],[-18499.16540746196,55083.939676891154,18068.165903152072],[-6323.257881336318,19124.182490529678,6318.56892534464],[-6418.794712008009,19451.86544966867,6431.628290234268],[-9533.902252842132,28378.560300059245,9319.695770894206],[-16458.438965778187,48664.65550041838,15929.281600710245],[-27117.874035259647,80888.7414128518,26642.71401836785],[-16536.33189268706,48957.86708542172,16061.875774953158],[-20340.218454924776,60578.54432380967,20052.413133551043],[-309.66170878333577,961.944603652225,329.2703651306046],[-30610.417055078404,91394.33946632923,30247.00651614841],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-20422.170019037756,60883.00534722827,20143.68791891817],[-315.89596974478854,961.1521255976016,341.91019377941944],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-25357.120750093778,75365.33437471655,24918.585063312228],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-30663.912693928614,91578.50434192848,30320.74100124531],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
5600,30,2.9049071,2.8995947533333335,0.1578759129541446,0.2946037738110544,0.29071275461095863,0.009635856429560545,0.0027582980989525815,0.0027896577405670214,1.8587913890618106E-4,76,"[[-27095.020044090077,80784.10134348761,26601.691790013112],[-20423.9155595132,60874.28382395818,20136.626218885103],[-30678.838009425886,91578.21514032784,30322.13897967449],[-8285.34532878529,24693.254057545604,8090.296535275407],[-18417.750122988735,54846.7569202256,17998.56806243459],[-9537.663369024478,28390.389228486674,9319.80889180793],[-284.4046771288291,970.7114044578477,324.24812091590013],[-27294.79760568975,81543.42928527677,26900.28236170572],[-12302.961953676646,36895.238257905825,12056.20253745931],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-12392.813641685532,37033.3212849496,12182.570295043188],[-25322.35868809207,75248.61065456983,24906.30007003596],[-27095.135348326556,80815.49420615865,26614.233806609158],[-12271.634146091224,36791.983800134454,12039.29614666146],[-27110.193739844774,80858.04817730677,26630.145193633063],[-12300.368950576094,36871.20494205469,12062.009551467923],[-30690.32446866598,91612.59976552679,30343.616224528763],[-27102.859488269027,80780.67391738328,26630.808338382314],[-25379.382178423857,75463.89378006119,24926.12235492975],[-20327.917128980705,60525.68638722209,20035.409268463878],[-12295.169434167672,36856.30286872711,12059.499307853537],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-18473.812913199992,55023.476620466216,18043.160473845637],[-12285.286186349975,36830.217043793986,12049.390168651016],[-14858.761001126066,44297.489005434545,14495.255909490206],[-16510.35716010418,48896.71103195123,16001.057299803479],[-18463.435564287505,55001.86427716636,18039.72225056395],[-18405.93307829991,54823.96103399596,17998.09338375979],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25345.685973272495,75308.89034613324,24906.197122112742],[-18499.16540746196,55083.939676891154,18068.165903152072],[-6323.257881336318,19124.182490529678,6318.56892534464],[-6418.794712008009,19451.86544966867,6431.628290234268],[-16458.438965778187,48664.65550041838,15929.281600710245],[-16536.33189268706,48957.86708542172,16061.875774953158],[-20340.218454924776,60578.54432380967,20052.413133551043],[-309.66170878333577,961.944603652225,329.2703651306046],[-30610.417055078404,91394.33946632923,30247.00651614841],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-20422.170019037756,60883.00534722827,20143.68791891817],[-315.89596974478854,961.1521255976016,341.91019377941944],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-16433.56870839377,48640.38400351981,15925.04929740412],[-20411.074223077296,60845.70671447802,20119.862441220703],[-30688.20226695104,91663.24720130094,30385.106916786248],[-14775.03593771167,44128.89940269831,14429.413722718546],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-25357.120750093778,75365.33437471655,24918.585063312228],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
5700,30,2.9551111500000005,2.9487065266666668,0.1576660466587373,0.2949860923245983,0.2909400614496357,0.009653021046091245,0.0027924722951282125,0.002770825737808845,1.5668616290436503E-4,73,"[[-25355.803592263954,75342.96076189836,24912.459774573555],[-16474.987028022526,48694.60600578484,15942.031221220675],[-307.0667534851876,966.1512344272021,329.28914887824743],[-30681.91851691269,91607.91578231413,30334.291484994643],[-25333.687431369723,75287.13862964194,24892.321530344976],[-30237.952260662703,90280.18161195275,29901.982833069997],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27280.30886138424,81468.09052291604,26851.285059495858],[-323.526495435898,1000.5343190575136,351.3589627179833],[-27095.020044090077,80784.10134348761,26601.691790013112],[-20423.9155595132,60874.28382395818,20136.626218885103],[-30678.838009425886,91578.21514032784,30322.13897967449],[-8285.34532878529,24693.254057545604,8090.296535275407],[-18417.750122988735,54846.7569202256,17998.56806243459],[-9537.663369024478,28390.389228486674,9319.80889180793],[-12302.961953676646,36895.238257905825,12056.20253745931],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-12392.813641685532,37033.3212849496,12182.570295043188],[-27095.135348326556,80815.49420615865,26614.233806609158],[-12271.634146091224,36791.983800134454,12039.29614666146],[-27110.193739844774,80858.04817730677,26630.145193633063],[-12300.368950576094,36871.20494205469,12062.009551467923],[-30690.32446866598,91612.59976552679,30343.616224528763],[-27102.859488269027,80780.67391738328,26630.808338382314],[-25379.382178423857,75463.89378006119,24926.12235492975],[-20327.917128980705,60525.68638722209,20035.409268463878],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-18473.812913199992,55023.476620466216,18043.160473845637],[-12285.286186349975,36830.217043793986,12049.390168651016],[-14858.761001126066,44297.489005434545,14495.255909490206],[-18463.435564287505,55001.86427716636,18039.72225056395],[-18405.93307829991,54823.96103399596,17998.09338375979],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25345.685973272495,75308.89034613324,24906.197122112742],[-18499.16540746196,55083.939676891154,18068.165903152072],[-6323.257881336318,19124.182490529678,6318.56892534464],[-16458.438965778187,48664.65550041838,15929.281600710245],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-20422.170019037756,60883.00534722827,20143.68791891817],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-20411.074223077296,60845.70671447802,20119.862441220703],[-14775.03593771167,44128.89940269831,14429.413722718546],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
5800,30,2.9880718,2.9989071633333335,0.15432259464287115,0.29500585982730043,0.2910526435701039,0.009569535022102445,0.002738932449110963,0.002756207137144651,1.706519522938322E-4,77,"[[-6315.836152705583,19215.345108714115,6186.152427800544],[-16533.712544948103,48962.89377002911,16063.517374473582],[-12317.340548291506,36899.28919742247,12080.646108962048],[-6447.208018749079,19525.11314606242,6458.405528433061],[-25355.803592263954,75342.96076189836,24912.459774573555],[-16474.987028022526,48694.60600578484,15942.031221220675],[-307.0667534851876,966.1512344272021,329.28914887824743],[-30681.91851691269,91607.91578231413,30334.291484994643],[-25333.687431369723,75287.13862964194,24892.321530344976],[-30237.952260662703,90280.18161195275,29901.982833069997],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27280.30886138424,81468.09052291604,26851.285059495858],[-323.526495435898,1000.5343190575136,351.3589627179833],[-27095.020044090077,80784.10134348761,26601.691790013112],[-20423.9155595132,60874.28382395818,20136.626218885103],[-30678.838009425886,91578.21514032784,30322.13897967449],[-8285.34532878529,24693.254057545604,8090.296535275407],[-18417.750122988735,54846.7569202256,17998.56806243459],[-9537.663369024478,28390.389228486674,9319.80889180793],[-12302.961953676646,36895.238257905825,12056.20253745931],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-12392.813641685532,37033.3212849496,12182.570295043188],[-27095.135348326556,80815.49420615865,26614.233806609158],[-12271.634146091224,36791.983800134454,12039.29614666146],[-27110.193739844774,80858.04817730677,26630.145193633063],[-12300.368950576094,36871.20494205469,12062.009551467923],[-30690.32446866598,91612.59976552679,30343.616224528763],[-27102.859488269027,80780.67391738328,26630.808338382314],[-25379.382178423857,75463.89378006119,24926.12235492975],[-20327.917128980705,60525.68638722209,20035.409268463878],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-18473.812913199992,55023.476620466216,18043.160473845637],[-12285.286186349975,36830.217043793986,12049.390168651016],[-14858.761001126066,44297.489005434545,14495.255909490206],[-18463.435564287505,55001.86427716636,18039.72225056395],[-18405.93307829991,54823.96103399596,17998.09338375979],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25345.685973272495,75308.89034613324,24906.197122112742],[-18499.16540746196,55083.939676891154,18068.165903152072],[-6323.257881336318,19124.182490529678,6318.56892534464],[-16458.438965778187,48664.65550041838,15929.281600710245],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-20422.170019037756,60883.00534722827,20143.68791891817],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-20411.074223077296,60845.70671447802,20119.862441220703],[-14775.03593771167,44128.89940269831,14429.413722718546],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-6328.3589871862105,19182.704317034284,6320.382011709747],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-20388.529346499785,60742.056016206036,20086.153565930566],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-6311.559454053754,19117.460581401032,6308.8967795581675],[-316.8068058411257,1004.59998592863,340.05920505896614],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
5900,30,3.0491306500000004,3.0491056333333337,0.15937832707530095,0.29504058568065816,0.29148439731032116,0.009618500837722874,0.0027550140782493767,0.002799689147889114,1.5640761409678783E-4,77,"[[-8351.80635884069,24842.782033499305,8134.89520146829],[-18406.820191787498,54817.30157594527,18000.218043222674],[-27095.193668530632,80756.63332336975,26621.340038262068],[-16438.644088657336,48594.303415079594,15907.482621840989],[-20429.959598632777,60873.89759287757,20127.313558249247],[-9556.006994071402,28452.187063324986,9339.890711150314],[-25332.120335088086,75249.8815458721,24892.87454157004],[-20415.938194446877,60787.31002299865,20107.918280241014],[-27070.91987886761,80744.31477922345,26589.578500055057],[-12341.982660506972,36965.960819979045,12081.120320618491],[-20326.109903513516,60521.69581553553,20025.373747914757],[-30217.927655897845,90205.29330841018,29880.501232078575],[-6315.836152705583,19215.345108714115,6186.152427800544],[-12317.340548291506,36899.28919742247,12080.646108962048],[-6447.208018749079,19525.11314606242,6458.405528433061],[-25355.803592263954,75342.96076189836,24912.459774573555],[-16474.987028022526,48694.60600578484,15942.031221220675],[-307.0667534851876,966.1512344272021,329.28914887824743],[-30681.91851691269,91607.91578231413,30334.291484994643],[-25333.687431369723,75287.13862964194,24892.321530344976],[-30237.952260662703,90280.18161195275,29901.982833069997],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27280.30886138424,81468.09052291604,26851.285059495858],[-323.526495435898,1000.5343190575136,351.3589627179833],[-27095.020044090077,80784.10134348761,26601.691790013112],[-20423.9155595132,60874.28382395818,20136.626218885103],[-30678.838009425886,91578.21514032784,30322.13897967449],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12302.961953676646,36895.238257905825,12056.20253745931],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-12392.813641685532,37033.3212849496,12182.570295043188],[-12271.634146091224,36791.983800134454,12039.29614666146],[-27110.193739844774,80858.04817730677,26630.145193633063],[-12300.368950576094,36871.20494205469,12062.009551467923],[-30690.32446866598,91612.59976552679,30343.616224528763],[-20327.917128980705,60525.68638722209,20035.409268463878],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-18473.812913199992,55023.476620466216,18043.160473845637],[-12285.286186349975,36830.217043793986,12049.390168651016],[-14858.761001126066,44297.489005434545,14495.255909490206],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25345.685973272495,75308.89034613324,24906.197122112742],[-18499.16540746196,55083.939676891154,18068.165903152072],[-6323.257881336318,19124.182490529678,6318.56892534464],[-16458.438965778187,48664.65550041838,15929.281600710245],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-20422.170019037756,60883.00534722827,20143.68791891817],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-14775.03593771167,44128.89940269831,14429.413722718546],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-316.8068058411257,1004.59998592863,340.05920505896614],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
6000,30,3.0994196,3.1006226633333336,0.16053279702427228,0.29557128256408666,0.2917151678723795,0.009757188220404086,0.0027328304428957057,0.002796705083591083,1.888545877832734E-4,63,"[[-30694.15766785628,91644.93329896123,30350.868483087415],[-8330.75103858187,24752.59065413712,8092.514012388158],[-27073.8958885331,80756.02945759229,26590.783856466416],[-30704.389536825624,91658.13199276905,30353.822994739872],[-25340.485568606775,75286.76965976444,24882.61895415573],[-30702.392427875904,91708.7406342976,30400.51197164862],[-18503.174218769807,55105.41544102668,18067.384658411473],[-19416.968423193557,57724.285799944235,19073.066145988712],[-25352.82413403739,75310.41917780234,24908.687055788854],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-20429.959598632777,60873.89759287757,20127.313558249247],[-20415.938194446877,60787.31002299865,20107.918280241014],[-27070.91987886761,80744.31477922345,26589.578500055057],[-12341.982660506972,36965.960819979045,12081.120320618491],[-20326.109903513516,60521.69581553553,20025.373747914757],[-6315.836152705583,19215.345108714115,6186.152427800544],[-6447.208018749079,19525.11314606242,6458.405528433061],[-16474.987028022526,48694.60600578484,15942.031221220675],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12302.961953676646,36895.238257905825,12056.20253745931],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-12392.813641685532,37033.3212849496,12182.570295043188],[-12271.634146091224,36791.983800134454,12039.29614666146],[-27110.193739844774,80858.04817730677,26630.145193633063],[-12300.368950576094,36871.20494205469,12062.009551467923],[-20327.917128980705,60525.68638722209,20035.409268463878],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-12285.286186349975,36830.217043793986,12049.390168651016],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16458.438965778187,48664.65550041838,15929.281600710245],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-316.8068058411257,1004.59998592863,340.05920505896614],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
6100,30,3.1543323500000002,3.153367326666667,0.16662871934555565,0.29556398729869643,0.2923501447873212,0.009370822362939549,0.002786948021850591,0.002794050746295576,1.9982887417188178E-4,77,"[[-12352.495663610773,36992.00479756963,12081.009491503988],[-3929.78043438542,12075.225133897138,3847.56187110048],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-6479.873885517334,19631.559668731843,6496.79636327598],[-12415.685541864947,37106.032748265214,12187.05671617361],[-19418.829185921106,57705.39281284914,19061.378234248306],[-12350.706900485184,36976.906255876085,12087.465938822534],[-20417.84244613684,60785.37760945217,20107.411886388672],[-12317.215779431104,36899.51845480604,12065.831278477717],[-3683.9202216950475,11286.754077422094,3693.7415980360092],[-20327.791087462283,60519.93400348593,20024.136167783934],[-3782.151720549397,11422.059397812762,3698.7305530393833],[-14749.832017591598,44058.06194094218,14420.254731568488],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-30655.896517243367,91539.10400710495,30359.689599957772],[-30694.15766785628,91644.93329896123,30350.868483087415],[-8330.75103858187,24752.59065413712,8092.514012388158],[-27073.8958885331,80756.02945759229,26590.783856466416],[-30704.389536825624,91658.13199276905,30353.822994739872],[-25340.485568606775,75286.76965976444,24882.61895415573],[-30702.392427875904,91708.7406342976,30400.51197164862],[-18503.174218769807,55105.41544102668,18067.384658411473],[-19416.968423193557,57724.285799944235,19073.066145988712],[-25352.82413403739,75310.41917780234,24908.687055788854],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-20429.959598632777,60873.89759287757,20127.313558249247],[-20415.938194446877,60787.31002299865,20107.918280241014],[-27070.91987886761,80744.31477922345,26589.578500055057],[-12341.982660506972,36965.960819979045,12081.120320618491],[-20326.109903513516,60521.69581553553,20025.373747914757],[-6315.836152705583,19215.345108714115,6186.152427800544],[-6447.208018749079,19525.11314606242,6458.405528433061],[-16474.987028022526,48694.60600578484,15942.031221220675],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-3661.3229634771706,11220.92787014925,3669.094302256601],[-12392.813641685532,37033.3212849496,12182.570295043188],[-12271.634146091224,36791.983800134454,12039.29614666146],[-27110.193739844774,80858.04817730677,26630.145193633063],[-20327.917128980705,60525.68638722209,20035.409268463878],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-25385.662887579707,75477.17368516834,24931.040215108536],[-12285.286186349975,36830.217043793986,12049.390168651016],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16458.438965778187,48664.65550041838,15929.281600710245],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-8331.431676172817,24762.2196144738,8103.406045105023],[-6325.012034021098,19130.726299507736,6311.427341211926],[-316.8068058411257,1004.59998592863,340.05920505896614],[-8256.70560658888,24595.678032677508,8062.639372105552],[-3771.299107746545,11381.546608689612,3682.389065812385],[-27313.891624025327,81610.29029837098,26922.731063943284]]"
6200,30,3.2079321500000004,3.19899755,0.16684329483213045,0.29650229844847065,0.29256076524012375,0.009396136510992413,0.0027271892008282343,0.0027556098181171673,1.8131876781080859E-4,74,"[[-25378.227026464807,75444.35234399745,24918.796147098958],[-16465.44447960675,48686.519052629585,15938.843536829823],[-25379.086571632673,75442.47710555735,24911.299683564717],[-30246.500259928875,90285.33110139375,29902.380726801337],[-18404.720022415204,54842.15120143187,17995.391618214453],[-313.20558526803876,985.2010974394623,335.6771302495492],[-27061.001146833463,80715.05633281943,26573.10151720945],[-25268.057804443997,75179.46193642478,24797.62412081044],[-8338.567880596365,24773.34555193411,8104.620787163458],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-12352.495663610773,36992.00479756963,12081.009491503988],[-3929.78043438542,12075.225133897138,3847.56187110048],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-6479.873885517334,19631.559668731843,6496.79636327598],[-12415.685541864947,37106.032748265214,12187.05671617361],[-19418.829185921106,57705.39281284914,19061.378234248306],[-12350.706900485184,36976.906255876085,12087.465938822534],[-20417.84244613684,60785.37760945217,20107.411886388672],[-12317.215779431104,36899.51845480604,12065.831278477717],[-20327.791087462283,60519.93400348593,20024.136167783934],[-3782.151720549397,11422.059397812762,3698.7305530393833],[-14749.832017591598,44058.06194094218,14420.254731568488],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-30694.15766785628,91644.93329896123,30350.868483087415],[-8330.75103858187,24752.59065413712,8092.514012388158],[-27073.8958885331,80756.02945759229,26590.783856466416],[-30704.389536825624,91658.13199276905,30353.822994739872],[-25340.485568606775,75286.76965976444,24882.61895415573],[-30702.392427875904,91708.7406342976,30400.51197164862],[-18503.174218769807,55105.41544102668,18067.384658411473],[-19416.968423193557,57724.285799944235,19073.066145988712],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-20429.959598632777,60873.89759287757,20127.313558249247],[-20415.938194446877,60787.31002299865,20107.918280241014],[-12341.982660506972,36965.960819979045,12081.120320618491],[-20326.109903513516,60521.69581553553,20025.373747914757],[-6315.836152705583,19215.345108714115,6186.152427800544],[-16474.987028022526,48694.60600578484,15942.031221220675],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12271.634146091224,36791.983800134454,12039.29614666146],[-27110.193739844774,80858.04817730677,26630.145193633063],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-12285.286186349975,36830.217043793986,12049.390168651016],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-8331.431676172817,24762.2196144738,8103.406045105023],[-316.8068058411257,1004.59998592863,340.05920505896614],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
6300,30,3.2600429,3.24742895,0.16828120419194234,0.2964189796003779,0.29261672260310995,0.009171322207217303,0.0027917089122402802,0.002777159521576831,1.9869713418797804E-4,75,"[[-14845.393299178046,44228.00900417256,14460.944454464268],[-27056.472454516203,80694.28422913089,26564.71419503703],[-25379.193373154092,75458.49324002482,24914.539615895337],[-12343.531127152586,36956.30752865504,12077.81198638524],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-25378.227026464807,75444.35234399745,24918.796147098958],[-16465.44447960675,48686.519052629585,15938.843536829823],[-25379.086571632673,75442.47710555735,24911.299683564717],[-30246.500259928875,90285.33110139375,29902.380726801337],[-18404.720022415204,54842.15120143187,17995.391618214453],[-313.20558526803876,985.2010974394623,335.6771302495492],[-27061.001146833463,80715.05633281943,26573.10151720945],[-25268.057804443997,75179.46193642478,24797.62412081044],[-8338.567880596365,24773.34555193411,8104.620787163458],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-12352.495663610773,36992.00479756963,12081.009491503988],[-3929.78043438542,12075.225133897138,3847.56187110048],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-6479.873885517334,19631.559668731843,6496.79636327598],[-12415.685541864947,37106.032748265214,12187.05671617361],[-19418.829185921106,57705.39281284914,19061.378234248306],[-12350.706900485184,36976.906255876085,12087.465938822534],[-20417.84244613684,60785.37760945217,20107.411886388672],[-12317.215779431104,36899.51845480604,12065.831278477717],[-20327.791087462283,60519.93400348593,20024.136167783934],[-14749.832017591598,44058.06194094218,14420.254731568488],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-30694.15766785628,91644.93329896123,30350.868483087415],[-8330.75103858187,24752.59065413712,8092.514012388158],[-27073.8958885331,80756.02945759229,26590.783856466416],[-30704.389536825624,91658.13199276905,30353.822994739872],[-25340.485568606775,75286.76965976444,24882.61895415573],[-30702.392427875904,91708.7406342976,30400.51197164862],[-18503.174218769807,55105.41544102668,18067.384658411473],[-19416.968423193557,57724.285799944235,19073.066145988712],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-20429.959598632777,60873.89759287757,20127.313558249247],[-20415.938194446877,60787.31002299865,20107.918280241014],[-20326.109903513516,60521.69581553553,20025.373747914757],[-6315.836152705583,19215.345108714115,6186.152427800544],[-16474.987028022526,48694.60600578484,15942.031221220675],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12271.634146091224,36791.983800134454,12039.29614666146],[-19418.26160644149,57747.05531467432,19075.47546107933],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-14759.78440748044,44092.22819710834,14424.589994445872],[-16465.67224624644,48664.871286141846,15928.005204091685],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-15602.359604254034,46219.112224650285,15305.686546373514],[-30521.197168187595,91131.22508962375,30132.43206612702],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-8331.431676172817,24762.2196144738,8103.406045105023],[-316.8068058411257,1004.59998592863,340.05920505896614],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
6400,30,3.2935448000000003,3.2970951433333338,0.17121674001372866,0.29642165163937084,0.2935703914400744,0.008238285014805558,0.002717050459750657,0.002726416879875774,1.5564802942081093E-4,76,"[[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-12379.11899974427,37052.18686226353,12104.378614007543],[-14842.322436489087,44206.84432873249,14458.096943873705],[-20441.400332574518,60801.336971119985,20115.483211983686],[-9552.656378656553,28420.152124422428,9326.588663579205],[-12393.796707751073,37076.15762747227,12104.777405862691],[-19412.583022825453,57714.57312512507,19066.195316210076],[-30687.38830134522,91608.6716331249,30338.656502338417],[-25257.07788918574,75136.26150509229,24787.4034899856],[-14845.393299178046,44228.00900417256,14460.944454464268],[-27056.472454516203,80694.28422913089,26564.71419503703],[-25379.193373154092,75458.49324002482,24914.539615895337],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-25378.227026464807,75444.35234399745,24918.796147098958],[-16465.44447960675,48686.519052629585,15938.843536829823],[-25379.086571632673,75442.47710555735,24911.299683564717],[-30246.500259928875,90285.33110139375,29902.380726801337],[-18404.720022415204,54842.15120143187,17995.391618214453],[-313.20558526803876,985.2010974394623,335.6771302495492],[-27061.001146833463,80715.05633281943,26573.10151720945],[-25268.057804443997,75179.46193642478,24797.62412081044],[-8338.567880596365,24773.34555193411,8104.620787163458],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-12352.495663610773,36992.00479756963,12081.009491503988],[-3929.78043438542,12075.225133897138,3847.56187110048],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-6479.873885517334,19631.559668731843,6496.79636327598],[-12415.685541864947,37106.032748265214,12187.05671617361],[-19418.829185921106,57705.39281284914,19061.378234248306],[-20417.84244613684,60785.37760945217,20107.411886388672],[-12317.215779431104,36899.51845480604,12065.831278477717],[-20327.791087462283,60519.93400348593,20024.136167783934],[-14749.832017591598,44058.06194094218,14420.254731568488],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-8330.75103858187,24752.59065413712,8092.514012388158],[-27073.8958885331,80756.02945759229,26590.783856466416],[-30704.389536825624,91658.13199276905,30353.822994739872],[-25340.485568606775,75286.76965976444,24882.61895415573],[-30702.392427875904,91708.7406342976,30400.51197164862],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-20429.959598632777,60873.89759287757,20127.313558249247],[-20415.938194446877,60787.31002299865,20107.918280241014],[-6315.836152705583,19215.345108714115,6186.152427800544],[-16474.987028022526,48694.60600578484,15942.031221220675],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12271.634146091224,36791.983800134454,12039.29614666146],[-18494.261241855114,55065.46634301881,18053.966502929747],[-14848.245469032547,44217.87883443764,14465.84953791442],[-16465.67224624644,48664.871286141846,15928.005204091685],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-14831.454570354697,44202.06360497416,14459.236496741682],[-25435.089910301762,75646.49235904039,25017.423517908792],[-15602.359604254034,46219.112224650285,15305.686546373514],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30257.99950230669,90330.74461837059,29916.31677588457],[-8985.091621050453,26655.002168001447,8723.004578478023],[-20415.938194446877,60787.31002299865,20107.918280241014],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-8331.431676172817,24762.2196144738,8103.406045105023],[-316.8068058411257,1004.59998592863,340.05920505896614],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
6500,30,3.34200065,3.3462934300000002,0.1738320189571989,0.2964302481956326,0.2936074513513651,0.008152010726739574,0.002746394359439802,0.0027652177327912465,1.4623689735087126E-4,63,"[[-12412.644941729772,37100.706211773424,12121.454717034625],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-20422.656462712024,60763.13551839983,20095.183161209305],[-20426.163896707738,60736.947388691806,20095.979893060976],[-14853.74986041393,44235.862209233805,14454.551609597558],[-14735.389146688422,44030.5683646253,14402.659039463788],[-19435.133062253935,57764.89097832565,19086.65323179354],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-14842.322436489087,44206.84432873249,14458.096943873705],[-20441.400332574518,60801.336971119985,20115.483211983686],[-12393.796707751073,37076.15762747227,12104.777405862691],[-30687.38830134522,91608.6716331249,30338.656502338417],[-25257.07788918574,75136.26150509229,24787.4034899856],[-27056.472454516203,80694.28422913089,26564.71419503703],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-16465.44447960675,48686.519052629585,15938.843536829823],[-25379.086571632673,75442.47710555735,24911.299683564717],[-30246.500259928875,90285.33110139375,29902.380726801337],[-18404.720022415204,54842.15120143187,17995.391618214453],[-27061.001146833463,80715.05633281943,26573.10151720945],[-8338.567880596365,24773.34555193411,8104.620787163458],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-12352.495663610773,36992.00479756963,12081.009491503988],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-19418.829185921106,57705.39281284914,19061.378234248306],[-12317.215779431104,36899.51845480604,12065.831278477717],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-8330.75103858187,24752.59065413712,8092.514012388158],[-27073.8958885331,80756.02945759229,26590.783856466416],[-30704.389536825624,91658.13199276905,30353.822994739872],[-25340.485568606775,75286.76965976444,24882.61895415573],[-30702.392427875904,91708.7406342976,30400.51197164862],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-20429.959598632777,60873.89759287757,20127.313558249247],[-6315.836152705583,19215.345108714115,6186.152427800544],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12271.634146091224,36791.983800134454,12039.29614666146],[-14848.245469032547,44217.87883443764,14465.84953791442],[-16465.67224624644,48664.871286141846,15928.005204091685],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-25435.089910301762,75646.49235904039,25017.423517908792],[-15602.359604254034,46219.112224650285,15305.686546373514],[-315.89596974478854,961.1521255976016,341.91019377941944],[-8985.091621050453,26655.002168001447,8723.004578478023],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-30684.57014263679,91620.77437521779,30382.18870224962],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-316.8068058411257,1004.59998592863,340.05920505896614],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
6600,30,3.3871516500000003,3.395488616666667,0.17828323024217838,0.296468937556428,0.2938684975569069,0.008120166606003433,0.00271963882228879,0.0027399894590133893,1.4645347590792028E-4,70,"[[-16485.023504763478,48706.25390480396,15948.32463372243],[-6308.956189739022,19183.711924572206,6178.771744122614],[-20411.815716087018,60739.22962926008,20088.0701541883],[-18416.011312757084,54833.65957020869,17999.125879322597],[-25333.91141666495,75245.80997288061,24868.06656017097],[-288.3881439803886,946.1004116034302,331.2369440814794],[-30686.718407907236,91600.68327740332,30336.907042716306],[-8333.531335918291,24752.99834933048,8090.6988167300115],[-30246.500259928875,90285.33110139375,29902.380726801337],[-12412.644941729772,37100.706211773424,12121.454717034625],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-20422.656462712024,60763.13551839983,20095.183161209305],[-20426.163896707738,60736.947388691806,20095.979893060976],[-14853.74986041393,44235.862209233805,14454.551609597558],[-14735.389146688422,44030.5683646253,14402.659039463788],[-19435.133062253935,57764.89097832565,19086.65323179354],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-14842.322436489087,44206.84432873249,14458.096943873705],[-20441.400332574518,60801.336971119985,20115.483211983686],[-12393.796707751073,37076.15762747227,12104.777405862691],[-30687.38830134522,91608.6716331249,30338.656502338417],[-25257.07788918574,75136.26150509229,24787.4034899856],[-27056.472454516203,80694.28422913089,26564.71419503703],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-16465.44447960675,48686.519052629585,15938.843536829823],[-25379.086571632673,75442.47710555735,24911.299683564717],[-30246.500259928875,90285.33110139375,29902.380726801337],[-18404.720022415204,54842.15120143187,17995.391618214453],[-27061.001146833463,80715.05633281943,26573.10151720945],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-12352.495663610773,36992.00479756963,12081.009491503988],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-19418.829185921106,57705.39281284914,19061.378234248306],[-12317.215779431104,36899.51845480604,12065.831278477717],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-8330.75103858187,24752.59065413712,8092.514012388158],[-27073.8958885331,80756.02945759229,26590.783856466416],[-30704.389536825624,91658.13199276905,30353.822994739872],[-25340.485568606775,75286.76965976444,24882.61895415573],[-30702.392427875904,91708.7406342976,30400.51197164862],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-20429.959598632777,60873.89759287757,20127.313558249247],[-6315.836152705583,19215.345108714115,6186.152427800544],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12271.634146091224,36791.983800134454,12039.29614666146],[-14848.245469032547,44217.87883443764,14465.84953791442],[-16465.67224624644,48664.871286141846,15928.005204091685],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-25435.089910301762,75646.49235904039,25017.423517908792],[-15602.359604254034,46219.112224650285,15305.686546373514],[-315.89596974478854,961.1521255976016,341.91019377941944],[-8985.091621050453,26655.002168001447,8723.004578478023],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-9533.66812325502,28358.30379624522,9306.816406511496],[-315.958853018695,995.3116758258495,338.35731018508926],[-316.8068058411257,1004.59998592863,340.05920505896614],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
6700,30,3.4245156000000003,3.4442753033333338,0.17783750226759704,0.2965266434997794,0.2942998365601105,0.007702064432467462,0.0027426124550365225,0.0027531153256715526,1.7899246810444152E-4,62,"[[-9532.430422461422,28350.054247207452,9302.151898426115],[-14173.561008388493,42408.87661679969,13958.555712922045],[-14600.909909431079,43264.5426221285,14367.954563610274],[-30682.223457756456,91555.36585450848,30320.93064005131],[-16464.545780401193,48662.16313907822,15920.940468230097],[-30219.618827689606,90201.91638921281,29881.7578736703],[-15604.392831534506,46231.85024314297,15305.92458283267],[-20441.453081865428,60844.98359191996,20131.05930331987],[-16485.023504763478,48706.25390480396,15948.32463372243],[-6308.956189739022,19183.711924572206,6178.771744122614],[-18416.011312757084,54833.65957020869,17999.125879322597],[-25333.91141666495,75245.80997288061,24868.06656017097],[-8333.531335918291,24752.99834933048,8090.6988167300115],[-12412.644941729772,37100.706211773424,12121.454717034625],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-20422.656462712024,60763.13551839983,20095.183161209305],[-20426.163896707738,60736.947388691806,20095.979893060976],[-14853.74986041393,44235.862209233805,14454.551609597558],[-19435.133062253935,57764.89097832565,19086.65323179354],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-20441.400332574518,60801.336971119985,20115.483211983686],[-12393.796707751073,37076.15762747227,12104.777405862691],[-30687.38830134522,91608.6716331249,30338.656502338417],[-25257.07788918574,75136.26150509229,24787.4034899856],[-27056.472454516203,80694.28422913089,26564.71419503703],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-16465.44447960675,48686.519052629585,15938.843536829823],[-25379.086571632673,75442.47710555735,24911.299683564717],[-30246.500259928875,90285.33110139375,29902.380726801337],[-27061.001146833463,80715.05633281943,26573.10151720945],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-12352.495663610773,36992.00479756963,12081.009491503988],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-19418.829185921106,57705.39281284914,19061.378234248306],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-8330.75103858187,24752.59065413712,8092.514012388158],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-6315.836152705583,19215.345108714115,6186.152427800544],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12271.634146091224,36791.983800134454,12039.29614666146],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-8985.091621050453,26655.002168001447,8723.004578478023],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-315.958853018695,995.3116758258495,338.35731018508926],[-316.8068058411257,1004.59998592863,340.05920505896614],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
6800,30,3.47537435,3.493514816666667,0.18018748562818002,0.2965531833418978,0.2944961002514726,0.007637370360792007,0.002728256749551224,0.002740583982864319,1.7397768828135722E-4,66,"[[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-30647.285331431744,91431.28442457411,30275.79549074711],[-27042.72181527209,80692.93053695592,26563.215315807516],[-20434.634618163116,60753.98281331774,20103.204329138236],[-30241.085400181357,90254.39495835312,29894.463336578287],[-9532.430422461422,28350.054247207452,9302.151898426115],[-14173.561008388493,42408.87661679969,13958.555712922045],[-14600.909909431079,43264.5426221285,14367.954563610274],[-30682.223457756456,91555.36585450848,30320.93064005131],[-16464.545780401193,48662.16313907822,15920.940468230097],[-30219.618827689606,90201.91638921281,29881.7578736703],[-15604.392831534506,46231.85024314297,15305.92458283267],[-20441.453081865428,60844.98359191996,20131.05930331987],[-16485.023504763478,48706.25390480396,15948.32463372243],[-6308.956189739022,19183.711924572206,6178.771744122614],[-18416.011312757084,54833.65957020869,17999.125879322597],[-25333.91141666495,75245.80997288061,24868.06656017097],[-8333.531335918291,24752.99834933048,8090.6988167300115],[-12412.644941729772,37100.706211773424,12121.454717034625],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-20422.656462712024,60763.13551839983,20095.183161209305],[-20426.163896707738,60736.947388691806,20095.979893060976],[-14853.74986041393,44235.862209233805,14454.551609597558],[-19435.133062253935,57764.89097832565,19086.65323179354],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-20441.400332574518,60801.336971119985,20115.483211983686],[-12393.796707751073,37076.15762747227,12104.777405862691],[-25257.07788918574,75136.26150509229,24787.4034899856],[-27056.472454516203,80694.28422913089,26564.71419503703],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-25379.086571632673,75442.47710555735,24911.299683564717],[-30246.500259928875,90285.33110139375,29902.380726801337],[-27061.001146833463,80715.05633281943,26573.10151720945],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-12352.495663610773,36992.00479756963,12081.009491503988],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-19418.829185921106,57705.39281284914,19061.378234248306],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-8330.75103858187,24752.59065413712,8092.514012388158],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-6315.836152705583,19215.345108714115,6186.152427800544],[-307.0667534851876,966.1512344272021,329.28914887824743],[-16455.45687324662,48645.358688586566,15917.99610369842],[-27095.020044090077,80784.10134348761,26601.691790013112],[-18417.750122988735,54846.7569202256,17998.56806243459],[-12271.634146091224,36791.983800134454,12039.29614666146],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-8985.091621050453,26655.002168001447,8723.004578478023],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-315.958853018695,995.3116758258495,338.35731018508926],[-316.8068058411257,1004.59998592863,340.05920505896614],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
6900,30,3.5256272,3.5377023733333335,0.17941248603575197,0.2973403174801814,0.29477826507063426,0.0075937890909121165,0.002686658829589431,0.002705529617462214,1.4752905498039706E-4,61,"[[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-12449.806763130551,37183.30304289533,12149.831347985331],[-27110.421131215415,80789.29691046481,26612.07071125253],[-12262.054698452383,36770.830152468414,12021.057610848069],[-19406.85007095185,57638.55032748818,19051.469021248642],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-30647.285331431744,91431.28442457411,30275.79549074711],[-20434.634618163116,60753.98281331774,20103.204329138236],[-30241.085400181357,90254.39495835312,29894.463336578287],[-9532.430422461422,28350.054247207452,9302.151898426115],[-14173.561008388493,42408.87661679969,13958.555712922045],[-30682.223457756456,91555.36585450848,30320.93064005131],[-16464.545780401193,48662.16313907822,15920.940468230097],[-15604.392831534506,46231.85024314297,15305.92458283267],[-20441.453081865428,60844.98359191996,20131.05930331987],[-16485.023504763478,48706.25390480396,15948.32463372243],[-6308.956189739022,19183.711924572206,6178.771744122614],[-18416.011312757084,54833.65957020869,17999.125879322597],[-25333.91141666495,75245.80997288061,24868.06656017097],[-8333.531335918291,24752.99834933048,8090.6988167300115],[-12412.644941729772,37100.706211773424,12121.454717034625],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-20426.163896707738,60736.947388691806,20095.979893060976],[-14853.74986041393,44235.862209233805,14454.551609597558],[-19435.133062253935,57764.89097832565,19086.65323179354],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-20441.400332574518,60801.336971119985,20115.483211983686],[-12393.796707751073,37076.15762747227,12104.777405862691],[-27056.472454516203,80694.28422913089,26564.71419503703],[-25379.086571632673,75442.47710555735,24911.299683564717],[-27061.001146833463,80715.05633281943,26573.10151720945],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-19418.829185921106,57705.39281284914,19061.378234248306],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-8330.75103858187,24752.59065413712,8092.514012388158],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-6315.836152705583,19215.345108714115,6186.152427800544],[-307.0667534851876,966.1512344272021,329.28914887824743],[-18417.750122988735,54846.7569202256,17998.56806243459],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-8985.091621050453,26655.002168001447,8723.004578478023],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7000,30,3.58138995,3.591962706666667,0.17839105720045645,0.2975106316441263,0.2958564575583591,0.007283349082056938,0.0026433657453776562,0.002689301613615978,1.6195970165771043E-4,69,"[[-25356.391123081492,75426.96462756376,24879.068701121636],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-30214.27473135772,90192.34583294015,29866.292283229126],[-30680.914955061657,91582.91237216094,30318.04225994359],[-6327.060993101648,19220.133728046712,6184.167988771141],[-12454.451266988925,37177.57767272124,12148.660893425103],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-25374.027324753843,75451.79818076226,24900.163991156747],[-30205.16966201986,90179.81238093473,29863.869831531865],[-12457.427892220983,37208.09754378323,12161.569973166974],[-12444.199341921241,37214.151787576375,12147.788151619128],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-12449.806763130551,37183.30304289533,12149.831347985331],[-27110.421131215415,80789.29691046481,26612.07071125253],[-12262.054698452383,36770.830152468414,12021.057610848069],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-20434.634618163116,60753.98281331774,20103.204329138236],[-30241.085400181357,90254.39495835312,29894.463336578287],[-9532.430422461422,28350.054247207452,9302.151898426115],[-14173.561008388493,42408.87661679969,13958.555712922045],[-16464.545780401193,48662.16313907822,15920.940468230097],[-15604.392831534506,46231.85024314297,15305.92458283267],[-20441.453081865428,60844.98359191996,20131.05930331987],[-16485.023504763478,48706.25390480396,15948.32463372243],[-6308.956189739022,19183.711924572206,6178.771744122614],[-18416.011312757084,54833.65957020869,17999.125879322597],[-25333.91141666495,75245.80997288061,24868.06656017097],[-8333.531335918291,24752.99834933048,8090.6988167300115],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-20426.163896707738,60736.947388691806,20095.979893060976],[-14853.74986041393,44235.862209233805,14454.551609597558],[-19435.133062253935,57764.89097832565,19086.65323179354],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-20441.400332574518,60801.336971119985,20115.483211983686],[-12393.796707751073,37076.15762747227,12104.777405862691],[-27056.472454516203,80694.28422913089,26564.71419503703],[-27061.001146833463,80715.05633281943,26573.10151720945],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-19418.829185921106,57705.39281284914,19061.378234248306],[-3777.2655624958143,11408.714325373958,3688.926937642807],[-8330.75103858187,24752.59065413712,8092.514012388158],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-6335.808435753002,19257.18231304064,6208.441419405287],[-16438.644088657336,48594.303415079594,15907.482621840989],[-6315.836152705583,19215.345108714115,6186.152427800544],[-307.0667534851876,966.1512344272021,329.28914887824743],[-18417.750122988735,54846.7569202256,17998.56806243459],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-8985.091621050453,26655.002168001447,8723.004578478023],[-30703.318255941413,91661.0525441105,30358.287372166986],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7100,30,3.6353929000000003,3.6422517433333335,0.17546767439003697,0.2982249979318089,0.2966038219659301,0.006884925171037776,0.002658287441747944,0.0026854208106957393,1.9199853977686955E-4,70,"[[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19386.495481789465,57609.07815787205,19030.05325870302],[-30185.11596191503,90104.80921916135,29838.008818534396],[-16430.088910107796,48549.4737956675,15896.426043637259],[-19453.61591279433,57806.45466204015,19096.60597033854],[-20434.634618163116,60753.98281331774,20103.204329138236],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-6337.750201504725,19296.64483829021,6204.956397776772],[-309.34131833708705,985.0073176400435,334.59252748169223],[-25356.391123081492,75426.96462756376,24879.068701121636],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-30214.27473135772,90192.34583294015,29866.292283229126],[-30680.914955061657,91582.91237216094,30318.04225994359],[-6327.060993101648,19220.133728046712,6184.167988771141],[-12454.451266988925,37177.57767272124,12148.660893425103],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-25374.027324753843,75451.79818076226,24900.163991156747],[-30205.16966201986,90179.81238093473,29863.869831531865],[-12457.427892220983,37208.09754378323,12161.569973166974],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-12449.806763130551,37183.30304289533,12149.831347985331],[-27110.421131215415,80789.29691046481,26612.07071125253],[-12262.054698452383,36770.830152468414,12021.057610848069],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-20434.634618163116,60753.98281331774,20103.204329138236],[-9532.430422461422,28350.054247207452,9302.151898426115],[-14173.561008388493,42408.87661679969,13958.555712922045],[-16464.545780401193,48662.16313907822,15920.940468230097],[-15604.392831534506,46231.85024314297,15305.92458283267],[-16485.023504763478,48706.25390480396,15948.32463372243],[-6308.956189739022,19183.711924572206,6178.771744122614],[-18416.011312757084,54833.65957020869,17999.125879322597],[-25333.91141666495,75245.80997288061,24868.06656017097],[-8333.531335918291,24752.99834933048,8090.6988167300115],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-20426.163896707738,60736.947388691806,20095.979893060976],[-14853.74986041393,44235.862209233805,14454.551609597558],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-20441.400332574518,60801.336971119985,20115.483211983686],[-12393.796707751073,37076.15762747227,12104.777405862691],[-27056.472454516203,80694.28422913089,26564.71419503703],[-27061.001146833463,80715.05633281943,26573.10151720945],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-8330.75103858187,24752.59065413712,8092.514012388158],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-18417.750122988735,54846.7569202256,17998.56806243459],[-3771.299107746545,11381.546608689612,3682.389065812385],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-8985.091621050453,26655.002168001447,8723.004578478023],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7200,30,3.6786948,3.6899986,0.17706760008665107,0.298064229383311,0.29666134163881364,0.006920122290835764,0.0026796593899015195,0.0027183069841862357,2.0721675149226935E-4,65,"[[-12418.13647778436,37140.67244790575,12109.826995565132],[-12478.264604509599,37263.70480247572,12181.71802738453],[-12474.785646736707,37217.18280709643,12170.285727956738],[-8354.282733495702,24767.163785604836,8103.394433792542],[-12284.553623277523,36824.60398644256,12033.88968421038],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6346.86099817356,19273.941636505966,6191.43505131593],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19386.495481789465,57609.07815787205,19030.05325870302],[-30185.11596191503,90104.80921916135,29838.008818534396],[-16430.088910107796,48549.4737956675,15896.426043637259],[-19453.61591279433,57806.45466204015,19096.60597033854],[-20434.634618163116,60753.98281331774,20103.204329138236],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-309.34131833708705,985.0073176400435,334.59252748169223],[-25356.391123081492,75426.96462756376,24879.068701121636],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-30214.27473135772,90192.34583294015,29866.292283229126],[-30680.914955061657,91582.91237216094,30318.04225994359],[-6327.060993101648,19220.133728046712,6184.167988771141],[-12454.451266988925,37177.57767272124,12148.660893425103],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-30205.16966201986,90179.81238093473,29863.869831531865],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-12262.054698452383,36770.830152468414,12021.057610848069],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-20434.634618163116,60753.98281331774,20103.204329138236],[-9532.430422461422,28350.054247207452,9302.151898426115],[-16464.545780401193,48662.16313907822,15920.940468230097],[-15604.392831534506,46231.85024314297,15305.92458283267],[-16485.023504763478,48706.25390480396,15948.32463372243],[-18416.011312757084,54833.65957020869,17999.125879322597],[-25333.91141666495,75245.80997288061,24868.06656017097],[-8333.531335918291,24752.99834933048,8090.6988167300115],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-14853.74986041393,44235.862209233805,14454.551609597558],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-20441.400332574518,60801.336971119985,20115.483211983686],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-27304.280223199883,81561.00386103334,26900.204218673323],[-18504.819220462596,55082.78636207867,18056.40421084288],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-18417.750122988735,54846.7569202256,17998.56806243459],[-16536.33189268706,48957.86708542172,16061.875774953158],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-8277.55108503158,24617.063606695305,8074.72466975954],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7300,30,3.74546125,3.7390447900000003,0.17732958411448274,0.29854424756050496,0.29726353144765477,0.00633788955059697,0.002681574127667845,0.0026993971609570963,1.957565152189427E-4,73,"[[-20440.636454301413,60789.23610146996,20109.65863209327],[-20446.342593248315,60807.60059532819,20114.291755584458],[-8349.871728800583,24791.800921692895,8096.119154536796],[-19400.771266790318,57644.44042532533,19043.109346747206],[-12462.070760842962,37213.624842984376,12150.517994527288],[-16523.27779092748,48767.03561786616,15961.362253087575],[-25325.169806047754,75325.31326098325,24838.544300967198],[-20438.578933103476,60740.058378333124,20102.17095364844],[-299.12450681862407,972.961362543262,326.23397752937603],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25336.871424617293,75215.28086984638,24859.055953907005],[-12493.142383519747,37319.921186381114,12205.13911266032],[-18552.6850440744,55181.43287456012,18100.852866264984],[-12418.13647778436,37140.67244790575,12109.826995565132],[-12474.785646736707,37217.18280709643,12170.285727956738],[-8354.282733495702,24767.163785604836,8103.394433792542],[-12284.553623277523,36824.60398644256,12033.88968421038],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6346.86099817356,19273.941636505966,6191.43505131593],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30185.11596191503,90104.80921916135,29838.008818534396],[-16430.088910107796,48549.4737956675,15896.426043637259],[-19453.61591279433,57806.45466204015,19096.60597033854],[-20434.634618163116,60753.98281331774,20103.204329138236],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-309.34131833708705,985.0073176400435,334.59252748169223],[-25356.391123081492,75426.96462756376,24879.068701121636],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-30214.27473135772,90192.34583294015,29866.292283229126],[-30680.914955061657,91582.91237216094,30318.04225994359],[-6327.060993101648,19220.133728046712,6184.167988771141],[-12454.451266988925,37177.57767272124,12148.660893425103],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-30205.16966201986,90179.81238093473,29863.869831531865],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-12262.054698452383,36770.830152468414,12021.057610848069],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-20434.634618163116,60753.98281331774,20103.204329138236],[-9532.430422461422,28350.054247207452,9302.151898426115],[-16464.545780401193,48662.16313907822,15920.940468230097],[-15604.392831534506,46231.85024314297,15305.92458283267],[-16485.023504763478,48706.25390480396,15948.32463372243],[-18416.011312757084,54833.65957020869,17999.125879322597],[-25333.91141666495,75245.80997288061,24868.06656017097],[-8333.531335918291,24752.99834933048,8090.6988167300115],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-14853.74986041393,44235.862209233805,14454.551609597558],[-18538.737620434356,55145.94779350243,18091.186214168334],[-30499.934284609208,91049.3065329648,30102.76952483765],[-20441.400332574518,60801.336971119985,20115.483211983686],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-27304.280223199883,81561.00386103334,26900.204218673323],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-18417.750122988735,54846.7569202256,17998.56806243459],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27280.30886138424,81468.09052291604,26851.285059495858],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7400,30,3.7967861000000003,3.78395259,0.17948283247716218,0.2984110566803221,0.29732352046639215,0.006311646604874693,0.0026960561544274037,0.0026680153859094647,1.8281288701454298E-4,70,"[[-18546.516482497038,55141.09578748074,18099.865366905506],[-8345.361698631245,24749.134555014607,8101.518326618024],[-12262.054698452383,36770.830152468414,12021.057610848069],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-18409.352297985428,54781.81930895211,17980.947892975284],[-25379.610719551943,75461.17588553122,24908.76948623367],[-30147.138794613707,89989.82746763484,29799.479062653125],[-20440.636454301413,60789.23610146996,20109.65863209327],[-20446.342593248315,60807.60059532819,20114.291755584458],[-8349.871728800583,24791.800921692895,8096.119154536796],[-19400.771266790318,57644.44042532533,19043.109346747206],[-12462.070760842962,37213.624842984376,12150.517994527288],[-16523.27779092748,48767.03561786616,15961.362253087575],[-25325.169806047754,75325.31326098325,24838.544300967198],[-20438.578933103476,60740.058378333124,20102.17095364844],[-299.12450681862407,972.961362543262,326.23397752937603],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25336.871424617293,75215.28086984638,24859.055953907005],[-12493.142383519747,37319.921186381114,12205.13911266032],[-18552.6850440744,55181.43287456012,18100.852866264984],[-12418.13647778436,37140.67244790575,12109.826995565132],[-12474.785646736707,37217.18280709643,12170.285727956738],[-8354.282733495702,24767.163785604836,8103.394433792542],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6346.86099817356,19273.941636505966,6191.43505131593],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30185.11596191503,90104.80921916135,29838.008818534396],[-16430.088910107796,48549.4737956675,15896.426043637259],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-309.34131833708705,985.0073176400435,334.59252748169223],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-30214.27473135772,90192.34583294015,29866.292283229126],[-6327.060993101648,19220.133728046712,6184.167988771141],[-12454.451266988925,37177.57767272124,12148.660893425103],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-20434.634618163116,60753.98281331774,20103.204329138236],[-9532.430422461422,28350.054247207452,9302.151898426115],[-16464.545780401193,48662.16313907822,15920.940468230097],[-15604.392831534506,46231.85024314297,15305.92458283267],[-16485.023504763478,48706.25390480396,15948.32463372243],[-18416.011312757084,54833.65957020869,17999.125879322597],[-8341.449759024254,24763.610375217377,8094.58024150158],[-9033.71056849582,26958.227242070803,8809.32057690511],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30499.934284609208,91049.3065329648,30102.76952483765],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-27304.280223199883,81561.00386103334,26900.204218673323],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-18417.750122988735,54846.7569202256,17998.56806243459],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7500,30,3.8468023000000002,3.83374944,0.18366636120468383,0.29893712895821156,0.2974558557578351,0.006301401543517517,0.0026437178778407986,0.002673489455802134,1.7284101886137087E-4,73,"[[-16474.027578484936,48685.01423252492,15929.449027968789],[-20442.35375551529,60755.567004094395,20105.69037084843],[-30162.619579138198,90054.99476314301,29809.28060291831],[-20412.747575557685,60679.10779490151,20061.371815544913],[-9062.863472046261,27034.78944148992,8839.458977651659],[-30697.056962853043,91638.13609325621,30357.13357124282],[-30199.917586708063,90130.63454522,29839.18593754435],[-19400.500941723956,57627.455209020074,19036.39945710592],[-27272.072057984857,81398.01211214832,26830.79643149385],[-18546.516482497038,55141.09578748074,18099.865366905506],[-8345.361698631245,24749.134555014607,8101.518326618024],[-12262.054698452383,36770.830152468414,12021.057610848069],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-18409.352297985428,54781.81930895211,17980.947892975284],[-25379.610719551943,75461.17588553122,24908.76948623367],[-30147.138794613707,89989.82746763484,29799.479062653125],[-20440.636454301413,60789.23610146996,20109.65863209327],[-20446.342593248315,60807.60059532819,20114.291755584458],[-8349.871728800583,24791.800921692895,8096.119154536796],[-12462.070760842962,37213.624842984376,12150.517994527288],[-16523.27779092748,48767.03561786616,15961.362253087575],[-25325.169806047754,75325.31326098325,24838.544300967198],[-20438.578933103476,60740.058378333124,20102.17095364844],[-299.12450681862407,972.961362543262,326.23397752937603],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25336.871424617293,75215.28086984638,24859.055953907005],[-12493.142383519747,37319.921186381114,12205.13911266032],[-18552.6850440744,55181.43287456012,18100.852866264984],[-12418.13647778436,37140.67244790575,12109.826995565132],[-12474.785646736707,37217.18280709643,12170.285727956738],[-8354.282733495702,24767.163785604836,8103.394433792542],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6346.86099817356,19273.941636505966,6191.43505131593],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-16430.088910107796,48549.4737956675,15896.426043637259],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-309.34131833708705,985.0073176400435,334.59252748169223],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6327.060993101648,19220.133728046712,6184.167988771141],[-12454.451266988925,37177.57767272124,12148.660893425103],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-9532.430422461422,28350.054247207452,9302.151898426115],[-16464.545780401193,48662.16313907822,15920.940468230097],[-15604.392831534506,46231.85024314297,15305.92458283267],[-18416.011312757084,54833.65957020869,17999.125879322597],[-8341.449759024254,24763.610375217377,8094.58024150158],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30499.934284609208,91049.3065329648,30102.76952483765],[-3939.6530576631485,12098.931356165953,3849.955044518952],[-27304.280223199883,81561.00386103334,26900.204218673323],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-18417.750122988735,54846.7569202256,17998.56806243459],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7600,30,3.8865288000000002,3.880645166666667,0.18394760603848562,0.29840331591453645,0.2974791702379784,0.006117122619449453,0.002684771202341676,0.00272424218962325,1.858044508494526E-4,65,"[[-6352.370019546368,19272.791239266015,6186.577044790624],[-9085.95226264381,27124.844865518637,8862.042922911687],[-9566.155636715912,28424.855970047392,9328.479531704725],[-20406.55546555359,60645.776378732226,20055.47342729341],[-25324.931880782315,75285.51016478684,24829.71469567006],[-8365.533814966922,24826.806446597253,8104.998830990321],[-16474.027578484936,48685.01423252492,15929.449027968789],[-20442.35375551529,60755.567004094395,20105.69037084843],[-30162.619579138198,90054.99476314301,29809.28060291831],[-20412.747575557685,60679.10779490151,20061.371815544913],[-30199.917586708063,90130.63454522,29839.18593754435],[-19400.500941723956,57627.455209020074,19036.39945710592],[-27272.072057984857,81398.01211214832,26830.79643149385],[-18546.516482497038,55141.09578748074,18099.865366905506],[-8345.361698631245,24749.134555014607,8101.518326618024],[-12262.054698452383,36770.830152468414,12021.057610848069],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-18409.352297985428,54781.81930895211,17980.947892975284],[-30147.138794613707,89989.82746763484,29799.479062653125],[-20446.342593248315,60807.60059532819,20114.291755584458],[-12462.070760842962,37213.624842984376,12150.517994527288],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25336.871424617293,75215.28086984638,24859.055953907005],[-12493.142383519747,37319.921186381114,12205.13911266032],[-18552.6850440744,55181.43287456012,18100.852866264984],[-12418.13647778436,37140.67244790575,12109.826995565132],[-12474.785646736707,37217.18280709643,12170.285727956738],[-8354.282733495702,24767.163785604836,8103.394433792542],[-14168.128388168658,42389.75708884685,13948.75876328402],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-16430.088910107796,48549.4737956675,15896.426043637259],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6327.060993101648,19220.133728046712,6184.167988771141],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-16464.545780401193,48662.16313907822,15920.940468230097],[-15604.392831534506,46231.85024314297,15305.92458283267],[-8341.449759024254,24763.610375217377,8094.58024150158],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30499.934284609208,91049.3065329648,30102.76952483765],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-18417.750122988735,54846.7569202256,17998.56806243459],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7700,30,3.93276845,3.929848186666667,0.18299086532466624,0.29850536571385244,0.29761992804478354,0.0061070958992912585,0.0027192973559940397,0.002709925647649247,1.9095266040755127E-4,63,"[[-12493.991062594512,37258.75426284431,12187.892879287245],[-12480.504435396573,37209.22694909236,12161.143763066213],[-12434.306498168517,37163.270911575346,12122.606394329952],[-18398.408654981795,54743.61663550754,17965.68031154307],[-16460.397891211254,48611.632467339194,15897.886041750475],[-30138.706396969217,89972.56073128973,29777.58724333373],[-6352.370019546368,19272.791239266015,6186.577044790624],[-9085.95226264381,27124.844865518637,8862.042922911687],[-9566.155636715912,28424.855970047392,9328.479531704725],[-20406.55546555359,60645.776378732226,20055.47342729341],[-25324.931880782315,75285.51016478684,24829.71469567006],[-8365.533814966922,24826.806446597253,8104.998830990321],[-16474.027578484936,48685.01423252492,15929.449027968789],[-20442.35375551529,60755.567004094395,20105.69037084843],[-20412.747575557685,60679.10779490151,20061.371815544913],[-30199.917586708063,90130.63454522,29839.18593754435],[-19400.500941723956,57627.455209020074,19036.39945710592],[-27272.072057984857,81398.01211214832,26830.79643149385],[-18546.516482497038,55141.09578748074,18099.865366905506],[-8345.361698631245,24749.134555014607,8101.518326618024],[-12262.054698452383,36770.830152468414,12021.057610848069],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-18409.352297985428,54781.81930895211,17980.947892975284],[-20446.342593248315,60807.60059532819,20114.291755584458],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-3771.299107746545,11381.546608689612,3682.389065812385],[-25336.871424617293,75215.28086984638,24859.055953907005],[-18552.6850440744,55181.43287456012,18100.852866264984],[-8354.282733495702,24767.163785604836,8103.394433792542],[-14168.128388168658,42389.75708884685,13948.75876328402],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-16430.088910107796,48549.4737956675,15896.426043637259],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6327.060993101648,19220.133728046712,6184.167988771141],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-15604.392831534506,46231.85024314297,15305.92458283267],[-8341.449759024254,24763.610375217377,8094.58024150158],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30499.934284609208,91049.3065329648,30102.76952483765],[-30704.389536825624,91658.13199276905,30353.822994739872],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7800,30,3.97138715,3.97509485,0.18836261998341125,0.2987230023383541,0.2977231271121163,0.006134595721575441,0.0026984957956705993,0.0027001811575479793,1.6471111367973154E-4,64,"[[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-20455.838982097946,60796.28933130096,20113.493339030883],[-16460.397891211254,48611.632467339194,15897.886041750475],[-16460.754039625168,48633.7119208481,15901.349194711574],[-20430.33191847114,60734.08006151746,20080.800445709985],[-12493.991062594512,37258.75426284431,12187.892879287245],[-12480.504435396573,37209.22694909236,12161.143763066213],[-12434.306498168517,37163.270911575346,12122.606394329952],[-18398.408654981795,54743.61663550754,17965.68031154307],[-16460.397891211254,48611.632467339194,15897.886041750475],[-30138.706396969217,89972.56073128973,29777.58724333373],[-6352.370019546368,19272.791239266015,6186.577044790624],[-9085.95226264381,27124.844865518637,8862.042922911687],[-9566.155636715912,28424.855970047392,9328.479531704725],[-20406.55546555359,60645.776378732226,20055.47342729341],[-25324.931880782315,75285.51016478684,24829.71469567006],[-8365.533814966922,24826.806446597253,8104.998830990321],[-20412.747575557685,60679.10779490151,20061.371815544913],[-30199.917586708063,90130.63454522,29839.18593754435],[-19400.500941723956,57627.455209020074,19036.39945710592],[-27272.072057984857,81398.01211214832,26830.79643149385],[-18546.516482497038,55141.09578748074,18099.865366905506],[-8345.361698631245,24749.134555014607,8101.518326618024],[-12262.054698452383,36770.830152468414,12021.057610848069],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-18409.352297985428,54781.81930895211,17980.947892975284],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-25336.871424617293,75215.28086984638,24859.055953907005],[-18552.6850440744,55181.43287456012,18100.852866264984],[-8354.282733495702,24767.163785604836,8103.394433792542],[-14168.128388168658,42389.75708884685,13948.75876328402],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6327.060993101648,19220.133728046712,6184.167988771141],[-27047.969438589178,80616.8876350596,26534.252315970523],[-19405.57019235156,57657.01373841187,19043.276430243583],[-25380.003474943504,75475.05829501948,24907.101014334603],[-16463.527238386458,48642.6765991596,15915.351917396696],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-15604.392831534506,46231.85024314297,15305.92458283267],[-8341.449759024254,24763.610375217377,8094.58024150158],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30499.934284609208,91049.3065329648,30102.76952483765],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
7900,30,4.0216741,4.022069023333334,0.1837027832081517,0.29880741306250547,0.29789617787850986,0.0059672973504321224,0.002711690950854062,0.0026974909018279624,1.5564885426913653E-4,68,"[[-16474.15402157202,48671.93812776529,15911.244152792167],[-12503.739804297586,37274.81097093569,12194.451405871494],[-6652.719005762173,20025.127231611976,6536.790769242479],[-20475.120930768146,60821.56928302229,20125.995422914068],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-20455.838982097946,60796.28933130096,20113.493339030883],[-16460.397891211254,48611.632467339194,15897.886041750475],[-16460.754039625168,48633.7119208481,15901.349194711574],[-20430.33191847114,60734.08006151746,20080.800445709985],[-12493.991062594512,37258.75426284431,12187.892879287245],[-12480.504435396573,37209.22694909236,12161.143763066213],[-12434.306498168517,37163.270911575346,12122.606394329952],[-18398.408654981795,54743.61663550754,17965.68031154307],[-16460.397891211254,48611.632467339194,15897.886041750475],[-30138.706396969217,89972.56073128973,29777.58724333373],[-6352.370019546368,19272.791239266015,6186.577044790624],[-9085.95226264381,27124.844865518637,8862.042922911687],[-9566.155636715912,28424.855970047392,9328.479531704725],[-20406.55546555359,60645.776378732226,20055.47342729341],[-25324.931880782315,75285.51016478684,24829.71469567006],[-8365.533814966922,24826.806446597253,8104.998830990321],[-30199.917586708063,90130.63454522,29839.18593754435],[-19400.500941723956,57627.455209020074,19036.39945710592],[-27272.072057984857,81398.01211214832,26830.79643149385],[-18546.516482497038,55141.09578748074,18099.865366905506],[-8345.361698631245,24749.134555014607,8101.518326618024],[-12262.054698452383,36770.830152468414,12021.057610848069],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-18409.352297985428,54781.81930895211,17980.947892975284],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-25336.871424617293,75215.28086984638,24859.055953907005],[-18552.6850440744,55181.43287456012,18100.852866264984],[-8354.282733495702,24767.163785604836,8103.394433792542],[-14168.128388168658,42389.75708884685,13948.75876328402],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3787.990395971928,11407.36146034536,3686.2315093393686],[-30641.899727919004,91403.08401202393,30259.715840493966],[-14168.128388168658,42389.75708884685,13948.75876328402],[-6327.060993101648,19220.133728046712,6184.167988771141],[-27047.969438589178,80616.8876350596,26534.252315970523],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-30720.206612082013,91734.58917853587,30445.867432838957],[-16498.621152460943,48721.786878829305,15953.973241675092],[-15604.392831534506,46231.85024314297,15305.92458283267],[-8341.449759024254,24763.610375217377,8094.58024150158],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30499.934284609208,91049.3065329648,30102.76952483765],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926],[-3771.299107746545,11381.546608689612,3682.389065812385]]"
8000,30,4.055634250000001,4.066504173333334,0.1839907668410956,0.29911963856172036,0.29819499538214983,0.006341087993388449,0.0026739572133149103,0.002709838680821338,1.7899154606672253E-4,70,"[[-18541.94291248239,55128.5794150972,18093.126816392432],[-3818.393722190363,11469.355374814393,3703.544337134903],[-27048.618733905652,80599.0689525091,26534.776465635026],[-25319.38723778668,75243.89370831802,24824.461629025955],[-6527.350390302588,19663.51734657864,6367.819279528814],[-12515.728267298853,37275.879949631264,12194.886152288449],[-25349.96997777176,75379.72880055952,24860.036543779854],[-16525.869494947023,48780.18301821223,15971.219272193746],[-30480.985201015777,90989.70647797732,30079.24917855541],[-14848.577460989209,44230.58174023383,14455.043486614577],[-9578.577616447174,28458.540617105376,9333.535146193626],[-315.958853018695,995.3116758258495,338.35731018508926],[-6674.307549005553,20086.693345324533,6550.870171590474],[-16474.15402157202,48671.93812776529,15911.244152792167],[-12503.739804297586,37274.81097093569,12194.451405871494],[-6652.719005762173,20025.127231611976,6536.790769242479],[-20475.120930768146,60821.56928302229,20125.995422914068],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-16460.754039625168,48633.7119208481,15901.349194711574],[-20430.33191847114,60734.08006151746,20080.800445709985],[-12493.991062594512,37258.75426284431,12187.892879287245],[-12480.504435396573,37209.22694909236,12161.143763066213],[-12434.306498168517,37163.270911575346,12122.606394329952],[-18398.408654981795,54743.61663550754,17965.68031154307],[-16460.397891211254,48611.632467339194,15897.886041750475],[-30138.706396969217,89972.56073128973,29777.58724333373],[-6352.370019546368,19272.791239266015,6186.577044790624],[-9085.95226264381,27124.844865518637,8862.042922911687],[-20406.55546555359,60645.776378732226,20055.47342729341],[-8365.533814966922,24826.806446597253,8104.998830990321],[-30199.917586708063,90130.63454522,29839.18593754435],[-19400.500941723956,57627.455209020074,19036.39945710592],[-27272.072057984857,81398.01211214832,26830.79643149385],[-8345.361698631245,24749.134555014607,8101.518326618024],[-12262.054698452383,36770.830152468414,12021.057610848069],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-18552.6850440744,55181.43287456012,18100.852866264984],[-8354.282733495702,24767.163785604836,8103.394433792542],[-14168.128388168658,42389.75708884685,13948.75876328402],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14168.128388168658,42389.75708884685,13948.75876328402],[-27047.969438589178,80616.8876350596,26534.252315970523],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-30720.206612082013,91734.58917853587,30445.867432838957],[-15604.392831534506,46231.85024314297,15305.92458283267],[-8341.449759024254,24763.610375217377,8094.58024150158],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30499.934284609208,91049.3065329648,30102.76952483765],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8100,30,4.098190300000001,4.114470926666667,0.18500874535111692,0.29913294341670443,0.2983666636815149,0.00648456293437056,0.002683557026940505,0.0026903125783377933,2.0275122174188872E-4,74,"[[-25309.97896332627,75227.65350180434,24815.174911159804],[-30133.773194221267,89918.99173264517,29758.314738052697],[-3831.8047236832986,11512.967461147096,3721.3257555749005],[-14170.839386622998,42378.95973061076,13945.037974905852],[-30109.362758864703,89890.37536979862,29744.86644774471],[-30704.284009785424,91595.37605319073,30377.768519261692],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-18541.94291248239,55128.5794150972,18093.126816392432],[-3818.393722190363,11469.355374814393,3703.544337134903],[-27048.618733905652,80599.0689525091,26534.776465635026],[-25319.38723778668,75243.89370831802,24824.461629025955],[-6527.350390302588,19663.51734657864,6367.819279528814],[-12515.728267298853,37275.879949631264,12194.886152288449],[-25349.96997777176,75379.72880055952,24860.036543779854],[-16525.869494947023,48780.18301821223,15971.219272193746],[-30480.985201015777,90989.70647797732,30079.24917855541],[-14848.577460989209,44230.58174023383,14455.043486614577],[-9578.577616447174,28458.540617105376,9333.535146193626],[-315.958853018695,995.3116758258495,338.35731018508926],[-6674.307549005553,20086.693345324533,6550.870171590474],[-16474.15402157202,48671.93812776529,15911.244152792167],[-12503.739804297586,37274.81097093569,12194.451405871494],[-6652.719005762173,20025.127231611976,6536.790769242479],[-20475.120930768146,60821.56928302229,20125.995422914068],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-16460.754039625168,48633.7119208481,15901.349194711574],[-20430.33191847114,60734.08006151746,20080.800445709985],[-12480.504435396573,37209.22694909236,12161.143763066213],[-12434.306498168517,37163.270911575346,12122.606394329952],[-18398.408654981795,54743.61663550754,17965.68031154307],[-16460.397891211254,48611.632467339194,15897.886041750475],[-30138.706396969217,89972.56073128973,29777.58724333373],[-6352.370019546368,19272.791239266015,6186.577044790624],[-9085.95226264381,27124.844865518637,8862.042922911687],[-20406.55546555359,60645.776378732226,20055.47342729341],[-8365.533814966922,24826.806446597253,8104.998830990321],[-19400.500941723956,57627.455209020074,19036.39945710592],[-27272.072057984857,81398.01211214832,26830.79643149385],[-8345.361698631245,24749.134555014607,8101.518326618024],[-12262.054698452383,36770.830152468414,12021.057610848069],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-18552.6850440744,55181.43287456012,18100.852866264984],[-8354.282733495702,24767.163785604836,8103.394433792542],[-14168.128388168658,42389.75708884685,13948.75876328402],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14168.128388168658,42389.75708884685,13948.75876328402],[-27047.969438589178,80616.8876350596,26534.252315970523],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27110.421131215415,80789.29691046481,26612.07071125253],[-30720.206612082013,91734.58917853587,30445.867432838957],[-15604.392831534506,46231.85024314297,15305.92458283267],[-8341.449759024254,24763.610375217377,8094.58024150158],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8200,30,4.15479465,4.16170432,0.18356041311441326,0.29914973775305154,0.29840076972743296,0.006482273768741013,0.0026778972055565634,0.0026864486322702072,1.912110121163628E-4,67,"[[-19410.891879545965,57658.66183291352,19045.857595485228],[-12503.030451844794,37264.468638398954,12187.651772022253],[-20478.447208758593,60838.425663663504,20131.51284951888],[-30101.871118844407,89835.38423563333,29720.23331459757],[-12266.544546022471,36773.08176380817,12019.953787516844],[-20425.52736731739,60676.83666943345,20066.86827900284],[-27263.75757378611,81362.14473224974,26811.26036282543],[-18523.046669020725,55071.48221595781,18070.23714424877],[-27048.545315188523,80570.02922937887,26519.473064203925],[-25309.97896332627,75227.65350180434,24815.174911159804],[-30133.773194221267,89918.99173264517,29758.314738052697],[-14170.839386622998,42378.95973061076,13945.037974905852],[-30109.362758864703,89890.37536979862,29744.86644774471],[-30704.284009785424,91595.37605319073,30377.768519261692],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-3818.393722190363,11469.355374814393,3703.544337134903],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-12515.728267298853,37275.879949631264,12194.886152288449],[-25349.96997777176,75379.72880055952,24860.036543779854],[-16525.869494947023,48780.18301821223,15971.219272193746],[-30480.985201015777,90989.70647797732,30079.24917855541],[-14848.577460989209,44230.58174023383,14455.043486614577],[-9578.577616447174,28458.540617105376,9333.535146193626],[-315.958853018695,995.3116758258495,338.35731018508926],[-6674.307549005553,20086.693345324533,6550.870171590474],[-16474.15402157202,48671.93812776529,15911.244152792167],[-6652.719005762173,20025.127231611976,6536.790769242479],[-20475.120930768146,60821.56928302229,20125.995422914068],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-12480.504435396573,37209.22694909236,12161.143763066213],[-16460.397891211254,48611.632467339194,15897.886041750475],[-6352.370019546368,19272.791239266015,6186.577044790624],[-9085.95226264381,27124.844865518637,8862.042922911687],[-8365.533814966922,24826.806446597253,8104.998830990321],[-27272.072057984857,81398.01211214832,26830.79643149385],[-8345.361698631245,24749.134555014607,8101.518326618024],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-18552.6850440744,55181.43287456012,18100.852866264984],[-8354.282733495702,24767.163785604836,8103.394433792542],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14168.128388168658,42389.75708884685,13948.75876328402],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-15604.392831534506,46231.85024314297,15305.92458283267],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8300,30,4.2091005,4.208092176666667,0.18167214758444372,0.2991728209906227,0.2990062614737857,0.005436634342952443,0.002645455230692135,0.002651851704077468,1.6521097401729154E-4,73,"[[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-25370.93364656874,75455.68339340131,24902.156231914603],[-9115.466548418583,27206.460958489843,8871.564301387843],[-12536.62582638472,37363.989211675645,12212.267361973387],[-16460.397891211254,48611.632467339194,15897.886041750475],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-12521.619417777149,37283.977022825384,12205.117091869175],[-19410.891879545965,57658.66183291352,19045.857595485228],[-12503.030451844794,37264.468638398954,12187.651772022253],[-20478.447208758593,60838.425663663504,20131.51284951888],[-30101.871118844407,89835.38423563333,29720.23331459757],[-12266.544546022471,36773.08176380817,12019.953787516844],[-20425.52736731739,60676.83666943345,20066.86827900284],[-27263.75757378611,81362.14473224974,26811.26036282543],[-18523.046669020725,55071.48221595781,18070.23714424877],[-27048.545315188523,80570.02922937887,26519.473064203925],[-25309.97896332627,75227.65350180434,24815.174911159804],[-30133.773194221267,89918.99173264517,29758.314738052697],[-14170.839386622998,42378.95973061076,13945.037974905852],[-30704.284009785424,91595.37605319073,30377.768519261692],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-3818.393722190363,11469.355374814393,3703.544337134903],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-12515.728267298853,37275.879949631264,12194.886152288449],[-25349.96997777176,75379.72880055952,24860.036543779854],[-16525.869494947023,48780.18301821223,15971.219272193746],[-30480.985201015777,90989.70647797732,30079.24917855541],[-14848.577460989209,44230.58174023383,14455.043486614577],[-9578.577616447174,28458.540617105376,9333.535146193626],[-315.958853018695,995.3116758258495,338.35731018508926],[-6674.307549005553,20086.693345324533,6550.870171590474],[-16474.15402157202,48671.93812776529,15911.244152792167],[-6652.719005762173,20025.127231611976,6536.790769242479],[-20475.120930768146,60821.56928302229,20125.995422914068],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-12480.504435396573,37209.22694909236,12161.143763066213],[-16460.397891211254,48611.632467339194,15897.886041750475],[-6352.370019546368,19272.791239266015,6186.577044790624],[-8365.533814966922,24826.806446597253,8104.998830990321],[-27272.072057984857,81398.01211214832,26830.79643149385],[-8345.361698631245,24749.134555014607,8101.518326618024],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-18552.6850440744,55181.43287456012,18100.852866264984],[-8354.282733495702,24767.163785604836,8103.394433792542],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14168.128388168658,42389.75708884685,13948.75876328402],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-15604.392831534506,46231.85024314297,15305.92458283267],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8400,30,4.2497268,4.254443966666667,0.18379693372672393,0.29985403601549554,0.29902370935780237,0.005631067124358707,0.0026410522076171865,0.002672150852068007,1.6646583314213845E-4,75,"[[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-18548.418517222857,55159.817067661395,18092.983481584266],[-16543.10236730905,48825.849808257524,15986.842928467102],[-12283.013894324287,36798.102351954636,12027.029650810184],[-18525.85982384029,55068.77269430631,18064.3188039801],[-30466.97609630136,90929.05628206114,30058.391710289838],[-25322.0359856786,75268.33395989025,24821.18334199191],[-20480.08746487387,60817.31221515647,20130.96773719849],[-12475.141151385318,37177.20446868994,12157.975359116963],[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-9115.466548418583,27206.460958489843,8871.564301387843],[-12536.62582638472,37363.989211675645,12212.267361973387],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-12521.619417777149,37283.977022825384,12205.117091869175],[-19410.891879545965,57658.66183291352,19045.857595485228],[-20478.447208758593,60838.425663663504,20131.51284951888],[-30101.871118844407,89835.38423563333,29720.23331459757],[-20425.52736731739,60676.83666943345,20066.86827900284],[-27263.75757378611,81362.14473224974,26811.26036282543],[-18523.046669020725,55071.48221595781,18070.23714424877],[-27048.545315188523,80570.02922937887,26519.473064203925],[-25309.97896332627,75227.65350180434,24815.174911159804],[-30133.773194221267,89918.99173264517,29758.314738052697],[-14170.839386622998,42378.95973061076,13945.037974905852],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-3818.393722190363,11469.355374814393,3703.544337134903],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-16525.869494947023,48780.18301821223,15971.219272193746],[-30480.985201015777,90989.70647797732,30079.24917855541],[-14848.577460989209,44230.58174023383,14455.043486614577],[-9578.577616447174,28458.540617105376,9333.535146193626],[-315.958853018695,995.3116758258495,338.35731018508926],[-6674.307549005553,20086.693345324533,6550.870171590474],[-16474.15402157202,48671.93812776529,15911.244152792167],[-6652.719005762173,20025.127231611976,6536.790769242479],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-12480.504435396573,37209.22694909236,12161.143763066213],[-16460.397891211254,48611.632467339194,15897.886041750475],[-6352.370019546368,19272.791239266015,6186.577044790624],[-8365.533814966922,24826.806446597253,8104.998830990321],[-27272.072057984857,81398.01211214832,26830.79643149385],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-8354.282733495702,24767.163785604836,8103.394433792542],[-9043.275775336959,26976.555078484766,8820.84233016052],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14168.128388168658,42389.75708884685,13948.75876328402],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-15604.392831534506,46231.85024314297,15305.92458283267],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8500,30,4.28741285,4.306091076666667,0.1842506855843413,0.29988938326783565,0.2993965034222817,0.005665100232944738,0.0026590031559895434,0.002660003556369226,1.9113821303580702E-4,76,"[[-30066.026553195323,89710.0911592072,29675.675810790577],[-12550.898617060499,37396.08372990105,12225.67719892424],[-16461.04547834916,48602.83081873073,15897.487605164568],[-16541.10444605847,48821.88384384902,15983.3608472808],[-9041.448969638866,26971.53058243564,8820.730831750461],[-27243.356842437883,81308.00027770821,26807.091332809745],[-14182.558636027132,42407.83346778617,13950.02232715211],[-7980.689447039137,24003.514457570956,7812.579264615795],[-20478.447208758593,60838.425663663504,20131.51284951888],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-18548.418517222857,55159.817067661395,18092.983481584266],[-16543.10236730905,48825.849808257524,15986.842928467102],[-12283.013894324287,36798.102351954636,12027.029650810184],[-18525.85982384029,55068.77269430631,18064.3188039801],[-30466.97609630136,90929.05628206114,30058.391710289838],[-25322.0359856786,75268.33395989025,24821.18334199191],[-20480.08746487387,60817.31221515647,20130.96773719849],[-12475.141151385318,37177.20446868994,12157.975359116963],[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-9115.466548418583,27206.460958489843,8871.564301387843],[-12536.62582638472,37363.989211675645,12212.267361973387],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-19410.891879545965,57658.66183291352,19045.857595485228],[-20478.447208758593,60838.425663663504,20131.51284951888],[-30101.871118844407,89835.38423563333,29720.23331459757],[-20425.52736731739,60676.83666943345,20066.86827900284],[-27263.75757378611,81362.14473224974,26811.26036282543],[-18523.046669020725,55071.48221595781,18070.23714424877],[-27048.545315188523,80570.02922937887,26519.473064203925],[-25309.97896332627,75227.65350180434,24815.174911159804],[-30133.773194221267,89918.99173264517,29758.314738052697],[-14170.839386622998,42378.95973061076,13945.037974905852],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-3818.393722190363,11469.355374814393,3703.544337134903],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-9578.577616447174,28458.540617105376,9333.535146193626],[-315.958853018695,995.3116758258495,338.35731018508926],[-6674.307549005553,20086.693345324533,6550.870171590474],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-12480.504435396573,37209.22694909236,12161.143763066213],[-16460.397891211254,48611.632467339194,15897.886041750475],[-6352.370019546368,19272.791239266015,6186.577044790624],[-8365.533814966922,24826.806446597253,8104.998830990321],[-27272.072057984857,81398.01211214832,26830.79643149385],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-15604.392831534506,46231.85024314297,15305.92458283267],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8600,30,4.3341312,4.356976696666667,0.1811107557939644,0.30018352134703413,0.300170849800427,0.004623035794592416,0.002648078586736922,0.002685124774820637,2.0141925601942687E-4,76,"[[-12471.846584266092,37155.101223487865,12140.698154359043],[-30676.332627875578,91566.71417044966,30320.47922421177],[-25295.740442221282,75197.56016395794,24801.500430196982],[-6710.1687214458125,20184.93652319549,6575.918702176414],[-12501.883240800586,37281.1571587398,12176.755357673706],[-12285.154576478184,36785.965340498115,12030.188433955838],[-12562.049746327695,37379.972163707826,12223.92224049092],[-16431.337179843293,48544.464733494875,15876.932039548728],[-16554.908525994342,48843.24677474485,15973.047934198596],[-18532.230490608516,55088.95876167215,18076.449359621958],[-12556.63535924832,37411.958687347586,12224.80943099449],[-15592.419329575345,46204.24715197774,15287.787418193011],[-8363.599959311767,24779.785661300117,8108.586864797891],[-30066.026553195323,89710.0911592072,29675.675810790577],[-16461.04547834916,48602.83081873073,15897.487605164568],[-9041.448969638866,26971.53058243564,8820.730831750461],[-14182.558636027132,42407.83346778617,13950.02232715211],[-20478.447208758593,60838.425663663504,20131.51284951888],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-18548.418517222857,55159.817067661395,18092.983481584266],[-16543.10236730905,48825.849808257524,15986.842928467102],[-18525.85982384029,55068.77269430631,18064.3188039801],[-30466.97609630136,90929.05628206114,30058.391710289838],[-25322.0359856786,75268.33395989025,24821.18334199191],[-20480.08746487387,60817.31221515647,20130.96773719849],[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-9115.466548418583,27206.460958489843,8871.564301387843],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-19410.891879545965,57658.66183291352,19045.857595485228],[-20478.447208758593,60838.425663663504,20131.51284951888],[-30101.871118844407,89835.38423563333,29720.23331459757],[-20425.52736731739,60676.83666943345,20066.86827900284],[-27263.75757378611,81362.14473224974,26811.26036282543],[-27048.545315188523,80570.02922937887,26519.473064203925],[-25309.97896332627,75227.65350180434,24815.174911159804],[-14170.839386622998,42378.95973061076,13945.037974905852],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-3818.393722190363,11469.355374814393,3703.544337134903],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-9578.577616447174,28458.540617105376,9333.535146193626],[-315.958853018695,995.3116758258495,338.35731018508926],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-6352.370019546368,19272.791239266015,6186.577044790624],[-8365.533814966922,24826.806446597253,8104.998830990321],[-27272.072057984857,81398.01211214832,26830.79643149385],[-25332.212404408885,75295.45894740996,24833.620300328268],[-12250.982743297329,36746.6817966709,12010.88952361053],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-6307.370813074816,19166.194820495723,6178.088166176203],[-30722.521889037936,91699.5244195727,30410.788416503707],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-30702.392427875904,91708.7406342976,30400.51197164862],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.89596974478854,961.1521255976016,341.91019377941944],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8700,30,4.3819404,4.40471708,0.18555740879578986,0.3010008660496286,0.3005643016039905,0.004702564276061882,0.0026891508575676397,0.0026740072639961305,1.7747945024811258E-4,67,"[[-30038.659433322977,89639.11146276703,29645.156295712866],[-18524.091002992052,55065.804082015464,18061.587454682525],[-30722.521889037936,91699.5244195727,30410.788416503707],[-9137.645202871417,27244.52880324859,8894.180394901856],[-8004.654963243091,24074.27533487232,7823.461896122585],[-12471.846584266092,37155.101223487865,12140.698154359043],[-30676.332627875578,91566.71417044966,30320.47922421177],[-25295.740442221282,75197.56016395794,24801.500430196982],[-6710.1687214458125,20184.93652319549,6575.918702176414],[-12501.883240800586,37281.1571587398,12176.755357673706],[-12285.154576478184,36785.965340498115,12030.188433955838],[-12562.049746327695,37379.972163707826,12223.92224049092],[-16431.337179843293,48544.464733494875,15876.932039548728],[-16554.908525994342,48843.24677474485,15973.047934198596],[-12556.63535924832,37411.958687347586,12224.80943099449],[-15592.419329575345,46204.24715197774,15287.787418193011],[-8363.599959311767,24779.785661300117,8108.586864797891],[-30066.026553195323,89710.0911592072,29675.675810790577],[-16461.04547834916,48602.83081873073,15897.487605164568],[-9041.448969638866,26971.53058243564,8820.730831750461],[-14182.558636027132,42407.83346778617,13950.02232715211],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-16543.10236730905,48825.849808257524,15986.842928467102],[-18525.85982384029,55068.77269430631,18064.3188039801],[-30466.97609630136,90929.05628206114,30058.391710289838],[-25322.0359856786,75268.33395989025,24821.18334199191],[-20480.08746487387,60817.31221515647,20130.96773719849],[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-19410.891879545965,57658.66183291352,19045.857595485228],[-20478.447208758593,60838.425663663504,20131.51284951888],[-27263.75757378611,81362.14473224974,26811.26036282543],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-6352.370019546368,19272.791239266015,6186.577044790624],[-8365.533814966922,24826.806446597253,8104.998830990321],[-27272.072057984857,81398.01211214832,26830.79643149385],[-12250.982743297329,36746.6817966709,12010.88952361053],[-16523.27779092748,48767.03561786616,15961.362253087575],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-19453.61591279433,57806.45466204015,19096.60597033854],[-30722.521889037936,91699.5244195727,30410.788416503707],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8800,30,4.43158755,4.44935695,0.18859568377893843,0.3010436036441194,0.3006616538114939,0.0047289907973529395,0.0026428298686996094,0.0026634543453611845,1.7678368846586425E-4,72,"[[-16568.746342312887,48864.51114557796,15988.345814776334],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-20461.912524366016,60773.19743926294,20122.578692868865],[-6527.350390302588,19663.51734657864,6367.819279528814],[-19365.08983441556,57503.43576809883,19001.554926299297],[-30023.9603847712,89565.88780181366,29631.827597578562],[-18508.33737563223,55021.25270251731,18045.125457292947],[-27251.862108316564,81327.97906920758,26793.07141260597],[-20446.13617303835,60724.37797374729,20083.255770552452],[-30038.659433322977,89639.11146276703,29645.156295712866],[-18524.091002992052,55065.804082015464,18061.587454682525],[-30722.521889037936,91699.5244195727,30410.788416503707],[-9137.645202871417,27244.52880324859,8894.180394901856],[-8004.654963243091,24074.27533487232,7823.461896122585],[-12471.846584266092,37155.101223487865,12140.698154359043],[-30676.332627875578,91566.71417044966,30320.47922421177],[-25295.740442221282,75197.56016395794,24801.500430196982],[-6710.1687214458125,20184.93652319549,6575.918702176414],[-12501.883240800586,37281.1571587398,12176.755357673706],[-12285.154576478184,36785.965340498115,12030.188433955838],[-12562.049746327695,37379.972163707826,12223.92224049092],[-16431.337179843293,48544.464733494875,15876.932039548728],[-16554.908525994342,48843.24677474485,15973.047934198596],[-12556.63535924832,37411.958687347586,12224.80943099449],[-15592.419329575345,46204.24715197774,15287.787418193011],[-8363.599959311767,24779.785661300117,8108.586864797891],[-16461.04547834916,48602.83081873073,15897.487605164568],[-9041.448969638866,26971.53058243564,8820.730831750461],[-14182.558636027132,42407.83346778617,13950.02232715211],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-16543.10236730905,48825.849808257524,15986.842928467102],[-18525.85982384029,55068.77269430631,18064.3188039801],[-30466.97609630136,90929.05628206114,30058.391710289838],[-25322.0359856786,75268.33395989025,24821.18334199191],[-20480.08746487387,60817.31221515647,20130.96773719849],[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-20478.447208758593,60838.425663663504,20131.51284951888],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-16460.397891211254,48611.632467339194,15897.886041750475],[-6352.370019546368,19272.791239266015,6186.577044790624],[-8365.533814966922,24826.806446597253,8104.998830990321],[-27272.072057984857,81398.01211214832,26830.79643149385],[-12250.982743297329,36746.6817966709,12010.88952361053],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
8900,30,4.4780397,4.498076926666667,0.19248983382651116,0.30116393807957703,0.3007225725729876,0.0047142470768486355,0.0026032440335784783,0.0026539852919144767,2.0147475037196665E-4,74,"[[-30460.057757845392,90892.69750338394,30043.44579881722],[-16553.33030279161,48845.30224794301,15970.224681509353],[-15593.551380830397,46204.88268653073,15288.542767729938],[-9144.784703560308,27275.134365039354,8898.098416298755],[-12561.695484185118,37438.978787378765,12239.302208917305],[-6370.610612511863,19328.812848012996,6207.990010819192],[-8397.535753775435,24876.48353713354,8134.957712732352],[-25309.13867266235,75235.57891688914,24809.344367419395],[-16568.746342312887,48864.51114557796,15988.345814776334],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-20461.912524366016,60773.19743926294,20122.578692868865],[-6527.350390302588,19663.51734657864,6367.819279528814],[-19365.08983441556,57503.43576809883,19001.554926299297],[-30023.9603847712,89565.88780181366,29631.827597578562],[-18508.33737563223,55021.25270251731,18045.125457292947],[-27251.862108316564,81327.97906920758,26793.07141260597],[-20446.13617303835,60724.37797374729,20083.255770552452],[-30038.659433322977,89639.11146276703,29645.156295712866],[-18524.091002992052,55065.804082015464,18061.587454682525],[-30722.521889037936,91699.5244195727,30410.788416503707],[-9137.645202871417,27244.52880324859,8894.180394901856],[-12471.846584266092,37155.101223487865,12140.698154359043],[-25295.740442221282,75197.56016395794,24801.500430196982],[-6710.1687214458125,20184.93652319549,6575.918702176414],[-12501.883240800586,37281.1571587398,12176.755357673706],[-12285.154576478184,36785.965340498115,12030.188433955838],[-12562.049746327695,37379.972163707826,12223.92224049092],[-16431.337179843293,48544.464733494875,15876.932039548728],[-16554.908525994342,48843.24677474485,15973.047934198596],[-12556.63535924832,37411.958687347586,12224.80943099449],[-15592.419329575345,46204.24715197774,15287.787418193011],[-8363.599959311767,24779.785661300117,8108.586864797891],[-9041.448969638866,26971.53058243564,8820.730831750461],[-14182.558636027132,42407.83346778617,13950.02232715211],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-18525.85982384029,55068.77269430631,18064.3188039801],[-30466.97609630136,90929.05628206114,30058.391710289838],[-25322.0359856786,75268.33395989025,24821.18334199191],[-20480.08746487387,60817.31221515647,20130.96773719849],[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-20478.447208758593,60838.425663663504,20131.51284951888],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-19395.387403363547,57593.110679121324,19031.63693193136],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-27272.072057984857,81398.01211214832,26830.79643149385],[-12250.982743297329,36746.6817966709,12010.88952361053],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-25380.003474943504,75475.05829501948,24907.101014334603],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9000,30,4.5343105,4.547869603333334,0.19228713807600784,0.30152951475627265,0.30082864772308787,0.004753187099205731,0.002606937798053369,0.0026298646043274314,2.030559290059296E-4,78,"[[-15569.312545022305,46140.32991103877,15266.364212614057],[-16557.988975154123,48853.28057137185,15966.464229899708],[-14846.420493143813,44226.28325588995,14457.68920938237],[-20459.729434552584,60746.401106687634,20090.04079186931],[-25386.60011964723,75489.75312172805,24902.40662249857],[-16562.87103375914,48837.382941498436,15975.916483712397],[-291.0654622893454,977.4141653787617,332.7751485603124],[-16568.746342312887,48864.51114557796,15988.345814776334],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-9158.343649421495,27286.301781528877,8910.13420934499],[-19392.811661669042,57549.12122215697,19024.89571132159],[-6715.354034450367,20211.41932201286,6582.161541919775],[-25300.360580043558,75222.49208137584,24813.65087666327],[-16552.972984977576,48827.89259257861,15963.7316202289],[-30460.057757845392,90892.69750338394,30043.44579881722],[-9144.784703560308,27275.134365039354,8898.098416298755],[-6370.610612511863,19328.812848012996,6207.990010819192],[-8397.535753775435,24876.48353713354,8134.957712732352],[-25309.13867266235,75235.57891688914,24809.344367419395],[-16568.746342312887,48864.51114557796,15988.345814776334],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6527.350390302588,19663.51734657864,6367.819279528814],[-19365.08983441556,57503.43576809883,19001.554926299297],[-30023.9603847712,89565.88780181366,29631.827597578562],[-18508.33737563223,55021.25270251731,18045.125457292947],[-27251.862108316564,81327.97906920758,26793.07141260597],[-20446.13617303835,60724.37797374729,20083.255770552452],[-30038.659433322977,89639.11146276703,29645.156295712866],[-18524.091002992052,55065.804082015464,18061.587454682525],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-25295.740442221282,75197.56016395794,24801.500430196982],[-12501.883240800586,37281.1571587398,12176.755357673706],[-12285.154576478184,36785.965340498115,12030.188433955838],[-12562.049746327695,37379.972163707826,12223.92224049092],[-16431.337179843293,48544.464733494875,15876.932039548728],[-8363.599959311767,24779.785661300117,8108.586864797891],[-9041.448969638866,26971.53058243564,8820.730831750461],[-14182.558636027132,42407.83346778617,13950.02232715211],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-18525.85982384029,55068.77269430631,18064.3188039801],[-30466.97609630136,90929.05628206114,30058.391710289838],[-25322.0359856786,75268.33395989025,24821.18334199191],[-20480.08746487387,60817.31221515647,20130.96773719849],[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-20478.447208758593,60838.425663663504,20131.51284951888],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-27272.072057984857,81398.01211214832,26830.79643149385],[-12250.982743297329,36746.6817966709,12010.88952361053],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9100,30,4.57599905,4.5986534033333335,0.19456051485131295,0.301377044272373,0.3010821013154702,0.004523451975504853,0.0025936086914390795,0.002619259091138032,1.8611236873488683E-4,78,"[[-20470.327679252186,60766.29126068591,20096.259447635348],[-9612.49940706511,28573.433223209853,9364.787541206115],[-9171.864692023031,27344.539749835916,8914.247110532073],[-8009.057297329089,24075.006831378123,7832.260269379969],[-8374.302683152651,24798.44319000147,8107.00509745152],[-16431.337179843293,48544.464733494875,15876.932039548728],[-14831.182664453385,44215.23347502017,14446.404904460238],[-8423.785868435567,24935.544448179706,8155.66973262547],[-20492.064554621164,60830.60411221629,20141.751869551685],[-15569.312545022305,46140.32991103877,15266.364212614057],[-16557.988975154123,48853.28057137185,15966.464229899708],[-14846.420493143813,44226.28325588995,14457.68920938237],[-20459.729434552584,60746.401106687634,20090.04079186931],[-25386.60011964723,75489.75312172805,24902.40662249857],[-16562.87103375914,48837.382941498436,15975.916483712397],[-291.0654622893454,977.4141653787617,332.7751485603124],[-16568.746342312887,48864.51114557796,15988.345814776334],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-19392.811661669042,57549.12122215697,19024.89571132159],[-6715.354034450367,20211.41932201286,6582.161541919775],[-25300.360580043558,75222.49208137584,24813.65087666327],[-30460.057757845392,90892.69750338394,30043.44579881722],[-25309.13867266235,75235.57891688914,24809.344367419395],[-16568.746342312887,48864.51114557796,15988.345814776334],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6527.350390302588,19663.51734657864,6367.819279528814],[-19365.08983441556,57503.43576809883,19001.554926299297],[-30023.9603847712,89565.88780181366,29631.827597578562],[-18508.33737563223,55021.25270251731,18045.125457292947],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30038.659433322977,89639.11146276703,29645.156295712866],[-18524.091002992052,55065.804082015464,18061.587454682525],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-25295.740442221282,75197.56016395794,24801.500430196982],[-12501.883240800586,37281.1571587398,12176.755357673706],[-12285.154576478184,36785.965340498115,12030.188433955838],[-12562.049746327695,37379.972163707826,12223.92224049092],[-16431.337179843293,48544.464733494875,15876.932039548728],[-9041.448969638866,26971.53058243564,8820.730831750461],[-14182.558636027132,42407.83346778617,13950.02232715211],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-18525.85982384029,55068.77269430631,18064.3188039801],[-30466.97609630136,90929.05628206114,30058.391710289838],[-25322.0359856786,75268.33395989025,24821.18334199191],[-30091.380686381563,89786.60930861815,29695.241077572733],[-9612.49940706511,28573.433223209853,9364.787541206115],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-20425.52736731739,60676.83666943345,20066.86827900284],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-27272.072057984857,81398.01211214832,26830.79643149385],[-12250.982743297329,36746.6817966709,12010.88952361053],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9200,30,4.61098535,4.643555156666667,0.1938622620554118,0.30187199482757743,0.3014048988678986,0.004503643932633545,0.0025723029100071177,0.002589491202985227,1.46742387876462E-4,76,"[[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-12514.243660018861,37309.421663541994,12178.040874397453],[-18395.320439910636,54727.48566542478,17945.111084366097],[-9189.170128673837,27400.257187731986,8931.545695397115],[-20462.818970649314,60732.29064439324,20092.40574996322],[-25266.709010686463,75110.73715338804,24782.323369927526],[-9609.047232680574,28576.241284143754,9358.783588712808],[-12271.10956519489,36783.57968604771,12016.277999379967],[-12298.213171607713,36806.14071978976,12037.7929147145],[-18399.346617053037,54753.9715209907,17944.227393549336],[-8442.665957960517,24975.85416506254,8157.617933905748],[-12510.148237235326,37299.101680571395,12174.366825483992],[-20475.953308745833,60829.30173090228,20107.351243598212],[-20470.327679252186,60766.29126068591,20096.259447635348],[-9171.864692023031,27344.539749835916,8914.247110532073],[-8009.057297329089,24075.006831378123,7832.260269379969],[-8374.302683152651,24798.44319000147,8107.00509745152],[-14831.182664453385,44215.23347502017,14446.404904460238],[-16557.988975154123,48853.28057137185,15966.464229899708],[-14846.420493143813,44226.28325588995,14457.68920938237],[-20459.729434552584,60746.401106687634,20090.04079186931],[-25386.60011964723,75489.75312172805,24902.40662249857],[-16562.87103375914,48837.382941498436,15975.916483712397],[-291.0654622893454,977.4141653787617,332.7751485603124],[-16568.746342312887,48864.51114557796,15988.345814776334],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-19392.811661669042,57549.12122215697,19024.89571132159],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-25309.13867266235,75235.57891688914,24809.344367419395],[-16568.746342312887,48864.51114557796,15988.345814776334],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6527.350390302588,19663.51734657864,6367.819279528814],[-19365.08983441556,57503.43576809883,19001.554926299297],[-30023.9603847712,89565.88780181366,29631.827597578562],[-18508.33737563223,55021.25270251731,18045.125457292947],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30038.659433322977,89639.11146276703,29645.156295712866],[-18524.091002992052,55065.804082015464,18061.587454682525],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-12562.049746327695,37379.972163707826,12223.92224049092],[-16431.337179843293,48544.464733494875,15876.932039548728],[-14182.558636027132,42407.83346778617,13950.02232715211],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30466.97609630136,90929.05628206114,30058.391710289838],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-27272.072057984857,81398.01211214832,26830.79643149385],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9300,30,4.6661898,4.691544986666667,0.19706714301051836,0.30165718042365197,0.3014119096063791,0.004512296255209024,0.0026285978361866138,0.002598307078670745,1.5994559234265793E-4,72,"[[-25263.122405985247,75087.83290222732,24758.65404021831],[-14173.35157178481,42394.09825389984,13938.358718132484],[-18430.506730129935,54814.26949758369,17972.3049792447],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-12514.243660018861,37309.421663541994,12178.040874397453],[-9189.170128673837,27400.257187731986,8931.545695397115],[-20462.818970649314,60732.29064439324,20092.40574996322],[-9609.047232680574,28576.241284143754,9358.783588712808],[-12271.10956519489,36783.57968604771,12016.277999379967],[-12298.213171607713,36806.14071978976,12037.7929147145],[-18399.346617053037,54753.9715209907,17944.227393549336],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-20470.327679252186,60766.29126068591,20096.259447635348],[-9171.864692023031,27344.539749835916,8914.247110532073],[-8009.057297329089,24075.006831378123,7832.260269379969],[-8374.302683152651,24798.44319000147,8107.00509745152],[-16557.988975154123,48853.28057137185,15966.464229899708],[-14846.420493143813,44226.28325588995,14457.68920938237],[-20459.729434552584,60746.401106687634,20090.04079186931],[-25386.60011964723,75489.75312172805,24902.40662249857],[-16562.87103375914,48837.382941498436,15975.916483712397],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-19392.811661669042,57549.12122215697,19024.89571132159],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-25309.13867266235,75235.57891688914,24809.344367419395],[-16568.746342312887,48864.51114557796,15988.345814776334],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6527.350390302588,19663.51734657864,6367.819279528814],[-19365.08983441556,57503.43576809883,19001.554926299297],[-30023.9603847712,89565.88780181366,29631.827597578562],[-18508.33737563223,55021.25270251731,18045.125457292947],[-27251.862108316564,81327.97906920758,26793.07141260597],[-18524.091002992052,55065.804082015464,18061.587454682525],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-12562.049746327695,37379.972163707826,12223.92224049092],[-16431.337179843293,48544.464733494875,15876.932039548728],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30466.97609630136,90929.05628206114,30058.391710289838],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-27272.072057984857,81398.01211214832,26830.79643149385],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9400,30,4.7131335000000005,4.740761340000001,0.1983622379984582,0.3014260290524111,0.301338286993403,0.004412034793899338,0.002623618776392683,0.002621981024090153,1.7901724633782688E-4,73,"[[-16565.362432305454,48846.13206315968,15978.96446671828],[-14865.398068300286,44274.12857299078,14473.135721471355],[-6527.350390302588,19663.51734657864,6367.819279528814],[-9202.592907126573,27414.626784155,8932.46965856748],[-12588.91018978001,37494.27430814283,12267.645554175602],[-12529.61902582688,37349.9503102283,12196.226557442102],[-25263.122405985247,75087.83290222732,24758.65404021831],[-14173.35157178481,42394.09825389984,13938.358718132484],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-12514.243660018861,37309.421663541994,12178.040874397453],[-20462.818970649314,60732.29064439324,20092.40574996322],[-9609.047232680574,28576.241284143754,9358.783588712808],[-12271.10956519489,36783.57968604771,12016.277999379967],[-12298.213171607713,36806.14071978976,12037.7929147145],[-18399.346617053037,54753.9715209907,17944.227393549336],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-20470.327679252186,60766.29126068591,20096.259447635348],[-9171.864692023031,27344.539749835916,8914.247110532073],[-8374.302683152651,24798.44319000147,8107.00509745152],[-16557.988975154123,48853.28057137185,15966.464229899708],[-14846.420493143813,44226.28325588995,14457.68920938237],[-20459.729434552584,60746.401106687634,20090.04079186931],[-25386.60011964723,75489.75312172805,24902.40662249857],[-16562.87103375914,48837.382941498436,15975.916483712397],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-19392.811661669042,57549.12122215697,19024.89571132159],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-25309.13867266235,75235.57891688914,24809.344367419395],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6527.350390302588,19663.51734657864,6367.819279528814],[-19365.08983441556,57503.43576809883,19001.554926299297],[-30023.9603847712,89565.88780181366,29631.827597578562],[-18508.33737563223,55021.25270251731,18045.125457292947],[-27251.862108316564,81327.97906920758,26793.07141260597],[-18524.091002992052,55065.804082015464,18061.587454682525],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-16431.337179843293,48544.464733494875,15876.932039548728],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30466.97609630136,90929.05628206114,30058.391710289838],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-27272.072057984857,81398.01211214832,26830.79643149385],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9500,30,4.7691061999999995,4.789222006666667,0.19759876668378717,0.3014210062326295,0.30160816334964097,0.004327417178156945,0.0025802510745875306,0.002598633361767057,1.8972465582539695E-4,72,"[[-16456.53661510513,48600.48384113456,15889.010798215355],[-16586.81127123749,48923.88904345155,16009.062563227633],[-27229.066124864785,81230.86565685245,26748.87353220648],[-16559.410922635132,48859.398044307934,15956.159928321043],[-18538.435564692445,55078.10377023374,18060.05912037473],[-9231.086480053227,27469.39904239498,8951.897761806593],[-18523.654287049623,55045.49328805082,18051.036871866516],[-14865.398068300286,44274.12857299078,14473.135721471355],[-6527.350390302588,19663.51734657864,6367.819279528814],[-9202.592907126573,27414.626784155,8932.46965856748],[-12588.91018978001,37494.27430814283,12267.645554175602],[-25263.122405985247,75087.83290222732,24758.65404021831],[-14173.35157178481,42394.09825389984,13938.358718132484],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-12514.243660018861,37309.421663541994,12178.040874397453],[-20462.818970649314,60732.29064439324,20092.40574996322],[-9609.047232680574,28576.241284143754,9358.783588712808],[-12271.10956519489,36783.57968604771,12016.277999379967],[-12298.213171607713,36806.14071978976,12037.7929147145],[-18399.346617053037,54753.9715209907,17944.227393549336],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-20470.327679252186,60766.29126068591,20096.259447635348],[-8374.302683152651,24798.44319000147,8107.00509745152],[-16557.988975154123,48853.28057137185,15966.464229899708],[-14846.420493143813,44226.28325588995,14457.68920938237],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-19392.811661669042,57549.12122215697,19024.89571132159],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-25309.13867266235,75235.57891688914,24809.344367419395],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6527.350390302588,19663.51734657864,6367.819279528814],[-19365.08983441556,57503.43576809883,19001.554926299297],[-30023.9603847712,89565.88780181366,29631.827597578562],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-16431.337179843293,48544.464733494875,15876.932039548728],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30466.97609630136,90929.05628206114,30058.391710289838],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9600,30,4.8122105,4.835375646666667,0.19964686788137695,0.3018030764908108,0.30196358093833225,0.0042497904145960734,0.002589885879857416,0.0026023669823148064,1.905885961794699E-4,75,"[[-25299.591969067813,75186.7983860103,24790.49899812567],[-12366.455878265171,36871.35553638392,12078.87465223558],[-12596.014644884426,37520.08534885983,12270.910847851537],[-20470.551128682444,60782.242294826116,20096.141869374995],[-12293.852146165038,36784.20323137957,12032.286963653509],[-19379.877175538,57507.11962555052,19000.49260006353],[-9620.501010812863,28597.844681837014,9365.584315734852],[-20449.446409462056,60711.11500588392,20080.852582104868],[-16586.81127123749,48923.88904345155,16009.062563227633],[-27229.066124864785,81230.86565685245,26748.87353220648],[-16559.410922635132,48859.398044307934,15956.159928321043],[-18538.435564692445,55078.10377023374,18060.05912037473],[-9231.086480053227,27469.39904239498,8951.897761806593],[-18523.654287049623,55045.49328805082,18051.036871866516],[-14865.398068300286,44274.12857299078,14473.135721471355],[-6527.350390302588,19663.51734657864,6367.819279528814],[-9202.592907126573,27414.626784155,8932.46965856748],[-12588.91018978001,37494.27430814283,12267.645554175602],[-25263.122405985247,75087.83290222732,24758.65404021831],[-14173.35157178481,42394.09825389984,13938.358718132484],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-12514.243660018861,37309.421663541994,12178.040874397453],[-20462.818970649314,60732.29064439324,20092.40574996322],[-18399.346617053037,54753.9715209907,17944.227393549336],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-20470.327679252186,60766.29126068591,20096.259447635348],[-8374.302683152651,24798.44319000147,8107.00509745152],[-16557.988975154123,48853.28057137185,15966.464229899708],[-14846.420493143813,44226.28325588995,14457.68920938237],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-19392.811661669042,57549.12122215697,19024.89571132159],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-25309.13867266235,75235.57891688914,24809.344367419395],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6527.350390302588,19663.51734657864,6367.819279528814],[-30023.9603847712,89565.88780181366,29631.827597578562],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-16431.337179843293,48544.464733494875,15876.932039548728],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30466.97609630136,90929.05628206114,30058.391710289838],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9700,30,4.86365605,4.885017006666667,0.20269971619741275,0.3020281958182681,0.3019349754155395,0.004250317327118448,0.00258634172212181,0.002570923251839066,1.7849374960994012E-4,80,"[[-25354.897024431753,75363.12700995551,24861.279859997725],[-20447.501053236938,60691.96934116622,20079.431894567788],[-14843.765183133248,44213.08048648451,14452.330382410553],[-18424.303609933628,54806.19419693346,17975.58557183866],[-27016.14680501051,80466.39983450636,26487.516199901973],[-19386.656229864435,57519.31831456232,19007.67030863564],[-16575.607650627848,48875.04598943884,15979.199890297516],[-20470.453248901584,60764.29458773397,20094.87588351427],[-8407.163068652078,24861.315662296514,8132.98572152904],[-16559.53733302309,48868.4576314825,15952.596321185085],[-25299.591969067813,75186.7983860103,24790.49899812567],[-12366.455878265171,36871.35553638392,12078.87465223558],[-12596.014644884426,37520.08534885983,12270.910847851537],[-20470.551128682444,60782.242294826116,20096.141869374995],[-12293.852146165038,36784.20323137957,12032.286963653509],[-19379.877175538,57507.11962555052,19000.49260006353],[-9620.501010812863,28597.844681837014,9365.584315734852],[-16586.81127123749,48923.88904345155,16009.062563227633],[-27229.066124864785,81230.86565685245,26748.87353220648],[-16559.410922635132,48859.398044307934,15956.159928321043],[-18538.435564692445,55078.10377023374,18060.05912037473],[-9231.086480053227,27469.39904239498,8951.897761806593],[-18523.654287049623,55045.49328805082,18051.036871866516],[-14865.398068300286,44274.12857299078,14473.135721471355],[-6527.350390302588,19663.51734657864,6367.819279528814],[-9202.592907126573,27414.626784155,8932.46965856748],[-12588.91018978001,37494.27430814283,12267.645554175602],[-25263.122405985247,75087.83290222732,24758.65404021831],[-14173.35157178481,42394.09825389984,13938.358718132484],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-12514.243660018861,37309.421663541994,12178.040874397453],[-18399.346617053037,54753.9715209907,17944.227393549336],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-20470.327679252186,60766.29126068591,20096.259447635348],[-8374.302683152651,24798.44319000147,8107.00509745152],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-25309.13867266235,75235.57891688914,24809.344367419395],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-6527.350390302588,19663.51734657864,6367.819279528814],[-30023.9603847712,89565.88780181366,29631.827597578562],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-16431.337179843293,48544.464733494875,15876.932039548728],[-7984.694540251722,24011.080950355907,7809.921354068254],[-25268.797417396625,75120.88255564772,24773.451468562773],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30466.97609630136,90929.05628206114,30058.391710289838],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-25349.96997777176,75379.72880055952,24860.036543779854],[-14848.577460989209,44230.58174023383,14455.043486614577],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-307.0667534851876,966.1512344272021,329.28914887824743],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9800,30,4.9197764500000005,4.933536323333334,0.20049970821282695,0.30263434348813434,0.3021372238166512,0.004230818958587648,0.0026101924334436923,0.002602059398776402,1.93133736896399E-4,69,"[[-14875.130880013065,44239.26159238817,14468.803288594596],[-20441.58302356116,60673.49590461332,20076.023600090124],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-25262.010967867223,75081.06673834653,24757.93104907675],[-30694.71881122809,91537.09906883766,30348.032992423483],[-19380.032564268105,57534.12482229747,18997.712439571165],[-25267.377395237498,75089.22696712107,24758.579893153557],[-20447.501053236938,60691.96934116622,20079.431894567788],[-14843.765183133248,44213.08048648451,14452.330382410553],[-27016.14680501051,80466.39983450636,26487.516199901973],[-20470.453248901584,60764.29458773397,20094.87588351427],[-8407.163068652078,24861.315662296514,8132.98572152904],[-16559.53733302309,48868.4576314825,15952.596321185085],[-12366.455878265171,36871.35553638392,12078.87465223558],[-12596.014644884426,37520.08534885983,12270.910847851537],[-12293.852146165038,36784.20323137957,12032.286963653509],[-19379.877175538,57507.11962555052,19000.49260006353],[-9620.501010812863,28597.844681837014,9365.584315734852],[-16586.81127123749,48923.88904345155,16009.062563227633],[-27229.066124864785,81230.86565685245,26748.87353220648],[-16559.410922635132,48859.398044307934,15956.159928321043],[-18538.435564692445,55078.10377023374,18060.05912037473],[-18523.654287049623,55045.49328805082,18051.036871866516],[-14865.398068300286,44274.12857299078,14473.135721471355],[-9202.592907126573,27414.626784155,8932.46965856748],[-14173.35157178481,42394.09825389984,13938.358718132484],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-12514.243660018861,37309.421663541994,12178.040874397453],[-18399.346617053037,54753.9715209907,17944.227393549336],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-16431.337179843293,48544.464733494875,15876.932039548728],[-7984.694540251722,24011.080950355907,7809.921354068254],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
9900,30,4.969503250000001,4.97947705,0.20746052829757464,0.30279360588966986,0.3023619458528007,0.004263759617962198,0.0025436289855831013,0.0025678665756441346,1.8585546598477796E-4,74,"[[-25258.812552764768,75058.49537793419,24752.661708193657],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-12524.361782780497,37302.39524162831,12173.251889011843],[-25320.150799696134,75245.39781265226,24813.73004166952],[-6371.410070054827,19325.81858349125,6220.081232596047],[-8400.573933670112,24848.225860273666,8125.841409265784],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-20441.58302356116,60673.49590461332,20076.023600090124],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-25262.010967867223,75081.06673834653,24757.93104907675],[-30694.71881122809,91537.09906883766,30348.032992423483],[-19380.032564268105,57534.12482229747,18997.712439571165],[-25267.377395237498,75089.22696712107,24758.579893153557],[-20447.501053236938,60691.96934116622,20079.431894567788],[-14843.765183133248,44213.08048648451,14452.330382410553],[-27016.14680501051,80466.39983450636,26487.516199901973],[-20470.453248901584,60764.29458773397,20094.87588351427],[-8407.163068652078,24861.315662296514,8132.98572152904],[-16559.53733302309,48868.4576314825,15952.596321185085],[-12596.014644884426,37520.08534885983,12270.910847851537],[-12293.852146165038,36784.20323137957,12032.286963653509],[-19379.877175538,57507.11962555052,19000.49260006353],[-9620.501010812863,28597.844681837014,9365.584315734852],[-16586.81127123749,48923.88904345155,16009.062563227633],[-27229.066124864785,81230.86565685245,26748.87353220648],[-16559.410922635132,48859.398044307934,15956.159928321043],[-18538.435564692445,55078.10377023374,18060.05912037473],[-18523.654287049623,55045.49328805082,18051.036871866516],[-9202.592907126573,27414.626784155,8932.46965856748],[-14173.35157178481,42394.09825389984,13938.358718132484],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-18399.346617053037,54753.9715209907,17944.227393549336],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-16431.337179843293,48544.464733494875,15876.932039548728],[-7984.694540251722,24011.080950355907,7809.921354068254],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-27048.618733905652,80599.0689525091,26534.776465635026],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-18402.379674744752,54734.37324177155,17951.215480203307],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10000,30,5.0081261,5.026621046666667,0.20949995853898154,0.3029335476350405,0.30255631088162177,0.0042076482905379345,0.002521585727737906,0.002539637280505413,1.951612179048297E-4,76,"[[-18404.393961570215,54727.790963308085,17947.826441027097],[-20442.065442010116,60658.498028766764,20075.880952906653],[-18428.868338580072,54798.42110107525,17955.107530121782],[-20458.24447437348,60705.19597418873,20086.835783902065],[-9666.22473063457,28696.104862949265,9417.084682219109],[-6378.356865245441,19351.009869648995,6214.994421657547],[-20468.279062305406,60801.35578010118,20095.162198459333],[-27041.781582232114,80560.68407018801,26513.761709922215],[-25227.682405122156,74964.50657800488,24718.875280825083],[-12585.929498667752,37474.45745234134,12258.684306955516],[-25258.812552764768,75058.49537793419,24752.661708193657],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-12524.361782780497,37302.39524162831,12173.251889011843],[-25320.150799696134,75245.39781265226,24813.73004166952],[-8400.573933670112,24848.225860273666,8125.841409265784],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-25262.010967867223,75081.06673834653,24757.93104907675],[-30694.71881122809,91537.09906883766,30348.032992423483],[-19380.032564268105,57534.12482229747,18997.712439571165],[-25267.377395237498,75089.22696712107,24758.579893153557],[-14843.765183133248,44213.08048648451,14452.330382410553],[-27016.14680501051,80466.39983450636,26487.516199901973],[-20470.453248901584,60764.29458773397,20094.87588351427],[-8407.163068652078,24861.315662296514,8132.98572152904],[-16559.53733302309,48868.4576314825,15952.596321185085],[-12596.014644884426,37520.08534885983,12270.910847851537],[-12293.852146165038,36784.20323137957,12032.286963653509],[-19379.877175538,57507.11962555052,19000.49260006353],[-16586.81127123749,48923.88904345155,16009.062563227633],[-27229.066124864785,81230.86565685245,26748.87353220648],[-16559.410922635132,48859.398044307934,15956.159928321043],[-18538.435564692445,55078.10377023374,18060.05912037473],[-18523.654287049623,55045.49328805082,18051.036871866516],[-9202.592907126573,27414.626784155,8932.46965856748],[-14173.35157178481,42394.09825389984,13938.358718132484],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-12568.81388433274,37427.00601829372,12238.155440574361],[-6715.354034450367,20211.41932201286,6582.161541919775],[-30460.057757845392,90892.69750338394,30043.44579881722],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-12471.846584266092,37155.101223487865,12140.698154359043],[-16431.337179843293,48544.464733494875,15876.932039548728],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-3785.8996625820137,11408.818840723186,3682.301220445082],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10100,30,5.0634177000000005,5.073799373333333,0.2095779194549319,0.303098016115522,0.3027043029539463,0.004196094354041371,0.0025117269483023214,0.00254222783629033,1.9014711129453047E-4,68,"[[-20429.0948659846,60621.5154303965,20058.628078623213],[-12550.40910770005,37364.82860954405,12189.990733790279],[-14846.078676143074,44200.346477946965,14442.518073204055],[-16440.774490213375,48554.85958409837,15876.701845530823],[-8410.72594228408,24863.039591794153,8126.952625237543],[-19384.393168181326,57533.10865485194,18997.446884758152],[-16572.41234164467,48899.19344802238,15966.29703843758],[-19383.64247671847,57525.29574132571,18995.03980614036],[-9197.470203325109,27399.809108565343,8919.789510596185],[-16539.64985081184,48815.81132477753,15935.40691971619],[-6723.062099450395,20240.189360427383,6589.682544888337],[-18404.393961570215,54727.790963308085,17947.826441027097],[-18428.868338580072,54798.42110107525,17955.107530121782],[-20458.24447437348,60705.19597418873,20086.835783902065],[-9666.22473063457,28696.104862949265,9417.084682219109],[-6378.356865245441,19351.009869648995,6214.994421657547],[-27041.781582232114,80560.68407018801,26513.761709922215],[-25227.682405122156,74964.50657800488,24718.875280825083],[-12585.929498667752,37474.45745234134,12258.684306955516],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-12524.361782780497,37302.39524162831,12173.251889011843],[-25320.150799696134,75245.39781265226,24813.73004166952],[-8400.573933670112,24848.225860273666,8125.841409265784],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-30694.71881122809,91537.09906883766,30348.032992423483],[-25267.377395237498,75089.22696712107,24758.579893153557],[-27016.14680501051,80466.39983450636,26487.516199901973],[-20470.453248901584,60764.29458773397,20094.87588351427],[-12596.014644884426,37520.08534885983,12270.910847851537],[-12293.852146165038,36784.20323137957,12032.286963653509],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-15761.977207527647,47025.66641329825,15387.122461124525],[-25309.835263814453,75201.32775214626,24798.033415841313],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-19462.302648755373,57810.226273477936,19091.95769699987],[-309.2006374192323,989.3525619519299,336.6684742735992],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-14853.74986041393,44235.862209233805,14454.551609597558],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10200,30,5.10452435,5.120939310000001,0.20911904027757341,0.30313150307298686,0.30268746820379566,0.004279496149527326,0.0024950887469785705,0.0025380105992739094,2.036136370623495E-4,67,"[[-6373.288500392344,19310.51606670885,6199.9796651069055],[-19379.220617700044,57537.6392317704,18974.606107899253],[-18411.232043587264,54744.4234248845,17947.916594230574],[-315.958853018695,995.3116758258495,338.35731018508926],[-16574.619404330184,48912.0535243257,15960.469099558884],[-20454.108988656866,60713.135649593656,20079.794646905546],[-12616.701794144343,37592.53160358214,12290.268622170877],[-20470.44118087386,60733.44594838459,20087.808036598377],[-19387.89841315501,57522.2516861762,18993.44404011893],[-18537.919778872256,55092.61660464771,18059.928394205985],[-15756.492071727635,46996.93483698827,15379.941233245987],[-12555.99783178139,37416.5387108568,12207.151292207858],[-19478.57968188935,57832.734117406115,19090.201104195665],[-20429.0948659846,60621.5154303965,20058.628078623213],[-12550.40910770005,37364.82860954405,12189.990733790279],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-16539.64985081184,48815.81132477753,15935.40691971619],[-6723.062099450395,20240.189360427383,6589.682544888337],[-18428.868338580072,54798.42110107525,17955.107530121782],[-9666.22473063457,28696.104862949265,9417.084682219109],[-27041.781582232114,80560.68407018801,26513.761709922215],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-12524.361782780497,37302.39524162831,12173.251889011843],[-25320.150799696134,75245.39781265226,24813.73004166952],[-8400.573933670112,24848.225860273666,8125.841409265784],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-30694.71881122809,91537.09906883766,30348.032992423483],[-25267.377395237498,75089.22696712107,24758.579893153557],[-27016.14680501051,80466.39983450636,26487.516199901973],[-12293.852146165038,36784.20323137957,12032.286963653509],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-25309.835263814453,75201.32775214626,24798.033415841313],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10300,30,5.15946295,5.1731936733333335,0.2058257430082125,0.3033370150035427,0.3027008851928784,0.00422969689851632,0.0025028079977324528,0.0025603928066235656,2.073358330129349E-4,76,"[[-12554.093879350688,37393.327667297555,12198.882650579613],[-15770.031475365893,47035.67146975439,15393.266169040284],[-12625.070997167682,37612.08908923811,12297.74634610424],[-8412.992644728147,24892.483688648306,8138.179657319046],[-6728.754744380191,20257.085502553153,6590.238079274179],[-14170.691383176958,42374.01708932628,13935.675743246784],[-12622.287643155154,37592.5508320851,12286.7012886016],[-16538.84394281517,48817.61521615849,15936.646618981153],[-9204.88242948435,27463.302885014462,8928.668476777415],[-20422.873766589128,60610.22556539268,20058.469732177255],[-12531.017201555496,37312.90985166017,12173.732611682975],[-8046.036409038282,24132.169904597213,7843.504456446048],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-19379.220617700044,57537.6392317704,18974.606107899253],[-18411.232043587264,54744.4234248845,17947.916594230574],[-315.958853018695,995.3116758258495,338.35731018508926],[-16574.619404330184,48912.0535243257,15960.469099558884],[-20454.108988656866,60713.135649593656,20079.794646905546],[-20470.44118087386,60733.44594838459,20087.808036598377],[-19387.89841315501,57522.2516861762,18993.44404011893],[-18537.919778872256,55092.61660464771,18059.928394205985],[-15756.492071727635,46996.93483698827,15379.941233245987],[-19478.57968188935,57832.734117406115,19090.201104195665],[-20429.0948659846,60621.5154303965,20058.628078623213],[-12550.40910770005,37364.82860954405,12189.990733790279],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-16539.64985081184,48815.81132477753,15935.40691971619],[-6723.062099450395,20240.189360427383,6589.682544888337],[-18428.868338580072,54798.42110107525,17955.107530121782],[-9666.22473063457,28696.104862949265,9417.084682219109],[-27041.781582232114,80560.68407018801,26513.761709922215],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-25320.150799696134,75245.39781265226,24813.73004166952],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-30694.71881122809,91537.09906883766,30348.032992423483],[-25267.377395237498,75089.22696712107,24758.579893153557],[-27016.14680501051,80466.39983450636,26487.516199901973],[-12293.852146165038,36784.20323137957,12032.286963653509],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-25309.835263814453,75201.32775214626,24798.033415841313],[-8442.665957960517,24975.85416506254,8157.617933905748],[-20475.953308745833,60829.30173090228,20107.351243598212],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-27048.545315188523,80570.02922937887,26519.473064203925],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-309.2006374192323,989.3525619519299,336.6684742735992],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10400,30,5.21106795,5.221567226666667,0.20748060621426087,0.30350400007277145,0.3028786848292775,0.004302253049776911,0.0024971395768919723,0.0025273761996694663,1.806913238264177E-4,72,"[[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-20489.397293339967,60871.78325379775,20112.617276735025],[-12637.03598624281,37643.11797990603,12298.976481816906],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-19365.01461820844,57481.20591926326,18948.635390569823],[-6728.754744380191,20257.085502553153,6590.238079274179],[-14170.691383176958,42374.01708932628,13935.675743246784],[-12622.287643155154,37592.5508320851,12286.7012886016],[-16538.84394281517,48817.61521615849,15936.646618981153],[-9204.88242948435,27463.302885014462,8928.668476777415],[-12531.017201555496,37312.90985166017,12173.732611682975],[-8046.036409038282,24132.169904597213,7843.504456446048],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-19379.220617700044,57537.6392317704,18974.606107899253],[-18411.232043587264,54744.4234248845,17947.916594230574],[-315.958853018695,995.3116758258495,338.35731018508926],[-16574.619404330184,48912.0535243257,15960.469099558884],[-20470.44118087386,60733.44594838459,20087.808036598377],[-18537.919778872256,55092.61660464771,18059.928394205985],[-15756.492071727635,46996.93483698827,15379.941233245987],[-19478.57968188935,57832.734117406115,19090.201104195665],[-20429.0948659846,60621.5154303965,20058.628078623213],[-12550.40910770005,37364.82860954405,12189.990733790279],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-16539.64985081184,48815.81132477753,15935.40691971619],[-18428.868338580072,54798.42110107525,17955.107530121782],[-9666.22473063457,28696.104862949265,9417.084682219109],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-30694.71881122809,91537.09906883766,30348.032992423483],[-25267.377395237498,75089.22696712107,24758.579893153557],[-27016.14680501051,80466.39983450636,26487.516199901973],[-12293.852146165038,36784.20323137957,12032.286963653509],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-25309.835263814453,75201.32775214626,24798.033415841313],[-8442.665957960517,24975.85416506254,8157.617933905748],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10500,30,5.2615089500000005,5.270866136666667,0.20629420549472124,0.3033270855909856,0.30295338631822094,0.0043013227868532854,0.0024697721854679937,0.0025219588454114586,1.9157742233390424E-4,76,"[[-12554.061362214641,37383.662250438305,12197.730732736065],[-14162.156290700324,42346.22468196273,13921.993832000644],[-25285.124811715374,75163.85687037453,24789.89126945779],[-20492.52018321969,60902.480065904616,20110.38498337056],[-12654.959161802586,37699.55541624966,12325.84180559209],[-16557.913637966474,48859.81292040442,15943.691381829985],[-18557.335727547143,55122.34701940622,18075.13396590779],[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-20489.397293339967,60871.78325379775,20112.617276735025],[-12637.03598624281,37643.11797990603,12298.976481816906],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-19365.01461820844,57481.20591926326,18948.635390569823],[-6728.754744380191,20257.085502553153,6590.238079274179],[-16538.84394281517,48817.61521615849,15936.646618981153],[-9204.88242948435,27463.302885014462,8928.668476777415],[-12531.017201555496,37312.90985166017,12173.732611682975],[-8046.036409038282,24132.169904597213,7843.504456446048],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-19379.220617700044,57537.6392317704,18974.606107899253],[-18411.232043587264,54744.4234248845,17947.916594230574],[-315.958853018695,995.3116758258495,338.35731018508926],[-16574.619404330184,48912.0535243257,15960.469099558884],[-20470.44118087386,60733.44594838459,20087.808036598377],[-15756.492071727635,46996.93483698827,15379.941233245987],[-19478.57968188935,57832.734117406115,19090.201104195665],[-20429.0948659846,60621.5154303965,20058.628078623213],[-12550.40910770005,37364.82860954405,12189.990733790279],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-16539.64985081184,48815.81132477753,15935.40691971619],[-18428.868338580072,54798.42110107525,17955.107530121782],[-9666.22473063457,28696.104862949265,9417.084682219109],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-30694.71881122809,91537.09906883766,30348.032992423483],[-25267.377395237498,75089.22696712107,24758.579893153557],[-27016.14680501051,80466.39983450636,26487.516199901973],[-12293.852146165038,36784.20323137957,12032.286963653509],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-25309.835263814453,75201.32775214626,24798.033415841313],[-8442.665957960517,24975.85416506254,8157.617933905748],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10600,30,5.326777550000001,5.323177473333334,0.20777814993831834,0.3040848724947949,0.3033702453815685,0.004143419781241655,0.0025123039139035527,0.0025317571341424215,1.8956707490422775E-4,77,"[[-12348.507407035131,36880.59041197836,12052.226177418823],[-9232.673048027578,27571.82821724849,8954.31430104233],[-25278.366906310257,75133.98170385763,24768.92595635622],[-12562.104702207153,37405.076146209256,12197.55031388938],[-12659.97492761371,37717.91827236745,12329.421954222713],[-25322.756913104262,75334.33262308908,24842.94163919368],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-12654.959161802586,37699.55541624966,12325.84180559209],[-16557.913637966474,48859.81292040442,15943.691381829985],[-18557.335727547143,55122.34701940622,18075.13396590779],[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-20489.397293339967,60871.78325379775,20112.617276735025],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-19365.01461820844,57481.20591926326,18948.635390569823],[-6728.754744380191,20257.085502553153,6590.238079274179],[-12531.017201555496,37312.90985166017,12173.732611682975],[-8046.036409038282,24132.169904597213,7843.504456446048],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-19379.220617700044,57537.6392317704,18974.606107899253],[-18411.232043587264,54744.4234248845,17947.916594230574],[-315.958853018695,995.3116758258495,338.35731018508926],[-16574.619404330184,48912.0535243257,15960.469099558884],[-20470.44118087386,60733.44594838459,20087.808036598377],[-15756.492071727635,46996.93483698827,15379.941233245987],[-19478.57968188935,57832.734117406115,19090.201104195665],[-20429.0948659846,60621.5154303965,20058.628078623213],[-12550.40910770005,37364.82860954405,12189.990733790279],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-16539.64985081184,48815.81132477753,15935.40691971619],[-18428.868338580072,54798.42110107525,17955.107530121782],[-9666.22473063457,28696.104862949265,9417.084682219109],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-30694.71881122809,91537.09906883766,30348.032992423483],[-25267.377395237498,75089.22696712107,24758.579893153557],[-27016.14680501051,80466.39983450636,26487.516199901973],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-25309.835263814453,75201.32775214626,24798.033415841313],[-8442.665957960517,24975.85416506254,8157.617933905748],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10700,30,5.3794658,5.374942983333334,0.20535119721268622,0.30415751912097333,0.3036091547372183,0.004394469051505296,0.002462493517367257,0.0025131174200365655,1.718718653504013E-4,77,"[[-14856.639175080223,44261.57368076849,14459.524057160175],[-6939.022951595718,20796.099584111078,6815.455941002439],[-9260.830372510567,27629.74903466925,8978.820298590925],[-19473.31934582403,57822.8784742962,19068.467078675534],[-16588.060208903782,48947.727689789564,15974.09724334941],[-12581.457274846303,37450.83325274416,12221.668824594055],[-12348.507407035131,36880.59041197836,12052.226177418823],[-9232.673048027578,27571.82821724849,8954.31430104233],[-25278.366906310257,75133.98170385763,24768.92595635622],[-12562.104702207153,37405.076146209256,12197.55031388938],[-12659.97492761371,37717.91827236745,12329.421954222713],[-25322.756913104262,75334.33262308908,24842.94163919368],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-16557.913637966474,48859.81292040442,15943.691381829985],[-18557.335727547143,55122.34701940622,18075.13396590779],[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-20489.397293339967,60871.78325379775,20112.617276735025],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-19365.01461820844,57481.20591926326,18948.635390569823],[-12531.017201555496,37312.90985166017,12173.732611682975],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-19379.220617700044,57537.6392317704,18974.606107899253],[-18411.232043587264,54744.4234248845,17947.916594230574],[-315.958853018695,995.3116758258495,338.35731018508926],[-16574.619404330184,48912.0535243257,15960.469099558884],[-20470.44118087386,60733.44594838459,20087.808036598377],[-19478.57968188935,57832.734117406115,19090.201104195665],[-20429.0948659846,60621.5154303965,20058.628078623213],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-18428.868338580072,54798.42110107525,17955.107530121782],[-9666.22473063457,28696.104862949265,9417.084682219109],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-16569.354299255945,48895.39889436904,15955.967417597612],[-30694.71881122809,91537.09906883766,30348.032992423483],[-25267.377395237498,75089.22696712107,24758.579893153557],[-27016.14680501051,80466.39983450636,26487.516199901973],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-25309.835263814453,75201.32775214626,24798.033415841313],[-8442.665957960517,24975.85416506254,8157.617933905748],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-14175.336278468838,42384.34582626076,13938.578586240072],[-30091.380686381563,89786.60930861815,29695.241077572733],[-3791.476012161315,11430.309569647237,3684.9029525029127],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10800,30,5.4185222,5.425453863333334,0.20442356991752658,0.3042127494631042,0.3037666429274185,0.0044084348096895395,0.0024644192469792303,0.002496251977648174,1.8099727432504317E-4,68,"[[-9678.11808492479,28717.432590994023,9424.714021479269],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-16554.67583932741,48860.46578790751,15940.152944871248],[-16578.743647353716,48904.34767432828,15962.382430206328],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-14856.639175080223,44261.57368076849,14459.524057160175],[-6939.022951595718,20796.099584111078,6815.455941002439],[-9260.830372510567,27629.74903466925,8978.820298590925],[-19473.31934582403,57822.8784742962,19068.467078675534],[-16588.060208903782,48947.727689789564,15974.09724334941],[-12581.457274846303,37450.83325274416,12221.668824594055],[-12348.507407035131,36880.59041197836,12052.226177418823],[-12562.104702207153,37405.076146209256,12197.55031388938],[-12659.97492761371,37717.91827236745,12329.421954222713],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-18557.335727547143,55122.34701940622,18075.13396590779],[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-19365.01461820844,57481.20591926326,18948.635390569823],[-12531.017201555496,37312.90985166017,12173.732611682975],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-19379.220617700044,57537.6392317704,18974.606107899253],[-16574.619404330184,48912.0535243257,15960.469099558884],[-20429.0948659846,60621.5154303965,20058.628078623213],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-18428.868338580072,54798.42110107525,17955.107530121782],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27016.14680501051,80466.39983450636,26487.516199901973],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-8442.665957960517,24975.85416506254,8157.617933905748],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30091.380686381563,89786.60930861815,29695.241077572733],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
10900,30,5.47482535,5.475688133333334,0.20065663102791115,0.30424296560216463,0.30385941444310577,0.004357671292823293,0.0024559646376901656,0.002500027924717242,1.9309152412068424E-4,70,"[[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19476.45496542928,57846.050280564,19072.87116342035],[-16560.26276807273,48850.14646355089,15947.217802166704],[-19373.834174604974,57517.54647598053,18953.246710202395],[-9293.442657302014,27702.235323370638,9007.03947698347],[-8020.7532325214315,24091.476298448295,7830.699189317057],[-25262.83340024326,75046.24532464005,24749.14806929561],[-9678.11808492479,28717.432590994023,9424.714021479269],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-16554.67583932741,48860.46578790751,15940.152944871248],[-16578.743647353716,48904.34767432828,15962.382430206328],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-14856.639175080223,44261.57368076849,14459.524057160175],[-19473.31934582403,57822.8784742962,19068.467078675534],[-16588.060208903782,48947.727689789564,15974.09724334941],[-12348.507407035131,36880.59041197836,12052.226177418823],[-12562.104702207153,37405.076146209256,12197.55031388938],[-12659.97492761371,37717.91827236745,12329.421954222713],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-18557.335727547143,55122.34701940622,18075.13396590779],[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-12531.017201555496,37312.90985166017,12173.732611682975],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-20429.0948659846,60621.5154303965,20058.628078623213],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-18428.868338580072,54798.42110107525,17955.107530121782],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-12328.560521012545,36851.97317240557,12044.637363067637],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27016.14680501051,80466.39983450636,26487.516199901973],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-8442.665957960517,24975.85416506254,8157.617933905748],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30091.380686381563,89786.60930861815,29695.241077572733],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11000,30,5.5294658000000005,5.525473870000001,0.19721166578166055,0.30433175002365753,0.30391484458456597,0.004310685467296463,0.0024417784925614755,0.0025047385394165052,2.0394549858100496E-4,70,"[[-8462.60565003083,25004.57992595683,8170.004748565194],[-18548.990196561834,55068.38497182991,18055.060210730935],[-16560.26276807273,48850.14646355089,15947.217802166704],[-12552.788032613567,37344.95619349286,12179.194877777602],[-14851.73637303386,44242.67188436992,14451.133434811014],[-12685.717347960706,37808.28654431915,12366.508565531989],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19476.45496542928,57846.050280564,19072.87116342035],[-16560.26276807273,48850.14646355089,15947.217802166704],[-19373.834174604974,57517.54647598053,18953.246710202395],[-9293.442657302014,27702.235323370638,9007.03947698347],[-25262.83340024326,75046.24532464005,24749.14806929561],[-9678.11808492479,28717.432590994023,9424.714021479269],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-16578.743647353716,48904.34767432828,15962.382430206328],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-19473.31934582403,57822.8784742962,19068.467078675534],[-16588.060208903782,48947.727689789564,15974.09724334941],[-12348.507407035131,36880.59041197836,12052.226177418823],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-18557.335727547143,55122.34701940622,18075.13396590779],[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-20429.0948659846,60621.5154303965,20058.628078623213],[-14846.078676143074,44200.346477946965,14442.518073204055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-18428.868338580072,54798.42110107525,17955.107530121782],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27016.14680501051,80466.39983450636,26487.516199901973],[-27229.066124864785,81230.86565685245,26748.87353220648],[-18538.435564692445,55078.10377023374,18060.05912037473],[-323.2477483009338,996.439625288995,339.31186674999185],[-8442.665957960517,24975.85416506254,8157.617933905748],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-27251.862108316564,81327.97906920758,26793.07141260597],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30091.380686381563,89786.60930861815,29695.241077572733],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-30707.822066644432,91657.42386543407,30353.49935380354],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11100,30,5.5786558500000005,5.574995146666667,0.19574733515362963,0.3044616149840205,0.3042562523821713,0.004068414561884095,0.002414879181354401,0.002480300896818393,1.9703501811190087E-4,74,"[[-27248.566073957812,81309.93028636418,26786.802234718565],[-20454.63809356638,60631.66582754981,20062.986100084792],[-18543.236545210493,55068.514778900564,18056.889392424204],[-30423.370111983866,90761.80626585908,29994.223207072755],[-20453.006450745193,60659.269297534185,20065.914526422373],[-9332.548497276113,27762.233621215797,9035.492010549762],[-12696.384931494116,37800.25909640348,12378.515125273814],[-14861.447970737237,44235.98562727998,14449.239684516311],[-15661.082238357852,46513.595979935984,15328.711684094736],[-16591.80759783952,48908.02261295605,15972.042503793267],[-20499.12285054404,60929.287272094516,20123.701774831683],[-12557.99466672251,37403.438784356964,12187.554856604092],[-8462.60565003083,25004.57992595683,8170.004748565194],[-18548.990196561834,55068.38497182991,18055.060210730935],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12685.717347960706,37808.28654431915,12366.508565531989],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19476.45496542928,57846.050280564,19072.87116342035],[-16560.26276807273,48850.14646355089,15947.217802166704],[-19373.834174604974,57517.54647598053,18953.246710202395],[-25262.83340024326,75046.24532464005,24749.14806929561],[-9678.11808492479,28717.432590994023,9424.714021479269],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-16578.743647353716,48904.34767432828,15962.382430206328],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-19473.31934582403,57822.8784742962,19068.467078675534],[-16588.060208903782,48947.727689789564,15974.09724334941],[-12348.507407035131,36880.59041197836,12052.226177418823],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-18557.335727547143,55122.34701940622,18075.13396590779],[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-18428.868338580072,54798.42110107525,17955.107530121782],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27016.14680501051,80466.39983450636,26487.516199901973],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-8442.665957960517,24975.85416506254,8157.617933905748],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30091.380686381563,89786.60930861815,29695.241077572733],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-6359.1767732266735,19280.826866557923,6195.747650631727],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11200,30,5.61734785,5.6255770300000005,0.20134025608376474,0.3047569592074238,0.30433866651424185,0.003956112787345372,0.002470063681211587,0.002488464488635655,1.7220534913713932E-4,74,"[[-6383.526167627319,19333.018391296726,6212.545952105891],[-16573.701726664294,48874.672941909346,15958.354014125778],[-8410.72594228408,24863.039591794153,8126.952625237543],[-18555.244987576163,55097.17815124391,18059.91470456339],[-18440.500654752188,54829.009361481265,17972.141063095292],[-16597.29823994139,48962.044919743894,15979.945406769562],[-14852.700938698312,44187.41795054251,14446.927640211446],[-27248.566073957812,81309.93028636418,26786.802234718565],[-20454.63809356638,60631.66582754981,20062.986100084792],[-30423.370111983866,90761.80626585908,29994.223207072755],[-20453.006450745193,60659.269297534185,20065.914526422373],[-9332.548497276113,27762.233621215797,9035.492010549762],[-12696.384931494116,37800.25909640348,12378.515125273814],[-15661.082238357852,46513.595979935984,15328.711684094736],[-16591.80759783952,48908.02261295605,15972.042503793267],[-20499.12285054404,60929.287272094516,20123.701774831683],[-12557.99466672251,37403.438784356964,12187.554856604092],[-8462.60565003083,25004.57992595683,8170.004748565194],[-18548.990196561834,55068.38497182991,18055.060210730935],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12685.717347960706,37808.28654431915,12366.508565531989],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19476.45496542928,57846.050280564,19072.87116342035],[-16560.26276807273,48850.14646355089,15947.217802166704],[-19373.834174604974,57517.54647598053,18953.246710202395],[-25262.83340024326,75046.24532464005,24749.14806929561],[-9678.11808492479,28717.432590994023,9424.714021479269],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-19473.31934582403,57822.8784742962,19068.467078675534],[-12348.507407035131,36880.59041197836,12052.226177418823],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-18407.657765791195,54726.10820086616,17947.488996505024],[-20479.03529293952,60734.198716358784,20090.152529443705],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-18428.868338580072,54798.42110107525,17955.107530121782],[-25227.682405122156,74964.50657800488,24718.875280825083],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-14875.130880013065,44239.26159238817,14468.803288594596],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27016.14680501051,80466.39983450636,26487.516199901973],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30460.057757845392,90892.69750338394,30043.44579881722],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30091.380686381563,89786.60930861815,29695.241077572733],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-3818.393722190363,11469.355374814393,3703.544337134903],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11300,30,5.66305565,5.675671423333333,0.20037413847678787,0.3047591286475548,0.3043227190065831,0.004023610348525475,0.0024790988401793934,0.0024858005528912304,1.769481165775551E-4,70,"[[-16581.02950960099,48889.29021137342,15966.943955654564],[-27016.797798536067,80471.31347926975,26483.340360739912],[-27254.070653051356,81323.67299467546,26790.67735514441],[-30722.521889037936,91699.5244195727,30410.788416503707],[-9356.363760284981,27823.61706427516,9058.683764396983],[-8472.087755326644,25018.27217793627,8172.249113556757],[-18410.772135368243,54746.090045598205,17947.50244583461],[-30388.458600705177,90653.53643382393,29957.751672063307],[-12702.338911184315,37813.997801845595,12380.369740311038],[-19356.32741928424,57487.59653405256,18949.912020919055],[-30059.596814650384,89698.49360858314,29642.744707550773],[-14859.65833079148,44209.38529705501,14452.719986054612],[-3814.274435589242,11482.935138247987,3704.012609159873],[-16573.701726664294,48874.672941909346,15958.354014125778],[-18555.244987576163,55097.17815124391,18059.91470456339],[-16597.29823994139,48962.044919743894,15979.945406769562],[-14852.700938698312,44187.41795054251,14446.927640211446],[-20454.63809356638,60631.66582754981,20062.986100084792],[-30423.370111983866,90761.80626585908,29994.223207072755],[-20453.006450745193,60659.269297534185,20065.914526422373],[-9332.548497276113,27762.233621215797,9035.492010549762],[-15661.082238357852,46513.595979935984,15328.711684094736],[-16591.80759783952,48908.02261295605,15972.042503793267],[-20499.12285054404,60929.287272094516,20123.701774831683],[-12557.99466672251,37403.438784356964,12187.554856604092],[-8462.60565003083,25004.57992595683,8170.004748565194],[-18548.990196561834,55068.38497182991,18055.060210730935],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19373.834174604974,57517.54647598053,18953.246710202395],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-19473.31934582403,57822.8784742962,19068.467078675534],[-12348.507407035131,36880.59041197836,12052.226177418823],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-18407.657765791195,54726.10820086616,17947.488996505024],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-18428.868338580072,54798.42110107525,17955.107530121782],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-30722.521889037936,91699.5244195727,30410.788416503707],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11400,30,5.712814,5.72403585,0.19929387238092905,0.3049143191699557,0.30434923773109335,0.0039064185747058645,0.002435404479752146,0.0024625193365384957,1.505470010428551E-4,75,"[[-20451.75658293758,60649.43507845028,20049.672034299132],[-30734.86337651489,91719.9518564551,30388.646410129313],[-12336.8080491814,36881.61534349148,12053.664073497579],[-25292.1502812601,75112.23700402438,24769.66129874797],[-20436.631766353705,60590.751204593,20028.290472884248],[-20444.84877205535,60612.47866044817,20054.8258653983],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-6378.031116420284,19325.198505380642,6209.444475169541],[-19363.944162062948,57516.39587280345,18951.701519724153],[-16581.02950960099,48889.29021137342,15966.943955654564],[-27016.797798536067,80471.31347926975,26483.340360739912],[-27254.070653051356,81323.67299467546,26790.67735514441],[-30722.521889037936,91699.5244195727,30410.788416503707],[-9356.363760284981,27823.61706427516,9058.683764396983],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30388.458600705177,90653.53643382393,29957.751672063307],[-12702.338911184315,37813.997801845595,12380.369740311038],[-30059.596814650384,89698.49360858314,29642.744707550773],[-14859.65833079148,44209.38529705501,14452.719986054612],[-3814.274435589242,11482.935138247987,3704.012609159873],[-16573.701726664294,48874.672941909346,15958.354014125778],[-18555.244987576163,55097.17815124391,18059.91470456339],[-16597.29823994139,48962.044919743894,15979.945406769562],[-14852.700938698312,44187.41795054251,14446.927640211446],[-20454.63809356638,60631.66582754981,20062.986100084792],[-30423.370111983866,90761.80626585908,29994.223207072755],[-20453.006450745193,60659.269297534185,20065.914526422373],[-9332.548497276113,27762.233621215797,9035.492010549762],[-15661.082238357852,46513.595979935984,15328.711684094736],[-16591.80759783952,48908.02261295605,15972.042503793267],[-20499.12285054404,60929.287272094516,20123.701774831683],[-12557.99466672251,37403.438784356964,12187.554856604092],[-8462.60565003083,25004.57992595683,8170.004748565194],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19373.834174604974,57517.54647598053,18953.246710202395],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-19473.31934582403,57822.8784742962,19068.467078675534],[-12348.507407035131,36880.59041197836,12052.226177418823],[-15658.031945550898,46535.5096647502,15329.523050363432],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-18407.657765791195,54726.10820086616,17947.488996505024],[-309.66170878333577,961.944603652225,329.2703651306046],[-25300.45909677085,75162.73063093392,24783.205959259638],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11500,30,5.75306615,5.776793876666667,0.20714867828317426,0.30480853742246555,0.3045419737559696,0.004126756566956587,0.00245811691308606,0.002481290275498517,1.6975234964875644E-4,74,"[[-30367.240685690722,90565.40252366287,29930.955690930426],[-25357.11350288087,75380.52604759527,24855.705789963275],[-14869.880283784229,44202.27885612624,14450.670094181098],[-8472.087755326644,25018.27217793627,8172.249113556757],[-16570.718892845798,48868.73342044873,15948.793742936874],[-27029.487493179713,80499.7943543837,26494.08925014941],[-9329.646459979225,27743.695923938292,9032.963032112113],[-14841.148327648069,44152.758662277556,14429.659539850467],[-12557.271355563194,37346.998189055994,12185.79658925258],[-18420.847386661026,54781.38240252927,17948.664067480117],[-20451.75658293758,60649.43507845028,20049.672034299132],[-30734.86337651489,91719.9518564551,30388.646410129313],[-25292.1502812601,75112.23700402438,24769.66129874797],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-6378.031116420284,19325.198505380642,6209.444475169541],[-19363.944162062948,57516.39587280345,18951.701519724153],[-27016.797798536067,80471.31347926975,26483.340360739912],[-27254.070653051356,81323.67299467546,26790.67735514441],[-30722.521889037936,91699.5244195727,30410.788416503707],[-9356.363760284981,27823.61706427516,9058.683764396983],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30388.458600705177,90653.53643382393,29957.751672063307],[-30059.596814650384,89698.49360858314,29642.744707550773],[-14859.65833079148,44209.38529705501,14452.719986054612],[-3814.274435589242,11482.935138247987,3704.012609159873],[-16573.701726664294,48874.672941909346,15958.354014125778],[-18555.244987576163,55097.17815124391,18059.91470456339],[-16597.29823994139,48962.044919743894,15979.945406769562],[-20454.63809356638,60631.66582754981,20062.986100084792],[-15661.082238357852,46513.595979935984,15328.711684094736],[-16591.80759783952,48908.02261295605,15972.042503793267],[-20499.12285054404,60929.287272094516,20123.701774831683],[-12557.99466672251,37403.438784356964,12187.554856604092],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19373.834174604974,57517.54647598053,18953.246710202395],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-19473.31934582403,57822.8784742962,19068.467078675534],[-12348.507407035131,36880.59041197836,12052.226177418823],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-18407.657765791195,54726.10820086616,17947.488996505024],[-309.66170878333577,961.944603652225,329.2703651306046],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-30713.080081810196,91692.29987007094,30365.356391825168],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11600,30,5.8044031,5.82406268,0.20653884801209443,0.3041842644579549,0.30459972468614077,0.004121746430338654,0.002446238091087125,0.0024710986244415012,1.6452615939755236E-4,76,"[[-16603.103155107445,48942.38708949418,15993.532966476685],[-16612.335907479406,49020.65814160118,15992.971333492524],[-30035.599288552017,89625.79334985431,29617.88976991883],[-26993.50897706518,80413.68739405298,26465.39626333464],[-12355.851195810465,36895.85329960012,12051.595716147232],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30049.274046127546,89641.88817085598,29633.980361942744],[-30667.63060500762,91425.3038365164,30302.17726952469],[-12709.82798959266,37830.54041300623,12385.331464689045],[-30367.240685690722,90565.40252366287,29930.955690930426],[-25357.11350288087,75380.52604759527,24855.705789963275],[-14869.880283784229,44202.27885612624,14450.670094181098],[-8472.087755326644,25018.27217793627,8172.249113556757],[-16570.718892845798,48868.73342044873,15948.793742936874],[-27029.487493179713,80499.7943543837,26494.08925014941],[-9329.646459979225,27743.695923938292,9032.963032112113],[-14841.148327648069,44152.758662277556,14429.659539850467],[-12557.271355563194,37346.998189055994,12185.79658925258],[-18420.847386661026,54781.38240252927,17948.664067480117],[-20451.75658293758,60649.43507845028,20049.672034299132],[-30734.86337651489,91719.9518564551,30388.646410129313],[-25292.1502812601,75112.23700402438,24769.66129874797],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-6378.031116420284,19325.198505380642,6209.444475169541],[-19363.944162062948,57516.39587280345,18951.701519724153],[-27254.070653051356,81323.67299467546,26790.67735514441],[-30722.521889037936,91699.5244195727,30410.788416503707],[-9356.363760284981,27823.61706427516,9058.683764396983],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30059.596814650384,89698.49360858314,29642.744707550773],[-3814.274435589242,11482.935138247987,3704.012609159873],[-18555.244987576163,55097.17815124391,18059.91470456339],[-20454.63809356638,60631.66582754981,20062.986100084792],[-15661.082238357852,46513.595979935984,15328.711684094736],[-16591.80759783952,48908.02261295605,15972.042503793267],[-20499.12285054404,60929.287272094516,20123.701774831683],[-12557.99466672251,37403.438784356964,12187.554856604092],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19373.834174604974,57517.54647598053,18953.246710202395],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-19473.31934582403,57822.8784742962,19068.467078675534],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-9197.470203325109,27399.809108565343,8919.789510596185],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11700,30,5.8431243,5.8694607633333336,0.2067183499335076,0.3049300349846508,0.30480624965930453,0.004054535528057165,0.0024165144589531895,0.002453632836172858,1.6049914982971126E-4,77,"[[-16611.413966496893,48943.20361038824,15984.474143857828],[-16605.95848918518,48965.39471846769,16000.318651823074],[-25217.1831105429,74908.71296937995,24698.943858807557],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-16612.335907479406,49020.65814160118,15992.971333492524],[-30035.599288552017,89625.79334985431,29617.88976991883],[-26993.50897706518,80413.68739405298,26465.39626333464],[-12355.851195810465,36895.85329960012,12051.595716147232],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30049.274046127546,89641.88817085598,29633.980361942744],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-25357.11350288087,75380.52604759527,24855.705789963275],[-14869.880283784229,44202.27885612624,14450.670094181098],[-8472.087755326644,25018.27217793627,8172.249113556757],[-16570.718892845798,48868.73342044873,15948.793742936874],[-27029.487493179713,80499.7943543837,26494.08925014941],[-9329.646459979225,27743.695923938292,9032.963032112113],[-14841.148327648069,44152.758662277556,14429.659539850467],[-12557.271355563194,37346.998189055994,12185.79658925258],[-18420.847386661026,54781.38240252927,17948.664067480117],[-20451.75658293758,60649.43507845028,20049.672034299132],[-30734.86337651489,91719.9518564551,30388.646410129313],[-25292.1502812601,75112.23700402438,24769.66129874797],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-6378.031116420284,19325.198505380642,6209.444475169541],[-19363.944162062948,57516.39587280345,18951.701519724153],[-27254.070653051356,81323.67299467546,26790.67735514441],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30059.596814650384,89698.49360858314,29642.744707550773],[-3814.274435589242,11482.935138247987,3704.012609159873],[-18555.244987576163,55097.17815124391,18059.91470456339],[-20454.63809356638,60631.66582754981,20062.986100084792],[-15661.082238357852,46513.595979935984,15328.711684094736],[-20499.12285054404,60929.287272094516,20123.701774831683],[-12557.99466672251,37403.438784356964,12187.554856604092],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-6970.234773327962,20894.09312807263,6857.172220048535],[-19373.834174604974,57517.54647598053,18953.246710202395],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-25230.974338941847,74959.40194703292,24716.66571086188],[-25306.576135225656,75176.92171056074,24786.35402431006],[-19473.31934582403,57822.8784742962,19068.467078675534],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11800,30,5.896014350000001,5.92055162,0.20505732149292308,0.305306554168626,0.3049341696775773,0.004042649575238903,0.002438416421704375,0.0024529235954848095,1.5994761399230095E-4,78,"[[-20452.325622560355,60641.689582053536,20037.031470422775],[-16570.718892845798,48868.73342044873,15948.793742936874],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-25279.17863434777,75069.57156858429,24752.650197218438],[-9392.997853269038,27908.694820049765,9092.30461519943],[-16611.413966496893,48943.20361038824,15984.474143857828],[-25217.1831105429,74908.71296937995,24698.943858807557],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-16612.335907479406,49020.65814160118,15992.971333492524],[-30035.599288552017,89625.79334985431,29617.88976991883],[-26993.50897706518,80413.68739405298,26465.39626333464],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30049.274046127546,89641.88817085598,29633.980361942744],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-25357.11350288087,75380.52604759527,24855.705789963275],[-14869.880283784229,44202.27885612624,14450.670094181098],[-8472.087755326644,25018.27217793627,8172.249113556757],[-16570.718892845798,48868.73342044873,15948.793742936874],[-27029.487493179713,80499.7943543837,26494.08925014941],[-9329.646459979225,27743.695923938292,9032.963032112113],[-14841.148327648069,44152.758662277556,14429.659539850467],[-12557.271355563194,37346.998189055994,12185.79658925258],[-18420.847386661026,54781.38240252927,17948.664067480117],[-20451.75658293758,60649.43507845028,20049.672034299132],[-30734.86337651489,91719.9518564551,30388.646410129313],[-25292.1502812601,75112.23700402438,24769.66129874797],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-6378.031116420284,19325.198505380642,6209.444475169541],[-27254.070653051356,81323.67299467546,26790.67735514441],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30059.596814650384,89698.49360858314,29642.744707550773],[-18555.244987576163,55097.17815124391,18059.91470456339],[-15661.082238357852,46513.595979935984,15328.711684094736],[-20499.12285054404,60929.287272094516,20123.701774831683],[-12557.99466672251,37403.438784356964,12187.554856604092],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-25209.55121317354,74949.47765327855,24702.376079526646],[-19373.834174604974,57517.54647598053,18953.246710202395],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-25230.974338941847,74959.40194703292,24716.66571086188],[-19473.31934582403,57822.8784742962,19068.467078675534],[-14162.156290700324,42346.22468196273,13921.993832000644],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-315.958853018695,995.3116758258495,338.35731018508926],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046],[-315.958853018695,995.3116758258495,338.35731018508926]]"
11900,30,5.959007400000001,5.970073556666667,0.20659709541606733,0.3047497644567679,0.3049043536727714,0.004070655802228505,0.002466024409903911,0.002457604762329907,1.461645935163574E-4,68,"[[-13186.702534797842,38612.285135696045,12673.346258873102],[-16565.339683646427,48832.50657656992,15926.926559485395],[-12576.135109631465,37374.90299773105,12191.715788832922],[-16624.514353147115,49018.63385244122,16002.57351923342],[-19366.11264297613,57468.089647676345,18923.58391956364],[-25344.674810450215,75330.01955432656,24828.718407148128],[-20452.325622560355,60641.689582053536,20037.031470422775],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-25279.17863434777,75069.57156858429,24752.650197218438],[-9392.997853269038,27908.694820049765,9092.30461519943],[-16611.413966496893,48943.20361038824,15984.474143857828],[-25217.1831105429,74908.71296937995,24698.943858807557],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-26993.50897706518,80413.68739405298,26465.39626333464],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30049.274046127546,89641.88817085598,29633.980361942744],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-14869.880283784229,44202.27885612624,14450.670094181098],[-27029.487493179713,80499.7943543837,26494.08925014941],[-9329.646459979225,27743.695923938292,9032.963032112113],[-14841.148327648069,44152.758662277556,14429.659539850467],[-18420.847386661026,54781.38240252927,17948.664067480117],[-30734.86337651489,91719.9518564551,30388.646410129313],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-6378.031116420284,19325.198505380642,6209.444475169541],[-27254.070653051356,81323.67299467546,26790.67735514441],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30059.596814650384,89698.49360858314,29642.744707550773],[-18555.244987576163,55097.17815124391,18059.91470456339],[-15661.082238357852,46513.595979935984,15328.711684094736],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-19473.31934582403,57822.8784742962,19068.467078675534],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6915.1149809843455,20700.565339008986,6784.206751373309],[-27038.266013779517,80535.9415950105,26502.047609047997],[-16440.907957055646,48528.14402933193,15864.876441293278],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-14875.157524882912,44279.04101477882,14460.778604004727],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-299.12450681862407,972.961362543262,326.23397752937603],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12000,30,6.00410655,6.021286793333334,0.2110578426390606,0.3048031702056895,0.305035919829809,0.004106041944966923,0.0024229747454920483,0.0024417874005631464,1.616560140457723E-4,62,"[[-6407.712300607603,19407.85559832625,6229.902527959432],[-16625.555693306167,49030.18870070898,15999.6744404775],[-30039.934217756716,89618.96906173162,29625.422671195705],[-6925.612947665122,20734.830058298765,6791.322692253367],[-19490.686597416716,57883.184320869535,19087.50014507337],[-14867.127106258518,44194.81243548464,14450.674699770485],[-9362.663405296431,27825.223998924193,9056.565124348157],[-16564.735615370842,48813.88563992411,15915.076564685727],[-13186.702534797842,38612.285135696045,12673.346258873102],[-16565.339683646427,48832.50657656992,15926.926559485395],[-12576.135109631465,37374.90299773105,12191.715788832922],[-19366.11264297613,57468.089647676345,18923.58391956364],[-25344.674810450215,75330.01955432656,24828.718407148128],[-20452.325622560355,60641.689582053536,20037.031470422775],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-25279.17863434777,75069.57156858429,24752.650197218438],[-25217.1831105429,74908.71296937995,24698.943858807557],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-14869.880283784229,44202.27885612624,14450.670094181098],[-14841.148327648069,44152.758662277556,14429.659539850467],[-18420.847386661026,54781.38240252927,17948.664067480117],[-30734.86337651489,91719.9518564551,30388.646410129313],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30059.596814650384,89698.49360858314,29642.744707550773],[-18555.244987576163,55097.17815124391,18059.91470456339],[-15661.082238357852,46513.595979935984,15328.711684094736],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-27038.266013779517,80535.9415950105,26502.047609047997],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-8008.020328368758,24030.36463527358,7808.5989747303765],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-25386.60011964723,75489.75312172805,24902.40662249857],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12100,30,6.0674204,6.066886046666667,0.2112912984001923,0.3050729414100837,0.305247858071756,0.004073239170116682,0.002437454447777227,0.002438268464250666,1.5615201065908858E-4,67,"[[-18396.721657150323,54708.34751971549,17916.11312932683],[-8039.293486362655,24096.006762502242,7826.787807807238],[-25234.202768985346,74932.87610634424,24701.75973814323],[-25208.9097834973,74868.20996789685,24680.191209900233],[-19389.144211600924,57461.15425423016,18916.510844113374],[-16623.03157581967,48981.56606861654,15995.4723259952],[-16575.789822350285,48847.85102929861,15929.530918593551],[-9227.817482817156,27473.119473364655,8951.17867363512],[-16558.25691497466,48788.340929439844,15912.758808934623],[-25382.439118222952,75462.36640303094,24891.183555794698],[-6407.712300607603,19407.85559832625,6229.902527959432],[-16625.555693306167,49030.18870070898,15999.6744404775],[-30039.934217756716,89618.96906173162,29625.422671195705],[-6925.612947665122,20734.830058298765,6791.322692253367],[-14867.127106258518,44194.81243548464,14450.674699770485],[-9362.663405296431,27825.223998924193,9056.565124348157],[-16564.735615370842,48813.88563992411,15915.076564685727],[-13186.702534797842,38612.285135696045,12673.346258873102],[-12576.135109631465,37374.90299773105,12191.715788832922],[-19366.11264297613,57468.089647676345,18923.58391956364],[-25344.674810450215,75330.01955432656,24828.718407148128],[-20452.325622560355,60641.689582053536,20037.031470422775],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-25279.17863434777,75069.57156858429,24752.650197218438],[-25217.1831105429,74908.71296937995,24698.943858807557],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-14869.880283784229,44202.27885612624,14450.670094181098],[-14841.148327648069,44152.758662277556,14429.659539850467],[-30734.86337651489,91719.9518564551,30388.646410129313],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30059.596814650384,89698.49360858314,29642.744707550773],[-18555.244987576163,55097.17815124391,18059.91470456339],[-15661.082238357852,46513.595979935984,15328.711684094736],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-27038.266013779517,80535.9415950105,26502.047609047997],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12200,30,6.112105550000001,6.118532536666667,0.21077427068316393,0.3050296835974135,0.30531031278538423,0.004120793682340204,0.002456696810176323,0.002441150535176077,1.7239154104003407E-4,72,"[[-6543.440407240311,19706.33090735989,6391.962875126603],[-6390.964065017031,19336.79771301862,6212.442238313922],[-12548.32448661561,37318.38657974691,12170.954018422024],[-9386.42648228331,27891.076339674146,9078.782189533478],[-20425.794456342323,60546.29106945448,20021.515183801053],[-14875.265546146817,44206.59838387158,14462.234868748883],[-27038.266013779517,80535.9415950105,26502.047609047997],[-18396.721657150323,54708.34751971549,17916.11312932683],[-8039.293486362655,24096.006762502242,7826.787807807238],[-25234.202768985346,74932.87610634424,24701.75973814323],[-25208.9097834973,74868.20996789685,24680.191209900233],[-19389.144211600924,57461.15425423016,18916.510844113374],[-16623.03157581967,48981.56606861654,15995.4723259952],[-16575.789822350285,48847.85102929861,15929.530918593551],[-9227.817482817156,27473.119473364655,8951.17867363512],[-16558.25691497466,48788.340929439844,15912.758808934623],[-25382.439118222952,75462.36640303094,24891.183555794698],[-16625.555693306167,49030.18870070898,15999.6744404775],[-30039.934217756716,89618.96906173162,29625.422671195705],[-6925.612947665122,20734.830058298765,6791.322692253367],[-14867.127106258518,44194.81243548464,14450.674699770485],[-9362.663405296431,27825.223998924193,9056.565124348157],[-16564.735615370842,48813.88563992411,15915.076564685727],[-13186.702534797842,38612.285135696045,12673.346258873102],[-12576.135109631465,37374.90299773105,12191.715788832922],[-19366.11264297613,57468.089647676345,18923.58391956364],[-25344.674810450215,75330.01955432656,24828.718407148128],[-20452.325622560355,60641.689582053536,20037.031470422775],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-25279.17863434777,75069.57156858429,24752.650197218438],[-25217.1831105429,74908.71296937995,24698.943858807557],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-14869.880283784229,44202.27885612624,14450.670094181098],[-14841.148327648069,44152.758662277556,14429.659539850467],[-30734.86337651489,91719.9518564551,30388.646410129313],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-30059.596814650384,89698.49360858314,29642.744707550773],[-15661.082238357852,46513.595979935984,15328.711684094736],[-12552.788032613567,37344.95619349286,12179.194877777602],[-12346.285442452223,36861.21675961838,12041.725226881832],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-27038.266013779517,80535.9415950105,26502.047609047997],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-30718.202396089233,91648.3677843572,30395.17047975858],[-6352.370019546368,19272.791239266015,6186.577044790624],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12300,30,6.162568500000001,6.164293576666667,0.21140198892257167,0.305492452701279,0.3053765122114589,0.004120202070194569,0.0024482455966867286,0.002442514408643451,1.5626700392845695E-4,75,"[[-25389.79343682084,75440.62363338079,24889.286216063872],[-16562.584096107603,48798.34501415294,15908.31452766115],[-14878.90812917292,44245.75184197661,14451.151673963166],[-13172.29541381792,38584.66978978671,12657.289183133533],[-25139.213447242906,74692.34752551232,24620.282707934573],[-30726.642453805973,91681.09384360272,30367.5984583477],[-16637.846124624582,49087.41015926778,16014.51701156247],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-19389.144211600924,57461.15425423016,18916.510844113374],[-18569.23948404973,55140.83424324845,18071.5870055245],[-6543.440407240311,19706.33090735989,6391.962875126603],[-6390.964065017031,19336.79771301862,6212.442238313922],[-12548.32448661561,37318.38657974691,12170.954018422024],[-9386.42648228331,27891.076339674146,9078.782189533478],[-20425.794456342323,60546.29106945448,20021.515183801053],[-27038.266013779517,80535.9415950105,26502.047609047997],[-18396.721657150323,54708.34751971549,17916.11312932683],[-8039.293486362655,24096.006762502242,7826.787807807238],[-25234.202768985346,74932.87610634424,24701.75973814323],[-25208.9097834973,74868.20996789685,24680.191209900233],[-19389.144211600924,57461.15425423016,18916.510844113374],[-16623.03157581967,48981.56606861654,15995.4723259952],[-16558.25691497466,48788.340929439844,15912.758808934623],[-25382.439118222952,75462.36640303094,24891.183555794698],[-30039.934217756716,89618.96906173162,29625.422671195705],[-6925.612947665122,20734.830058298765,6791.322692253367],[-14867.127106258518,44194.81243548464,14450.674699770485],[-9362.663405296431,27825.223998924193,9056.565124348157],[-16564.735615370842,48813.88563992411,15915.076564685727],[-13186.702534797842,38612.285135696045,12673.346258873102],[-12576.135109631465,37374.90299773105,12191.715788832922],[-25344.674810450215,75330.01955432656,24828.718407148128],[-20452.325622560355,60641.689582053536,20037.031470422775],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-25279.17863434777,75069.57156858429,24752.650197218438],[-25217.1831105429,74908.71296937995,24698.943858807557],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-14869.880283784229,44202.27885612624,14450.670094181098],[-14841.148327648069,44152.758662277556,14429.659539850467],[-30734.86337651489,91719.9518564551,30388.646410129313],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-15661.082238357852,46513.595979935984,15328.711684094736],[-12346.285442452223,36861.21675961838,12041.725226881832],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-27038.266013779517,80535.9415950105,26502.047609047997],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-6352.370019546368,19272.791239266015,6186.577044790624],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12400,30,6.2232442500000005,6.211084733333334,0.21373038173426678,0.3054980374889641,0.3053475107217727,0.004146003073314314,0.002453201752093021,0.002446132624735703,1.7364083977189557E-4,70,"[[-12566.401644607173,37342.689524620735,12177.866487161742],[-13206.660318422857,38655.92754977739,12688.406026830897],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-16573.64504102111,48842.987957564415,15924.296552458489],[-9393.415286666966,27891.770698532826,9087.90896006721],[-25200.293422869618,74828.081328638,24671.528952093948],[-20422.138105930953,60560.12969067132,20014.968443875918],[-25389.79343682084,75440.62363338079,24889.286216063872],[-16562.584096107603,48798.34501415294,15908.31452766115],[-14878.90812917292,44245.75184197661,14451.151673963166],[-25139.213447242906,74692.34752551232,24620.282707934573],[-30726.642453805973,91681.09384360272,30367.5984583477],[-16637.846124624582,49087.41015926778,16014.51701156247],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-19389.144211600924,57461.15425423016,18916.510844113374],[-18569.23948404973,55140.83424324845,18071.5870055245],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-8039.293486362655,24096.006762502242,7826.787807807238],[-25234.202768985346,74932.87610634424,24701.75973814323],[-25208.9097834973,74868.20996789685,24680.191209900233],[-19389.144211600924,57461.15425423016,18916.510844113374],[-16623.03157581967,48981.56606861654,15995.4723259952],[-16558.25691497466,48788.340929439844,15912.758808934623],[-30039.934217756716,89618.96906173162,29625.422671195705],[-6925.612947665122,20734.830058298765,6791.322692253367],[-14867.127106258518,44194.81243548464,14450.674699770485],[-12576.135109631465,37374.90299773105,12191.715788832922],[-25344.674810450215,75330.01955432656,24828.718407148128],[-20452.325622560355,60641.689582053536,20037.031470422775],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-25279.17863434777,75069.57156858429,24752.650197218438],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-14841.148327648069,44152.758662277556,14429.659539850467],[-30734.86337651489,91719.9518564551,30388.646410129313],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-15661.082238357852,46513.595979935984,15328.711684094736],[-12346.285442452223,36861.21675961838,12041.725226881832],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-3784.440447887376,11407.811542771733,3681.5991471106227],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-6352.370019546368,19272.791239266015,6186.577044790624],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12500,30,6.280700750000001,6.262028756666667,0.2105675261565288,0.30526217394444677,0.3053154261546798,0.0041555663750129455,0.0024556015051013323,0.002454041283520088,1.6646332456890622E-4,70,"[[-3854.6331532119116,11577.29917734989,3734.926342228218],[-13225.302360600635,38677.3700735163,12697.244345563615],[-25187.556964051608,74811.33403689312,24665.984514554697],[-15644.112928371545,46450.81237165782,15301.825262892315],[-3799.696259301709,11241.566305778466,3672.6186544162965],[-12566.401644607173,37342.689524620735,12177.866487161742],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-16573.64504102111,48842.987957564415,15924.296552458489],[-9393.415286666966,27891.770698532826,9087.90896006721],[-25200.293422869618,74828.081328638,24671.528952093948],[-20422.138105930953,60560.12969067132,20014.968443875918],[-25389.79343682084,75440.62363338079,24889.286216063872],[-16562.584096107603,48798.34501415294,15908.31452766115],[-14878.90812917292,44245.75184197661,14451.151673963166],[-25139.213447242906,74692.34752551232,24620.282707934573],[-30726.642453805973,91681.09384360272,30367.5984583477],[-16637.846124624582,49087.41015926778,16014.51701156247],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-19389.144211600924,57461.15425423016,18916.510844113374],[-18569.23948404973,55140.83424324845,18071.5870055245],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-8039.293486362655,24096.006762502242,7826.787807807238],[-25234.202768985346,74932.87610634424,24701.75973814323],[-25208.9097834973,74868.20996789685,24680.191209900233],[-19389.144211600924,57461.15425423016,18916.510844113374],[-16623.03157581967,48981.56606861654,15995.4723259952],[-16558.25691497466,48788.340929439844,15912.758808934623],[-30039.934217756716,89618.96906173162,29625.422671195705],[-6925.612947665122,20734.830058298765,6791.322692253367],[-14867.127106258518,44194.81243548464,14450.674699770485],[-25344.674810450215,75330.01955432656,24828.718407148128],[-20452.325622560355,60641.689582053536,20037.031470422775],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-14841.148327648069,44152.758662277556,14429.659539850467],[-30734.86337651489,91719.9518564551,30388.646410129313],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-12346.285442452223,36861.21675961838,12041.725226881832],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-6352.370019546368,19272.791239266015,6186.577044790624],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12600,30,6.33661805,6.315927183333334,0.20631892096205226,0.3054209688598558,0.30560254866451125,0.004078077033694224,0.002442944446798484,0.0024349814698034398,1.3968973687384712E-4,80,"[[-285.6170776000884,954.252042484564,333.7872283814585],[-16633.811598323322,49077.67499340441,16000.947833322747],[-27014.084534024634,80407.44220579378,26463.89847770211],[-20401.131694231706,60513.06328992916,20004.634790260516],[-25117.6328572656,74625.25162838394,24610.75773878955],[-27010.99736919588,80412.17457214615,26467.968759520827],[-25202.42143336996,74830.64159563018,24664.85473759383],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25230.403156970304,74879.38658606673,24687.36410071385],[-25393.372552821776,75440.46757911227,24892.386682760058],[-16555.34358907855,48738.89917136325,15911.291677955427],[-30008.364351645087,89557.48100221039,29604.60360956262],[-18560.908785586274,55095.575200552485,18045.78097956814],[-294.8675417348929,962.6969802807121,346.6982492968144],[-12574.593634961375,37377.84195134331,12180.263973457422],[-3854.6331532119116,11577.29917734989,3734.926342228218],[-13225.302360600635,38677.3700735163,12697.244345563615],[-25187.556964051608,74811.33403689312,24665.984514554697],[-3799.696259301709,11241.566305778466,3672.6186544162965],[-12566.401644607173,37342.689524620735,12177.866487161742],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-16573.64504102111,48842.987957564415,15924.296552458489],[-9393.415286666966,27891.770698532826,9087.90896006721],[-25200.293422869618,74828.081328638,24671.528952093948],[-20422.138105930953,60560.12969067132,20014.968443875918],[-25389.79343682084,75440.62363338079,24889.286216063872],[-16562.584096107603,48798.34501415294,15908.31452766115],[-14878.90812917292,44245.75184197661,14451.151673963166],[-25139.213447242906,74692.34752551232,24620.282707934573],[-30726.642453805973,91681.09384360272,30367.5984583477],[-16637.846124624582,49087.41015926778,16014.51701156247],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-19389.144211600924,57461.15425423016,18916.510844113374],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-8039.293486362655,24096.006762502242,7826.787807807238],[-25234.202768985346,74932.87610634424,24701.75973814323],[-19389.144211600924,57461.15425423016,18916.510844113374],[-16558.25691497466,48788.340929439844,15912.758808934623],[-30039.934217756716,89618.96906173162,29625.422671195705],[-6925.612947665122,20734.830058298765,6791.322692253367],[-14867.127106258518,44194.81243548464,14450.674699770485],[-20452.325622560355,60641.689582053536,20037.031470422775],[-19485.918085866077,57840.348775945575,19074.676647040225],[-323.2477483009338,996.439625288995,339.31186674999185],[-3841.033539517425,11552.508266887122,3720.8725233269083],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-14841.148327648069,44152.758662277556,14429.659539850467],[-30734.86337651489,91719.9518564551,30388.646410129313],[-20436.631766353705,60590.751204593,20028.290472884248],[-18564.428817323056,55135.78640469684,18063.335254183534],[-18529.05266932299,54996.47543819304,18029.559804494616],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-12346.285442452223,36861.21675961838,12041.725226881832],[-3800.0666672902607,11430.42725132581,3688.830229122348],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-3798.648628961881,11445.830236331036,3687.578832011908],[-6527.350390302588,19663.51734657864,6367.819279528814],[-6352.370019546368,19272.791239266015,6186.577044790624],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12700,30,6.3868367,6.36271855,0.20622040138937853,0.3054639161249383,0.3057771471234881,0.004061241591549912,0.002420975911821787,0.002427680514200766,1.4997736996400456E-4,65,"[[-3442.226380013763,10353.03172233255,3355.423142267617],[-25204.72795983491,74828.53264450865,24662.418411648036],[-14862.40944771413,44201.27485396918,14431.294629025908],[-13747.100761038873,40886.077806144705,13428.596941645703],[-20445.280220743694,60596.08768209241,20029.854772842897],[-18564.312762833903,55120.55437078073,18039.884237918588],[-15646.56509844297,46449.45412218238,15303.653610145937],[-16633.811598323322,49077.67499340441,16000.947833322747],[-27014.084534024634,80407.44220579378,26463.89847770211],[-25117.6328572656,74625.25162838394,24610.75773878955],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25230.403156970304,74879.38658606673,24687.36410071385],[-25393.372552821776,75440.46757911227,24892.386682760058],[-16555.34358907855,48738.89917136325,15911.291677955427],[-30008.364351645087,89557.48100221039,29604.60360956262],[-18560.908785586274,55095.575200552485,18045.78097956814],[-12574.593634961375,37377.84195134331,12180.263973457422],[-13225.302360600635,38677.3700735163,12697.244345563615],[-3799.696259301709,11241.566305778466,3672.6186544162965],[-12566.401644607173,37342.689524620735,12177.866487161742],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-9393.415286666966,27891.770698532826,9087.90896006721],[-20422.138105930953,60560.12969067132,20014.968443875918],[-25389.79343682084,75440.62363338079,24889.286216063872],[-16562.584096107603,48798.34501415294,15908.31452766115],[-14878.90812917292,44245.75184197661,14451.151673963166],[-25139.213447242906,74692.34752551232,24620.282707934573],[-30726.642453805973,91681.09384360272,30367.5984583477],[-16637.846124624582,49087.41015926778,16014.51701156247],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-19389.144211600924,57461.15425423016,18916.510844113374],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-8039.293486362655,24096.006762502242,7826.787807807238],[-19389.144211600924,57461.15425423016,18916.510844113374],[-6925.612947665122,20734.830058298765,6791.322692253367],[-14867.127106258518,44194.81243548464,14450.674699770485],[-20452.325622560355,60641.689582053536,20037.031470422775],[-323.2477483009338,996.439625288995,339.31186674999185],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30035.599288552017,89625.79334985431,29617.88976991883],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-12346.285442452223,36861.21675961838,12041.725226881832],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12800,30,6.4320937,6.40738154,0.2126785256241669,0.30531311496992847,0.3058648942104478,0.0039085156640343765,0.0024235194405333007,0.0024231783420473685,1.5496048086307125E-4,61,"[[-8068.21062230496,24145.541685328186,7841.239776126401],[-16553.331105516787,48764.26790681719,15888.911409062152],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-25121.414657506575,74649.64025592289,24592.239105104334],[-27000.407940056255,80365.94229807999,26444.25520415658],[-3442.226380013763,10353.03172233255,3355.423142267617],[-14862.40944771413,44201.27485396918,14431.294629025908],[-13747.100761038873,40886.077806144705,13428.596941645703],[-20445.280220743694,60596.08768209241,20029.854772842897],[-18564.312762833903,55120.55437078073,18039.884237918588],[-27014.084534024634,80407.44220579378,26463.89847770211],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25230.403156970304,74879.38658606673,24687.36410071385],[-25393.372552821776,75440.46757911227,24892.386682760058],[-30008.364351645087,89557.48100221039,29604.60360956262],[-18560.908785586274,55095.575200552485,18045.78097956814],[-12574.593634961375,37377.84195134331,12180.263973457422],[-13225.302360600635,38677.3700735163,12697.244345563615],[-3799.696259301709,11241.566305778466,3672.6186544162965],[-12566.401644607173,37342.689524620735,12177.866487161742],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-9393.415286666966,27891.770698532826,9087.90896006721],[-20422.138105930953,60560.12969067132,20014.968443875918],[-25389.79343682084,75440.62363338079,24889.286216063872],[-16562.584096107603,48798.34501415294,15908.31452766115],[-14878.90812917292,44245.75184197661,14451.151673963166],[-30726.642453805973,91681.09384360272,30367.5984583477],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-19389.144211600924,57461.15425423016,18916.510844113374],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-19389.144211600924,57461.15425423016,18916.510844113374],[-6925.612947665122,20734.830058298765,6791.322692253367],[-20452.325622560355,60641.689582053536,20037.031470422775],[-323.2477483009338,996.439625288995,339.31186674999185],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-12346.285442452223,36861.21675961838,12041.725226881832],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-309.66170878333577,961.944603652225,329.2703651306046],[-30694.71881122809,91537.09906883766,30348.032992423483],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
12900,30,6.4818974,6.45488091,0.21467395405897943,0.30542124337493937,0.30585576236520906,0.0038616194753391935,0.0023991620894722463,0.002403277942173006,1.4715014437197808E-4,72,"[[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-8086.730895524054,24184.22683729179,7849.290729928726],[-8068.437731528039,24141.984823931365,7834.629458646015],[-26966.915226226185,80277.86072597577,26424.425785349707],[-20416.168853987867,60521.65463993628,20000.161485455472],[-14885.016198408352,44247.469632602195,14459.615696470772],[-25359.11491188255,75363.40328574869,24848.230462797084],[-19375.85760451472,57401.7864581849,18894.296781825607],[-16555.63430859216,48765.89510130079,15886.219856118303],[-12410.677674293129,36934.06922051016,12076.927230155425],[-18570.743617318705,55107.75737805411,18030.80652571358],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16553.331105516787,48764.26790681719,15888.911409062152],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-25121.414657506575,74649.64025592289,24592.239105104334],[-27000.407940056255,80365.94229807999,26444.25520415658],[-3442.226380013763,10353.03172233255,3355.423142267617],[-14862.40944771413,44201.27485396918,14431.294629025908],[-13747.100761038873,40886.077806144705,13428.596941645703],[-20445.280220743694,60596.08768209241,20029.854772842897],[-18564.312762833903,55120.55437078073,18039.884237918588],[-27014.084534024634,80407.44220579378,26463.89847770211],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25230.403156970304,74879.38658606673,24687.36410071385],[-25393.372552821776,75440.46757911227,24892.386682760058],[-30008.364351645087,89557.48100221039,29604.60360956262],[-18560.908785586274,55095.575200552485,18045.78097956814],[-12574.593634961375,37377.84195134331,12180.263973457422],[-13225.302360600635,38677.3700735163,12697.244345563615],[-3799.696259301709,11241.566305778466,3672.6186544162965],[-12566.401644607173,37342.689524620735,12177.866487161742],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-9393.415286666966,27891.770698532826,9087.90896006721],[-20422.138105930953,60560.12969067132,20014.968443875918],[-25389.79343682084,75440.62363338079,24889.286216063872],[-16562.584096107603,48798.34501415294,15908.31452766115],[-14878.90812917292,44245.75184197661,14451.151673963166],[-30726.642453805973,91681.09384360272,30367.5984583477],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-19389.144211600924,57461.15425423016,18916.510844113374],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-19389.144211600924,57461.15425423016,18916.510844113374],[-6925.612947665122,20734.830058298765,6791.322692253367],[-20452.325622560355,60641.689582053536,20037.031470422775],[-323.2477483009338,996.439625288995,339.31186674999185],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-9209.064314022025,27428.6375751222,8925.404025221042],[-27023.61331563758,80436.45313008544,26476.23885253147],[-18399.009374807865,54719.70938791438,17931.904343602884],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-20492.52018321969,60902.480065904616,20110.38498337056],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13000,30,6.530736900000001,6.505449193333334,0.21178359892199153,0.30571598865758565,0.30586542290066343,0.0038801090894752623,0.0024153658585677556,0.002416431399550316,1.4064713452774375E-4,65,"[[-16638.580839204777,49094.45844948885,16005.82425004451],[-18566.430501821604,55116.71646882154,18035.135073217018],[-19365.04001535903,57369.730703805195,18883.30775422139],[-20411.50066688189,60517.55174693534,20000.927185120443],[-12602.933725795181,37443.32451913952,12194.769949159561],[-25112.628270325768,74619.36630264546,24577.077110403607],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-8068.437731528039,24141.984823931365,7834.629458646015],[-26966.915226226185,80277.86072597577,26424.425785349707],[-20416.168853987867,60521.65463993628,20000.161485455472],[-14885.016198408352,44247.469632602195,14459.615696470772],[-19375.85760451472,57401.7864581849,18894.296781825607],[-16555.63430859216,48765.89510130079,15886.219856118303],[-12410.677674293129,36934.06922051016,12076.927230155425],[-18570.743617318705,55107.75737805411,18030.80652571358],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-25121.414657506575,74649.64025592289,24592.239105104334],[-27000.407940056255,80365.94229807999,26444.25520415658],[-3442.226380013763,10353.03172233255,3355.423142267617],[-14862.40944771413,44201.27485396918,14431.294629025908],[-13747.100761038873,40886.077806144705,13428.596941645703],[-20445.280220743694,60596.08768209241,20029.854772842897],[-18564.312762833903,55120.55437078073,18039.884237918588],[-27014.084534024634,80407.44220579378,26463.89847770211],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25230.403156970304,74879.38658606673,24687.36410071385],[-25393.372552821776,75440.46757911227,24892.386682760058],[-30008.364351645087,89557.48100221039,29604.60360956262],[-12574.593634961375,37377.84195134331,12180.263973457422],[-13225.302360600635,38677.3700735163,12697.244345563615],[-3799.696259301709,11241.566305778466,3672.6186544162965],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-9393.415286666966,27891.770698532826,9087.90896006721],[-25389.79343682084,75440.62363338079,24889.286216063872],[-14878.90812917292,44245.75184197661,14451.151673963166],[-30726.642453805973,91681.09384360272,30367.5984583477],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-19389.144211600924,57461.15425423016,18916.510844113374],[-323.2477483009338,996.439625288995,339.31186674999185],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-27023.61331563758,80436.45313008544,26476.23885253147],[-15319.93969266709,44903.89896466501,15041.208813714806],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-8410.72594228408,24863.039591794153,8126.952625237543],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13100,30,6.583185200000001,6.557362473333334,0.21210037665833822,0.3058090790252758,0.30611581003583493,0.0032548451996277155,0.0023761840160651236,0.0023820583461022856,1.4277487246928223E-4,68,"[[-8489.843691620537,25067.235824870295,8182.892361683649],[-15322.321032541668,44918.35517509791,15043.865115436893],[-20407.209896129745,60416.089780361894,19976.65680886359],[-9160.032319652475,26859.700469363255,8752.875479099928],[-25395.36887013359,75439.4141452728,24890.300459921065],[-12625.21656421956,37504.70794419571,12220.183628170207],[-9400.593541926739,27915.463019484094,9091.3242428404],[-6405.186075873395,19363.61248790867,6228.994690257326],[-16638.580839204777,49094.45844948885,16005.82425004451],[-18566.430501821604,55116.71646882154,18035.135073217018],[-19365.04001535903,57369.730703805195,18883.30775422139],[-20411.50066688189,60517.55174693534,20000.927185120443],[-12602.933725795181,37443.32451913952,12194.769949159561],[-25112.628270325768,74619.36630264546,24577.077110403607],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-8068.437731528039,24141.984823931365,7834.629458646015],[-26966.915226226185,80277.86072597577,26424.425785349707],[-20416.168853987867,60521.65463993628,20000.161485455472],[-14885.016198408352,44247.469632602195,14459.615696470772],[-19375.85760451472,57401.7864581849,18894.296781825607],[-16555.63430859216,48765.89510130079,15886.219856118303],[-12410.677674293129,36934.06922051016,12076.927230155425],[-18570.743617318705,55107.75737805411,18030.80652571358],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-25121.414657506575,74649.64025592289,24592.239105104334],[-27000.407940056255,80365.94229807999,26444.25520415658],[-3442.226380013763,10353.03172233255,3355.423142267617],[-14862.40944771413,44201.27485396918,14431.294629025908],[-13747.100761038873,40886.077806144705,13428.596941645703],[-20445.280220743694,60596.08768209241,20029.854772842897],[-27014.084534024634,80407.44220579378,26463.89847770211],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25230.403156970304,74879.38658606673,24687.36410071385],[-25393.372552821776,75440.46757911227,24892.386682760058],[-30008.364351645087,89557.48100221039,29604.60360956262],[-13225.302360600635,38677.3700735163,12697.244345563615],[-3799.696259301709,11241.566305778466,3672.6186544162965],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-25389.79343682084,75440.62363338079,24889.286216063872],[-14878.90812917292,44245.75184197661,14451.151673963166],[-30726.642453805973,91681.09384360272,30367.5984583477],[-9395.934536594941,27886.640544840855,9081.148002150372],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-19389.144211600924,57461.15425423016,18916.510844113374],[-323.2477483009338,996.439625288995,339.31186674999185],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-27023.61331563758,80436.45313008544,26476.23885253147],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13200,30,6.6292667000000005,6.6067602700000005,0.21187788489473433,0.30572171575642554,0.3061206382799692,0.0032708446705294915,0.002389578531074337,0.002367634110584451,1.2886965397639958E-4,77,"[[-20435.844682352297,60533.018100500245,20017.92636314568],[-9434.798036908198,27967.020456791914,9101.568132000224],[-25106.080960494557,74578.85866171129,24568.467907893162],[-6390.964065017031,19336.79771301862,6212.442238313922],[-15329.10854454689,44941.2959948047,15052.72618022183],[-16555.63430859216,48765.89510130079,15886.219856118303],[-18410.125111254827,54753.3622531399,17940.489469703996],[-9461.603011463243,28046.565572993284,9116.665504111534],[-3807.108705840731,11265.605935771531,3678.583260836063],[-20399.362018262527,60456.65916048842,19992.04162117839],[-8060.305370271207,24121.265565653288,7829.500882600052],[-14882.23277106657,44260.41155443371,14459.312579281672],[-19371.08202337265,57383.15507184592,18883.062271934225],[-9164.786989655762,26883.047862961095,8762.469986884978],[-301.55943494971143,993.4512958744743,359.68528944683874],[-18556.527325467745,55072.28997561309,18018.817979814445],[-8489.843691620537,25067.235824870295,8182.892361683649],[-20407.209896129745,60416.089780361894,19976.65680886359],[-9160.032319652475,26859.700469363255,8752.875479099928],[-25395.36887013359,75439.4141452728,24890.300459921065],[-12625.21656421956,37504.70794419571,12220.183628170207],[-6405.186075873395,19363.61248790867,6228.994690257326],[-16638.580839204777,49094.45844948885,16005.82425004451],[-20411.50066688189,60517.55174693534,20000.927185120443],[-12602.933725795181,37443.32451913952,12194.769949159561],[-25112.628270325768,74619.36630264546,24577.077110403607],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-8068.437731528039,24141.984823931365,7834.629458646015],[-26966.915226226185,80277.86072597577,26424.425785349707],[-20416.168853987867,60521.65463993628,20000.161485455472],[-19375.85760451472,57401.7864581849,18894.296781825607],[-16555.63430859216,48765.89510130079,15886.219856118303],[-12410.677674293129,36934.06922051016,12076.927230155425],[-18570.743617318705,55107.75737805411,18030.80652571358],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-25121.414657506575,74649.64025592289,24592.239105104334],[-27000.407940056255,80365.94229807999,26444.25520415658],[-3442.226380013763,10353.03172233255,3355.423142267617],[-14862.40944771413,44201.27485396918,14431.294629025908],[-13747.100761038873,40886.077806144705,13428.596941645703],[-20445.280220743694,60596.08768209241,20029.854772842897],[-27014.084534024634,80407.44220579378,26463.89847770211],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25230.403156970304,74879.38658606673,24687.36410071385],[-25393.372552821776,75440.46757911227,24892.386682760058],[-30008.364351645087,89557.48100221039,29604.60360956262],[-13225.302360600635,38677.3700735163,12697.244345563615],[-3799.696259301709,11241.566305778466,3672.6186544162965],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-25389.79343682084,75440.62363338079,24889.286216063872],[-14878.90812917292,44245.75184197661,14451.151673963166],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-19389.144211600924,57461.15425423016,18916.510844113374],[-323.2477483009338,996.439625288995,339.31186674999185],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30367.240685690722,90565.40252366287,29930.955690930426],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-8472.087755326644,25018.27217793627,8172.249113556757],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13300,30,6.701635850000001,6.658814623333334,0.21185026622751296,0.3058653537188255,0.3062920812865317,0.0031917447018851696,0.002375103742575343,0.0023761446566443255,1.2886659878398528E-4,75,"[[-12428.68461272973,36954.83474156229,12089.673459152238],[-25227.133128445428,74862.52022171563,24678.48414014538],[-25098.116871629492,74573.78508479866,24565.385967164246],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-26966.915226226185,80277.86072597577,26424.425785349707],[-12637.74913036198,37530.60303416383,12224.072580412341],[-3821.9687865948067,11279.246059075858,3682.4368264012046],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-20435.844682352297,60533.018100500245,20017.92636314568],[-9434.798036908198,27967.020456791914,9101.568132000224],[-25106.080960494557,74578.85866171129,24568.467907893162],[-6390.964065017031,19336.79771301862,6212.442238313922],[-15329.10854454689,44941.2959948047,15052.72618022183],[-16555.63430859216,48765.89510130079,15886.219856118303],[-9461.603011463243,28046.565572993284,9116.665504111534],[-3807.108705840731,11265.605935771531,3678.583260836063],[-8060.305370271207,24121.265565653288,7829.500882600052],[-14882.23277106657,44260.41155443371,14459.312579281672],[-19371.08202337265,57383.15507184592,18883.062271934225],[-9164.786989655762,26883.047862961095,8762.469986884978],[-301.55943494971143,993.4512958744743,359.68528944683874],[-18556.527325467745,55072.28997561309,18018.817979814445],[-8489.843691620537,25067.235824870295,8182.892361683649],[-20407.209896129745,60416.089780361894,19976.65680886359],[-9160.032319652475,26859.700469363255,8752.875479099928],[-25395.36887013359,75439.4141452728,24890.300459921065],[-6405.186075873395,19363.61248790867,6228.994690257326],[-16638.580839204777,49094.45844948885,16005.82425004451],[-12602.933725795181,37443.32451913952,12194.769949159561],[-25112.628270325768,74619.36630264546,24577.077110403607],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-8068.437731528039,24141.984823931365,7834.629458646015],[-20416.168853987867,60521.65463993628,20000.161485455472],[-19375.85760451472,57401.7864581849,18894.296781825607],[-16555.63430859216,48765.89510130079,15886.219856118303],[-18570.743617318705,55107.75737805411,18030.80652571358],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-27000.407940056255,80365.94229807999,26444.25520415658],[-3442.226380013763,10353.03172233255,3355.423142267617],[-14862.40944771413,44201.27485396918,14431.294629025908],[-13747.100761038873,40886.077806144705,13428.596941645703],[-20445.280220743694,60596.08768209241,20029.854772842897],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25393.372552821776,75440.46757911227,24892.386682760058],[-30008.364351645087,89557.48100221039,29604.60360956262],[-13225.302360600635,38677.3700735163,12697.244345563615],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-14878.90812917292,44245.75184197661,14451.151673963166],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-19389.144211600924,57461.15425423016,18916.510844113374],[-323.2477483009338,996.439625288995,339.31186674999185],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-30667.63060500762,91425.3038365164,30302.17726952469],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13400,30,6.746454150000001,6.709854353333334,0.2112341473998214,0.3070012391273279,0.306490874355755,0.003047522449388133,0.0023604247434726574,0.002368265619975129,1.451122198080604E-4,71,"[[-26980.50793823614,80307.23868562096,26432.363244355114],[-8492.170770434797,25060.34225618597,8166.6585642250875],[-16567.212940538386,48784.1177842311,15883.021632080287],[-9173.393214182306,26902.220060851425,8771.664724078128],[-16568.843594412683,48796.569994419835,15895.997513789873],[-6995.621444707195,20946.710874655968,6843.515444275433],[-16541.383375230987,48705.925813821996,15857.851468543518],[-30630.039291405556,91380.81783491984,30256.046600257225],[-13751.224310709897,40913.09986238362,13430.613649764557],[-18592.71012104342,55141.534833669226,18053.851816233324],[-12428.68461272973,36954.83474156229,12089.673459152238],[-25227.133128445428,74862.52022171563,24678.48414014538],[-25098.116871629492,74573.78508479866,24565.385967164246],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-12637.74913036198,37530.60303416383,12224.072580412341],[-3821.9687865948067,11279.246059075858,3682.4368264012046],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-20435.844682352297,60533.018100500245,20017.92636314568],[-25106.080960494557,74578.85866171129,24568.467907893162],[-9461.603011463243,28046.565572993284,9116.665504111534],[-3807.108705840731,11265.605935771531,3678.583260836063],[-8060.305370271207,24121.265565653288,7829.500882600052],[-14882.23277106657,44260.41155443371,14459.312579281672],[-19371.08202337265,57383.15507184592,18883.062271934225],[-9164.786989655762,26883.047862961095,8762.469986884978],[-18556.527325467745,55072.28997561309,18018.817979814445],[-20407.209896129745,60416.089780361894,19976.65680886359],[-9160.032319652475,26859.700469363255,8752.875479099928],[-25395.36887013359,75439.4141452728,24890.300459921065],[-6405.186075873395,19363.61248790867,6228.994690257326],[-16638.580839204777,49094.45844948885,16005.82425004451],[-12602.933725795181,37443.32451913952,12194.769949159561],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-8068.437731528039,24141.984823931365,7834.629458646015],[-19375.85760451472,57401.7864581849,18894.296781825607],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-27000.407940056255,80365.94229807999,26444.25520415658],[-3442.226380013763,10353.03172233255,3355.423142267617],[-14862.40944771413,44201.27485396918,14431.294629025908],[-13747.100761038873,40886.077806144705,13428.596941645703],[-20445.280220743694,60596.08768209241,20029.854772842897],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25393.372552821776,75440.46757911227,24892.386682760058],[-30008.364351645087,89557.48100221039,29604.60360956262],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-18396.721657150323,54708.34751971549,17916.11312932683],[-19389.144211600924,57461.15425423016,18916.510844113374],[-323.2477483009338,996.439625288995,339.31186674999185],[-12369.180415629853,36891.39789994255,12046.057956182147],[-13186.554160996533,38579.94612445195,12656.58436299638],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13500,30,6.796981150000001,6.758011633333334,0.21421214438718633,0.3071099343654822,0.3066535494536924,0.0032737762027787434,0.0023198295166046348,0.00235984556633993,1.6528555561885544E-4,68,"[[-18568.427031973075,55106.689489191296,18026.299388434174],[-12602.933725795181,37443.32451913952,12194.769949159561],[-20407.209896129745,60416.089780361894,19976.65680886359],[-30719.027284758253,91647.99397166373,30376.352424235014],[-14883.193941888954,44272.106635890916,14461.859119652343],[-25076.358604863333,74489.73172397152,24543.675199357076],[-9151.208975321377,26838.14864582153,8745.93847652785],[-18399.056527918256,54721.764006944184,17917.19179567239],[-8492.170770434797,25060.34225618597,8166.6585642250875],[-16567.212940538386,48784.1177842311,15883.021632080287],[-9173.393214182306,26902.220060851425,8771.664724078128],[-16568.843594412683,48796.569994419835,15895.997513789873],[-6995.621444707195,20946.710874655968,6843.515444275433],[-16541.383375230987,48705.925813821996,15857.851468543518],[-13751.224310709897,40913.09986238362,13430.613649764557],[-18592.71012104342,55141.534833669226,18053.851816233324],[-12428.68461272973,36954.83474156229,12089.673459152238],[-25227.133128445428,74862.52022171563,24678.48414014538],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-12637.74913036198,37530.60303416383,12224.072580412341],[-3821.9687865948067,11279.246059075858,3682.4368264012046],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-20435.844682352297,60533.018100500245,20017.92636314568],[-25106.080960494557,74578.85866171129,24568.467907893162],[-9461.603011463243,28046.565572993284,9116.665504111534],[-3807.108705840731,11265.605935771531,3678.583260836063],[-8060.305370271207,24121.265565653288,7829.500882600052],[-14882.23277106657,44260.41155443371,14459.312579281672],[-19371.08202337265,57383.15507184592,18883.062271934225],[-20407.209896129745,60416.089780361894,19976.65680886359],[-9160.032319652475,26859.700469363255,8752.875479099928],[-25395.36887013359,75439.4141452728,24890.300459921065],[-16638.580839204777,49094.45844948885,16005.82425004451],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-8068.437731528039,24141.984823931365,7834.629458646015],[-19375.85760451472,57401.7864581849,18894.296781825607],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-27000.407940056255,80365.94229807999,26444.25520415658],[-3442.226380013763,10353.03172233255,3355.423142267617],[-14862.40944771413,44201.27485396918,14431.294629025908],[-20445.280220743694,60596.08768209241,20029.854772842897],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25393.372552821776,75440.46757911227,24892.386682760058],[-30008.364351645087,89557.48100221039,29604.60360956262],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-19389.144211600924,57461.15425423016,18916.510844113374],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13600,30,6.8338792,6.808935346666667,0.21676544075143991,0.30721311364398296,0.3064241657797487,0.004123686136629212,0.002338194044855797,0.002378764358796058,1.7666490263497527E-4,62,"[[-27221.57550360375,81146.52558970696,26711.456893991715],[-9172.0188304925,26899.476694301484,8760.128090933535],[-9219.942015959696,27009.04688408588,8792.376315162082],[-7039.566374060282,21030.102579224957,6876.343911618838],[-18568.427031973075,55106.689489191296,18026.299388434174],[-12602.933725795181,37443.32451913952,12194.769949159561],[-20407.209896129745,60416.089780361894,19976.65680886359],[-30719.027284758253,91647.99397166373,30376.352424235014],[-14883.193941888954,44272.106635890916,14461.859119652343],[-25076.358604863333,74489.73172397152,24543.675199357076],[-18399.056527918256,54721.764006944184,17917.19179567239],[-8492.170770434797,25060.34225618597,8166.6585642250875],[-16567.212940538386,48784.1177842311,15883.021632080287],[-16568.843594412683,48796.569994419835,15895.997513789873],[-16541.383375230987,48705.925813821996,15857.851468543518],[-13751.224310709897,40913.09986238362,13430.613649764557],[-18592.71012104342,55141.534833669226,18053.851816233324],[-12428.68461272973,36954.83474156229,12089.673459152238],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-12637.74913036198,37530.60303416383,12224.072580412341],[-3821.9687865948067,11279.246059075858,3682.4368264012046],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-20435.844682352297,60533.018100500245,20017.92636314568],[-25106.080960494557,74578.85866171129,24568.467907893162],[-9461.603011463243,28046.565572993284,9116.665504111534],[-8060.305370271207,24121.265565653288,7829.500882600052],[-14882.23277106657,44260.41155443371,14459.312579281672],[-19371.08202337265,57383.15507184592,18883.062271934225],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-16638.580839204777,49094.45844948885,16005.82425004451],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-19375.85760451472,57401.7864581849,18894.296781825607],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-20445.280220743694,60596.08768209241,20029.854772842897],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25393.372552821776,75440.46757911227,24892.386682760058],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-30722.521889037936,91699.5244195727,30410.788416503707],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13700,30,6.882403250000001,6.8543794600000005,0.2158562958259125,0.30719271498330447,0.30642612483234066,0.004154317244287155,0.0023828490821691996,0.002378689225943664,1.5668924042042104E-4,74,"[[-30736.24964321663,91694.5859400558,30384.159481655006],[-25357.97829858655,75377.21164511149,24884.518829634166],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-281.43196358238714,961.3387145177018,347.3328805160261],[-30609.66491094045,91260.04565444066,30244.775423694613],[-20438.236097813147,60543.94724761256,20020.384706007404],[-3829.7100348598065,11334.267514382083,3693.3613561220836],[-7084.199013365282,21167.963038521324,6916.825097708371],[-18595.231931806862,55155.49954439521,18055.43893707277],[-16642.666394909065,49139.82751110337,16017.475986162293],[-14868.409365947753,44225.670322453545,14437.97581078206],[-12620.745944208566,37513.73936541714,12222.65170061713],[-313.3921623549032,984.1078472648222,332.648802176468],[-19386.63091941708,57414.15891924738,18899.777718390666],[-8492.170770434797,25060.34225618597,8166.6585642250875],[-27221.57550360375,81146.52558970696,26711.456893991715],[-9172.0188304925,26899.476694301484,8760.128090933535],[-9219.942015959696,27009.04688408588,8792.376315162082],[-7039.566374060282,21030.102579224957,6876.343911618838],[-18568.427031973075,55106.689489191296,18026.299388434174],[-12602.933725795181,37443.32451913952,12194.769949159561],[-20407.209896129745,60416.089780361894,19976.65680886359],[-14883.193941888954,44272.106635890916,14461.859119652343],[-25076.358604863333,74489.73172397152,24543.675199357076],[-18399.056527918256,54721.764006944184,17917.19179567239],[-8492.170770434797,25060.34225618597,8166.6585642250875],[-16567.212940538386,48784.1177842311,15883.021632080287],[-16568.843594412683,48796.569994419835,15895.997513789873],[-16541.383375230987,48705.925813821996,15857.851468543518],[-13751.224310709897,40913.09986238362,13430.613649764557],[-12428.68461272973,36954.83474156229,12089.673459152238],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-12637.74913036198,37530.60303416383,12224.072580412341],[-3821.9687865948067,11279.246059075858,3682.4368264012046],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-20435.844682352297,60533.018100500245,20017.92636314568],[-25106.080960494557,74578.85866171129,24568.467907893162],[-9461.603011463243,28046.565572993284,9116.665504111534],[-8060.305370271207,24121.265565653288,7829.500882600052],[-14882.23277106657,44260.41155443371,14459.312579281672],[-19371.08202337265,57383.15507184592,18883.062271934225],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-16638.580839204777,49094.45844948885,16005.82425004451],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-20445.280220743694,60596.08768209241,20029.854772842897],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25393.372552821776,75440.46757911227,24892.386682760058],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13800,30,6.9239614000000005,6.901768120000001,0.21325135486210578,0.30739669217335563,0.3065976638129878,0.004114940730865438,0.0023581841480070365,0.002358816977326743,1.631306401705733E-4,77,"[[-9189.175168333168,26950.072882665096,8781.734174429213],[-25199.641540895947,74797.09663036547,24656.43741250011],[-8519.005877393005,25111.53090422036,8189.747387213399],[-12647.784660973131,37557.30417721508,12235.972014791876],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30316.020691848986,90380.25452207754,29869.507846498444],[-307.07523554001284,983.9007478043804,336.6841211652903],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-20438.236097813147,60543.94724761256,20020.384706007404],[-3829.7100348598065,11334.267514382083,3693.3613561220836],[-7084.199013365282,21167.963038521324,6916.825097708371],[-18595.231931806862,55155.49954439521,18055.43893707277],[-16642.666394909065,49139.82751110337,16017.475986162293],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-19386.63091941708,57414.15891924738,18899.777718390666],[-27221.57550360375,81146.52558970696,26711.456893991715],[-9172.0188304925,26899.476694301484,8760.128090933535],[-9219.942015959696,27009.04688408588,8792.376315162082],[-7039.566374060282,21030.102579224957,6876.343911618838],[-18568.427031973075,55106.689489191296,18026.299388434174],[-12602.933725795181,37443.32451913952,12194.769949159561],[-20407.209896129745,60416.089780361894,19976.65680886359],[-14883.193941888954,44272.106635890916,14461.859119652343],[-25076.358604863333,74489.73172397152,24543.675199357076],[-18399.056527918256,54721.764006944184,17917.19179567239],[-8492.170770434797,25060.34225618597,8166.6585642250875],[-16567.212940538386,48784.1177842311,15883.021632080287],[-16568.843594412683,48796.569994419835,15895.997513789873],[-16541.383375230987,48705.925813821996,15857.851468543518],[-13751.224310709897,40913.09986238362,13430.613649764557],[-12428.68461272973,36954.83474156229,12089.673459152238],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-12637.74913036198,37530.60303416383,12224.072580412341],[-3821.9687865948067,11279.246059075858,3682.4368264012046],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-20435.844682352297,60533.018100500245,20017.92636314568],[-25106.080960494557,74578.85866171129,24568.467907893162],[-9461.603011463243,28046.565572993284,9116.665504111534],[-8060.305370271207,24121.265565653288,7829.500882600052],[-14882.23277106657,44260.41155443371,14459.312579281672],[-19371.08202337265,57383.15507184592,18883.062271934225],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-16638.580839204777,49094.45844948885,16005.82425004451],[-30647.843581322602,91344.01291031876,30268.407962319838],[-6955.497963440123,20807.875478360584,6806.733678077563],[-29986.866607776185,89490.94810336204,29587.99738124687],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-15644.047334229053,46443.46436082389,15302.01891250668],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-20445.280220743694,60596.08768209241,20029.854772842897],[-3442.226380013763,10353.03172233255,3355.423142267617],[-25393.372552821776,75440.46757911227,24892.386682760058],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-27229.066124864785,81230.86565685245,26748.87353220648],[-323.2477483009338,996.439625288995,339.31186674999185],[-30722.521889037936,91699.5244195727,30410.788416503707],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
13900,30,6.9738607,6.94700815,0.21610397127041253,0.3074380376654628,0.30663204217504,0.004153673680668078,0.002395034929713592,0.0023746271014883826,1.6181897009695263E-4,79,"[[-25399.622380137458,75415.41713040206,24893.0291974625],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-15661.946003843856,46488.152554412016,15317.16906077708],[-12605.711555421281,37460.040897166815,12203.125293746582],[-27221.57550360375,81146.52558970696,26711.456893991715],[-25201.342560201414,74778.77496804205,24650.525899875982],[-27030.595425172225,80472.14841080397,26493.822111074423],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-25095.369112385808,74550.74864646951,24565.019648612455],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-12647.784660973131,37557.30417721508,12235.972014791876],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30316.020691848986,90380.25452207754,29869.507846498444],[-307.07523554001284,983.9007478043804,336.6841211652903],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-20438.236097813147,60543.94724761256,20020.384706007404],[-3829.7100348598065,11334.267514382083,3693.3613561220836],[-7084.199013365282,21167.963038521324,6916.825097708371],[-18595.231931806862,55155.49954439521,18055.43893707277],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-19386.63091941708,57414.15891924738,18899.777718390666],[-27221.57550360375,81146.52558970696,26711.456893991715],[-9172.0188304925,26899.476694301484,8760.128090933535],[-9219.942015959696,27009.04688408588,8792.376315162082],[-7039.566374060282,21030.102579224957,6876.343911618838],[-18568.427031973075,55106.689489191296,18026.299388434174],[-12602.933725795181,37443.32451913952,12194.769949159561],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25076.358604863333,74489.73172397152,24543.675199357076],[-18399.056527918256,54721.764006944184,17917.19179567239],[-16567.212940538386,48784.1177842311,15883.021632080287],[-16568.843594412683,48796.569994419835,15895.997513789873],[-16541.383375230987,48705.925813821996,15857.851468543518],[-13751.224310709897,40913.09986238362,13430.613649764557],[-12428.68461272973,36954.83474156229,12089.673459152238],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-12637.74913036198,37530.60303416383,12224.072580412341],[-3821.9687865948067,11279.246059075858,3682.4368264012046],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-20435.844682352297,60533.018100500245,20017.92636314568],[-25106.080960494557,74578.85866171129,24568.467907893162],[-14882.23277106657,44260.41155443371,14459.312579281672],[-19371.08202337265,57383.15507184592,18883.062271934225],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-16638.580839204777,49094.45844948885,16005.82425004451],[-30647.843581322602,91344.01291031876,30268.407962319838],[-29986.866607776185,89490.94810336204,29587.99738124687],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-20445.280220743694,60596.08768209241,20029.854772842897],[-3442.226380013763,10353.03172233255,3355.423142267617],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14000,30,7.012938200000001,6.992976970000001,0.21064476824993067,0.307528127500588,0.3070172696324924,0.003173485341536018,0.002413122083177853,0.0023686592403976583,1.475934348726491E-4,75,"[[-12661.090133962038,37569.87987024783,12231.473116135545],[-9251.916411430606,27044.93063202279,8813.254049597068],[-16548.742974938148,48739.37329789662,15864.930032290617],[-3865.4828024521216,11430.165514600381,3715.1118180803196],[-20395.053257600786,60382.3880137888,19967.16953168183],[-20444.6516259557,60602.73981922166,20023.168777307837],[-9463.229667763151,28062.649084718483,9118.1467805022],[-25399.622380137458,75415.41713040206,24893.0291974625],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-15661.946003843856,46488.152554412016,15317.16906077708],[-27221.57550360375,81146.52558970696,26711.456893991715],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-25095.369112385808,74550.74864646951,24565.019648612455],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30316.020691848986,90380.25452207754,29869.507846498444],[-307.07523554001284,983.9007478043804,336.6841211652903],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-20438.236097813147,60543.94724761256,20020.384706007404],[-3829.7100348598065,11334.267514382083,3693.3613561220836],[-7084.199013365282,21167.963038521324,6916.825097708371],[-18595.231931806862,55155.49954439521,18055.43893707277],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-19386.63091941708,57414.15891924738,18899.777718390666],[-27221.57550360375,81146.52558970696,26711.456893991715],[-9219.942015959696,27009.04688408588,8792.376315162082],[-7039.566374060282,21030.102579224957,6876.343911618838],[-18568.427031973075,55106.689489191296,18026.299388434174],[-12602.933725795181,37443.32451913952,12194.769949159561],[-25076.358604863333,74489.73172397152,24543.675199357076],[-16567.212940538386,48784.1177842311,15883.021632080287],[-16568.843594412683,48796.569994419835,15895.997513789873],[-16541.383375230987,48705.925813821996,15857.851468543518],[-13751.224310709897,40913.09986238362,13430.613649764557],[-12428.68461272973,36954.83474156229,12089.673459152238],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-12637.74913036198,37530.60303416383,12224.072580412341],[-3821.9687865948067,11279.246059075858,3682.4368264012046],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-25106.080960494557,74578.85866171129,24568.467907893162],[-19371.08202337265,57383.15507184592,18883.062271934225],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-16638.580839204777,49094.45844948885,16005.82425004451],[-30647.843581322602,91344.01291031876,30268.407962319838],[-29986.866607776185,89490.94810336204,29587.99738124687],[-25203.480246971107,74806.00406712123,24655.877385152984],[-16641.952783459892,49120.82285616643,16013.372754715367],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-6390.964065017031,19336.79771301862,6212.442238313922],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14100,30,7.054468,7.042094016666667,0.21249542886411993,0.3074208198948074,0.30697127473548735,0.0031845947270588725,0.002367532241114325,0.002382328956166282,1.47329209770498E-4,73,"[[-25114.564380077656,74586.86875985947,24566.472886455005],[-16534.526876940337,48681.942369432596,15847.294637861716],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-313.3921623549032,984.1078472648222,332.648802176468],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-15680.398542355013,46539.139453979835,15325.326702360537],[-16579.320807619584,48831.50137643412,15894.58839722809],[-12427.508525419447,36943.82150591944,12086.96157505965],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-7105.943272020487,21214.446912716572,6921.423675111584],[-12661.090133962038,37569.87987024783,12231.473116135545],[-9251.916411430606,27044.93063202279,8813.254049597068],[-3865.4828024521216,11430.165514600381,3715.1118180803196],[-20395.053257600786,60382.3880137888,19967.16953168183],[-20444.6516259557,60602.73981922166,20023.168777307837],[-9463.229667763151,28062.649084718483,9118.1467805022],[-25399.622380137458,75415.41713040206,24893.0291974625],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-27221.57550360375,81146.52558970696,26711.456893991715],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30316.020691848986,90380.25452207754,29869.507846498444],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-20438.236097813147,60543.94724761256,20020.384706007404],[-7084.199013365282,21167.963038521324,6916.825097708371],[-18595.231931806862,55155.49954439521,18055.43893707277],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-19386.63091941708,57414.15891924738,18899.777718390666],[-27221.57550360375,81146.52558970696,26711.456893991715],[-9219.942015959696,27009.04688408588,8792.376315162082],[-12602.933725795181,37443.32451913952,12194.769949159561],[-25076.358604863333,74489.73172397152,24543.675199357076],[-16567.212940538386,48784.1177842311,15883.021632080287],[-16541.383375230987,48705.925813821996,15857.851468543518],[-13751.224310709897,40913.09986238362,13430.613649764557],[-12428.68461272973,36954.83474156229,12089.673459152238],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-19371.08202337265,57383.15507184592,18883.062271934225],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-16638.580839204777,49094.45844948885,16005.82425004451],[-30647.843581322602,91344.01291031876,30268.407962319838],[-29986.866607776185,89490.94810336204,29587.99738124687],[-25203.480246971107,74806.00406712123,24655.877385152984],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-6373.288500392344,19310.51606670885,6199.9796651069055],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14200,30,7.0942981000000005,7.088545160000001,0.2149511964284445,0.3072402587045572,0.3069420320405436,0.003114873192439652,0.0023681455481559116,0.0023628114004369174,1.1457497388561644E-4,74,"[[-18598.35207153475,55149.221392116866,18042.792662161908],[-9214.408734994982,27000.554655067208,8783.822070773746],[-25105.651588841687,74551.75752899497,24553.73098332927],[-19360.833099916785,57349.82221145897,18866.119874974454],[-30636.244688573846,91289.54754622429,30243.610263709703],[-25095.5942809921,74535.00546322644,24549.758177036132],[-25077.580626488583,74500.44733567993,24540.967555183404],[-6419.1962624145135,19433.76409055273,6234.307780212044],[-26990.52705998272,80360.89792599039,26450.246587385627],[-16534.526876940337,48681.942369432596,15847.294637861716],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-313.3921623549032,984.1078472648222,332.648802176468],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-15680.398542355013,46539.139453979835,15325.326702360537],[-16579.320807619584,48831.50137643412,15894.58839722809],[-12427.508525419447,36943.82150591944,12086.96157505965],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-7105.943272020487,21214.446912716572,6921.423675111584],[-12661.090133962038,37569.87987024783,12231.473116135545],[-9251.916411430606,27044.93063202279,8813.254049597068],[-3865.4828024521216,11430.165514600381,3715.1118180803196],[-20395.053257600786,60382.3880137888,19967.16953168183],[-20444.6516259557,60602.73981922166,20023.168777307837],[-9463.229667763151,28062.649084718483,9118.1467805022],[-25399.622380137458,75415.41713040206,24893.0291974625],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-27221.57550360375,81146.52558970696,26711.456893991715],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30316.020691848986,90380.25452207754,29869.507846498444],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-20438.236097813147,60543.94724761256,20020.384706007404],[-7084.199013365282,21167.963038521324,6916.825097708371],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-19386.63091941708,57414.15891924738,18899.777718390666],[-27221.57550360375,81146.52558970696,26711.456893991715],[-25076.358604863333,74489.73172397152,24543.675199357076],[-16567.212940538386,48784.1177842311,15883.021632080287],[-16541.383375230987,48705.925813821996,15857.851468543518],[-13751.224310709897,40913.09986238362,13430.613649764557],[-12428.68461272973,36954.83474156229,12089.673459152238],[-30349.266867933868,90497.3264435507,29909.07174985377],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-18594.396451029923,55169.26614175003,18049.63032785703],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-16638.580839204777,49094.45844948885,16005.82425004451],[-29986.866607776185,89490.94810336204,29587.99738124687],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14300,30,7.145626850000001,7.131565926666667,0.21149820280343123,0.30728202158216594,0.3070319289716801,0.003089903017922845,0.002351501017310992,0.0023572502602634323,1.2524790251405618E-4,72,"[[-16608.352307671514,48897.56582475451,15911.107970524865],[-18601.45683579178,55139.25806212333,18034.0070415064],[-12680.982311180484,37617.353746454835,12245.304323358136],[-13777.296923072385,40976.5150842085,13445.558564853582],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-18598.35207153475,55149.221392116866,18042.792662161908],[-9214.408734994982,27000.554655067208,8783.822070773746],[-25105.651588841687,74551.75752899497,24553.73098332927],[-19360.833099916785,57349.82221145897,18866.119874974454],[-30636.244688573846,91289.54754622429,30243.610263709703],[-25095.5942809921,74535.00546322644,24549.758177036132],[-25077.580626488583,74500.44733567993,24540.967555183404],[-6419.1962624145135,19433.76409055273,6234.307780212044],[-26990.52705998272,80360.89792599039,26450.246587385627],[-16534.526876940337,48681.942369432596,15847.294637861716],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-313.3921623549032,984.1078472648222,332.648802176468],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-15680.398542355013,46539.139453979835,15325.326702360537],[-16579.320807619584,48831.50137643412,15894.58839722809],[-12427.508525419447,36943.82150591944,12086.96157505965],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-7105.943272020487,21214.446912716572,6921.423675111584],[-9251.916411430606,27044.93063202279,8813.254049597068],[-3865.4828024521216,11430.165514600381,3715.1118180803196],[-20395.053257600786,60382.3880137888,19967.16953168183],[-20444.6516259557,60602.73981922166,20023.168777307837],[-9463.229667763151,28062.649084718483,9118.1467805022],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30316.020691848986,90380.25452207754,29869.507846498444],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-20438.236097813147,60543.94724761256,20020.384706007404],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-19386.63091941708,57414.15891924738,18899.777718390666],[-27221.57550360375,81146.52558970696,26711.456893991715],[-25076.358604863333,74489.73172397152,24543.675199357076],[-16567.212940538386,48784.1177842311,15883.021632080287],[-12428.68461272973,36954.83474156229,12089.673459152238],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-29986.866607776185,89490.94810336204,29587.99738124687],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14400,30,7.208201000000001,7.180728013333334,0.20926909595965892,0.3072987249282827,0.3070353936257218,0.0030434953768327007,0.0023390321552336163,0.002333474225528242,1.0361896073162804E-4,71,"[[-19366.408322694562,57386.88873153158,18869.976593156447],[-20387.39432666302,60354.754800501665,19955.773965885815],[-29990.58642056942,89506.34388126987,29586.547820787146],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-16603.305528959325,48880.775182895544,15900.709067642767],[-20446.71209060895,60562.520656622444,20023.04809911753],[-12429.595282983035,36950.1501369737,12082.43204155402],[-15675.895002640891,46521.9762785273,15321.959588770907],[-16608.352307671514,48897.56582475451,15911.107970524865],[-18601.45683579178,55139.25806212333,18034.0070415064],[-12680.982311180484,37617.353746454835,12245.304323358136],[-13777.296923072385,40976.5150842085,13445.558564853582],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-25105.651588841687,74551.75752899497,24553.73098332927],[-19360.833099916785,57349.82221145897,18866.119874974454],[-30636.244688573846,91289.54754622429,30243.610263709703],[-25095.5942809921,74535.00546322644,24549.758177036132],[-25077.580626488583,74500.44733567993,24540.967555183404],[-6419.1962624145135,19433.76409055273,6234.307780212044],[-16534.526876940337,48681.942369432596,15847.294637861716],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-313.3921623549032,984.1078472648222,332.648802176468],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-16579.320807619584,48831.50137643412,15894.58839722809],[-12427.508525419447,36943.82150591944,12086.96157505965],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-7105.943272020487,21214.446912716572,6921.423675111584],[-9251.916411430606,27044.93063202279,8813.254049597068],[-3865.4828024521216,11430.165514600381,3715.1118180803196],[-9463.229667763151,28062.649084718483,9118.1467805022],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30316.020691848986,90380.25452207754,29869.507846498444],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-27221.57550360375,81146.52558970696,26711.456893991715],[-25076.358604863333,74489.73172397152,24543.675199357076],[-18394.762509024476,54687.0005426883,17905.0101813657],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-20407.209896129745,60416.089780361894,19976.65680886359],[-25395.36887013359,75439.4141452728,24890.300459921065],[-29986.866607776185,89490.94810336204,29587.99738124687],[-27000.407940056255,80365.94229807999,26444.25520415658],[-14862.40944771413,44201.27485396918,14431.294629025908],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14500,30,7.253548,7.231492106666667,0.21243920142899783,0.3073054068751058,0.30708005268799327,0.003038729762412881,0.0023421179812474473,0.0023510947496344905,1.200063476470737E-4,68,"[[-20370.46235284848,60300.965863828045,19933.817950925408],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-29977.083845112706,89445.26596035527,29569.806757844846],[-13796.481440859536,40989.95408779509,13448.991342973137],[-20478.789765004334,60610.40321494624,20041.46219799633],[-19366.408322694562,57386.88873153158,18869.976593156447],[-20387.39432666302,60354.754800501665,19955.773965885815],[-29990.58642056942,89506.34388126987,29586.547820787146],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-16603.305528959325,48880.775182895544,15900.709067642767],[-20446.71209060895,60562.520656622444,20023.04809911753],[-12429.595282983035,36950.1501369737,12082.43204155402],[-15675.895002640891,46521.9762785273,15321.959588770907],[-16608.352307671514,48897.56582475451,15911.107970524865],[-18601.45683579178,55139.25806212333,18034.0070415064],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-25105.651588841687,74551.75752899497,24553.73098332927],[-19360.833099916785,57349.82221145897,18866.119874974454],[-30636.244688573846,91289.54754622429,30243.610263709703],[-25095.5942809921,74535.00546322644,24549.758177036132],[-25077.580626488583,74500.44733567993,24540.967555183404],[-6419.1962624145135,19433.76409055273,6234.307780212044],[-16534.526876940337,48681.942369432596,15847.294637861716],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-313.3921623549032,984.1078472648222,332.648802176468],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-12427.508525419447,36943.82150591944,12086.96157505965],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-3865.4828024521216,11430.165514600381,3715.1118180803196],[-9463.229667763151,28062.649084718483,9118.1467805022],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30316.020691848986,90380.25452207754,29869.507846498444],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-27221.57550360375,81146.52558970696,26711.456893991715],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14600,30,7.304824600000001,7.282377230000001,0.21242330623822184,0.30758106340866576,0.3072041091343572,0.0030934466827195408,0.0023623573861348123,0.0023468018595843463,1.300732879231627E-4,68,"[[-10871.166963994645,32388.299359910296,10542.42519331472],[-16538.315589628804,48692.967440798835,15850.508975782677],[-20376.03175545366,60308.78322872734,19931.472982581963],[-30301.640459002654,90322.72502469116,29844.552859980213],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-20370.46235284848,60300.965863828045,19933.817950925408],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-29977.083845112706,89445.26596035527,29569.806757844846],[-13796.481440859536,40989.95408779509,13448.991342973137],[-20478.789765004334,60610.40321494624,20041.46219799633],[-19366.408322694562,57386.88873153158,18869.976593156447],[-29990.58642056942,89506.34388126987,29586.547820787146],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-16603.305528959325,48880.775182895544,15900.709067642767],[-12429.595282983035,36950.1501369737,12082.43204155402],[-15675.895002640891,46521.9762785273,15321.959588770907],[-16608.352307671514,48897.56582475451,15911.107970524865],[-18601.45683579178,55139.25806212333,18034.0070415064],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-25105.651588841687,74551.75752899497,24553.73098332927],[-19360.833099916785,57349.82221145897,18866.119874974454],[-25095.5942809921,74535.00546322644,24549.758177036132],[-6419.1962624145135,19433.76409055273,6234.307780212044],[-16534.526876940337,48681.942369432596,15847.294637861716],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-12427.508525419447,36943.82150591944,12086.96157505965],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-3865.4828024521216,11430.165514600381,3715.1118180803196],[-9463.229667763151,28062.649084718483,9118.1467805022],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-10348.576905151835,30556.059842119048,9963.803993107269],[-30736.24964321663,91694.5859400558,30384.159481655006],[-19389.271085355933,57422.081123159616,18906.568074304138],[-25175.884959342842,74732.70932731814,24623.429569153806],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-27221.57550360375,81146.52558970696,26711.456893991715],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14700,30,7.3528680500000005,7.333010136666667,0.21024397022920527,0.30749534977115583,0.30730741162696235,0.0031287831022228526,0.0023551928256563977,0.0023355980086660027,1.2162323098162816E-4,65,"[[-13851.148797073338,41130.82670131876,13474.20109982642],[-16615.73588566601,48891.20105019166,15911.22617698763],[-14852.348544107554,44153.347043580376,14417.630353348251],[-13813.053545536774,41032.96908809368,13451.485200083056],[-12457.85461358832,37003.98828408149,12093.906961296401],[-19376.353014946333,57377.17945554538,18851.392571714863],[-20377.069404479502,60336.38260871758,19932.47617693613],[-10871.166963994645,32388.299359910296,10542.42519331472],[-16538.315589628804,48692.967440798835,15850.508975782677],[-20376.03175545366,60308.78322872734,19931.472982581963],[-30301.640459002654,90322.72502469116,29844.552859980213],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-29977.083845112706,89445.26596035527,29569.806757844846],[-20478.789765004334,60610.40321494624,20041.46219799633],[-19366.408322694562,57386.88873153158,18869.976593156447],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-12429.595282983035,36950.1501369737,12082.43204155402],[-15675.895002640891,46521.9762785273,15321.959588770907],[-18601.45683579178,55139.25806212333,18034.0070415064],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-25105.651588841687,74551.75752899497,24553.73098332927],[-19360.833099916785,57349.82221145897,18866.119874974454],[-25095.5942809921,74535.00546322644,24549.758177036132],[-6419.1962624145135,19433.76409055273,6234.307780212044],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-9463.229667763151,28062.649084718483,9118.1467805022],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-14891.366761914574,44289.2089371937,14467.107055835038],[-30712.216111009202,91620.6278308367,30345.359580089164],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-27221.57550360375,81146.52558970696,26711.456893991715],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14800,30,7.405255950000001,7.380745593333334,0.20615111725922863,0.30721180666982495,0.3073783720345863,0.0030541857524519125,0.002364841534104273,0.002339634403169454,1.3058801010880163E-4,66,"[[-18613.45683132124,55170.672112489585,18046.52660925874],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14897.923645958055,44287.56447249414,14458.677331291032],[-30290.685520533607,90277.38409855869,29832.534041127274],[-19377.629185175854,57378.94503947483,18884.02938918506],[-30726.685198452516,91691.76145762941,30372.87873083425],[-16542.891882617194,48716.45294885822,15849.064565472734],[-13851.148797073338,41130.82670131876,13474.20109982642],[-16615.73588566601,48891.20105019166,15911.22617698763],[-14852.348544107554,44153.347043580376,14417.630353348251],[-13813.053545536774,41032.96908809368,13451.485200083056],[-12457.85461358832,37003.98828408149,12093.906961296401],[-19376.353014946333,57377.17945554538,18851.392571714863],[-20377.069404479502,60336.38260871758,19932.47617693613],[-10871.166963994645,32388.299359910296,10542.42519331472],[-20376.03175545366,60308.78322872734,19931.472982581963],[-30301.640459002654,90322.72502469116,29844.552859980213],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-29977.083845112706,89445.26596035527,29569.806757844846],[-20478.789765004334,60610.40321494624,20041.46219799633],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-12429.595282983035,36950.1501369737,12082.43204155402],[-15675.895002640891,46521.9762785273,15321.959588770907],[-18601.45683579178,55139.25806212333,18034.0070415064],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-25105.651588841687,74551.75752899497,24553.73098332927],[-25095.5942809921,74535.00546322644,24549.758177036132],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-9463.229667763151,28062.649084718483,9118.1467805022],[-8076.117444341996,24187.53768746955,7841.004563953164],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-27221.57550360375,81146.52558970696,26711.456893991715],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
14900,30,7.442929750000001,7.4282129,0.2082320912223004,0.3075490915647706,0.3074492801289816,0.0031315044539205234,0.0023484462374387186,0.002331498255353528,1.2271158931228507E-4,71,"[[-301.34113027715364,976.5571589003839,347.6829661005008],[-20481.605762237446,60584.222011506725,20038.22103467995],[-18567.807276306463,55085.775963120745,18004.94381569097],[-16549.449311565913,48722.131933748205,15850.130243285344],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-6801.322688421247,20339.35986907951,6621.163144607377],[-18613.45683132124,55170.672112489585,18046.52660925874],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14897.923645958055,44287.56447249414,14458.677331291032],[-30290.685520533607,90277.38409855869,29832.534041127274],[-19377.629185175854,57378.94503947483,18884.02938918506],[-30726.685198452516,91691.76145762941,30372.87873083425],[-16542.891882617194,48716.45294885822,15849.064565472734],[-13851.148797073338,41130.82670131876,13474.20109982642],[-16615.73588566601,48891.20105019166,15911.22617698763],[-14852.348544107554,44153.347043580376,14417.630353348251],[-13813.053545536774,41032.96908809368,13451.485200083056],[-12457.85461358832,37003.98828408149,12093.906961296401],[-19376.353014946333,57377.17945554538,18851.392571714863],[-20377.069404479502,60336.38260871758,19932.47617693613],[-10871.166963994645,32388.299359910296,10542.42519331472],[-20376.03175545366,60308.78322872734,19931.472982581963],[-30301.640459002654,90322.72502469116,29844.552859980213],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-29977.083845112706,89445.26596035527,29569.806757844846],[-20478.789765004334,60610.40321494624,20041.46219799633],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-12429.595282983035,36950.1501369737,12082.43204155402],[-15675.895002640891,46521.9762785273,15321.959588770907],[-18601.45683579178,55139.25806212333,18034.0070415064],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-25105.651588841687,74551.75752899497,24553.73098332927],[-25095.5942809921,74535.00546322644,24549.758177036132],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-9463.229667763151,28062.649084718483,9118.1467805022],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-27221.57550360375,81146.52558970696,26711.456893991715],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-30037.678654321768,89628.4284529101,29622.970829688828],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15000,30,7.48956845,7.473634720000001,0.21324139632911643,0.3074799457156713,0.3075082732748349,0.0031692907197290515,0.002369877922144746,0.002352322355947068,1.3074720725622186E-4,71,"[[-29956.11276798017,89360.44504173913,29541.894494095966],[-303.0503051220725,998.8788221679695,336.33171655384865],[-13844.66425741822,41081.48526418056,13474.10752540382],[-25069.706386459715,74444.16331186227,24526.91956591915],[-29948.423528353254,89378.19744042378,29544.525700355844],[-18574.92470097759,55076.785947968165,18007.88305405843],[-20504.191604020798,60660.92772524103,20067.602831624496],[-8532.872093196978,25153.84773099921,8210.015822226063],[-20481.605762237446,60584.222011506725,20038.22103467995],[-18567.807276306463,55085.775963120745,18004.94381569097],[-16549.449311565913,48722.131933748205,15850.130243285344],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-6801.322688421247,20339.35986907951,6621.163144607377],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14897.923645958055,44287.56447249414,14458.677331291032],[-19377.629185175854,57378.94503947483,18884.02938918506],[-30726.685198452516,91691.76145762941,30372.87873083425],[-13851.148797073338,41130.82670131876,13474.20109982642],[-16615.73588566601,48891.20105019166,15911.22617698763],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-19376.353014946333,57377.17945554538,18851.392571714863],[-20377.069404479502,60336.38260871758,19932.47617693613],[-10871.166963994645,32388.299359910296,10542.42519331472],[-20376.03175545366,60308.78322872734,19931.472982581963],[-30301.640459002654,90322.72502469116,29844.552859980213],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-12429.595282983035,36950.1501369737,12082.43204155402],[-15675.895002640891,46521.9762785273,15321.959588770907],[-18601.45683579178,55139.25806212333,18034.0070415064],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-25105.651588841687,74551.75752899497,24553.73098332927],[-25095.5942809921,74535.00546322644,24549.758177036132],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-9463.229667763151,28062.649084718483,9118.1467805022],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-14868.409365947753,44225.670322453545,14437.97581078206],[-313.3921623549032,984.1078472648222,332.648802176468],[-27221.57550360375,81146.52558970696,26711.456893991715],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15100,30,7.55627415,7.5241194700000005,0.21749475738892116,0.30751023583747467,0.3074629657121405,0.003111820223566468,0.0023626903979883226,0.002329958506183271,1.2786724847236583E-4,71,"[[-323.2477483009338,996.439625288995,339.31186674999185],[-27210.594559187004,81033.10830294153,26668.160152500626],[-13866.745661561468,41127.237018391534,13487.489490591874],[-19378.582262829048,57377.3002518938,18887.459741178136],[-18571.09224467088,55072.69823360508,17998.8163092362],[-30272.124964971063,90181.4788168962,29810.866674443732],[-29956.11276798017,89360.44504173913,29541.894494095966],[-13844.66425741822,41081.48526418056,13474.10752540382],[-25069.706386459715,74444.16331186227,24526.91956591915],[-29948.423528353254,89378.19744042378,29544.525700355844],[-20504.191604020798,60660.92772524103,20067.602831624496],[-8532.872093196978,25153.84773099921,8210.015822226063],[-16549.449311565913,48722.131933748205,15850.130243285344],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-6801.322688421247,20339.35986907951,6621.163144607377],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14897.923645958055,44287.56447249414,14458.677331291032],[-19377.629185175854,57378.94503947483,18884.02938918506],[-30726.685198452516,91691.76145762941,30372.87873083425],[-13851.148797073338,41130.82670131876,13474.20109982642],[-16615.73588566601,48891.20105019166,15911.22617698763],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-19376.353014946333,57377.17945554538,18851.392571714863],[-20377.069404479502,60336.38260871758,19932.47617693613],[-10871.166963994645,32388.299359910296,10542.42519331472],[-20376.03175545366,60308.78322872734,19931.472982581963],[-30301.640459002654,90322.72502469116,29844.552859980213],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-12429.595282983035,36950.1501369737,12082.43204155402],[-15675.895002640891,46521.9762785273,15321.959588770907],[-18601.45683579178,55139.25806212333,18034.0070415064],[-7130.5614287626195,21204.303921583494,6920.400716464479],[-14851.369414812447,44149.78103270916,14419.8458198381],[-27220.311362536548,81132.58269260504,26703.618986196932],[-25105.651588841687,74551.75752899497,24553.73098332927],[-25095.5942809921,74535.00546322644,24549.758177036132],[-3854.5950752534454,11383.187517669481,3708.5256257427873],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-9463.229667763151,28062.649084718483,9118.1467805022],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-313.3921623549032,984.1078472648222,332.648802176468],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15200,30,7.595680250000001,7.5683493933333335,0.21925185295028113,0.3075546738580653,0.30754425809854724,0.002984473580916322,0.002329104340597241,0.00233994044652628,1.3576420512252267E-4,63,"[[-16630.70481339054,48919.933310257344,15922.323434135556],[-13873.273078488643,41148.34153151326,13494.739179580314],[-15674.275111911487,46528.75471015662,15304.8929423668],[-20369.69271493054,60277.43269592878,19922.57414892443],[-14906.20099860344,44306.1897259089,14470.537608094473],[-27210.594559187004,81033.10830294153,26668.160152500626],[-13866.745661561468,41127.237018391534,13487.489490591874],[-18571.09224467088,55072.69823360508,17998.8163092362],[-30272.124964971063,90181.4788168962,29810.866674443732],[-29956.11276798017,89360.44504173913,29541.894494095966],[-13844.66425741822,41081.48526418056,13474.10752540382],[-25069.706386459715,74444.16331186227,24526.91956591915],[-29948.423528353254,89378.19744042378,29544.525700355844],[-20504.191604020798,60660.92772524103,20067.602831624496],[-8532.872093196978,25153.84773099921,8210.015822226063],[-16549.449311565913,48722.131933748205,15850.130243285344],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-6801.322688421247,20339.35986907951,6621.163144607377],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14897.923645958055,44287.56447249414,14458.677331291032],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-19376.353014946333,57377.17945554538,18851.392571714863],[-10871.166963994645,32388.299359910296,10542.42519331472],[-30301.640459002654,90322.72502469116,29844.552859980213],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-12429.595282983035,36950.1501369737,12082.43204155402],[-18601.45683579178,55139.25806212333,18034.0070415064],[-25105.651588841687,74551.75752899497,24553.73098332927],[-25095.5942809921,74535.00546322644,24549.758177036132],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-9463.229667763151,28062.649084718483,9118.1467805022],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15300,30,7.634644,7.6183560266666674,0.2173511107352832,0.30757898816858137,0.30750749018833623,0.0030464699777187393,0.002323924481859592,0.0023456895116167505,1.3092960674137685E-4,71,"[[-19380.414229980102,57373.94594864278,18837.19532775635],[-19377.022749313346,57357.94850784307,18837.016543825037],[-27182.62890585573,80950.57405854839,26635.79177211315],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-26980.22603384578,80301.1661924443,26412.355019352253],[-16630.70481339054,48919.933310257344,15922.323434135556],[-13873.273078488643,41148.34153151326,13494.739179580314],[-15674.275111911487,46528.75471015662,15304.8929423668],[-20369.69271493054,60277.43269592878,19922.57414892443],[-14906.20099860344,44306.1897259089,14470.537608094473],[-27210.594559187004,81033.10830294153,26668.160152500626],[-13866.745661561468,41127.237018391534,13487.489490591874],[-18571.09224467088,55072.69823360508,17998.8163092362],[-30272.124964971063,90181.4788168962,29810.866674443732],[-29956.11276798017,89360.44504173913,29541.894494095966],[-13844.66425741822,41081.48526418056,13474.10752540382],[-25069.706386459715,74444.16331186227,24526.91956591915],[-29948.423528353254,89378.19744042378,29544.525700355844],[-20504.191604020798,60660.92772524103,20067.602831624496],[-8532.872093196978,25153.84773099921,8210.015822226063],[-16549.449311565913,48722.131933748205,15850.130243285344],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-6801.322688421247,20339.35986907951,6621.163144607377],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14897.923645958055,44287.56447249414,14458.677331291032],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-19376.353014946333,57377.17945554538,18851.392571714863],[-10871.166963994645,32388.299359910296,10542.42519331472],[-30301.640459002654,90322.72502469116,29844.552859980213],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-9255.679867570932,27060.033145032066,8812.09270536445],[-18618.266877568636,55175.53473714963,18048.453406483866],[-12429.595282983035,36950.1501369737,12082.43204155402],[-18601.45683579178,55139.25806212333,18034.0070415064],[-25105.651588841687,74551.75752899497,24553.73098332927],[-25095.5942809921,74535.00546322644,24549.758177036132],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-6398.5283953404805,19364.08292554709,6210.993515456236],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9251.916411430606,27044.93063202279,8813.254049597068],[-9463.229667763151,28062.649084718483,9118.1467805022],[-27029.638483485964,80460.29305933666,26483.982773034764],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15400,30,7.690770550000001,7.668052606666667,0.22005383639552123,0.3078336165888955,0.3076575154177017,0.0029041764405314434,0.00232904951153906,0.0023305775759018595,1.1833531544066099E-4,69,"[[-16579.112953364143,48798.64037676805,15868.830152587403],[-20362.404151084666,60261.798363029906,19926.015158739345],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-6828.097866607928,20449.023352758915,6661.1507742516515],[-18555.545738441244,55034.26185742912,17988.696904780314],[-19353.416484227262,57278.48281260328,18817.171873799187],[-19380.414229980102,57373.94594864278,18837.19532775635],[-19377.022749313346,57357.94850784307,18837.016543825037],[-27182.62890585573,80950.57405854839,26635.79177211315],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-26980.22603384578,80301.1661924443,26412.355019352253],[-13873.273078488643,41148.34153151326,13494.739179580314],[-15674.275111911487,46528.75471015662,15304.8929423668],[-20369.69271493054,60277.43269592878,19922.57414892443],[-27210.594559187004,81033.10830294153,26668.160152500626],[-13866.745661561468,41127.237018391534,13487.489490591874],[-18571.09224467088,55072.69823360508,17998.8163092362],[-30272.124964971063,90181.4788168962,29810.866674443732],[-29956.11276798017,89360.44504173913,29541.894494095966],[-13844.66425741822,41081.48526418056,13474.10752540382],[-25069.706386459715,74444.16331186227,24526.91956591915],[-20504.191604020798,60660.92772524103,20067.602831624496],[-8532.872093196978,25153.84773099921,8210.015822226063],[-16549.449311565913,48722.131933748205,15850.130243285344],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-6801.322688421247,20339.35986907951,6621.163144607377],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14897.923645958055,44287.56447249414,14458.677331291032],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-10871.166963994645,32388.299359910296,10542.42519331472],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12672.151331487825,37589.15419529442,12233.357745624608],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-18601.45683579178,55139.25806212333,18034.0070415064],[-25105.651588841687,74551.75752899497,24553.73098332927],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-27000.407940056255,80365.94229807999,26444.25520415658],[-27029.638483485964,80460.29305933666,26483.982773034764],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15500,30,7.7306051,7.715491523333334,0.22108666083131884,0.30776817426701897,0.30762299532477977,0.0030034327317722885,0.0022876301368390927,0.002303123907060069,1.239871419518422E-4,69,"[[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-26979.952932892575,80306.05849593741,26430.536558175543],[-27024.287771350988,80410.01789300577,26471.567493824907],[-7144.739645454653,21246.007758683285,6925.175468289316],[-13866.216280027353,41136.62490332665,13482.880957260772],[-25173.02251213919,74710.27217652801,24612.837998160066],[-16579.112953364143,48798.64037676805,15868.830152587403],[-20362.404151084666,60261.798363029906,19926.015158739345],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-18555.545738441244,55034.26185742912,17988.696904780314],[-19353.416484227262,57278.48281260328,18817.171873799187],[-19380.414229980102,57373.94594864278,18837.19532775635],[-19377.022749313346,57357.94850784307,18837.016543825037],[-27182.62890585573,80950.57405854839,26635.79177211315],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-26980.22603384578,80301.1661924443,26412.355019352253],[-15674.275111911487,46528.75471015662,15304.8929423668],[-20369.69271493054,60277.43269592878,19922.57414892443],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-30272.124964971063,90181.4788168962,29810.866674443732],[-29956.11276798017,89360.44504173913,29541.894494095966],[-25069.706386459715,74444.16331186227,24526.91956591915],[-20504.191604020798,60660.92772524103,20067.602831624496],[-8532.872093196978,25153.84773099921,8210.015822226063],[-16549.449311565913,48722.131933748205,15850.130243285344],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-6801.322688421247,20339.35986907951,6621.163144607377],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-10871.166963994645,32388.299359910296,10542.42519331472],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-7133.1351329343615,21215.137474627816,6922.30155438607],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-18601.45683579178,55139.25806212333,18034.0070415064],[-25105.651588841687,74551.75752899497,24553.73098332927],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15600,30,7.7757921,7.764116573333334,0.22243145444002477,0.3078573668007111,0.3076187641245296,0.0030084144792221564,0.0022869554780883487,0.0023257786131333047,1.251111685362344E-4,73,"[[-10870.518066750434,32399.257923212313,10530.523275849366],[-20374.386623673327,60296.03897785035,19930.18444067775],[-13881.67237151556,41174.43806673068,13495.028025336389],[-310.1972513388617,966.3123181764994,349.9515042984513],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-26979.806333989458,80299.22021547964,26410.083498776352],[-6829.61032729297,20406.55978086489,6638.116874672203],[-29960.32562478212,89321.24868925319,29535.276535749756],[-8526.404887351118,25151.15061570554,8198.09272718575],[-27158.243924592894,80859.22131915197,26604.677288506515],[-10863.151361325861,32373.351241007174,10529.963259847924],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-27024.287771350988,80410.01789300577,26471.567493824907],[-7144.739645454653,21246.007758683285,6925.175468289316],[-25173.02251213919,74710.27217652801,24612.837998160066],[-16579.112953364143,48798.64037676805,15868.830152587403],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-18555.545738441244,55034.26185742912,17988.696904780314],[-19353.416484227262,57278.48281260328,18817.171873799187],[-19377.022749313346,57357.94850784307,18837.016543825037],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-26980.22603384578,80301.1661924443,26412.355019352253],[-15674.275111911487,46528.75471015662,15304.8929423668],[-20369.69271493054,60277.43269592878,19922.57414892443],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-30272.124964971063,90181.4788168962,29810.866674443732],[-29956.11276798017,89360.44504173913,29541.894494095966],[-25069.706386459715,74444.16331186227,24526.91956591915],[-20504.191604020798,60660.92772524103,20067.602831624496],[-16549.449311565913,48722.131933748205,15850.130243285344],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-18601.45683579178,55139.25806212333,18034.0070415064],[-25105.651588841687,74551.75752899497,24553.73098332927],[-3494.2722085247847,10235.457341669773,3300.2239038593984],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-25175.884959342842,74732.70932731814,24623.429569153806],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15700,30,7.838577900000001,7.811485536666667,0.22115859633661944,0.3078819768754253,0.3075950579941745,0.0029696196448922045,0.0023140155760111277,0.0023028935247021765,1.2131008220983458E-4,69,"[[-25183.757629653195,74724.64418207637,24603.04492753387],[-323.2477483009338,996.439625288995,339.31186674999185],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-20374.386623673327,60296.03897785035,19930.18444067775],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-26979.806333989458,80299.22021547964,26410.083498776352],[-6829.61032729297,20406.55978086489,6638.116874672203],[-29960.32562478212,89321.24868925319,29535.276535749756],[-8526.404887351118,25151.15061570554,8198.09272718575],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-27024.287771350988,80410.01789300577,26471.567493824907],[-7144.739645454653,21246.007758683285,6925.175468289316],[-25173.02251213919,74710.27217652801,24612.837998160066],[-16579.112953364143,48798.64037676805,15868.830152587403],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-18555.545738441244,55034.26185742912,17988.696904780314],[-19377.022749313346,57357.94850784307,18837.016543825037],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-26980.22603384578,80301.1661924443,26412.355019352253],[-15674.275111911487,46528.75471015662,15304.8929423668],[-20369.69271493054,60277.43269592878,19922.57414892443],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-25069.706386459715,74444.16331186227,24526.91956591915],[-20504.191604020798,60660.92772524103,20067.602831624496],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-18601.45683579178,55139.25806212333,18034.0070415064],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15800,30,7.886072050000001,7.866218913333333,0.21821140567258307,0.30791067833066543,0.30771215970505694,0.0030570806103884397,0.0023238496011920213,0.0023095246860623322,1.37689876924021E-4,74,"[[-30594.047562175176,91168.58631767819,30205.96842874866],[-16574.378773928296,48792.1755471538,15873.179140008517],[-12680.618829794983,37633.88516506626,12235.962090907853],[-13901.582777375648,41199.258141395345,13528.636396449983],[-20342.860929740233,60246.01931868171,19907.811196169074],[-25183.757629653195,74724.64418207637,24603.04492753387],[-323.2477483009338,996.439625288995,339.31186674999185],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-20374.386623673327,60296.03897785035,19930.18444067775],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-26979.806333989458,80299.22021547964,26410.083498776352],[-6829.61032729297,20406.55978086489,6638.116874672203],[-29960.32562478212,89321.24868925319,29535.276535749756],[-8526.404887351118,25151.15061570554,8198.09272718575],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-27024.287771350988,80410.01789300577,26471.567493824907],[-7144.739645454653,21246.007758683285,6925.175468289316],[-25173.02251213919,74710.27217652801,24612.837998160066],[-16579.112953364143,48798.64037676805,15868.830152587403],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-18555.545738441244,55034.26185742912,17988.696904780314],[-19377.022749313346,57357.94850784307,18837.016543825037],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-26980.22603384578,80301.1661924443,26412.355019352253],[-15674.275111911487,46528.75471015662,15304.8929423668],[-20369.69271493054,60277.43269592878,19922.57414892443],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-25069.706386459715,74444.16331186227,24526.91956591915],[-20504.191604020798,60660.92772524103,20067.602831624496],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-18601.45683579178,55139.25806212333,18034.0070415064],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-25395.36887013359,75439.4141452728,24890.300459921065],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
15900,30,7.9210432,7.911592953333334,0.22028164258859328,0.3079603093717817,0.3078384536644644,0.0031171763247798156,0.002319275653682575,0.002310275524682482,1.1782756226718767E-4,69,"[[-25057.9019132267,74398.18311580733,24511.57842076617],[-20352.940486625976,60231.554422430556,19909.51786101414],[-30242.016624430322,90082.2219167566,29771.683274356736],[-20379.736828722507,60277.19033212581,19930.678930227878],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-13901.582777375648,41199.258141395345,13528.636396449983],[-25183.757629653195,74724.64418207637,24603.04492753387],[-323.2477483009338,996.439625288995,339.31186674999185],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-26979.806333989458,80299.22021547964,26410.083498776352],[-6829.61032729297,20406.55978086489,6638.116874672203],[-29960.32562478212,89321.24868925319,29535.276535749756],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-7144.739645454653,21246.007758683285,6925.175468289316],[-25173.02251213919,74710.27217652801,24612.837998160066],[-16579.112953364143,48798.64037676805,15868.830152587403],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-18555.545738441244,55034.26185742912,17988.696904780314],[-19377.022749313346,57357.94850784307,18837.016543825037],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-15674.275111911487,46528.75471015662,15304.8929423668],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-25069.706386459715,74444.16331186227,24526.91956591915],[-20504.191604020798,60660.92772524103,20067.602831624496],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-20476.214209658974,60585.90973646317,20031.471129867452],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16000,30,7.962104750000001,7.959334986666668,0.22093527897747722,0.30796940223430586,0.3078455836370481,0.0031148552290511918,0.0022742024108649652,0.0023005650892667247,1.3843338418359472E-4,66,"[[-18579.915272405717,55083.250276933984,18006.668226861497],[-25057.9019132267,74398.18311580733,24511.57842076617],[-20352.940486625976,60231.554422430556,19909.51786101414],[-30242.016624430322,90082.2219167566,29771.683274356736],[-20379.736828722507,60277.19033212581,19930.678930227878],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-13901.582777375648,41199.258141395345,13528.636396449983],[-25183.757629653195,74724.64418207637,24603.04492753387],[-323.2477483009338,996.439625288995,339.31186674999185],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-6829.61032729297,20406.55978086489,6638.116874672203],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-7144.739645454653,21246.007758683285,6925.175468289316],[-25173.02251213919,74710.27217652801,24612.837998160066],[-16579.112953364143,48798.64037676805,15868.830152587403],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-19377.022749313346,57357.94850784307,18837.016543825037],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-15674.275111911487,46528.75471015662,15304.8929423668],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-25069.706386459715,74444.16331186227,24526.91956591915],[-20504.191604020798,60660.92772524103,20067.602831624496],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-9191.677915989223,26940.95384687995,8762.91112358662],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16100,30,8.003048,8.00891116,0.22375215048162903,0.30844971458021053,0.3079944493439881,0.0031121267801424665,0.002255794813018868,0.0022710550080924283,1.3687736732255037E-4,67,"[[-16580.944631856215,48810.379301832356,15869.587357658369],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-18579.915272405717,55083.250276933984,18006.668226861497],[-25057.9019132267,74398.18311580733,24511.57842076617],[-20352.940486625976,60231.554422430556,19909.51786101414],[-30242.016624430322,90082.2219167566,29771.683274356736],[-20379.736828722507,60277.19033212581,19930.678930227878],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-13901.582777375648,41199.258141395345,13528.636396449983],[-25183.757629653195,74724.64418207637,24603.04492753387],[-323.2477483009338,996.439625288995,339.31186674999185],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-6829.61032729297,20406.55978086489,6638.116874672203],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-7144.739645454653,21246.007758683285,6925.175468289316],[-25173.02251213919,74710.27217652801,24612.837998160066],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-19377.022749313346,57357.94850784307,18837.016543825037],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-15674.275111911487,46528.75471015662,15304.8929423668],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-20504.191604020798,60660.92772524103,20067.602831624496],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16200,30,8.05506475,8.055375080000001,0.22138838781256617,0.30847199359309074,0.3081347134720781,0.0030606185789676904,0.002247186777702021,0.0022673935427166276,1.4810326558952958E-4,67,"[[-22947.674176231365,68258.14618511451,22412.49051461813],[-20391.03991628958,60277.01335193522,19915.369895159707],[-25193.398768133346,74741.72421591381,24602.332361471],[-16580.944631856215,48810.379301832356,15869.587357658369],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-18579.915272405717,55083.250276933984,18006.668226861497],[-25057.9019132267,74398.18311580733,24511.57842076617],[-20352.940486625976,60231.554422430556,19909.51786101414],[-30242.016624430322,90082.2219167566,29771.683274356736],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-25183.757629653195,74724.64418207637,24603.04492753387],[-323.2477483009338,996.439625288995,339.31186674999185],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-6829.61032729297,20406.55978086489,6638.116874672203],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-7144.739645454653,21246.007758683285,6925.175468289316],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-19377.022749313346,57357.94850784307,18837.016543825037],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-15674.275111911487,46528.75471015662,15304.8929423668],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-20504.191604020798,60660.92772524103,20067.602831624496],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16300,30,8.1276288,8.110658453333334,0.2228344792581561,0.3084734718354234,0.3082651682367543,0.002981242594790299,0.0022720004109777923,0.002259742906156885,1.2151979501144398E-4,71,"[[-20379.5094831047,60255.93026245788,19910.327130806545],[-19384.223866842873,57336.52114234214,18823.736896239043],[-20414.924200544698,60310.56841950342,19928.334008105794],[-13886.97165867829,41167.941865245695,13494.867123164355],[-26927.33984976006,80132.64971789319,26356.546092425488],[-22947.674176231365,68258.14618511451,22412.49051461813],[-20391.03991628958,60277.01335193522,19915.369895159707],[-25193.398768133346,74741.72421591381,24602.332361471],[-16580.944631856215,48810.379301832356,15869.587357658369],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-18579.915272405717,55083.250276933984,18006.668226861497],[-25057.9019132267,74398.18311580733,24511.57842076617],[-30242.016624430322,90082.2219167566,29771.683274356736],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-25183.757629653195,74724.64418207637,24603.04492753387],[-323.2477483009338,996.439625288995,339.31186674999185],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-6829.61032729297,20406.55978086489,6638.116874672203],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-7144.739645454653,21246.007758683285,6925.175468289316],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-19377.022749313346,57357.94850784307,18837.016543825037],[-18631.547675573434,55218.52674349554,18064.93607211867],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-15674.275111911487,46528.75471015662,15304.8929423668],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-20504.191604020798,60660.92772524103,20067.602831624496],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16400,30,8.180759900000002,8.15719713,0.2219367023395808,0.30842736977590135,0.30831330226080866,0.0030680214158797132,0.0022801631046221555,0.0022733554820841863,1.2448205079163523E-4,71,"[[-18610.877222661744,55153.75009254285,18032.568818408497],[-25192.10268550087,74764.3167410728,24606.753853904374],[-20362.866508306834,60210.59334726357,19896.039145577866],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-18575.48668815383,55083.55342497588,17995.691914933574],[-19384.223866842873,57336.52114234214,18823.736896239043],[-20414.924200544698,60310.56841950342,19928.334008105794],[-13886.97165867829,41167.941865245695,13494.867123164355],[-26927.33984976006,80132.64971789319,26356.546092425488],[-22947.674176231365,68258.14618511451,22412.49051461813],[-20391.03991628958,60277.01335193522,19915.369895159707],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-25057.9019132267,74398.18311580733,24511.57842076617],[-30242.016624430322,90082.2219167566,29771.683274356736],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-25183.757629653195,74724.64418207637,24603.04492753387],[-323.2477483009338,996.439625288995,339.31186674999185],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-6829.61032729297,20406.55978086489,6638.116874672203],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-7144.739645454653,21246.007758683285,6925.175468289316],[-16638.454726694054,48925.06368083059,15928.780424989494],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-19377.022749313346,57357.94850784307,18837.016543825037],[-10869.941533504645,32392.96271617222,10531.423811199911],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-18571.09224467088,55072.69823360508,17998.8163092362],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16500,30,8.221919800000002,8.201604026666667,0.22250536387486358,0.30872492864804113,0.3085982150499149,0.002967272909498137,0.002268806127361578,0.002273046230479969,1.4154274321636793E-4,73,"[[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-26927.153738728426,80148.61311976885,26363.45152608249],[-18611.41427327255,55134.58290295691,18029.55092654684],[-18579.735558845576,55079.81272896403,17989.744388049217],[-10903.588478644779,32491.348585596603,10551.073150003233],[-16589.862821388728,48855.822920836494,15874.30144180633],[-25165.52673787488,74687.12101838503,24579.814078060557],[-29883.058225446905,89144.08363205996,29453.299996588466],[-20390.88272874971,60246.46963757168,19914.09809891549],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-301.3665303315802,968.85757875721,331.19315249950074],[-25192.10268550087,74764.3167410728,24606.753853904374],[-20362.866508306834,60210.59334726357,19896.039145577866],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-19384.223866842873,57336.52114234214,18823.736896239043],[-20414.924200544698,60310.56841950342,19928.334008105794],[-13886.97165867829,41167.941865245695,13494.867123164355],[-26927.33984976006,80132.64971789319,26356.546092425488],[-22947.674176231365,68258.14618511451,22412.49051461813],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-25057.9019132267,74398.18311580733,24511.57842076617],[-30242.016624430322,90082.2219167566,29771.683274356736],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-10885.86515323785,32419.105376371004,10542.346487952635],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-6829.61032729297,20406.55978086489,6638.116874672203],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13888.293082199241,41174.30756830014,13505.754668037978],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-9255.679867570932,27060.033145032066,8812.09270536445],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16600,30,8.2782712,8.248707716666667,0.2213480662821607,0.30872257921692675,0.3087021368772146,0.00296713396368412,0.0023067679579465796,0.0022644279315830983,1.3774005214643668E-4,76,"[[-10901.027478324591,32433.253104515647,10536.758512394443],[-20405.922187540033,60279.34901885567,19921.497814555827],[-9239.122661244372,27037.35024414464,8790.626373126235],[-29854.95709232176,89069.65564418008,29425.721340260898],[-14890.609786421363,44258.08361653064,14448.402074937776],[-20368.330127060646,60200.49179224244,19896.810736290197],[-6857.555588306219,20463.364432571274,6651.917276099543],[-19366.86694787428,57285.34580635386,18810.76322149484],[-18602.532178385987,55130.09768825698,18015.706650408618],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-26927.153738728426,80148.61311976885,26363.45152608249],[-18611.41427327255,55134.58290295691,18029.55092654684],[-18579.735558845576,55079.81272896403,17989.744388049217],[-10903.588478644779,32491.348585596603,10551.073150003233],[-16589.862821388728,48855.822920836494,15874.30144180633],[-25165.52673787488,74687.12101838503,24579.814078060557],[-29883.058225446905,89144.08363205996,29453.299996588466],[-20390.88272874971,60246.46963757168,19914.09809891549],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-301.3665303315802,968.85757875721,331.19315249950074],[-25192.10268550087,74764.3167410728,24606.753853904374],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-19384.223866842873,57336.52114234214,18823.736896239043],[-20414.924200544698,60310.56841950342,19928.334008105794],[-13886.97165867829,41167.941865245695,13494.867123164355],[-26927.33984976006,80132.64971789319,26356.546092425488],[-22947.674176231365,68258.14618511451,22412.49051461813],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-25057.9019132267,74398.18311580733,24511.57842076617],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-19381.716419278473,57336.90523740422,18833.274909934404],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-30726.685198452516,91691.76145762941,30372.87873083425],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16700,30,8.32874475,8.298231620000001,0.22202448986890277,0.30865137704053536,0.3086472866099129,0.0029767557347239976,0.0022617239018580177,0.0022567282567409093,1.345689593046904E-4,79,"[[-25027.198787587506,74326.26160118011,24482.07696085841],[-19390.295975677378,57357.45860821935,18828.09478915942],[-25185.336946518237,74714.24812995734,24592.97822165452],[-18593.27945349636,55106.757177930325,18003.17745001054],[-30736.24964321663,91694.5859400558,30384.159481655006],[-22945.206839078448,68255.49283126267,22402.853212851736],[-13915.085237017216,41280.06444376653,13522.842817532774],[-10901.027478324591,32433.253104515647,10536.758512394443],[-9239.122661244372,27037.35024414464,8790.626373126235],[-29854.95709232176,89069.65564418008,29425.721340260898],[-20368.330127060646,60200.49179224244,19896.810736290197],[-6857.555588306219,20463.364432571274,6651.917276099543],[-19366.86694787428,57285.34580635386,18810.76322149484],[-18602.532178385987,55130.09768825698,18015.706650408618],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-26927.153738728426,80148.61311976885,26363.45152608249],[-18611.41427327255,55134.58290295691,18029.55092654684],[-18579.735558845576,55079.81272896403,17989.744388049217],[-10903.588478644779,32491.348585596603,10551.073150003233],[-16589.862821388728,48855.822920836494,15874.30144180633],[-25165.52673787488,74687.12101838503,24579.814078060557],[-29883.058225446905,89144.08363205996,29453.299996588466],[-20390.88272874971,60246.46963757168,19914.09809891549],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-301.3665303315802,968.85757875721,331.19315249950074],[-25192.10268550087,74764.3167410728,24606.753853904374],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-19384.223866842873,57336.52114234214,18823.736896239043],[-20414.924200544698,60310.56841950342,19928.334008105794],[-13886.97165867829,41167.941865245695,13494.867123164355],[-26927.33984976006,80132.64971789319,26356.546092425488],[-22947.674176231365,68258.14618511451,22412.49051461813],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-25057.9019132267,74398.18311580733,24511.57842076617],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-26963.292396196353,80233.07326341583,26389.805875648864],[-7153.862060086037,21272.4078948338,6932.623651356876],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-29914.196409659027,89210.5453040368,29486.478106471248],[-9283.668049209122,27122.9107564074,8836.501046635916],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12429.595282983035,36950.1501369737,12082.43204155402],[-12671.27333154602,37597.81486632377,12234.361325919306],[-9463.229667763151,28062.649084718483,9118.1467805022],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8078.740027344974,24154.506984527092,7835.973122400816],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16800,30,8.3681391,8.34473601,0.21972824121508222,0.3087983724957185,0.308816575102964,0.0030182182953884078,0.0022412434961712885,0.002254691462582809,1.4491967555581403E-4,72,"[[-9253.996242027904,27052.660687869226,8801.141031150166],[-22949.894829175337,68269.70133184681,22417.48672683602],[-7215.105969713387,21424.229985483413,6932.612084087066],[-26869.339098108758,80043.55061796975,26322.79091903272],[-25047.330502051285,74366.97140215879,24505.502716108815],[-6885.466704212461,20560.25851742296,6666.066397744807],[-25027.198787587506,74326.26160118011,24482.07696085841],[-19390.295975677378,57357.45860821935,18828.09478915942],[-25185.336946518237,74714.24812995734,24592.97822165452],[-18593.27945349636,55106.757177930325,18003.17745001054],[-30736.24964321663,91694.5859400558,30384.159481655006],[-22945.206839078448,68255.49283126267,22402.853212851736],[-13915.085237017216,41280.06444376653,13522.842817532774],[-10901.027478324591,32433.253104515647,10536.758512394443],[-9239.122661244372,27037.35024414464,8790.626373126235],[-29854.95709232176,89069.65564418008,29425.721340260898],[-20368.330127060646,60200.49179224244,19896.810736290197],[-19366.86694787428,57285.34580635386,18810.76322149484],[-18602.532178385987,55130.09768825698,18015.706650408618],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-18579.735558845576,55079.81272896403,17989.744388049217],[-16589.862821388728,48855.822920836494,15874.30144180633],[-29883.058225446905,89144.08363205996,29453.299996588466],[-20390.88272874971,60246.46963757168,19914.09809891549],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-301.3665303315802,968.85757875721,331.19315249950074],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-19384.223866842873,57336.52114234214,18823.736896239043],[-20414.924200544698,60310.56841950342,19928.334008105794],[-13886.97165867829,41167.941865245695,13494.867123164355],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-8113.541200312194,24250.371996854774,7852.511827462476],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-26963.292396196353,80233.07326341583,26389.805875648864],[-27158.243924592894,80859.22131915197,26604.677288506515],[-13887.694679016742,41186.28626314014,13503.09674069473],[-14890.609786421363,44258.08361653064,14448.402074937776],[-9283.668049209122,27122.9107564074,8836.501046635916],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-14852.348544107554,44153.347043580376,14417.630353348251],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12671.27333154602,37597.81486632377,12234.361325919306],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
16900,30,8.4194292,8.38793839,0.2212630250532881,0.3088411709310634,0.30858922588706916,0.0032804905374060516,0.0022637063672024385,0.002253473755129342,1.430092134009939E-4,78,"[[-18588.6297572417,55093.67410576477,17996.551503692353],[-12718.344845323409,37705.90950061469,12264.6997793927],[-8125.489235781582,24262.86305195695,7846.674259570433],[-9268.49960455057,27099.81383471033,8806.853675638613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-6428.21535642018,19449.014095100232,6229.574699964772],[-14830.177209974025,44102.26184939675,14394.224649647393],[-13941.43356443883,41341.565250656626,13542.281264208155],[-22941.990671760785,68261.78570160455,22415.615289083053],[-16597.670398923863,48910.708955591224,15891.701730244118],[-18578.801645872132,55085.16385859525,17993.099779608532],[-20411.15528943414,60299.318132984416,19930.52264129155],[-7215.562509675325,21410.796514076785,6930.127849155593],[-9253.996242027904,27052.660687869226,8801.141031150166],[-22949.894829175337,68269.70133184681,22417.48672683602],[-7215.105969713387,21424.229985483413,6932.612084087066],[-26869.339098108758,80043.55061796975,26322.79091903272],[-25047.330502051285,74366.97140215879,24505.502716108815],[-25027.198787587506,74326.26160118011,24482.07696085841],[-19390.295975677378,57357.45860821935,18828.09478915942],[-25185.336946518237,74714.24812995734,24592.97822165452],[-30736.24964321663,91694.5859400558,30384.159481655006],[-22945.206839078448,68255.49283126267,22402.853212851736],[-10901.027478324591,32433.253104515647,10536.758512394443],[-29854.95709232176,89069.65564418008,29425.721340260898],[-20368.330127060646,60200.49179224244,19896.810736290197],[-19366.86694787428,57285.34580635386,18810.76322149484],[-18602.532178385987,55130.09768825698,18015.706650408618],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-18579.735558845576,55079.81272896403,17989.744388049217],[-16589.862821388728,48855.822920836494,15874.30144180633],[-29883.058225446905,89144.08363205996,29453.299996588466],[-20390.88272874971,60246.46963757168,19914.09809891549],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-301.3665303315802,968.85757875721,331.19315249950074],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-19384.223866842873,57336.52114234214,18823.736896239043],[-20414.924200544698,60310.56841950342,19928.334008105794],[-13886.97165867829,41167.941865245695,13494.867123164355],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-26963.292396196353,80233.07326341583,26389.805875648864],[-27158.243924592894,80859.22131915197,26604.677288506515],[-14890.609786421363,44258.08361653064,14448.402074937776],[-9283.668049209122,27122.9107564074,8836.501046635916],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-12671.27333154602,37597.81486632377,12234.361325919306],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17000,30,8.465112300000001,8.43563585,0.22166379971518183,0.3085826125161425,0.3087004847934691,0.00336234976370015,0.0022583796515903225,0.0022513776146197645,1.394658738989711E-4,78,"[[-25026.125403200745,74304.80969463037,24483.842886557613],[-13958.162311232094,41398.39423976395,13561.697798835321],[-20503.852675204806,60698.060168018455,20075.07927803902],[-9266.366797366505,27140.029735394382,8810.520511022987],[-30222.902985977245,90029.11238912756,29749.775024438975],[-25050.56239721504,74367.46201494358,24498.79166173732],[-9245.247286206888,27069.839812077,8790.307931404683],[-26855.57972255362,79998.59823760441,26304.55303414898],[-18588.6297572417,55093.67410576477,17996.551503692353],[-12718.344845323409,37705.90950061469,12264.6997793927],[-8125.489235781582,24262.86305195695,7846.674259570433],[-9268.49960455057,27099.81383471033,8806.853675638613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-6428.21535642018,19449.014095100232,6229.574699964772],[-14830.177209974025,44102.26184939675,14394.224649647393],[-13941.43356443883,41341.565250656626,13542.281264208155],[-16597.670398923863,48910.708955591224,15891.701730244118],[-18578.801645872132,55085.16385859525,17993.099779608532],[-7215.562509675325,21410.796514076785,6930.127849155593],[-22949.894829175337,68269.70133184681,22417.48672683602],[-7215.105969713387,21424.229985483413,6932.612084087066],[-25027.198787587506,74326.26160118011,24482.07696085841],[-19390.295975677378,57357.45860821935,18828.09478915942],[-25185.336946518237,74714.24812995734,24592.97822165452],[-30736.24964321663,91694.5859400558,30384.159481655006],[-22945.206839078448,68255.49283126267,22402.853212851736],[-10901.027478324591,32433.253104515647,10536.758512394443],[-29854.95709232176,89069.65564418008,29425.721340260898],[-20368.330127060646,60200.49179224244,19896.810736290197],[-19366.86694787428,57285.34580635386,18810.76322149484],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-18579.735558845576,55079.81272896403,17989.744388049217],[-16589.862821388728,48855.822920836494,15874.30144180633],[-29883.058225446905,89144.08363205996,29453.299996588466],[-20390.88272874971,60246.46963757168,19914.09809891549],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-301.3665303315802,968.85757875721,331.19315249950074],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-19384.223866842873,57336.52114234214,18823.736896239043],[-20414.924200544698,60310.56841950342,19928.334008105794],[-13886.97165867829,41167.941865245695,13494.867123164355],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-26963.292396196353,80233.07326341583,26389.805875648864],[-27158.243924592894,80859.22131915197,26604.677288506515],[-14890.609786421363,44258.08361653064,14448.402074937776],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17100,30,8.52260425,8.487444073333334,0.22235444831109083,0.30853950418908416,0.30870377470243876,0.0033527462494617583,0.002220330373322601,0.0022526092261877665,1.52111608435682E-4,85,"[[-7229.264067882206,21490.01316170403,6950.61367233154],[-20510.78207670552,60660.98158675481,20050.218936452853],[-27134.630979200345,80753.76970444208,26575.928752234027],[-25173.932013355476,74648.02799739999,24565.111379337868],[-30721.674626518387,91659.07983277744,30364.976471723603],[-19383.653953244302,57328.47153740779,18820.26508216402],[-16588.822120041288,48870.86658332923,15885.21807606308],[-9278.137816764842,27126.376882428347,8812.325638877575],[-10913.249762188336,32493.396618666575,10565.855531248364],[-26945.600936633567,80177.14130658915,26377.862529650756],[-13881.156574482258,41132.72813268757,13482.484691105574],[-25165.113325468807,74649.02415555551,24577.375653734205],[-25026.125403200745,74304.80969463037,24483.842886557613],[-13958.162311232094,41398.39423976395,13561.697798835321],[-20503.852675204806,60698.060168018455,20075.07927803902],[-30222.902985977245,90029.11238912756,29749.775024438975],[-25050.56239721504,74367.46201494358,24498.79166173732],[-9245.247286206888,27069.839812077,8790.307931404683],[-26855.57972255362,79998.59823760441,26304.55303414898],[-18588.6297572417,55093.67410576477,17996.551503692353],[-12718.344845323409,37705.90950061469,12264.6997793927],[-8125.489235781582,24262.86305195695,7846.674259570433],[-9268.49960455057,27099.81383471033,8806.853675638613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-6428.21535642018,19449.014095100232,6229.574699964772],[-14830.177209974025,44102.26184939675,14394.224649647393],[-13941.43356443883,41341.565250656626,13542.281264208155],[-16597.670398923863,48910.708955591224,15891.701730244118],[-18578.801645872132,55085.16385859525,17993.099779608532],[-7215.562509675325,21410.796514076785,6930.127849155593],[-22949.894829175337,68269.70133184681,22417.48672683602],[-25027.198787587506,74326.26160118011,24482.07696085841],[-19390.295975677378,57357.45860821935,18828.09478915942],[-25185.336946518237,74714.24812995734,24592.97822165452],[-30736.24964321663,91694.5859400558,30384.159481655006],[-22945.206839078448,68255.49283126267,22402.853212851736],[-10901.027478324591,32433.253104515647,10536.758512394443],[-29854.95709232176,89069.65564418008,29425.721340260898],[-20368.330127060646,60200.49179224244,19896.810736290197],[-19366.86694787428,57285.34580635386,18810.76322149484],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-18579.735558845576,55079.81272896403,17989.744388049217],[-16589.862821388728,48855.822920836494,15874.30144180633],[-29883.058225446905,89144.08363205996,29453.299996588466],[-20390.88272874971,60246.46963757168,19914.09809891549],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-301.3665303315802,968.85757875721,331.19315249950074],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-27158.243924592894,80859.22131915197,26604.677288506515],[-14890.609786421363,44258.08361653064,14448.402074937776],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-3860.3082103504544,11408.548523230897,3710.514705102536],[-16549.449311565913,48722.131933748205,15850.130243285344],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-6382.6560980328795,19318.69390496135,6203.656711557805],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17200,30,8.573206500000001,8.535480463333334,0.22242008491657275,0.308592929126977,0.3088898660959575,0.0034518254517393035,0.002235668679926823,0.0022465792769665515,1.5432860622240004E-4,73,"[[-16591.976507598945,48811.96877881763,15853.78132595984],[-29842.586522438574,89054.61110228754,29410.763599655227],[-9282.026324229137,27120.23486413052,8822.792276935086],[-22933.195854011614,68219.4074376786,22390.94730722896],[-7229.264067882206,21490.01316170403,6950.61367233154],[-20510.78207670552,60660.98158675481,20050.218936452853],[-25173.932013355476,74648.02799739999,24565.111379337868],[-19383.653953244302,57328.47153740779,18820.26508216402],[-9278.137816764842,27126.376882428347,8812.325638877575],[-26945.600936633567,80177.14130658915,26377.862529650756],[-13881.156574482258,41132.72813268757,13482.484691105574],[-25165.113325468807,74649.02415555551,24577.375653734205],[-25026.125403200745,74304.80969463037,24483.842886557613],[-13958.162311232094,41398.39423976395,13561.697798835321],[-30222.902985977245,90029.11238912756,29749.775024438975],[-9245.247286206888,27069.839812077,8790.307931404683],[-26855.57972255362,79998.59823760441,26304.55303414898],[-18588.6297572417,55093.67410576477,17996.551503692353],[-12718.344845323409,37705.90950061469,12264.6997793927],[-8125.489235781582,24262.86305195695,7846.674259570433],[-3873.778689616029,11442.023980559967,3720.930844277414],[-6428.21535642018,19449.014095100232,6229.574699964772],[-14830.177209974025,44102.26184939675,14394.224649647393],[-13941.43356443883,41341.565250656626,13542.281264208155],[-18578.801645872132,55085.16385859525,17993.099779608532],[-7215.562509675325,21410.796514076785,6930.127849155593],[-25027.198787587506,74326.26160118011,24482.07696085841],[-19390.295975677378,57357.45860821935,18828.09478915942],[-25185.336946518237,74714.24812995734,24592.97822165452],[-30736.24964321663,91694.5859400558,30384.159481655006],[-22945.206839078448,68255.49283126267,22402.853212851736],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-19366.86694787428,57285.34580635386,18810.76322149484],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-18579.735558845576,55079.81272896403,17989.744388049217],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-301.3665303315802,968.85757875721,331.19315249950074],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-20507.7530667747,60683.233100166755,20064.292857947177],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-27158.243924592894,80859.22131915197,26604.677288506515],[-14890.609786421363,44258.08361653064,14448.402074937776],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17300,30,8.6127316,8.582668446666666,0.22256581944832246,0.3091288771178202,0.3090029102201739,0.003467801072009126,0.002242863086838797,0.002248173206851983,1.5573369794689664E-4,69,"[[-29832.208781541576,89032.5445302636,29400.843039168663],[-20411.783217760436,60304.55549910277,19921.03808306891],[-8125.367542392695,24264.45912776389,7845.656790527674],[-9300.674620984875,27170.25325945436,8840.859317340912],[-22950.70855812243,68255.07900778191,22405.191046068536],[-6449.7198360309085,19504.991301448747,6248.622302361119],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-29842.586522438574,89054.61110228754,29410.763599655227],[-7229.264067882206,21490.01316170403,6950.61367233154],[-20510.78207670552,60660.98158675481,20050.218936452853],[-25173.932013355476,74648.02799739999,24565.111379337868],[-19383.653953244302,57328.47153740779,18820.26508216402],[-26945.600936633567,80177.14130658915,26377.862529650756],[-13881.156574482258,41132.72813268757,13482.484691105574],[-25026.125403200745,74304.80969463037,24483.842886557613],[-13958.162311232094,41398.39423976395,13561.697798835321],[-30222.902985977245,90029.11238912756,29749.775024438975],[-9245.247286206888,27069.839812077,8790.307931404683],[-26855.57972255362,79998.59823760441,26304.55303414898],[-18588.6297572417,55093.67410576477,17996.551503692353],[-12718.344845323409,37705.90950061469,12264.6997793927],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-13941.43356443883,41341.565250656626,13542.281264208155],[-18578.801645872132,55085.16385859525,17993.099779608532],[-7215.562509675325,21410.796514076785,6930.127849155593],[-19390.295975677378,57357.45860821935,18828.09478915942],[-25185.336946518237,74714.24812995734,24592.97822165452],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-19366.86694787428,57285.34580635386,18810.76322149484],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-18579.735558845576,55079.81272896403,17989.744388049217],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-16589.862821388728,48855.822920836494,15874.30144180633],[-15664.814146304094,46493.91211269665,15287.060059980655],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-22954.444387777017,68312.8795827814,22419.447515774187],[-9218.049800780878,26976.913946725203,8769.481128996951],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-14890.609786421363,44258.08361653064,14448.402074937776],[-6414.342687920404,19413.22054518666,6217.565144044113],[-14899.921317634095,44305.18935793814,14459.111055511175],[-27210.594559187004,81033.10830294153,26668.160152500626],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17400,30,8.6469339,8.629944693333334,0.22348337069433927,0.30935789901073596,0.3091522200774226,0.0034405030888413246,0.002243828013591331,0.0022464711609701447,1.4505805887915662E-4,65,"[[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-13985.568766949007,41477.77832288161,13582.862866807136],[-29826.368667269617,88959.187259448,29378.483829285775],[-15690.674388662701,46558.86655787707,15291.290029408856],[-9328.801696891156,27245.924722844233,8868.51390973077],[-13914.711747237987,41223.15783264849,13507.825000209052],[-30234.126438153173,90052.95606139251,29762.347554643464],[-20411.783217760436,60304.55549910277,19921.03808306891],[-8125.367542392695,24264.45912776389,7845.656790527674],[-22950.70855812243,68255.07900778191,22405.191046068536],[-6449.7198360309085,19504.991301448747,6248.622302361119],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-7229.264067882206,21490.01316170403,6950.61367233154],[-20510.78207670552,60660.98158675481,20050.218936452853],[-25173.932013355476,74648.02799739999,24565.111379337868],[-19383.653953244302,57328.47153740779,18820.26508216402],[-26945.600936633567,80177.14130658915,26377.862529650756],[-13881.156574482258,41132.72813268757,13482.484691105574],[-25026.125403200745,74304.80969463037,24483.842886557613],[-9245.247286206888,27069.839812077,8790.307931404683],[-18588.6297572417,55093.67410576477,17996.551503692353],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-18578.801645872132,55085.16385859525,17993.099779608532],[-7215.562509675325,21410.796514076785,6930.127849155593],[-19390.295975677378,57357.45860821935,18828.09478915942],[-25185.336946518237,74714.24812995734,24592.97822165452],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-19366.86694787428,57285.34580635386,18810.76322149484],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-10912.648066052758,32460.75757938471,10558.804741137],[-18579.735558845576,55079.81272896403,17989.744388049217],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-16589.862821388728,48855.822920836494,15874.30144180633],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-9218.049800780878,26976.913946725203,8769.481128996951],[-12680.618829794983,37633.88516506626,12235.962090907853],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-6414.342687920404,19413.22054518666,6217.565144044113],[-27210.594559187004,81033.10830294153,26668.160152500626],[-12457.85461358832,37003.98828408149,12093.906961296401],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17500,30,8.69401005,8.675376776666667,0.22216774758282856,0.30928310800538983,0.3090927675032953,0.0035422825673650615,0.002244153630894476,0.0022417321068330387,1.5597355677830844E-4,68,"[[-12456.159929037654,36978.54147192141,12089.130822171499],[-25173.42421171116,74645.01588500108,24565.090258708806],[-12458.41883731401,37008.244119975476,12085.45721975979],[-13919.937783576073,41234.62992982012,13510.003138648613],[-16590.628632085296,48841.213790074384,15869.297979391878],[-10909.2101295689,32453.22340758765,10547.476414110815],[-12695.539183398385,37664.26070029471,12237.783989372534],[-19403.74750252959,57377.252229000835,18830.309897979703],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-13985.568766949007,41477.77832288161,13582.862866807136],[-29826.368667269617,88959.187259448,29378.483829285775],[-15690.674388662701,46558.86655787707,15291.290029408856],[-9328.801696891156,27245.924722844233,8868.51390973077],[-30234.126438153173,90052.95606139251,29762.347554643464],[-20411.783217760436,60304.55549910277,19921.03808306891],[-8125.367542392695,24264.45912776389,7845.656790527674],[-22950.70855812243,68255.07900778191,22405.191046068536],[-6449.7198360309085,19504.991301448747,6248.622302361119],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-7229.264067882206,21490.01316170403,6950.61367233154],[-20510.78207670552,60660.98158675481,20050.218936452853],[-25173.932013355476,74648.02799739999,24565.111379337868],[-19383.653953244302,57328.47153740779,18820.26508216402],[-26945.600936633567,80177.14130658915,26377.862529650756],[-13881.156574482258,41132.72813268757,13482.484691105574],[-25026.125403200745,74304.80969463037,24483.842886557613],[-9245.247286206888,27069.839812077,8790.307931404683],[-18588.6297572417,55093.67410576477,17996.551503692353],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-18578.801645872132,55085.16385859525,17993.099779608532],[-7215.562509675325,21410.796514076785,6930.127849155593],[-25185.336946518237,74714.24812995734,24592.97822165452],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-19366.86694787428,57285.34580635386,18810.76322149484],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-18579.735558845576,55079.81272896403,17989.744388049217],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-9218.049800780878,26976.913946725203,8769.481128996951],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-6414.342687920404,19413.22054518666,6217.565144044113],[-27210.594559187004,81033.10830294153,26668.160152500626],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-13200.198566717532,38610.22307357511,12669.907037208259],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17600,30,8.739612650000002,8.722664536666667,0.22042949883196208,0.3092520620624527,0.30895969118911415,0.0034944381580935694,0.002285401302189816,0.0022528211606525775,1.5034574169983965E-4,72,"[[-9246.716202890719,27047.97629325302,8788.119974019835],[-6413.863305772677,19392.45694130649,6214.457183066555],[-16566.312661270495,48762.643608969425,15847.7920767461],[-303.2621424514157,970.7421057491662,351.75129967147126],[-8139.035789995852,24306.427927036922,7854.7709329720055],[-30228.26500242351,90017.23293876353,29755.35466832513],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-13440.09180775862,39925.37320218606,12964.53266889494],[-25172.28947830851,74634.31406779696,24562.63774286917],[-12456.159929037654,36978.54147192141,12089.130822171499],[-25173.42421171116,74645.01588500108,24565.090258708806],[-12458.41883731401,37008.244119975476,12085.45721975979],[-13919.937783576073,41234.62992982012,13510.003138648613],[-16590.628632085296,48841.213790074384,15869.297979391878],[-10909.2101295689,32453.22340758765,10547.476414110815],[-19403.74750252959,57377.252229000835,18830.309897979703],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-13985.568766949007,41477.77832288161,13582.862866807136],[-29826.368667269617,88959.187259448,29378.483829285775],[-15690.674388662701,46558.86655787707,15291.290029408856],[-9328.801696891156,27245.924722844233,8868.51390973077],[-20411.783217760436,60304.55549910277,19921.03808306891],[-8125.367542392695,24264.45912776389,7845.656790527674],[-22950.70855812243,68255.07900778191,22405.191046068536],[-6449.7198360309085,19504.991301448747,6248.622302361119],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-20510.78207670552,60660.98158675481,20050.218936452853],[-25173.932013355476,74648.02799739999,24565.111379337868],[-19383.653953244302,57328.47153740779,18820.26508216402],[-26945.600936633567,80177.14130658915,26377.862529650756],[-13881.156574482258,41132.72813268757,13482.484691105574],[-25026.125403200745,74304.80969463037,24483.842886557613],[-9245.247286206888,27069.839812077,8790.307931404683],[-18588.6297572417,55093.67410576477,17996.551503692353],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-18578.801645872132,55085.16385859525,17993.099779608532],[-7215.562509675325,21410.796514076785,6930.127849155593],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-18579.735558845576,55079.81272896403,17989.744388049217],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-27210.594559187004,81033.10830294153,26668.160152500626],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17700,30,8.7735987,8.769930436666668,0.21902229619387684,0.30928474407164697,0.30899964379479566,0.0035225058223459036,0.0022713873052953044,0.0022455682212558082,1.4540680862515175E-4,77,"[[-16567.49816635457,48765.95073556953,15851.307699086952],[-13475.039147968904,40015.8143502776,12996.876578507086],[-19394.135813274443,57353.2890203633,18830.066881580427],[-30720.779962016706,91615.03388182011,30353.82332939878],[-24989.153126114976,74228.47599026326,24465.344709811834],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25176.977833358505,74660.55425720787,24570.315206384887],[-27183.853986416652,81002.76125885766,26659.507263853855],[-25172.981968639917,74628.70509381901,24560.879657381556],[-9246.716202890719,27047.97629325302,8788.119974019835],[-6413.863305772677,19392.45694130649,6214.457183066555],[-16566.312661270495,48762.643608969425,15847.7920767461],[-303.2621424514157,970.7421057491662,351.75129967147126],[-8139.035789995852,24306.427927036922,7854.7709329720055],[-30228.26500242351,90017.23293876353,29755.35466832513],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-13440.09180775862,39925.37320218606,12964.53266889494],[-25172.28947830851,74634.31406779696,24562.63774286917],[-12456.159929037654,36978.54147192141,12089.130822171499],[-25173.42421171116,74645.01588500108,24565.090258708806],[-12458.41883731401,37008.244119975476,12085.45721975979],[-13919.937783576073,41234.62992982012,13510.003138648613],[-16590.628632085296,48841.213790074384,15869.297979391878],[-10909.2101295689,32453.22340758765,10547.476414110815],[-19403.74750252959,57377.252229000835,18830.309897979703],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-13985.568766949007,41477.77832288161,13582.862866807136],[-29826.368667269617,88959.187259448,29378.483829285775],[-15690.674388662701,46558.86655787707,15291.290029408856],[-9328.801696891156,27245.924722844233,8868.51390973077],[-20411.783217760436,60304.55549910277,19921.03808306891],[-22950.70855812243,68255.07900778191,22405.191046068536],[-6449.7198360309085,19504.991301448747,6248.622302361119],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-20510.78207670552,60660.98158675481,20050.218936452853],[-19383.653953244302,57328.47153740779,18820.26508216402],[-26945.600936633567,80177.14130658915,26377.862529650756],[-9245.247286206888,27069.839812077,8790.307931404683],[-18588.6297572417,55093.67410576477,17996.551503692353],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-18578.801645872132,55085.16385859525,17993.099779608532],[-7215.562509675325,21410.796514076785,6930.127849155593],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-18579.735558845576,55079.81272896403,17989.744388049217],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-27210.594559187004,81033.10830294153,26668.160152500626],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17800,30,8.83027465,8.819371343333334,0.21967028594064322,0.30957161416717965,0.309181406765407,0.003426950099333538,0.00224090729597143,0.002253227541239942,1.53272017759576E-4,74,"[[-18578.916962803196,55051.26685597591,17997.20849331551],[-22950.70855812243,68255.07900778191,22405.191046068536],[-7239.031456466337,21483.952018075404,6950.110064524766],[-8161.169963702606,24383.309121511957,7867.401457870774],[-6417.384943578285,19405.855113491598,6219.855616953216],[-25151.9472788698,74586.14711114333,24544.295015328185],[-24986.817637758548,74221.57098479793,24464.837446643083],[-25172.91064981158,74635.88325088317,24558.20259304312],[-22950.70855812243,68255.07900778191,22405.191046068536],[-13475.039147968904,40015.8143502776,12996.876578507086],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25176.977833358505,74660.55425720787,24570.315206384887],[-25172.981968639917,74628.70509381901,24560.879657381556],[-9246.716202890719,27047.97629325302,8788.119974019835],[-6413.863305772677,19392.45694130649,6214.457183066555],[-16566.312661270495,48762.643608969425,15847.7920767461],[-303.2621424514157,970.7421057491662,351.75129967147126],[-8139.035789995852,24306.427927036922,7854.7709329720055],[-30228.26500242351,90017.23293876353,29755.35466832513],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-13440.09180775862,39925.37320218606,12964.53266889494],[-12456.159929037654,36978.54147192141,12089.130822171499],[-12458.41883731401,37008.244119975476,12085.45721975979],[-13919.937783576073,41234.62992982012,13510.003138648613],[-16590.628632085296,48841.213790074384,15869.297979391878],[-10909.2101295689,32453.22340758765,10547.476414110815],[-19403.74750252959,57377.252229000835,18830.309897979703],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-13985.568766949007,41477.77832288161,13582.862866807136],[-29826.368667269617,88959.187259448,29378.483829285775],[-15690.674388662701,46558.86655787707,15291.290029408856],[-9328.801696891156,27245.924722844233,8868.51390973077],[-20411.783217760436,60304.55549910277,19921.03808306891],[-22950.70855812243,68255.07900778191,22405.191046068536],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-20510.78207670552,60660.98158675481,20050.218936452853],[-19383.653953244302,57328.47153740779,18820.26508216402],[-18588.6297572417,55093.67410576477,17996.551503692353],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-18579.735558845576,55079.81272896403,17989.744388049217],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-27210.594559187004,81033.10830294153,26668.160152500626],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
17900,30,8.90554385,8.871027926666667,0.22183534574080394,0.30960490976206007,0.30923759590031064,0.0034679391369717054,0.002228951504423948,0.0022185501351534203,1.4113895175688946E-4,75,"[[-27211.905680987642,80973.11095519057,26647.998094637413],[-18567.15134127809,55004.39002978178,17984.491356588365],[-13995.65173434969,41495.15227741575,13594.702423259736],[-19410.43282069968,57379.423619653215,18833.077350510146],[-27216.789390813283,80986.60215159452,26657.665588860582],[-18578.916962803196,55051.26685597591,17997.20849331551],[-22950.70855812243,68255.07900778191,22405.191046068536],[-7239.031456466337,21483.952018075404,6950.110064524766],[-8161.169963702606,24383.309121511957,7867.401457870774],[-6417.384943578285,19405.855113491598,6219.855616953216],[-25151.9472788698,74586.14711114333,24544.295015328185],[-24986.817637758548,74221.57098479793,24464.837446643083],[-25172.91064981158,74635.88325088317,24558.20259304312],[-22950.70855812243,68255.07900778191,22405.191046068536],[-13475.039147968904,40015.8143502776,12996.876578507086],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25176.977833358505,74660.55425720787,24570.315206384887],[-25172.981968639917,74628.70509381901,24560.879657381556],[-9246.716202890719,27047.97629325302,8788.119974019835],[-6413.863305772677,19392.45694130649,6214.457183066555],[-16566.312661270495,48762.643608969425,15847.7920767461],[-303.2621424514157,970.7421057491662,351.75129967147126],[-8139.035789995852,24306.427927036922,7854.7709329720055],[-30228.26500242351,90017.23293876353,29755.35466832513],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-13440.09180775862,39925.37320218606,12964.53266889494],[-12456.159929037654,36978.54147192141,12089.130822171499],[-12458.41883731401,37008.244119975476,12085.45721975979],[-13919.937783576073,41234.62992982012,13510.003138648613],[-16590.628632085296,48841.213790074384,15869.297979391878],[-10909.2101295689,32453.22340758765,10547.476414110815],[-19403.74750252959,57377.252229000835,18830.309897979703],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-15690.674388662701,46558.86655787707,15291.290029408856],[-9328.801696891156,27245.924722844233,8868.51390973077],[-20411.783217760436,60304.55549910277,19921.03808306891],[-22950.70855812243,68255.07900778191,22405.191046068536],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-20510.78207670552,60660.98158675481,20050.218936452853],[-18588.6297572417,55093.67410576477,17996.551503692353],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-20414.924200544698,60310.56841950342,19928.334008105794],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18000,30,8.95891665,8.917426033333333,0.22336885510660476,0.31021975413322334,0.30943962838287314,0.0035006299199889274,0.0022179468829948597,0.002208622498610586,1.5304977930761667E-4,76,"[[-22943.08393729922,68237.84245498588,22403.210843525514],[-3482.458046176236,10233.596792557868,3301.6314103173227],[-18600.736924273973,55062.91813609451,18012.072702249072],[-18599.98668567906,55143.03829050407,18005.15667752604],[-27211.905680987642,80973.11095519057,26647.998094637413],[-18567.15134127809,55004.39002978178,17984.491356588365],[-13995.65173434969,41495.15227741575,13594.702423259736],[-19410.43282069968,57379.423619653215,18833.077350510146],[-27216.789390813283,80986.60215159452,26657.665588860582],[-22950.70855812243,68255.07900778191,22405.191046068536],[-7239.031456466337,21483.952018075404,6950.110064524766],[-8161.169963702606,24383.309121511957,7867.401457870774],[-6417.384943578285,19405.855113491598,6219.855616953216],[-25151.9472788698,74586.14711114333,24544.295015328185],[-24986.817637758548,74221.57098479793,24464.837446643083],[-25172.91064981158,74635.88325088317,24558.20259304312],[-22950.70855812243,68255.07900778191,22405.191046068536],[-13475.039147968904,40015.8143502776,12996.876578507086],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25172.981968639917,74628.70509381901,24560.879657381556],[-9246.716202890719,27047.97629325302,8788.119974019835],[-6413.863305772677,19392.45694130649,6214.457183066555],[-16566.312661270495,48762.643608969425,15847.7920767461],[-303.2621424514157,970.7421057491662,351.75129967147126],[-8139.035789995852,24306.427927036922,7854.7709329720055],[-30228.26500242351,90017.23293876353,29755.35466832513],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-13440.09180775862,39925.37320218606,12964.53266889494],[-12456.159929037654,36978.54147192141,12089.130822171499],[-12458.41883731401,37008.244119975476,12085.45721975979],[-13919.937783576073,41234.62992982012,13510.003138648613],[-16590.628632085296,48841.213790074384,15869.297979391878],[-10909.2101295689,32453.22340758765,10547.476414110815],[-19403.74750252959,57377.252229000835,18830.309897979703],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-15690.674388662701,46558.86655787707,15291.290029408856],[-9328.801696891156,27245.924722844233,8868.51390973077],[-20411.783217760436,60304.55549910277,19921.03808306891],[-22950.70855812243,68255.07900778191,22405.191046068536],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-20510.78207670552,60660.98158675481,20050.218936452853],[-18588.6297572417,55093.67410576477,17996.551503692353],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18100,30,9.0025589,8.966174293333333,0.22766246439963084,0.3102468684089664,0.309212789940148,0.0037954307907363664,0.002187956312833454,0.002196292181153841,1.4071938262095088E-4,85,"[[-25166.440748733185,74614.80771084793,24546.27544358999],[-22949.47971029463,68234.89780890942,22403.917044045258],[-20503.030159549457,60618.92170540321,20034.90005361363],[-293.3083840175141,954.8416776233922,340.64393134854254],[-26914.58636223469,80114.08977373081,26350.51096923029],[-18579.37262607852,55074.035540093864,17985.16828629068],[-20516.083398913728,60676.3232838717,20049.85096707931],[-30203.587481429444,89965.21726529746,29729.25123957634],[-15688.38444586583,46534.766605602024,15276.60276345852],[-29796.39811856608,88885.28147066974,29352.161880692012],[-24977.158227506097,74193.27705785868,24459.829218500083],[-19397.976218654578,57337.89439990517,18812.753230054506],[-14916.578587982012,44321.136633384594,14466.895233099021],[-18597.30587921369,55120.977170608334,17995.655841121872],[-16577.65041391702,48816.398052952376,15858.92420459956],[-20515.87828458175,60670.77841284406,20043.419210421856],[-22943.08393729922,68237.84245498588,22403.210843525514],[-3482.458046176236,10233.596792557868,3301.6314103173227],[-18600.736924273973,55062.91813609451,18012.072702249072],[-27211.905680987642,80973.11095519057,26647.998094637413],[-18567.15134127809,55004.39002978178,17984.491356588365],[-13995.65173434969,41495.15227741575,13594.702423259736],[-19410.43282069968,57379.423619653215,18833.077350510146],[-27216.789390813283,80986.60215159452,26657.665588860582],[-22950.70855812243,68255.07900778191,22405.191046068536],[-7239.031456466337,21483.952018075404,6950.110064524766],[-8161.169963702606,24383.309121511957,7867.401457870774],[-6417.384943578285,19405.855113491598,6219.855616953216],[-25172.91064981158,74635.88325088317,24558.20259304312],[-22950.70855812243,68255.07900778191,22405.191046068536],[-13475.039147968904,40015.8143502776,12996.876578507086],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25172.981968639917,74628.70509381901,24560.879657381556],[-9246.716202890719,27047.97629325302,8788.119974019835],[-6413.863305772677,19392.45694130649,6214.457183066555],[-16566.312661270495,48762.643608969425,15847.7920767461],[-8139.035789995852,24306.427927036922,7854.7709329720055],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-13440.09180775862,39925.37320218606,12964.53266889494],[-12456.159929037654,36978.54147192141,12089.130822171499],[-12458.41883731401,37008.244119975476,12085.45721975979],[-13919.937783576073,41234.62992982012,13510.003138648613],[-16590.628632085296,48841.213790074384,15869.297979391878],[-10909.2101295689,32453.22340758765,10547.476414110815],[-19403.74750252959,57377.252229000835,18830.309897979703],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-15690.674388662701,46558.86655787707,15291.290029408856],[-9328.801696891156,27245.924722844233,8868.51390973077],[-20411.783217760436,60304.55549910277,19921.03808306891],[-22950.70855812243,68255.07900778191,22405.191046068536],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-20368.330127060646,60200.49179224244,19896.810736290197],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-30242.016624430322,90082.2219167566,29771.683274356736],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18200,30,9.047872900000002,9.015238290000001,0.22960983388847572,0.3102307338365108,0.30934432965761904,0.0037723147239566313,0.0021801207327209965,0.002189396399342709,1.344589740775275E-4,83,"[[-22953.662692473226,68241.30593422095,22405.662738590636],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-20516.866555759607,60675.91470031444,20050.69045120555],[-6428.135258475286,19429.28927893246,6225.886208693634],[-13992.479142949354,41531.01604164438,13583.049359286935],[-16604.28614334078,48848.52473606402,15878.873518279537],[-9330.051462357853,27272.541874650466,8859.367361627324],[-7272.887846260155,21589.45204704997,6972.242383092983],[-19405.792536791392,57379.961183531224,18824.97385090401],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-293.3083840175141,954.8416776233922,340.64393134854254],[-26914.58636223469,80114.08977373081,26350.51096923029],[-18579.37262607852,55074.035540093864,17985.16828629068],[-20516.083398913728,60676.3232838717,20049.85096707931],[-30203.587481429444,89965.21726529746,29729.25123957634],[-15688.38444586583,46534.766605602024,15276.60276345852],[-29796.39811856608,88885.28147066974,29352.161880692012],[-24977.158227506097,74193.27705785868,24459.829218500083],[-19397.976218654578,57337.89439990517,18812.753230054506],[-14916.578587982012,44321.136633384594,14466.895233099021],[-18597.30587921369,55120.977170608334,17995.655841121872],[-20515.87828458175,60670.77841284406,20043.419210421856],[-3482.458046176236,10233.596792557868,3301.6314103173227],[-18600.736924273973,55062.91813609451,18012.072702249072],[-27211.905680987642,80973.11095519057,26647.998094637413],[-18567.15134127809,55004.39002978178,17984.491356588365],[-19410.43282069968,57379.423619653215,18833.077350510146],[-27216.789390813283,80986.60215159452,26657.665588860582],[-22950.70855812243,68255.07900778191,22405.191046068536],[-8161.169963702606,24383.309121511957,7867.401457870774],[-6417.384943578285,19405.855113491598,6219.855616953216],[-25172.91064981158,74635.88325088317,24558.20259304312],[-22950.70855812243,68255.07900778191,22405.191046068536],[-13475.039147968904,40015.8143502776,12996.876578507086],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25172.981968639917,74628.70509381901,24560.879657381556],[-6413.863305772677,19392.45694130649,6214.457183066555],[-16566.312661270495,48762.643608969425,15847.7920767461],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-13440.09180775862,39925.37320218606,12964.53266889494],[-12456.159929037654,36978.54147192141,12089.130822171499],[-12458.41883731401,37008.244119975476,12085.45721975979],[-13919.937783576073,41234.62992982012,13510.003138648613],[-16590.628632085296,48841.213790074384,15869.297979391878],[-10909.2101295689,32453.22340758765,10547.476414110815],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-20411.783217760436,60304.55549910277,19921.03808306891],[-22950.70855812243,68255.07900778191,22405.191046068536],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-7211.1110459368065,21399.25804388678,6923.719918856753],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-26927.33984976006,80132.64971789319,26356.546092425488],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30615.076282117032,91228.89874386301,30219.199203638567],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-30726.642453805973,91681.09384360272,30367.5984583477],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18300,30,9.0876183,9.064100126666666,0.22830248117787597,0.31023243657689803,0.3094441769867226,0.003666413264367937,0.0021664414417966954,0.0021952430345658124,1.487651534933946E-4,74,"[[-9274.604559246503,27126.53981291064,8800.308035666629],[-22953.02622736896,68229.81858087576,22404.403452569226],[-30591.370896894015,91147.48644646647,30190.993695786143],[-12491.539571920503,37084.86762976312,12105.43918082411],[-26911.61763747192,80078.6968891522,26340.23912685005],[-30710.367279193426,91564.90587934754,30346.063506823248],[-29769.083176896842,88817.99571031168,29323.421674823116],[-22953.662692473226,68241.30593422095,22405.662738590636],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-20516.866555759607,60675.91470031444,20050.69045120555],[-6428.135258475286,19429.28927893246,6225.886208693634],[-13992.479142949354,41531.01604164438,13583.049359286935],[-16604.28614334078,48848.52473606402,15878.873518279537],[-9330.051462357853,27272.541874650466,8859.367361627324],[-7272.887846260155,21589.45204704997,6972.242383092983],[-19405.792536791392,57379.961183531224,18824.97385090401],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-18579.37262607852,55074.035540093864,17985.16828629068],[-15688.38444586583,46534.766605602024,15276.60276345852],[-29796.39811856608,88885.28147066974,29352.161880692012],[-24977.158227506097,74193.27705785868,24459.829218500083],[-19397.976218654578,57337.89439990517,18812.753230054506],[-14916.578587982012,44321.136633384594,14466.895233099021],[-18597.30587921369,55120.977170608334,17995.655841121872],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-18567.15134127809,55004.39002978178,17984.491356588365],[-19410.43282069968,57379.423619653215,18833.077350510146],[-27216.789390813283,80986.60215159452,26657.665588860582],[-8161.169963702606,24383.309121511957,7867.401457870774],[-25172.91064981158,74635.88325088317,24558.20259304312],[-22950.70855812243,68255.07900778191,22405.191046068536],[-13475.039147968904,40015.8143502776,12996.876578507086],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25172.981968639917,74628.70509381901,24560.879657381556],[-6413.863305772677,19392.45694130649,6214.457183066555],[-16566.312661270495,48762.643608969425,15847.7920767461],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-13440.09180775862,39925.37320218606,12964.53266889494],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-20411.783217760436,60304.55549910277,19921.03808306891],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18400,30,9.138955200000002,9.111864500000001,0.23168072456443153,0.31017099315462393,0.30950727484976376,0.0038287594012758044,0.002174705478389714,0.0021961949790838147,1.359211442839886E-4,69,"[[-13457.903044676177,39970.90057850188,12971.666574374894],[-22951.8092481966,68191.42197913997,22401.429404236103],[-30569.1651701111,91074.43064829326,30163.28357056698],[-18574.585827274517,55042.62251347633,17976.514606091925],[-9274.604559246503,27126.53981291064,8800.308035666629],[-22953.02622736896,68229.81858087576,22404.403452569226],[-30591.370896894015,91147.48644646647,30190.993695786143],[-12491.539571920503,37084.86762976312,12105.43918082411],[-26911.61763747192,80078.6968891522,26340.23912685005],[-30710.367279193426,91564.90587934754,30346.063506823248],[-29769.083176896842,88817.99571031168,29323.421674823116],[-22953.662692473226,68241.30593422095,22405.662738590636],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-20516.866555759607,60675.91470031444,20050.69045120555],[-6428.135258475286,19429.28927893246,6225.886208693634],[-16604.28614334078,48848.52473606402,15878.873518279537],[-9330.051462357853,27272.541874650466,8859.367361627324],[-19405.792536791392,57379.961183531224,18824.97385090401],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-18579.37262607852,55074.035540093864,17985.16828629068],[-15688.38444586583,46534.766605602024,15276.60276345852],[-24977.158227506097,74193.27705785868,24459.829218500083],[-19397.976218654578,57337.89439990517,18812.753230054506],[-14916.578587982012,44321.136633384594,14466.895233099021],[-18597.30587921369,55120.977170608334,17995.655841121872],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-27216.789390813283,80986.60215159452,26657.665588860582],[-8161.169963702606,24383.309121511957,7867.401457870774],[-25172.91064981158,74635.88325088317,24558.20259304312],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25172.981968639917,74628.70509381901,24560.879657381556],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-9339.065008052014,27281.689898612232,8873.668227618786],[-10914.980959262546,32500.914491893276,10564.843779498044],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-20411.783217760436,60304.55549910277,19921.03808306891],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18500,30,9.1899552,9.155719583333333,0.23430779240674013,0.31028199181672533,0.3094932734932257,0.003947247627373165,0.002195755478970906,0.0022063515151089855,1.3435426803452602E-4,69,"[[-15688.297602026463,46527.56780117644,15278.023016903882],[-20402.024886783704,60282.811165969724,19924.502009171756],[-16573.283169034883,48766.27952928965,15838.15267364959],[-19396.294888216493,57352.10066239667,18809.701683595904],[-9380.188675865558,27383.141908635684,8901.801387987936],[-19392.308157476837,57303.69689837328,18807.387413932775],[-13457.903044676177,39970.90057850188,12971.666574374894],[-22951.8092481966,68191.42197913997,22401.429404236103],[-30569.1651701111,91074.43064829326,30163.28357056698],[-18574.585827274517,55042.62251347633,17976.514606091925],[-9274.604559246503,27126.53981291064,8800.308035666629],[-22953.02622736896,68229.81858087576,22404.403452569226],[-12491.539571920503,37084.86762976312,12105.43918082411],[-26911.61763747192,80078.6968891522,26340.23912685005],[-30710.367279193426,91564.90587934754,30346.063506823248],[-29769.083176896842,88817.99571031168,29323.421674823116],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-20516.866555759607,60675.91470031444,20050.69045120555],[-6428.135258475286,19429.28927893246,6225.886208693634],[-16604.28614334078,48848.52473606402,15878.873518279537],[-9330.051462357853,27272.541874650466,8859.367361627324],[-19405.792536791392,57379.961183531224,18824.97385090401],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-18579.37262607852,55074.035540093864,17985.16828629068],[-24977.158227506097,74193.27705785868,24459.829218500083],[-14916.578587982012,44321.136633384594,14466.895233099021],[-18597.30587921369,55120.977170608334,17995.655841121872],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-27216.789390813283,80986.60215159452,26657.665588860582],[-8161.169963702606,24383.309121511957,7867.401457870774],[-25172.91064981158,74635.88325088317,24558.20259304312],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25172.981968639917,74628.70509381901,24560.879657381556],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12690.726034834153,37662.47790004746,12230.125115811425],[-7246.139157402675,21466.128298625503,6950.910448970512],[-10914.980959262546,32500.914491893276,10564.843779498044],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18600,30,9.2304614,9.206086186666667,0.23624687789614707,0.3101820867463252,0.30945026123050534,0.0039343410518452365,0.002213255034629983,0.0022020634652030976,1.3620392446459095E-4,66,"[[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-19398.249180307095,57331.35973991014,18802.687338743253],[-10912.78201262024,32499.515814240807,10562.195518622779],[-20402.024886783704,60282.811165969724,19924.502009171756],[-16573.283169034883,48766.27952928965,15838.15267364959],[-9380.188675865558,27383.141908635684,8901.801387987936],[-22951.8092481966,68191.42197913997,22401.429404236103],[-30569.1651701111,91074.43064829326,30163.28357056698],[-18574.585827274517,55042.62251347633,17976.514606091925],[-9274.604559246503,27126.53981291064,8800.308035666629],[-22953.02622736896,68229.81858087576,22404.403452569226],[-12491.539571920503,37084.86762976312,12105.43918082411],[-26911.61763747192,80078.6968891522,26340.23912685005],[-30710.367279193426,91564.90587934754,30346.063506823248],[-29769.083176896842,88817.99571031168,29323.421674823116],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-20516.866555759607,60675.91470031444,20050.69045120555],[-6428.135258475286,19429.28927893246,6225.886208693634],[-19405.792536791392,57379.961183531224,18824.97385090401],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-24977.158227506097,74193.27705785868,24459.829218500083],[-14916.578587982012,44321.136633384594,14466.895233099021],[-18597.30587921369,55120.977170608334,17995.655841121872],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-27216.789390813283,80986.60215159452,26657.665588860582],[-8161.169963702606,24383.309121511957,7867.401457870774],[-25172.91064981158,74635.88325088317,24558.20259304312],[-26922.577862249356,80117.27741245381,26350.913308397383],[-25172.981968639917,74628.70509381901,24560.879657381556],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12690.726034834153,37662.47790004746,12230.125115811425],[-10914.980959262546,32500.914491893276,10564.843779498044],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18700,30,9.28008175,9.252896620000001,0.23541847223230522,0.31006913919999207,0.3094764985141164,0.0038773558949593656,0.0022023406337567117,0.002198129460212843,1.476419580980823E-4,66,"[[-18564.032562550106,55012.4300977099,17959.83278553896],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-19393.883973802374,57311.909640425045,18805.22797434505],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-19398.249180307095,57331.35973991014,18802.687338743253],[-10912.78201262024,32499.515814240807,10562.195518622779],[-20402.024886783704,60282.811165969724,19924.502009171756],[-16573.283169034883,48766.27952928965,15838.15267364959],[-9380.188675865558,27383.141908635684,8901.801387987936],[-22951.8092481966,68191.42197913997,22401.429404236103],[-30569.1651701111,91074.43064829326,30163.28357056698],[-18574.585827274517,55042.62251347633,17976.514606091925],[-9274.604559246503,27126.53981291064,8800.308035666629],[-22953.02622736896,68229.81858087576,22404.403452569226],[-12491.539571920503,37084.86762976312,12105.43918082411],[-26911.61763747192,80078.6968891522,26340.23912685005],[-30710.367279193426,91564.90587934754,30346.063506823248],[-29769.083176896842,88817.99571031168,29323.421674823116],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-20516.866555759607,60675.91470031444,20050.69045120555],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-24977.158227506097,74193.27705785868,24459.829218500083],[-14916.578587982012,44321.136633384594,14466.895233099021],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-27216.789390813283,80986.60215159452,26657.665588860582],[-8161.169963702606,24383.309121511957,7867.401457870774],[-25172.91064981158,74635.88325088317,24558.20259304312],[-25172.981968639917,74628.70509381901,24560.879657381556],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12690.726034834153,37662.47790004746,12230.125115811425],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18800,30,9.3247984,9.302041586666668,0.23518939721846296,0.3102549520784414,0.3096258516254734,0.003717831320486574,0.002198314326097887,0.0022006552110253076,1.2172495554339367E-4,70,"[[-14898.567234389599,44275.21301996967,14448.311168265023],[-18573.718679823214,55023.554614167966,17971.77618717456],[-22945.825374150783,68223.40516793079,22410.846158127966],[-3479.355023832579,10181.226993593957,3286.691123994483],[-19404.125969655895,57334.7207555834,18801.81425774002],[-18580.65119344548,55059.48558447802,17977.331912806436],[-26926.987751396493,80122.08404331282,26349.85975765318],[-18564.032562550106,55012.4300977099,17959.83278553896],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-19398.249180307095,57331.35973991014,18802.687338743253],[-10912.78201262024,32499.515814240807,10562.195518622779],[-20402.024886783704,60282.811165969724,19924.502009171756],[-16573.283169034883,48766.27952928965,15838.15267364959],[-9380.188675865558,27383.141908635684,8901.801387987936],[-22951.8092481966,68191.42197913997,22401.429404236103],[-30569.1651701111,91074.43064829326,30163.28357056698],[-9274.604559246503,27126.53981291064,8800.308035666629],[-22953.02622736896,68229.81858087576,22404.403452569226],[-12491.539571920503,37084.86762976312,12105.43918082411],[-26911.61763747192,80078.6968891522,26340.23912685005],[-30710.367279193426,91564.90587934754,30346.063506823248],[-29769.083176896842,88817.99571031168,29323.421674823116],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-24977.158227506097,74193.27705785868,24459.829218500083],[-14916.578587982012,44321.136633384594,14466.895233099021],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-27216.789390813283,80986.60215159452,26657.665588860582],[-8161.169963702606,24383.309121511957,7867.401457870774],[-25172.91064981158,74635.88325088317,24558.20259304312],[-25172.981968639917,74628.70509381901,24560.879657381556],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12690.726034834153,37662.47790004746,12230.125115811425],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-12729.472781986664,37721.35940376302,12268.215666443799],[-14905.732333454303,44294.69495737672,14454.896805871733],[-26840.24662870429,79947.62404414818,26281.881729160614],[-29826.368667269617,88959.187259448,29378.483829285775],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-25193.398768133346,74741.72421591381,24602.332361471],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-6395.176664109914,19354.689010128917,6204.335866733353],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
18900,30,9.38638465,9.353278506666667,0.23357823755051488,0.31036845060476537,0.3096794309428076,0.0037763250498276993,0.0021942177441561235,0.0022112470319997613,1.3425259139056089E-4,64,"[[-8186.680556196286,24409.232670020814,7873.858338541107],[-22949.854124748104,68196.25167026557,22396.712063129966],[-9270.40352790191,27087.343240080758,8798.978352922877],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-30676.8175835485,91446.47618452874,30300.793333559224],[-29820.682632888627,88923.70609136258,29371.541793586188],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-20515.87828458175,60670.77841284406,20043.419210421856],[-14898.567234389599,44275.21301996967,14448.311168265023],[-19404.125969655895,57334.7207555834,18801.81425774002],[-18580.65119344548,55059.48558447802,17977.331912806436],[-26926.987751396493,80122.08404331282,26349.85975765318],[-18564.032562550106,55012.4300977099,17959.83278553896],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-19398.249180307095,57331.35973991014,18802.687338743253],[-20402.024886783704,60282.811165969724,19924.502009171756],[-16573.283169034883,48766.27952928965,15838.15267364959],[-9380.188675865558,27383.141908635684,8901.801387987936],[-30569.1651701111,91074.43064829326,30163.28357056698],[-22953.02622736896,68229.81858087576,22404.403452569226],[-26911.61763747192,80078.6968891522,26340.23912685005],[-29769.083176896842,88817.99571031168,29323.421674823116],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-24977.158227506097,74193.27705785868,24459.829218500083],[-14916.578587982012,44321.136633384594,14466.895233099021],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-27216.789390813283,80986.60215159452,26657.665588860582],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12690.726034834153,37662.47790004746,12230.125115811425],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-12729.472781986664,37721.35940376302,12268.215666443799],[-29826.368667269617,88959.187259448,29378.483829285775],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
19000,30,9.43171485,9.401742373333335,0.2345807625272502,0.31047325315939,0.3098888023402164,0.0035688259939220257,0.0021748416940988516,0.002188713426312842,1.1978561341291528E-4,73,"[[-26909.708444911026,80073.54732573377,26332.571828969063],[-12743.71267277415,37750.71452402039,12271.466135783776],[-27194.39831137908,80889.27289906317,26617.65533733773],[-22966.53591261759,68256.36743773283,22411.948316022004],[-18569.356147944898,55043.87991449352,17971.027513328867],[-19392.98723552471,57329.18694254191,18790.40267557782],[-9293.299931473312,27180.408317421687,8830.966418770618],[-30723.82254926735,91642.70810577246,30372.000778783462],[-16572.487004707436,48753.14159263813,15837.20247148803],[-291.9123309291595,958.355787904044,333.8997879793282],[-8186.680556196286,24409.232670020814,7873.858338541107],[-22949.854124748104,68196.25167026557,22396.712063129966],[-9270.40352790191,27087.343240080758,8798.978352922877],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-30676.8175835485,91446.47618452874,30300.793333559224],[-29820.682632888627,88923.70609136258,29371.541793586188],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-20515.87828458175,60670.77841284406,20043.419210421856],[-14898.567234389599,44275.21301996967,14448.311168265023],[-19404.125969655895,57334.7207555834,18801.81425774002],[-18580.65119344548,55059.48558447802,17977.331912806436],[-26926.987751396493,80122.08404331282,26349.85975765318],[-18564.032562550106,55012.4300977099,17959.83278553896],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-20402.024886783704,60282.811165969724,19924.502009171756],[-16573.283169034883,48766.27952928965,15838.15267364959],[-9380.188675865558,27383.141908635684,8901.801387987936],[-30569.1651701111,91074.43064829326,30163.28357056698],[-22953.02622736896,68229.81858087576,22404.403452569226],[-26911.61763747192,80078.6968891522,26340.23912685005],[-29769.083176896842,88817.99571031168,29323.421674823116],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-24977.158227506097,74193.27705785868,24459.829218500083],[-14916.578587982012,44321.136633384594,14466.895233099021],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-27216.789390813283,80986.60215159452,26657.665588860582],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12690.726034834153,37662.47790004746,12230.125115811425],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-12729.472781986664,37721.35940376302,12268.215666443799],[-29826.368667269617,88959.187259448,29378.483829285775],[-25022.378547716522,74308.10217214574,24472.68164912384],[-16591.976507598945,48811.96877881763,15853.78132595984],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
19100,30,9.4925137,9.448778093333335,0.2318408344616624,0.3104751796126129,0.30982152874743946,0.003577511624964505,0.0021748148184554425,0.002181659220613664,1.1555396906642873E-4,73,"[[-18574.832922865273,55045.46038287479,17966.32119684268],[-22946.688807463466,68200.9260528303,22384.90627164661],[-16561.40950974037,48707.78939877812,15830.892582382246],[-29801.727664593353,88875.04329661003,29348.835411497523],[-26884.75689792113,79999.28745248937,26304.669026141808],[-12693.70316245466,37653.4944913939,12228.773278540797],[-9400.451069140023,27451.148954436438,8921.916899524002],[-7282.182525019225,21595.127109315697,6987.39269609973],[-16563.227992409124,48759.000580067266,15825.891629430533],[-29751.59381634811,88737.3676242,29300.510820153973],[-9289.514186354614,27147.925265100916,8813.729999140312],[-26909.708444911026,80073.54732573377,26332.571828969063],[-12743.71267277415,37750.71452402039,12271.466135783776],[-27194.39831137908,80889.27289906317,26617.65533733773],[-22966.53591261759,68256.36743773283,22411.948316022004],[-19392.98723552471,57329.18694254191,18790.40267557782],[-291.9123309291595,958.355787904044,333.8997879793282],[-8186.680556196286,24409.232670020814,7873.858338541107],[-22949.854124748104,68196.25167026557,22396.712063129966],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-30676.8175835485,91446.47618452874,30300.793333559224],[-29820.682632888627,88923.70609136258,29371.541793586188],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-20515.87828458175,60670.77841284406,20043.419210421856],[-14898.567234389599,44275.21301996967,14448.311168265023],[-19404.125969655895,57334.7207555834,18801.81425774002],[-18580.65119344548,55059.48558447802,17977.331912806436],[-26926.987751396493,80122.08404331282,26349.85975765318],[-18564.032562550106,55012.4300977099,17959.83278553896],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-20402.024886783704,60282.811165969724,19924.502009171756],[-9380.188675865558,27383.141908635684,8901.801387987936],[-30569.1651701111,91074.43064829326,30163.28357056698],[-22953.02622736896,68229.81858087576,22404.403452569226],[-26911.61763747192,80078.6968891522,26340.23912685005],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-24977.158227506097,74193.27705785868,24459.829218500083],[-14916.578587982012,44321.136633384594,14466.895233099021],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12690.726034834153,37662.47790004746,12230.125115811425],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-25022.378547716522,74308.10217214574,24472.68164912384],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-3480.4599018534127,10203.31452873146,3287.794807492419],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
19200,30,9.547669200000001,9.496403136666668,0.23260976572561123,0.3107419647738192,0.31001880078497374,0.003480166740642488,0.0021672999787951857,0.0021785150745066853,1.1126167787875128E-4,77,"[[-3528.04589167665,10299.040535681497,3322.264814875761],[-14890.52748176444,44238.891156635786,14439.992146464721],[-22946.688807463466,68200.9260528303,22384.90627164661],[-10913.592405166846,32469.046093534587,10553.124653636478],[-22961.149849882568,68228.23980957264,22399.12210599295],[-30725.284815766132,91679.87893514881,30382.980668909673],[-10915.452749302487,32459.36643751607,10550.17556212663],[-20422.515347263237,60331.17270034408,19943.484532274106],[-25164.368471998252,74623.29168444978,24537.704446731783],[-18567.94014462892,54986.76947516896,17953.86924322811],[-30542.13417473588,91000.27675454163,30130.980660194782],[-24965.424643363054,74128.04545799449,24440.596999149933],[-12699.8078537956,37681.88790508995,12219.909538701137],[-18574.832922865273,55045.46038287479,17966.32119684268],[-22946.688807463466,68200.9260528303,22384.90627164661],[-16561.40950974037,48707.78939877812,15830.892582382246],[-29801.727664593353,88875.04329661003,29348.835411497523],[-26884.75689792113,79999.28745248937,26304.669026141808],[-12693.70316245466,37653.4944913939,12228.773278540797],[-9400.451069140023,27451.148954436438,8921.916899524002],[-16563.227992409124,48759.000580067266,15825.891629430533],[-29751.59381634811,88737.3676242,29300.510820153973],[-9289.514186354614,27147.925265100916,8813.729999140312],[-26909.708444911026,80073.54732573377,26332.571828969063],[-12743.71267277415,37750.71452402039,12271.466135783776],[-27194.39831137908,80889.27289906317,26617.65533733773],[-22966.53591261759,68256.36743773283,22411.948316022004],[-19392.98723552471,57329.18694254191,18790.40267557782],[-291.9123309291595,958.355787904044,333.8997879793282],[-8186.680556196286,24409.232670020814,7873.858338541107],[-22949.854124748104,68196.25167026557,22396.712063129966],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-30676.8175835485,91446.47618452874,30300.793333559224],[-29820.682632888627,88923.70609136258,29371.541793586188],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-20515.87828458175,60670.77841284406,20043.419210421856],[-19404.125969655895,57334.7207555834,18801.81425774002],[-18580.65119344548,55059.48558447802,17977.331912806436],[-26926.987751396493,80122.08404331282,26349.85975765318],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-9380.188675865558,27383.141908635684,8901.801387987936],[-26911.61763747192,80078.6968891522,26340.23912685005],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-25166.440748733185,74614.80771084793,24546.27544358999],[-14916.578587982012,44321.136633384594,14466.895233099021],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-25022.378547716522,74308.10217214574,24472.68164912384],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
19300,30,9.5908438,9.54527807,0.237090167023327,0.3108148650458812,0.3101423052042342,0.0031926389656701097,0.0021822183094257763,0.0022005262369240945,1.3817392703848068E-4,79,"[[-10913.733182084883,32460.10723643676,10545.914074692286],[-16571.472905698763,48783.356367125656,15848.57158895313],[-25016.945229526063,74269.36381877444,24452.45149665193],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-9300.111672154342,27139.233339718514,8817.264893986185],[-9394.48623611906,27442.78035469888,8923.667508567854],[-22928.37313328862,68151.32155402635,22384.986925627738],[-13228.921972591223,38679.844203197485,12703.209131160693],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-26903.307406004213,80049.22922832763,26327.449356581168],[-25154.743420467858,74542.16281489335,24537.242452387876],[-3528.04589167665,10299.040535681497,3322.264814875761],[-22946.688807463466,68200.9260528303,22384.90627164661],[-22961.149849882568,68228.23980957264,22399.12210599295],[-10915.452749302487,32459.36643751607,10550.17556212663],[-20422.515347263237,60331.17270034408,19943.484532274106],[-25164.368471998252,74623.29168444978,24537.704446731783],[-18567.94014462892,54986.76947516896,17953.86924322811],[-30542.13417473588,91000.27675454163,30130.980660194782],[-24965.424643363054,74128.04545799449,24440.596999149933],[-12699.8078537956,37681.88790508995,12219.909538701137],[-18574.832922865273,55045.46038287479,17966.32119684268],[-22946.688807463466,68200.9260528303,22384.90627164661],[-16561.40950974037,48707.78939877812,15830.892582382246],[-29801.727664593353,88875.04329661003,29348.835411497523],[-26884.75689792113,79999.28745248937,26304.669026141808],[-12693.70316245466,37653.4944913939,12228.773278540797],[-9400.451069140023,27451.148954436438,8921.916899524002],[-16563.227992409124,48759.000580067266,15825.891629430533],[-29751.59381634811,88737.3676242,29300.510820153973],[-26909.708444911026,80073.54732573377,26332.571828969063],[-12743.71267277415,37750.71452402039,12271.466135783776],[-22966.53591261759,68256.36743773283,22411.948316022004],[-8186.680556196286,24409.232670020814,7873.858338541107],[-22949.854124748104,68196.25167026557,22396.712063129966],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-30676.8175835485,91446.47618452874,30300.793333559224],[-29820.682632888627,88923.70609136258,29371.541793586188],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-20515.87828458175,60670.77841284406,20043.419210421856],[-19404.125969655895,57334.7207555834,18801.81425774002],[-18580.65119344548,55059.48558447802,17977.331912806436],[-26926.987751396493,80122.08404331282,26349.85975765318],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-14916.578587982012,44321.136633384594,14466.895233099021],[-20515.87828458175,60670.77841284406,20043.419210421856],[-27211.905680987642,80973.11095519057,26647.998094637413],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957],[-309.66170878333577,961.944603652225,329.2703651306046]]"
19400,30,9.64368265,9.593628586666668,0.23614179187269688,0.31087648922605016,0.31024474774104605,0.003219853294400001,0.002155097457855389,0.002184217367594307,1.3277033788784028E-4,78,"[[-18562.14147421151,54980.15659928355,17952.705478923566],[-20528.388278927,60693.13459468715,20049.972836169316],[-3530.083682681826,10298.194093703323,3320.941593722303],[-22950.39224218199,68155.84020194071,22360.935214417535],[-18566.773704674208,55025.20276347601,17962.718298890846],[-22938.08327996717,68154.9424101891,22365.197876503622],[-25126.36239350717,74485.21918261482,24512.064782607424],[-323.2477483009338,996.439625288995,339.31186674999185],[-25152.584980761643,74588.04337380624,24519.669788378975],[-19402.72730308352,57307.672722630465,18785.7044063563],[-10913.733182084883,32460.10723643676,10545.914074692286],[-16571.472905698763,48783.356367125656,15848.57158895313],[-25016.945229526063,74269.36381877444,24452.45149665193],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-9300.111672154342,27139.233339718514,8817.264893986185],[-9394.48623611906,27442.78035469888,8923.667508567854],[-13228.921972591223,38679.844203197485,12703.209131160693],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-22946.688807463466,68200.9260528303,22384.90627164661],[-22961.149849882568,68228.23980957264,22399.12210599295],[-10915.452749302487,32459.36643751607,10550.17556212663],[-20422.515347263237,60331.17270034408,19943.484532274106],[-18567.94014462892,54986.76947516896,17953.86924322811],[-30542.13417473588,91000.27675454163,30130.980660194782],[-24965.424643363054,74128.04545799449,24440.596999149933],[-12699.8078537956,37681.88790508995,12219.909538701137],[-22946.688807463466,68200.9260528303,22384.90627164661],[-16561.40950974037,48707.78939877812,15830.892582382246],[-29801.727664593353,88875.04329661003,29348.835411497523],[-26884.75689792113,79999.28745248937,26304.669026141808],[-12693.70316245466,37653.4944913939,12228.773278540797],[-9400.451069140023,27451.148954436438,8921.916899524002],[-16563.227992409124,48759.000580067266,15825.891629430533],[-29751.59381634811,88737.3676242,29300.510820153973],[-26909.708444911026,80073.54732573377,26332.571828969063],[-12743.71267277415,37750.71452402039,12271.466135783776],[-22966.53591261759,68256.36743773283,22411.948316022004],[-8186.680556196286,24409.232670020814,7873.858338541107],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-30676.8175835485,91446.47618452874,30300.793333559224],[-29820.682632888627,88923.70609136258,29371.541793586188],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-19404.125969655895,57334.7207555834,18801.81425774002],[-26926.987751396493,80122.08404331282,26349.85975765318],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-9267.988295574434,27071.80100340682,8791.007589985502],[-20375.648148322394,60231.50448722758,19901.07250316947],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-14916.578587982012,44321.136633384594,14466.895233099021],[-27211.905680987642,80973.11095519057,26647.998094637413],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957]]"
19500,30,9.683308,9.641233333333334,0.24016146859136442,0.3108811874775854,0.310302255552421,0.003203970872881185,0.0021326405070097977,0.002164637337541977,1.3859374122398622E-4,78,"[[-22920.371149358856,68128.99173390609,22352.760201780107],[-30731.33840380314,91674.64414668675,30381.312373307326],[-20384.212436146296,60222.771999520824,19908.65245972931],[-16577.48294534288,48807.145542152546,15842.078544449627],[-20534.49264788278,60685.40170565874,20048.67637877032],[-26904.346356244747,80021.56214323675,26315.614091353233],[-16546.684911768836,48694.966957480436,15819.826978250483],[-25110.688685634945,74488.95139580347,24476.077200623033],[-29759.805152860277,88756.28653852365,29296.72249234181],[-9310.844909820671,27150.37673845423,8821.041975903408],[-20526.68610757881,60677.182579211694,20042.711641516402],[-30535.316560617644,90951.43020785354,30120.304207030782],[-12468.212697618199,36988.74028215097,12103.816747280289],[-18562.14147421151,54980.15659928355,17952.705478923566],[-3530.083682681826,10298.194093703323,3320.941593722303],[-22950.39224218199,68155.84020194071,22360.935214417535],[-22938.08327996717,68154.9424101891,22365.197876503622],[-323.2477483009338,996.439625288995,339.31186674999185],[-25152.584980761643,74588.04337380624,24519.669788378975],[-19402.72730308352,57307.672722630465,18785.7044063563],[-10913.733182084883,32460.10723643676,10545.914074692286],[-25016.945229526063,74269.36381877444,24452.45149665193],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-9394.48623611906,27442.78035469888,8923.667508567854],[-13228.921972591223,38679.844203197485,12703.209131160693],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-22961.149849882568,68228.23980957264,22399.12210599295],[-10915.452749302487,32459.36643751607,10550.17556212663],[-20422.515347263237,60331.17270034408,19943.484532274106],[-18567.94014462892,54986.76947516896,17953.86924322811],[-24965.424643363054,74128.04545799449,24440.596999149933],[-12699.8078537956,37681.88790508995,12219.909538701137],[-22946.688807463466,68200.9260528303,22384.90627164661],[-16561.40950974037,48707.78939877812,15830.892582382246],[-29801.727664593353,88875.04329661003,29348.835411497523],[-26884.75689792113,79999.28745248937,26304.669026141808],[-9400.451069140023,27451.148954436438,8921.916899524002],[-29751.59381634811,88737.3676242,29300.510820153973],[-12743.71267277415,37750.71452402039,12271.466135783776],[-22966.53591261759,68256.36743773283,22411.948316022004],[-8186.680556196286,24409.232670020814,7873.858338541107],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-19404.125969655895,57334.7207555834,18801.81425774002],[-26926.987751396493,80122.08404331282,26349.85975765318],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-9267.988295574434,27071.80100340682,8791.007589985502],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-14916.578587982012,44321.136633384594,14466.895233099021],[-27211.905680987642,80973.11095519057,26647.998094637413],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957]]"
19600,30,9.7233357,9.685818056666667,0.240208172441995,0.31104011225175265,0.31034970276277857,0.003216566928232332,0.0021554791195227715,0.0021578698641895196,1.1573578218562118E-4,82,"[[-6433.734230753531,19442.341507450277,6232.98587958286],[-30507.999276001665,90881.77586093305,30094.15903670611],[-29729.454789779935,88612.42423516138,29256.466237648736],[-7291.574841201026,21617.926881233092,6993.090885586269],[-330.034988237803,1074.956182700553,370.045588303947],[-20394.032387769148,60235.37268138554,19910.284026977988],[-25114.854806542644,74507.88721125628,24487.92223826148],[-18580.801126973474,55022.18955935924,17962.09842340855],[-22920.371149358856,68128.99173390609,22352.760201780107],[-30731.33840380314,91674.64414668675,30381.312373307326],[-20384.212436146296,60222.771999520824,19908.65245972931],[-16577.48294534288,48807.145542152546,15842.078544449627],[-20534.49264788278,60685.40170565874,20048.67637877032],[-26904.346356244747,80021.56214323675,26315.614091353233],[-16546.684911768836,48694.966957480436,15819.826978250483],[-25110.688685634945,74488.95139580347,24476.077200623033],[-29759.805152860277,88756.28653852365,29296.72249234181],[-9310.844909820671,27150.37673845423,8821.041975903408],[-20526.68610757881,60677.182579211694,20042.711641516402],[-30535.316560617644,90951.43020785354,30120.304207030782],[-12468.212697618199,36988.74028215097,12103.816747280289],[-18562.14147421151,54980.15659928355,17952.705478923566],[-3530.083682681826,10298.194093703323,3320.941593722303],[-22950.39224218199,68155.84020194071,22360.935214417535],[-22938.08327996717,68154.9424101891,22365.197876503622],[-25152.584980761643,74588.04337380624,24519.669788378975],[-19402.72730308352,57307.672722630465,18785.7044063563],[-10913.733182084883,32460.10723643676,10545.914074692286],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-9394.48623611906,27442.78035469888,8923.667508567854],[-13228.921972591223,38679.844203197485,12703.209131160693],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-22961.149849882568,68228.23980957264,22399.12210599295],[-10915.452749302487,32459.36643751607,10550.17556212663],[-20422.515347263237,60331.17270034408,19943.484532274106],[-18567.94014462892,54986.76947516896,17953.86924322811],[-24965.424643363054,74128.04545799449,24440.596999149933],[-12699.8078537956,37681.88790508995,12219.909538701137],[-16561.40950974037,48707.78939877812,15830.892582382246],[-29801.727664593353,88875.04329661003,29348.835411497523],[-26884.75689792113,79999.28745248937,26304.669026141808],[-9400.451069140023,27451.148954436438,8921.916899524002],[-12743.71267277415,37750.71452402039,12271.466135783776],[-22966.53591261759,68256.36743773283,22411.948316022004],[-8186.680556196286,24409.232670020814,7873.858338541107],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-19404.125969655895,57334.7207555834,18801.81425774002],[-26926.987751396493,80122.08404331282,26349.85975765318],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-9267.988295574434,27071.80100340682,8791.007589985502],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-14916.578587982012,44321.136633384594,14466.895233099021],[-27211.905680987642,80973.11095519057,26647.998094637413],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-14830.177209974025,44102.26184939675,14394.224649647393],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957]]"
19700,30,9.77585515,9.732459693333334,0.24061255433852768,0.3110430019762641,0.3101468143400074,0.003288116847998029,0.002167326900362836,0.002177473667779709,1.3748241655004855E-4,83,"[[-26853.775988384004,79882.91926672953,26282.13270856154],[-26898.805172259996,79969.61996876521,26300.54550838727],[-9425.778884213272,27531.565438073507,8938.736659451359],[-26921.91541735725,80078.95394852772,26333.92194522655],[-9397.191999280134,27440.63562279984,8915.995614492182],[-30736.211502144783,91677.75402903747,30379.280083704096],[-14825.282912797336,44072.31505201996,14378.81411033406],[-7297.880686944623,21622.597631234727,6993.102784382168],[-25107.16703147629,74487.60845530976,24470.350022662307],[-22906.15189828968,68098.3139730781,22340.6383292452],[-6433.734230753531,19442.341507450277,6232.98587958286],[-30507.999276001665,90881.77586093305,30094.15903670611],[-29729.454789779935,88612.42423516138,29256.466237648736],[-330.034988237803,1074.956182700553,370.045588303947],[-20394.032387769148,60235.37268138554,19910.284026977988],[-18580.801126973474,55022.18955935924,17962.09842340855],[-22920.371149358856,68128.99173390609,22352.760201780107],[-20384.212436146296,60222.771999520824,19908.65245972931],[-16577.48294534288,48807.145542152546,15842.078544449627],[-20534.49264788278,60685.40170565874,20048.67637877032],[-26904.346356244747,80021.56214323675,26315.614091353233],[-16546.684911768836,48694.966957480436,15819.826978250483],[-25110.688685634945,74488.95139580347,24476.077200623033],[-29759.805152860277,88756.28653852365,29296.72249234181],[-9310.844909820671,27150.37673845423,8821.041975903408],[-20526.68610757881,60677.182579211694,20042.711641516402],[-30535.316560617644,90951.43020785354,30120.304207030782],[-12468.212697618199,36988.74028215097,12103.816747280289],[-18562.14147421151,54980.15659928355,17952.705478923566],[-3530.083682681826,10298.194093703323,3320.941593722303],[-22950.39224218199,68155.84020194071,22360.935214417535],[-22938.08327996717,68154.9424101891,22365.197876503622],[-25152.584980761643,74588.04337380624,24519.669788378975],[-19402.72730308352,57307.672722630465,18785.7044063563],[-10913.733182084883,32460.10723643676,10545.914074692286],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-13228.921972591223,38679.844203197485,12703.209131160693],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-22961.149849882568,68228.23980957264,22399.12210599295],[-10915.452749302487,32459.36643751607,10550.17556212663],[-20422.515347263237,60331.17270034408,19943.484532274106],[-18567.94014462892,54986.76947516896,17953.86924322811],[-12699.8078537956,37681.88790508995,12219.909538701137],[-16561.40950974037,48707.78939877812,15830.892582382246],[-29801.727664593353,88875.04329661003,29348.835411497523],[-12743.71267277415,37750.71452402039,12271.466135783776],[-22966.53591261759,68256.36743773283,22411.948316022004],[-8186.680556196286,24409.232670020814,7873.858338541107],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-19404.125969655895,57334.7207555834,18801.81425774002],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-9267.988295574434,27071.80100340682,8791.007589985502],[-6428.135258475286,19429.28927893246,6225.886208693634],[-30228.522983183986,90024.04297396391,29751.347712816263],[-14916.578587982012,44321.136633384594,14466.895233099021],[-27211.905680987642,80973.11095519057,26647.998094637413],[-6413.863305772677,19392.45694130649,6214.457183066555],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957]]"
19800,30,9.81002495,9.781028153333335,0.24068835424008903,0.31114720904398746,0.31020209810237975,0.0032097293193724553,0.0021634479402250707,0.002171629624031203,1.3738145318269531E-4,79,"[[-6458.287432339987,19496.60949770516,6252.322214247122],[-8246.936250572518,24570.795440835245,7914.526229949833],[-26848.51488645774,79868.0437549856,26261.338259091568],[-22950.39224218199,68155.84020194071,22360.935214417535],[-22932.419669340354,68142.50762274003,22355.39922465456],[-6442.8382269150125,19453.8824651315,6233.8323974346895],[-10944.525109593944,32528.686873738934,10575.180813658431],[-9450.40607442299,27576.38034389951,8952.243775099358],[-25149.86128069877,74557.2109372571,24511.559995046762],[-13919.937783576073,41234.62992982012,13510.003138648613],[-9299.127407209167,27144.142339586768,8806.538093898607],[-24952.816451286006,74078.67623927727,24424.85257128385],[-26853.775988384004,79882.91926672953,26282.13270856154],[-26898.805172259996,79969.61996876521,26300.54550838727],[-9425.778884213272,27531.565438073507,8938.736659451359],[-30736.211502144783,91677.75402903747,30379.280083704096],[-14825.282912797336,44072.31505201996,14378.81411033406],[-25107.16703147629,74487.60845530976,24470.350022662307],[-22906.15189828968,68098.3139730781,22340.6383292452],[-29729.454789779935,88612.42423516138,29256.466237648736],[-330.034988237803,1074.956182700553,370.045588303947],[-20394.032387769148,60235.37268138554,19910.284026977988],[-18580.801126973474,55022.18955935924,17962.09842340855],[-16577.48294534288,48807.145542152546,15842.078544449627],[-20534.49264788278,60685.40170565874,20048.67637877032],[-26904.346356244747,80021.56214323675,26315.614091353233],[-16546.684911768836,48694.966957480436,15819.826978250483],[-25110.688685634945,74488.95139580347,24476.077200623033],[-29759.805152860277,88756.28653852365,29296.72249234181],[-9310.844909820671,27150.37673845423,8821.041975903408],[-20526.68610757881,60677.182579211694,20042.711641516402],[-30535.316560617644,90951.43020785354,30120.304207030782],[-12468.212697618199,36988.74028215097,12103.816747280289],[-18562.14147421151,54980.15659928355,17952.705478923566],[-3530.083682681826,10298.194093703323,3320.941593722303],[-22950.39224218199,68155.84020194071,22360.935214417535],[-19402.72730308352,57307.672722630465,18785.7044063563],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-13228.921972591223,38679.844203197485,12703.209131160693],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-10915.452749302487,32459.36643751607,10550.17556212663],[-20422.515347263237,60331.17270034408,19943.484532274106],[-18567.94014462892,54986.76947516896,17953.86924322811],[-12699.8078537956,37681.88790508995,12219.909538701137],[-29801.727664593353,88875.04329661003,29348.835411497523],[-12743.71267277415,37750.71452402039,12271.466135783776],[-22966.53591261759,68256.36743773283,22411.948316022004],[-8186.680556196286,24409.232670020814,7873.858338541107],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-30228.522983183986,90024.04297396391,29751.347712816263],[-14916.578587982012,44321.136633384594,14466.895233099021],[-27211.905680987642,80973.11095519057,26647.998094637413],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957]]"
19900,30,9.856864550000001,9.828216903333335,0.2412253348842407,0.3111764567951587,0.3102593995371889,0.0032971365953387093,0.002130373804223402,0.0021583700639405414,1.4630273232072157E-4,72,"[[-16592.580221905504,48800.342562453065,15830.110147849959],[-18572.22389668206,55006.317522605576,17956.147898253945],[-20406.804178165272,60238.47255448017,19918.795962023312],[-30511.432591794794,90882.81849384795,30096.935680109145],[-25092.495134593195,74455.48050107408,24465.721450811234],[-9352.70098636947,27241.47296141764,8836.314154402235],[-6458.287432339987,19496.60949770516,6252.322214247122],[-8246.936250572518,24570.795440835245,7914.526229949833],[-26848.51488645774,79868.0437549856,26261.338259091568],[-22950.39224218199,68155.84020194071,22360.935214417535],[-22932.419669340354,68142.50762274003,22355.39922465456],[-6442.8382269150125,19453.8824651315,6233.8323974346895],[-10944.525109593944,32528.686873738934,10575.180813658431],[-9450.40607442299,27576.38034389951,8952.243775099358],[-13919.937783576073,41234.62992982012,13510.003138648613],[-9299.127407209167,27144.142339586768,8806.538093898607],[-24952.816451286006,74078.67623927727,24424.85257128385],[-26898.805172259996,79969.61996876521,26300.54550838727],[-30736.211502144783,91677.75402903747,30379.280083704096],[-14825.282912797336,44072.31505201996,14378.81411033406],[-25107.16703147629,74487.60845530976,24470.350022662307],[-29729.454789779935,88612.42423516138,29256.466237648736],[-330.034988237803,1074.956182700553,370.045588303947],[-18580.801126973474,55022.18955935924,17962.09842340855],[-20534.49264788278,60685.40170565874,20048.67637877032],[-26904.346356244747,80021.56214323675,26315.614091353233],[-16546.684911768836,48694.966957480436,15819.826978250483],[-25110.688685634945,74488.95139580347,24476.077200623033],[-29759.805152860277,88756.28653852365,29296.72249234181],[-9310.844909820671,27150.37673845423,8821.041975903408],[-12468.212697618199,36988.74028215097,12103.816747280289],[-3530.083682681826,10298.194093703323,3320.941593722303],[-22950.39224218199,68155.84020194071,22360.935214417535],[-19402.72730308352,57307.672722630465,18785.7044063563],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-10915.452749302487,32459.36643751607,10550.17556212663],[-18567.94014462892,54986.76947516896,17953.86924322811],[-12699.8078537956,37681.88790508995,12219.909538701137],[-12743.71267277415,37750.71452402039,12271.466135783776],[-8186.680556196286,24409.232670020814,7873.858338541107],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-30228.522983183986,90024.04297396391,29751.347712816263],[-14916.578587982012,44321.136633384594,14466.895233099021],[-27211.905680987642,80973.11095519057,26647.998094637413],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957]]"
20000,30,9.901271150000001,9.876924386666667,0.23988250185610155,0.3115948218477851,0.31033393210486643,0.0032864506978270915,0.002134135072524921,0.002155465189783713,1.3937508095454514E-4,78,"[[-4078.4619807530808,11979.963673364779,3893.5617316968332],[-29722.482531210357,88579.56781920757,29243.85268608552],[-20538.543339060103,60684.93191420251,20047.32601276354],[-16613.469408395402,48848.12165284805,15834.385715837683],[-7301.217343239164,21653.41768832918,6997.569018902221],[-14902.863633541756,44234.29168837186,14446.071594928475],[-26902.14539597884,79998.04536191322,26303.94972888307],[-9376.220158096541,27294.847954281242,8847.850502815492],[-25104.83928430415,74467.05782921305,24465.807076184832],[-25088.742595172193,74420.78132425017,24455.935094790842],[-26893.966425553484,79964.97528020345,26300.33954424808],[-20416.77188987984,60255.1430010197,19922.38365161019],[-20396.858495610315,60198.025593566876,19902.743861859908],[-16592.580221905504,48800.342562453065,15830.110147849959],[-18572.22389668206,55006.317522605576,17956.147898253945],[-30511.432591794794,90882.81849384795,30096.935680109145],[-9352.70098636947,27241.47296141764,8836.314154402235],[-6458.287432339987,19496.60949770516,6252.322214247122],[-8246.936250572518,24570.795440835245,7914.526229949833],[-26848.51488645774,79868.0437549856,26261.338259091568],[-22950.39224218199,68155.84020194071,22360.935214417535],[-22932.419669340354,68142.50762274003,22355.39922465456],[-6442.8382269150125,19453.8824651315,6233.8323974346895],[-10944.525109593944,32528.686873738934,10575.180813658431],[-9450.40607442299,27576.38034389951,8952.243775099358],[-13919.937783576073,41234.62992982012,13510.003138648613],[-24952.816451286006,74078.67623927727,24424.85257128385],[-26898.805172259996,79969.61996876521,26300.54550838727],[-30736.211502144783,91677.75402903747,30379.280083704096],[-14825.282912797336,44072.31505201996,14378.81411033406],[-25107.16703147629,74487.60845530976,24470.350022662307],[-29729.454789779935,88612.42423516138,29256.466237648736],[-330.034988237803,1074.956182700553,370.045588303947],[-18580.801126973474,55022.18955935924,17962.09842340855],[-20534.49264788278,60685.40170565874,20048.67637877032],[-16546.684911768836,48694.966957480436,15819.826978250483],[-29759.805152860277,88756.28653852365,29296.72249234181],[-9310.844909820671,27150.37673845423,8821.041975903408],[-12468.212697618199,36988.74028215097,12103.816747280289],[-3530.083682681826,10298.194093703323,3320.941593722303],[-22950.39224218199,68155.84020194071,22360.935214417535],[-19402.72730308352,57307.672722630465,18785.7044063563],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-10915.452749302487,32459.36643751607,10550.17556212663],[-18567.94014462892,54986.76947516896,17953.86924322811],[-12699.8078537956,37681.88790508995,12219.909538701137],[-12743.71267277415,37750.71452402039,12271.466135783776],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-30228.522983183986,90024.04297396391,29751.347712816263],[-27211.905680987642,80973.11095519057,26647.998094637413],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957]]"
20100,30,9.9516229,9.925526750000001,0.2410390553847836,0.31157050512049567,0.31044962056429093,0.003337020508657247,0.0021404350264226163,0.0021537071254270892,1.1375945973860766E-4,84,"[[-9465.066975577247,27637.580600113317,8978.729917925246],[-20387.415422153168,60164.051911857045,19881.62175132776],[-22947.892280598437,68101.07438284902,22336.037622153173],[-22941.1643682422,68091.94154648496,22339.667428718134],[-30718.275306161406,91607.31460631375,30360.35491776442],[-25163.223932354485,74604.86440684085,24528.806085699827],[-8273.578651869742,24619.80136227196,7921.800771898112],[-4078.4619807530808,11979.963673364779,3893.5617316968332],[-29722.482531210357,88579.56781920757,29243.85268608552],[-20538.543339060103,60684.93191420251,20047.32601276354],[-16613.469408395402,48848.12165284805,15834.385715837683],[-7301.217343239164,21653.41768832918,6997.569018902221],[-14902.863633541756,44234.29168837186,14446.071594928475],[-26902.14539597884,79998.04536191322,26303.94972888307],[-9376.220158096541,27294.847954281242,8847.850502815492],[-25104.83928430415,74467.05782921305,24465.807076184832],[-25088.742595172193,74420.78132425017,24455.935094790842],[-26893.966425553484,79964.97528020345,26300.33954424808],[-20416.77188987984,60255.1430010197,19922.38365161019],[-20396.858495610315,60198.025593566876,19902.743861859908],[-16592.580221905504,48800.342562453065,15830.110147849959],[-18572.22389668206,55006.317522605576,17956.147898253945],[-30511.432591794794,90882.81849384795,30096.935680109145],[-9352.70098636947,27241.47296141764,8836.314154402235],[-6458.287432339987,19496.60949770516,6252.322214247122],[-8246.936250572518,24570.795440835245,7914.526229949833],[-26848.51488645774,79868.0437549856,26261.338259091568],[-22950.39224218199,68155.84020194071,22360.935214417535],[-22932.419669340354,68142.50762274003,22355.39922465456],[-6442.8382269150125,19453.8824651315,6233.8323974346895],[-10944.525109593944,32528.686873738934,10575.180813658431],[-9450.40607442299,27576.38034389951,8952.243775099358],[-13919.937783576073,41234.62992982012,13510.003138648613],[-24952.816451286006,74078.67623927727,24424.85257128385],[-26898.805172259996,79969.61996876521,26300.54550838727],[-30736.211502144783,91677.75402903747,30379.280083704096],[-14825.282912797336,44072.31505201996,14378.81411033406],[-25107.16703147629,74487.60845530976,24470.350022662307],[-29729.454789779935,88612.42423516138,29256.466237648736],[-330.034988237803,1074.956182700553,370.045588303947],[-18580.801126973474,55022.18955935924,17962.09842340855],[-20534.49264788278,60685.40170565874,20048.67637877032],[-16546.684911768836,48694.966957480436,15819.826978250483],[-29759.805152860277,88756.28653852365,29296.72249234181],[-12468.212697618199,36988.74028215097,12103.816747280289],[-3530.083682681826,10298.194093703323,3320.941593722303],[-22950.39224218199,68155.84020194071,22360.935214417535],[-19402.72730308352,57307.672722630465,18785.7044063563],[-309.66170878333577,961.944603652225,329.2703651306046],[-27209.336389780256,80928.35701178893,26633.02725316304],[-25158.952271854763,74617.95610540069,24524.471557900826],[-14887.333872748824,44203.76428817406,14432.717108394098],[-10915.452749302487,32459.36643751607,10550.17556212663],[-18567.94014462892,54986.76947516896,17953.86924322811],[-12699.8078537956,37681.88790508995,12219.909538701137],[-12743.71267277415,37750.71452402039,12271.466135783776],[-3508.833575751086,10233.5837702089,3304.7437230634177],[-25169.918486647464,74641.11590458771,24541.62846834376],[-6231.961882852389,18597.013933520615,6054.138691949406],[-16583.001023915152,48773.13084945208,15839.952401439048],[-19407.991215082002,57348.06585694967,18801.83586133149],[-15685.904516195047,46523.872588094215,15273.798864659379],[-7274.363540592952,21551.16909053836,6969.637145376039],[-18588.02508141589,55073.07778946824,17980.939204550465],[-30228.522983183986,90024.04297396391,29751.347712816263],[-27211.905680987642,80973.11095519057,26647.998094637413],[-12456.159929037654,36978.54147192141,12089.130822171499],[-13919.937783576073,41234.62992982012,13510.003138648613],[-3873.778689616029,11442.023980559967,3720.930844277414],[-30736.24964321663,91694.5859400558,30384.159481655006],[-10901.027478324591,32433.253104515647,10536.758512394443],[-323.2477483009338,996.439625288995,339.31186674999185],[-13214.976617689827,38636.00827710022,12683.899856472808],[-3479.355023832579,10181.226993593957,3286.691123994483],[-8519.005877393005,25111.53090422036,8189.747387213399],[-30724.21013536353,91633.60298126865,30361.66309688502],[-30736.24964321663,91694.5859400558,30384.159481655006],[-3479.355023832579,10181.226993593957,3286.691123994483],[-323.2477483009338,996.439625288995,339.31186674999185],[-30734.86337651489,91719.9518564551,30388.646410129313],[-309.66170878333577,961.944603652225,329.2703651306046],[-309.66170878333577,961.944603652225,329.2703651306046],[-323.2477483009338,996.439625288995,339.31186674999185],[-30720.206612082013,91734.58917853587,30445.867432838957]]"


==> plotsdata/satibea_mobile_media2_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.00239245,0.0034108833333333336,0.005147005566150916,0.0,0.002292941860774961,0.012558959801943164,0.0,0.0066837802734587,0.03660857225181378,0,"[]"
300,30,0.0101389,0.013317936666666667,0.016824405608529932,0.08142044004567602,0.07028958911024154,0.056751126486461405,0.09813009732690017,0.09448462961442278,0.0600723029692107,0,"[]"
400,30,0.0173349,0.021235293333333335,0.019231156410688562,0.1348815508662638,0.13193028348418487,0.05169062957232097,0.05161610608980133,0.05761923391883756,0.029623644466019023,3,"[[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956]]"
500,30,0.02452365,0.028772536666666668,0.02055255074506834,0.17501767859960676,0.1705115363303864,0.036238801893916005,0.02959937894947305,0.034543824024671176,0.01686284134221082,9,"[[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-176.35647001199982,535.6076449391142,174.7614382379206],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956]]"
600,30,0.0318372,0.03630166,0.02255225477293063,0.19577548170484982,0.18677621203752887,0.03727342081264266,0.02388452236088001,0.02355656832482462,0.007039728743335052,21,"[[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-139.58655374256202,433.86933691260055,153.21269507894363],[-159.19726092204183,473.6727212174809,159.37990170034956],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-176.35647001199982,535.6076449391142,174.7614382379206],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956]]"
700,30,0.038877,0.0436633,0.024018194790702694,0.21226441037516575,0.2022431902946381,0.03565525634376755,0.018513995469293,0.018829150880809317,0.0035297326152385405,46,"[[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-139.58655374256202,433.86933691260055,153.21269507894363],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-62.62161581535478,208.12120829015814,67.53340108093971],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-67.61855561447904,200.20896742222385,77.07066758123634],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-139.58655374256202,433.86933691260055,153.21269507894363],[-159.19726092204183,473.6727212174809,159.37990170034956],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-176.35647001199982,535.6076449391142,174.7614382379206],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956]]"
800,30,0.046084650000000005,0.05085713000000001,0.024660843618133477,0.22002653024318047,0.21134359291792776,0.03326335334933769,0.016350761389646043,0.016796990848104248,0.0026335270275587635,60,"[[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-62.62161581535478,208.12120829015814,67.53340108093971],[-76.74332793989647,217.6379867591789,74.37526899536807],[-62.62161581535478,208.12120829015814,67.53340108093971],[-62.62161581535478,208.12120829015814,67.53340108093971],[-131.26443886182585,389.331366747927,132.54102356438014],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-115.87623723022226,358.8582999239262,114.07457339861],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802],[-139.58655374256202,433.86933691260055,153.21269507894363],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-115.87623723022226,358.8582999239262,114.07457339861],[-91.65050549588408,297.59513070569176,100.36808591747425],[-139.58655374256202,433.86933691260055,153.21269507894363],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-62.62161581535478,208.12120829015814,67.53340108093971],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-139.58655374256202,433.86933691260055,153.21269507894363],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-76.74332793989647,217.6379867591789,74.37526899536807],[-91.65050549588408,297.59513070569176,100.36808591747425],[-176.35647001199982,535.6076449391142,174.7614382379206],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-159.19726092204183,473.6727212174809,159.37990170034956]]"
900,30,0.0536195,0.05806775666666667,0.02504799473467003,0.22088361042838836,0.22059079603746504,0.028895410861401623,0.015624936792711205,0.016268784580106832,0.002909528769541278,71,"[[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-131.26443886182585,389.331366747927,132.54102356438014],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-115.87623723022226,358.8582999239262,114.07457339861],[-139.58655374256202,433.86933691260055,153.21269507894363],[-134.92426513337753,377.682483410353,139.02278149935043],[-139.58655374256202,433.86933691260055,153.21269507894363],[-76.74332793989647,217.6379867591789,74.37526899536807],[-176.35647001199982,535.6076449391142,174.7614382379206],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-176.35647001199982,535.6076449391142,174.7614382379206],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-176.35647001199982,535.6076449391142,174.7614382379206],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-139.58655374256202,433.86933691260055,153.21269507894363],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802],[-115.87623723022226,358.8582999239262,114.07457339861],[-176.35647001199982,535.6076449391142,174.7614382379206],[-115.87623723022226,358.8582999239262,114.07457339861],[-177.608709077539,526.1824451386502,173.57297304765882],[-139.58655374256202,433.86933691260055,153.21269507894363],[-131.26443886182585,389.331366747927,132.54102356438014],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-62.62161581535478,208.12120829015814,67.53340108093971],[-62.62161581535478,208.12120829015814,67.53340108093971],[-62.62161581535478,208.12120829015814,67.53340108093971],[-131.26443886182585,389.331366747927,132.54102356438014],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-115.87623723022226,358.8582999239262,114.07457339861],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-115.87623723022226,358.8582999239262,114.07457339861],[-91.65050549588408,297.59513070569176,100.36808591747425],[-115.87623723022226,358.8582999239262,114.07457339861],[-91.65050549588408,297.59513070569176,100.36808591747425],[-139.58655374256202,433.86933691260055,153.21269507894363],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-62.62161581535478,208.12120829015814,67.53340108093971],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-139.58655374256202,433.86933691260055,153.21269507894363],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-176.35647001199982,535.6076449391142,174.7614382379206],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-159.19726092204183,473.6727212174809,159.37990170034956]]"
1000,30,0.060689150000000004,0.06521336666666668,0.02561352201721654,0.2308914127217061,0.2277415853957312,0.033150511409549166,0.01490851764022812,0.01528970185113354,0.002675742196407321,81,"[[-177.608709077539,526.1824451386502,173.57297304765882],[-115.87623723022226,358.8582999239262,114.07457339861],[-72.74137769115174,204.29606008612402,66.43564186672555],[-134.92426513337753,377.682483410353,139.02278149935043],[-170.549571587915,495.7355723247508,165.66492169897802],[-140.649435164632,393.85067883039767,125.9410617013801],[-170.549571587915,495.7355723247508,165.66492169897802],[-134.92426513337753,377.682483410353,139.02278149935043],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-130.08647650028124,385.64041776486476,130.1989795888574],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-131.26443886182585,389.331366747927,132.54102356438014],[-131.26443886182585,389.331366747927,132.54102356438014],[-177.608709077539,526.1824451386502,173.57297304765882],[-131.26443886182585,389.331366747927,132.54102356438014],[-115.87623723022226,358.8582999239262,114.07457339861],[-139.58655374256202,433.86933691260055,153.21269507894363],[-91.65050549588408,297.59513070569176,100.36808591747425],[-131.26443886182585,389.331366747927,132.54102356438014],[-134.92426513337753,377.682483410353,139.02278149935043],[-76.74332793989647,217.6379867591789,74.37526899536807],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-131.26443886182585,389.331366747927,132.54102356438014],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-134.92426513337753,377.682483410353,139.02278149935043],[-76.74332793989647,217.6379867591789,74.37526899536807],[-176.35647001199982,535.6076449391142,174.7614382379206],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-176.35647001199982,535.6076449391142,174.7614382379206],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-176.35647001199982,535.6076449391142,174.7614382379206],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-176.35647001199982,535.6076449391142,174.7614382379206],[-177.608709077539,526.1824451386502,173.57297304765882],[-139.58655374256202,433.86933691260055,153.21269507894363],[-131.26443886182585,389.331366747927,132.54102356438014],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-62.62161581535478,208.12120829015814,67.53340108093971],[-62.62161581535478,208.12120829015814,67.53340108093971],[-131.26443886182585,389.331366747927,132.54102356438014],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-139.58655374256202,433.86933691260055,153.21269507894363],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-62.62161581535478,208.12120829015814,67.53340108093971],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-139.58655374256202,433.86933691260055,153.21269507894363],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-176.35647001199982,535.6076449391142,174.7614382379206],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-159.19726092204183,473.6727212174809,159.37990170034956]]"
1100,30,0.0675433,0.07220721666666667,0.02600973957151414,0.24272790359131258,0.23540628014906842,0.03190994614177606,0.014466237553540704,0.01466611936494528,0.0025762081652809135,90,"[[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-177.608709077539,526.1824451386502,173.57297304765882],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-130.08647650028124,385.64041776486476,130.1989795888574],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-140.649435164632,393.85067883039767,125.9410617013801],[-159.19726092204183,473.6727212174809,159.37990170034956],[-134.92426513337753,377.682483410353,139.02278149935043],[-115.87623723022226,358.8582999239262,114.07457339861],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861],[-177.608709077539,526.1824451386502,173.57297304765882],[-115.87623723022226,358.8582999239262,114.07457339861],[-72.74137769115174,204.29606008612402,66.43564186672555],[-134.92426513337753,377.682483410353,139.02278149935043],[-140.649435164632,393.85067883039767,125.9410617013801],[-170.549571587915,495.7355723247508,165.66492169897802],[-134.92426513337753,377.682483410353,139.02278149935043],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-131.26443886182585,389.331366747927,132.54102356438014],[-131.26443886182585,389.331366747927,132.54102356438014],[-177.608709077539,526.1824451386502,173.57297304765882],[-131.26443886182585,389.331366747927,132.54102356438014],[-115.87623723022226,358.8582999239262,114.07457339861],[-91.65050549588408,297.59513070569176,100.36808591747425],[-131.26443886182585,389.331366747927,132.54102356438014],[-134.92426513337753,377.682483410353,139.02278149935043],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-131.26443886182585,389.331366747927,132.54102356438014],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-177.608709077539,526.1824451386502,173.57297304765882],[-139.58655374256202,433.86933691260055,153.21269507894363],[-131.26443886182585,389.331366747927,132.54102356438014],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-131.26443886182585,389.331366747927,132.54102356438014],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-139.58655374256202,433.86933691260055,153.21269507894363],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-139.58655374256202,433.86933691260055,153.21269507894363],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-159.19726092204183,473.6727212174809,159.37990170034956],[-170.549571587915,495.7355723247508,165.66492169897802],[-159.19726092204183,473.6727212174809,159.37990170034956]]"
1200,30,0.0747815,0.07917355666666667,0.026315648312189004,0.24892260790867632,0.24110039437259462,0.03177924759309727,0.013109677337365441,0.01398243257860534,0.0025813452235115674,87,"[[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-176.2489080773889,514.263666325022,169.42742786219694],[-161.15510272655075,489.16113148795233,159.99711181835707],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-76.74332793989647,217.6379867591789,74.37526899536807],[-72.74137769115174,204.29606008612402,66.43564186672555],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-164.90858396450537,459.0801410965447,162.2367960896726],[-177.608709077539,526.1824451386502,173.57297304765882],[-157.8374599218917,461.75394240385276,155.23435651488768],[-164.90858396450537,459.0801410965447,162.2367960896726],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-164.90858396450537,459.0801410965447,162.2367960896726],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-76.74332793989647,217.6379867591789,74.37526899536807],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-91.65050549588408,297.59513070569176,100.36808591747425],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-140.649435164632,393.85067883039767,125.9410617013801],[-134.92426513337753,377.682483410353,139.02278149935043],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-72.74137769115174,204.29606008612402,66.43564186672555],[-134.92426513337753,377.682483410353,139.02278149935043],[-140.649435164632,393.85067883039767,125.9410617013801],[-134.92426513337753,377.682483410353,139.02278149935043],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-115.87623723022226,358.8582999239262,114.07457339861],[-91.65050549588408,297.59513070569176,100.36808591747425],[-134.92426513337753,377.682483410353,139.02278149935043],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-131.26443886182585,389.331366747927,132.54102356438014],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-131.26443886182585,389.331366747927,132.54102356438014],[-159.19726092204183,473.6727212174809,159.37990170034956],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802]]"
1300,30,0.08175990000000001,0.08621706000000001,0.026545213488149765,0.2516381855305641,0.24763149784835484,0.02828371751913717,0.012892952199440245,0.01363391149612483,0.002652465753424292,89,"[[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-78.36236346865722,220.44858893209752,73.2462961051607],[-179.9629092379413,509.3060438078768,173.62332955678997],[-161.15510272655075,489.16113148795233,159.99711181835707],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-176.2489080773889,514.263666325022,169.42742786219694],[-173.24520246798508,513.5698785921289,166.84090692642593],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-140.649435164632,393.85067883039767,125.9410617013801],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-176.2489080773889,514.263666325022,169.42742786219694],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-164.90858396450537,459.0801410965447,162.2367960896726],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-160.35983571921167,408.59591894912427,134.2560464909068],[-76.74332793989647,217.6379867591789,74.37526899536807],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-164.90858396450537,459.0801410965447,162.2367960896726],[-140.649435164632,393.85067883039767,125.9410617013801],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861],[-72.74137769115174,204.29606008612402,66.43564186672555],[-140.649435164632,393.85067883039767,125.9410617013801],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-115.87623723022226,358.8582999239262,114.07457339861],[-91.65050549588408,297.59513070569176,100.36808591747425],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802]]"
1400,30,0.0888061,0.09321965666666668,0.026805300205005565,0.2581590778761521,0.25431304690934,0.02906839828978517,0.012372739331304023,0.013270253895681448,0.0026040285066854657,82,"[[-140.649435164632,393.85067883039767,125.9410617013801],[-173.24520246798508,513.5698785921289,166.84090692642593],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.54591802796253,493.6972127508702,173.05718583419076],[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.608709077539,526.1824451386502,173.57297304765882],[-179.9629092379413,509.3060438078768,173.62332955678997],[-78.36236346865722,220.44858893209752,73.2462961051607],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-78.36236346865722,220.44858893209752,73.2462961051607],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-86.23144319248894,230.57301650887746,81.94385229275217],[-91.65050549588408,297.59513070569176,100.36808591747425],[-173.24520246798508,513.5698785921289,166.84090692642593],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-78.36236346865722,220.44858893209752,73.2462961051607],[-179.9629092379413,509.3060438078768,173.62332955678997],[-161.15510272655075,489.16113148795233,159.99711181835707],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-173.24520246798508,513.5698785921289,166.84090692642593],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-140.649435164632,393.85067883039767,125.9410617013801],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-140.649435164632,393.85067883039767,125.9410617013801],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-76.74332793989647,217.6379867591789,74.37526899536807],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802]]"
1500,30,0.09576285000000001,0.10014340666666667,0.026942919229029784,0.26409961121586034,0.2580450786261346,0.029256657095221853,0.012138352394962866,0.013054781628717921,0.0024237386402036977,88,"[[-160.35983571921167,408.59591894912427,134.2560464909068],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-78.36236346865722,220.44858893209752,73.2462961051607],[-160.35983571921167,408.59591894912427,134.2560464909068],[-78.36236346865722,220.44858893209752,73.2462961051607],[-86.23144319248894,230.57301650887746,81.94385229275217],[-160.35983571921167,408.59591894912427,134.2560464909068],[-161.15510272655075,489.16113148795233,159.99711181835707],[-140.649435164632,393.85067883039767,125.9410617013801],[-82.15471534117802,217.86653156924996,74.3940497245375],[-91.65050549588408,297.59513070569176,100.36808591747425],[-86.23144319248894,230.57301650887746,81.94385229275217],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.54591802796253,493.6972127508702,173.05718583419076],[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.608709077539,526.1824451386502,173.57297304765882],[-179.9629092379413,509.3060438078768,173.62332955678997],[-78.36236346865722,220.44858893209752,73.2462961051607],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-78.36236346865722,220.44858893209752,73.2462961051607],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-86.23144319248894,230.57301650887746,81.94385229275217],[-91.65050549588408,297.59513070569176,100.36808591747425],[-173.24520246798508,513.5698785921289,166.84090692642593],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-78.36236346865722,220.44858893209752,73.2462961051607],[-179.9629092379413,509.3060438078768,173.62332955678997],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-173.24520246798508,513.5698785921289,166.84090692642593],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802]]"
1600,30,0.10248035000000001,0.10710082666666668,0.027204401205445615,0.26940338810022363,0.26355530461485244,0.028227666718490894,0.011840294978803578,0.012661461234799345,0.002277898557515025,83,"[[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-86.23144319248894,230.57301650887746,81.94385229275217],[-86.23144319248894,230.57301650887746,81.94385229275217],[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-86.23144319248894,230.57301650887746,81.94385229275217],[-86.23144319248894,230.57301650887746,81.94385229275217],[-161.15510272655075,489.16113148795233,159.99711181835707],[-86.23144319248894,230.57301650887746,81.94385229275217],[-82.15471534117802,217.86653156924996,74.3940497245375],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-152.0206146191672,422.9095605839951,134.51667967719953],[-177.54591802796253,493.6972127508702,173.05718583419076],[-152.0206146191672,422.9095605839951,134.51667967719953],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-86.23144319248894,230.57301650887746,81.94385229275217],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-86.23144319248894,230.57301650887746,81.94385229275217],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.54591802796253,493.6972127508702,173.05718583419076],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-86.23144319248894,230.57301650887746,81.94385229275217],[-91.65050549588408,297.59513070569176,100.36808591747425],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-179.9629092379413,509.3060438078768,173.62332955678997],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802]]"
1700,30,0.10954570000000001,0.11418053,0.027582896703487764,0.27293266003831484,0.2681442067383717,0.02992412187198411,0.012120256998262,0.012314566642813529,0.002293684360692575,91,"[[-115.87623723022226,358.8582999239262,114.07457339861],[-172.50741339242393,511.22398259522225,166.28213181698553],[-115.87623723022226,358.8582999239262,114.07457339861],[-177.54591802796253,493.6972127508702,173.05718583419076],[-110.21444984200834,339.3473738292863,112.9433297705248],[-179.9629092379413,509.3060438078768,173.62332955678997],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-152.0206146191672,422.9095605839951,134.51667967719953],[-160.35983571921167,408.59591894912427,134.2560464909068],[-110.21444984200834,339.3473738292863,112.9433297705248],[-152.0206146191672,422.9095605839951,134.51667967719953],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-86.23144319248894,230.57301650887746,81.94385229275217],[-172.50741339242393,511.22398259522225,166.28213181698553],[-86.23144319248894,230.57301650887746,81.94385229275217],[-88.62843209170731,244.94222182956236,82.0039028652887],[-86.23144319248894,230.57301650887746,81.94385229275217],[-110.21444984200834,339.3473738292863,112.9433297705248],[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-86.23144319248894,230.57301650887746,81.94385229275217],[-86.23144319248894,230.57301650887746,81.94385229275217],[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-86.23144319248894,230.57301650887746,81.94385229275217],[-86.23144319248894,230.57301650887746,81.94385229275217],[-161.15510272655075,489.16113148795233,159.99711181835707],[-86.23144319248894,230.57301650887746,81.94385229275217],[-82.15471534117802,217.86653156924996,74.3940497245375],[-172.50741339242393,511.22398259522225,166.28213181698553],[-177.54591802796253,493.6972127508702,173.05718583419076],[-152.0206146191672,422.9095605839951,134.51667967719953],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.54591802796253,493.6972127508702,173.05718583419076],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-179.9629092379413,509.3060438078768,173.62332955678997],[-179.9629092379413,509.3060438078768,173.62332955678997],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802]]"
1800,30,0.11636725,0.12111782000000001,0.02798926037169898,0.2830662135356221,0.2752434573776182,0.02537883047187218,0.011786233996374233,0.012185545020373324,0.0022922511095300633,87,"[[-177.54591802796253,493.6972127508702,173.05718583419076],[-86.23144319248894,230.57301650887746,81.94385229275217],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-86.23144319248894,230.57301650887746,81.94385229275217],[-110.21444984200834,339.3473738292863,112.9433297705248],[-86.23144319248894,230.57301650887746,81.94385229275217],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-110.21444984200834,339.3473738292863,112.9433297705248],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-125.36435248281468,371.7933296736248,121.6431566959941],[-179.9629092379413,509.3060438078768,173.62332955678997],[-86.23144319248894,230.57301650887746,81.94385229275217],[-170.549571587915,495.7355723247508,165.66492169897802],[-110.21444984200834,339.3473738292863,112.9433297705248],[-86.23144319248894,230.57301650887746,81.94385229275217],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-152.0206146191672,422.9095605839951,134.51667967719953],[-179.9629092379413,509.3060438078768,173.62332955678997],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.21444984200834,339.3473738292863,112.9433297705248],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-110.21444984200834,339.3473738292863,112.9433297705248],[-152.0206146191672,422.9095605839951,134.51667967719953],[-110.21444984200834,339.3473738292863,112.9433297705248],[-152.0206146191672,422.9095605839951,134.51667967719953],[-172.50741339242393,511.22398259522225,166.28213181698553],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-164.90858396450537,459.0801410965447,162.2367960896726],[-161.15510272655075,489.16113148795233,159.99711181835707],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.608709077539,526.1824451386502,173.57297304765882],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-164.90858396450537,459.0801410965447,162.2367960896726],[-170.549571587915,495.7355723247508,165.66492169897802]]"
1900,30,0.12302105,0.12805175000000002,0.02816377942957512,0.2862220944872581,0.2774384346905306,0.0249966741512842,0.011435694951827297,0.011864783299973035,0.0022205106377819923,86,"[[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.608709077539,526.1824451386502,173.57297304765882],[-140.649435164632,393.85067883039767,125.9410617013801],[-179.9629092379413,509.3060438078768,173.62332955678997],[-88.62843209170731,244.94222182956236,82.0039028652887],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-152.0206146191672,422.9095605839951,134.51667967719953],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-152.0206146191672,422.9095605839951,134.51667967719953],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-88.62843209170731,244.94222182956236,82.0039028652887],[-140.649435164632,393.85067883039767,125.9410617013801],[-131.16131991203954,380.91564908069915,118.372478403996],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-88.62843209170731,244.94222182956236,82.0039028652887],[-170.549571587915,495.7355723247508,165.66492169897802],[-172.50741339242393,511.22398259522225,166.28213181698553],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.54591802796253,493.6972127508702,173.05718583419076],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.21444984200834,339.3473738292863,112.9433297705248],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-125.36435248281468,371.7933296736248,121.6431566959941],[-179.9629092379413,509.3060438078768,173.62332955678997],[-110.21444984200834,339.3473738292863,112.9433297705248],[-179.9629092379413,509.3060438078768,173.62332955678997],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.21444984200834,339.3473738292863,112.9433297705248],[-170.549571587915,495.7355723247508,165.66492169897802],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-152.0206146191672,422.9095605839951,134.51667967719953],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-161.15510272655075,489.16113148795233,159.99711181835707],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-157.8374599218917,461.75394240385276,155.23435651488768],[-157.8374599218917,461.75394240385276,155.23435651488768],[-157.8374599218917,461.75394240385276,155.23435651488768],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802]]"
2000,30,0.12985305000000003,0.13506476666666667,0.0284653728184739,0.2872080386226419,0.28138794162439895,0.02534601974444996,0.01098322019684203,0.01164290513553433,0.0022783771504064857,99,"[[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-157.8374599218917,461.75394240385276,155.23435651488768],[-115.87623723022226,358.8582999239262,114.07457339861],[-157.8374599218917,461.75394240385276,155.23435651488768],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-140.649435164632,393.85067883039767,125.9410617013801],[-88.62843209170731,244.94222182956236,82.0039028652887],[-150.75327816907992,451.8049192926054,151.85285111792712],[-140.649435164632,393.85067883039767,125.9410617013801],[-177.54591802796253,493.6972127508702,173.05718583419076],[-170.549571587915,495.7355723247508,165.66492169897802],[-115.87623723022226,358.8582999239262,114.07457339861],[-140.649435164632,393.85067883039767,125.9410617013801],[-125.36435248281468,371.7933296736248,121.6431566959941],[-150.75327816907992,451.8049192926054,151.85285111792712],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-128.403441946146,368.4064433638075,117.4039794145241],[-172.50741339242393,511.22398259522225,166.28213181698553],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-177.608709077539,526.1824451386502,173.57297304765882],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-152.0206146191672,422.9095605839951,134.51667967719953],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-160.35983571921167,408.59591894912427,134.2560464909068],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-152.0206146191672,422.9095605839951,134.51667967719953],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-140.649435164632,393.85067883039767,125.9410617013801],[-131.16131991203954,380.91564908069915,118.372478403996],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-170.549571587915,495.7355723247508,165.66492169897802],[-172.50741339242393,511.22398259522225,166.28213181698553],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.54591802796253,493.6972127508702,173.05718583419076],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.21444984200834,339.3473738292863,112.9433297705248],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-125.36435248281468,371.7933296736248,121.6431566959941],[-179.9629092379413,509.3060438078768,173.62332955678997],[-110.21444984200834,339.3473738292863,112.9433297705248],[-179.9629092379413,509.3060438078768,173.62332955678997],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.21444984200834,339.3473738292863,112.9433297705248],[-170.549571587915,495.7355723247508,165.66492169897802],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-152.0206146191672,422.9095605839951,134.51667967719953],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-161.15510272655075,489.16113148795233,159.99711181835707],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802]]"
2100,30,0.13702485000000003,0.14204588333333334,0.028648307519631377,0.2907962283658292,0.28447526861147093,0.02779086140395392,0.010749652998203959,0.011440948958801262,0.002190781244257091,97,"[[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-172.50741339242393,511.22398259522225,166.28213181698553],[-152.0206146191672,422.9095605839951,134.51667967719953],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-152.0206146191672,422.9095605839951,134.51667967719953],[-131.16131991203954,380.91564908069915,118.372478403996],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-170.549571587915,495.7355723247508,165.66492169897802],[-88.62843209170731,244.94222182956236,82.0039028652887],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-150.75327816907992,451.8049192926054,151.85285111792712],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-177.608709077539,526.1824451386502,173.57297304765882],[-150.75327816907992,451.8049192926054,151.85285111792712],[-131.16131991203954,380.91564908069915,118.372478403996],[-128.403441946146,368.4064433638075,117.4039794145241],[-82.15471534117802,217.86653156924996,74.3940497245375],[-115.87623723022226,358.8582999239262,114.07457339861],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-170.549571587915,495.7355723247508,165.66492169897802],[-115.87623723022226,358.8582999239262,114.07457339861],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-140.649435164632,393.85067883039767,125.9410617013801],[-128.403441946146,368.4064433638075,117.4039794145241],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-177.608709077539,526.1824451386502,173.57297304765882],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-160.35983571921167,408.59591894912427,134.2560464909068],[-177.608709077539,526.1824451386502,173.57297304765882],[-160.35983571921167,408.59591894912427,134.2560464909068],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-140.649435164632,393.85067883039767,125.9410617013801],[-131.16131991203954,380.91564908069915,118.372478403996],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-172.50741339242393,511.22398259522225,166.28213181698553],[-164.90858396450537,459.0801410965447,162.2367960896726],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.54591802796253,493.6972127508702,173.05718583419076],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-82.15471534117802,217.86653156924996,74.3940497245375],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-179.9629092379413,509.3060438078768,173.62332955678997],[-110.21444984200834,339.3473738292863,112.9433297705248],[-179.9629092379413,509.3060438078768,173.62332955678997],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.21444984200834,339.3473738292863,112.9433297705248],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-161.15510272655075,489.16113148795233,159.99711181835707],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861],[-115.87623723022226,358.8582999239262,114.07457339861]]"
2200,30,0.144242,0.1490605,0.02903760232162714,0.2968627507845548,0.2898678372051651,0.026475782146729115,0.01084707430650663,0.011158462023620896,0.0021730385616480527,99,"[[-82.15471534117802,217.86653156924996,74.3940497245375],[-161.15510272655075,489.16113148795233,159.99711181835707],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-152.6366426744799,397.32654523730247,129.79817640491405],[-82.15471534117802,217.86653156924996,74.3940497245375],[-110.21444984200834,339.3473738292863,112.9433297705248],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-131.16131991203954,380.91564908069915,118.372478403996],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-91.65050549588408,297.59513070569176,100.36808591747425],[-128.403441946146,368.4064433638075,117.4039794145241],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-131.16131991203954,380.91564908069915,118.372478403996],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-152.0206146191672,422.9095605839951,134.51667967719953],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-152.0206146191672,422.9095605839951,134.51667967719953],[-131.16131991203954,380.91564908069915,118.372478403996],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-170.549571587915,495.7355723247508,165.66492169897802],[-88.62843209170731,244.94222182956236,82.0039028652887],[-150.75327816907992,451.8049192926054,151.85285111792712],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-150.75327816907992,451.8049192926054,151.85285111792712],[-131.16131991203954,380.91564908069915,118.372478403996],[-128.403441946146,368.4064433638075,117.4039794145241],[-72.74137769115174,204.29606008612402,66.43564186672555],[-170.549571587915,495.7355723247508,165.66492169897802],[-140.649435164632,393.85067883039767,125.9410617013801],[-128.403441946146,368.4064433638075,117.4039794145241],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-177.608709077539,526.1824451386502,173.57297304765882],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-140.649435164632,393.85067883039767,125.9410617013801],[-131.16131991203954,380.91564908069915,118.372478403996],[-160.35983571921167,408.59591894912427,134.2560464909068],[-172.50741339242393,511.22398259522225,166.28213181698553],[-164.90858396450537,459.0801410965447,162.2367960896726],[-177.54591802796253,493.6972127508702,173.05718583419076],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-179.9629092379413,509.3060438078768,173.62332955678997],[-110.21444984200834,339.3473738292863,112.9433297705248],[-179.9629092379413,509.3060438078768,173.62332955678997],[-110.21444984200834,339.3473738292863,112.9433297705248],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-161.15510272655075,489.16113148795233,159.99711181835707],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-115.87623723022226,358.8582999239262,114.07457339861]]"
2300,30,0.15112530000000002,0.15597298333333334,0.029301796377003378,0.2974620446399994,0.2917313800291025,0.025202443840077804,0.010370269476542637,0.010880820231119859,0.0022058143466625554,97,"[[-152.0206146191672,422.9095605839951,134.51667967719953],[-151.9089083656875,398.11131570648234,122.60196858059734],[-110.21444984200834,339.3473738292863,112.9433297705248],[-151.9089083656875,398.11131570648234,122.60196858059734],[-131.16131991203954,380.91564908069915,118.372478403996],[-110.21444984200834,339.3473738292863,112.9433297705248],[-115.87623723022226,358.8582999239262,114.07457339861],[-170.549571587915,495.7355723247508,165.66492169897802],[-131.16131991203954,380.91564908069915,118.372478403996],[-170.549571587915,495.7355723247508,165.66492169897802],[-110.21444984200834,339.3473738292863,112.9433297705248],[-131.16131991203954,380.91564908069915,118.372478403996],[-164.90858396450537,459.0801410965447,162.2367960896726],[-164.90858396450537,459.0801410965447,162.2367960896726],[-150.75327816907992,451.8049192926054,151.85285111792712],[-150.75327816907992,451.8049192926054,151.85285111792712],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.54591802796253,493.6972127508702,173.05718583419076],[-131.16131991203954,380.91564908069915,118.372478403996],[-150.75327816907992,451.8049192926054,151.85285111792712],[-128.403441946146,368.4064433638075,117.4039794145241],[-150.75327816907992,451.8049192926054,151.85285111792712],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-152.6366426744799,397.32654523730247,129.79817640491405],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-152.0206146191672,422.9095605839951,134.51667967719953],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-170.549571587915,495.7355723247508,165.66492169897802],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-170.549571587915,495.7355723247508,165.66492169897802],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-140.649435164632,393.85067883039767,125.9410617013801],[-164.90858396450537,459.0801410965447,162.2367960896726],[-140.649435164632,393.85067883039767,125.9410617013801],[-160.35983571921167,408.59591894912427,134.2560464909068],[-172.50741339242393,511.22398259522225,166.28213181698553],[-164.90858396450537,459.0801410965447,162.2367960896726],[-177.54591802796253,493.6972127508702,173.05718583419076],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-179.9629092379413,509.3060438078768,173.62332955678997],[-179.9629092379413,509.3060438078768,173.62332955678997],[-88.62843209170731,244.94222182956236,82.0039028652887],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-161.15510272655075,489.16113148795233,159.99711181835707],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
2400,30,0.1578797,0.16291089666666667,0.029654659295590885,0.30015270327694415,0.2945891137893348,0.024982823081739627,0.01039309585540874,0.010667203438967907,0.0022167579970428677,99,"[[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-151.9089083656875,398.11131570648234,122.60196858059734],[-110.21444984200834,339.3473738292863,112.9433297705248],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-110.21444984200834,339.3473738292863,112.9433297705248],[-161.15510272655075,489.16113148795233,159.99711181835707],[-151.9089083656875,398.11131570648234,122.60196858059734],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-170.549571587915,495.7355723247508,165.66492169897802],[-131.16131991203954,380.91564908069915,118.372478403996],[-170.549571587915,495.7355723247508,165.66492169897802],[-131.16131991203954,380.91564908069915,118.372478403996],[-164.90858396450537,459.0801410965447,162.2367960896726],[-164.90858396450537,459.0801410965447,162.2367960896726],[-150.75327816907992,451.8049192926054,151.85285111792712],[-150.75327816907992,451.8049192926054,151.85285111792712],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.54591802796253,493.6972127508702,173.05718583419076],[-131.16131991203954,380.91564908069915,118.372478403996],[-150.75327816907992,451.8049192926054,151.85285111792712],[-128.403441946146,368.4064433638075,117.4039794145241],[-150.75327816907992,451.8049192926054,151.85285111792712],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-170.549571587915,495.7355723247508,165.66492169897802],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-170.549571587915,495.7355723247508,165.66492169897802],[-177.608709077539,526.1824451386502,173.57297304765882],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-164.90858396450537,459.0801410965447,162.2367960896726],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-177.54591802796253,493.6972127508702,173.05718583419076],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-179.9629092379413,509.3060438078768,173.62332955678997],[-179.9629092379413,509.3060438078768,173.62332955678997],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
2500,30,0.1647723,0.16984208666666667,0.030032952778707794,0.3037436981161149,0.29713040512143557,0.02575390717659788,0.010075438770796917,0.010475255311157458,0.0021784295491033313,99,"[[-82.15471534117802,217.86653156924996,74.3940497245375],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-110.21444984200834,339.3473738292863,112.9433297705248],[-151.9089083656875,398.11131570648234,122.60196858059734],[-110.21444984200834,339.3473738292863,112.9433297705248],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-110.21444984200834,339.3473738292863,112.9433297705248],[-161.15510272655075,489.16113148795233,159.99711181835707],[-151.9089083656875,398.11131570648234,122.60196858059734],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-170.549571587915,495.7355723247508,165.66492169897802],[-131.16131991203954,380.91564908069915,118.372478403996],[-170.549571587915,495.7355723247508,165.66492169897802],[-131.16131991203954,380.91564908069915,118.372478403996],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.54591802796253,493.6972127508702,173.05718583419076],[-131.16131991203954,380.91564908069915,118.372478403996],[-150.75327816907992,451.8049192926054,151.85285111792712],[-160.35983571921167,408.59591894912427,134.2560464909068],[-179.9629092379413,509.3060438078768,173.62332955678997],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-150.75327816907992,451.8049192926054,151.85285111792712],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-170.549571587915,495.7355723247508,165.66492169897802],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-170.549571587915,495.7355723247508,165.66492169897802],[-72.74137769115174,204.29606008612402,66.43564186672555],[-164.90858396450537,459.0801410965447,162.2367960896726],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-177.54591802796253,493.6972127508702,173.05718583419076],[-72.74137769115174,204.29606008612402,66.43564186672555],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-179.9629092379413,509.3060438078768,173.62332955678997],[-179.9629092379413,509.3060438078768,173.62332955678997],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
2600,30,0.17151270000000002,0.17684692666666668,0.03016433165322036,0.30433788692584846,0.30057416172210555,0.026255505843680128,0.009755686290694985,0.010390549197525545,0.002224281078167304,95,"[[-123.58294559134877,358.29748461133335,108.10844746591339],[-91.65050549588408,297.59513070569176,100.36808591747425],[-161.15510272655075,489.16113148795233,159.99711181835707],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-123.58294559134877,358.29748461133335,108.10844746591339],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.54591802796253,493.6972127508702,173.05718583419076],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.54591802796253,493.6972127508702,173.05718583419076],[-110.21444984200834,339.3473738292863,112.9433297705248],[-162.44798265095446,448.85606798360055,145.57731707308983],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-110.21444984200834,339.3473738292863,112.9433297705248],[-162.44798265095446,448.85606798360055,145.57731707308983],[-91.65050549588408,297.59513070569176,100.36808591747425],[-110.21444984200834,339.3473738292863,112.9433297705248],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-131.16131991203954,380.91564908069915,118.372478403996],[-131.16131991203954,380.91564908069915,118.372478403996],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.54591802796253,493.6972127508702,173.05718583419076],[-131.16131991203954,380.91564908069915,118.372478403996],[-179.9629092379413,509.3060438078768,173.62332955678997],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068],[-128.403441946146,368.4064433638075,117.4039794145241],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-164.90858396450537,459.0801410965447,162.2367960896726],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
2700,30,0.17845425,0.18392561333333335,0.03039213210983864,0.3060121206769605,0.3047275076728197,0.024983074881525416,0.00969683327087241,0.01019500559372058,0.0022182567549482476,97,"[[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-82.15471534117802,217.86653156924996,74.3940497245375],[-123.58294559134877,358.29748461133335,108.10844746591339],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-131.16131991203954,380.91564908069915,118.372478403996],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-177.54591802796253,493.6972127508702,173.05718583419076],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-123.58294559134877,358.29748461133335,108.10844746591339],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.54591802796253,493.6972127508702,173.05718583419076],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.54591802796253,493.6972127508702,173.05718583419076],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-91.65050549588408,297.59513070569176,100.36808591747425],[-110.21444984200834,339.3473738292863,112.9433297705248],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.54591802796253,493.6972127508702,173.05718583419076],[-131.16131991203954,380.91564908069915,118.372478403996],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
2800,30,0.18502600000000002,0.19085562,0.030803972069740934,0.30789995780373214,0.3065600717636494,0.024892976861663453,0.009702406165193366,0.010072076940830083,0.002295844844749534,97,"[[-94.59219766056567,310.3592053832684,104.68083961654403],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-131.16131991203954,380.91564908069915,118.372478403996],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-131.16131991203954,380.91564908069915,118.372478403996],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-123.58294559134877,358.29748461133335,108.10844746591339],[-91.65050549588408,297.59513070569176,100.36808591747425],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-170.549571587915,495.7355723247508,165.66492169897802],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.54591802796253,493.6972127508702,173.05718583419076],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-91.65050549588408,297.59513070569176,100.36808591747425],[-177.54591802796253,493.6972127508702,173.05718583419076],[-91.65050549588408,297.59513070569176,100.36808591747425],[-110.21444984200834,339.3473738292863,112.9433297705248],[-177.608709077539,526.1824451386502,173.57297304765882],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.54591802796253,493.6972127508702,173.05718583419076],[-131.16131991203954,380.91564908069915,118.372478403996],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-128.403441946146,368.4064433638075,117.4039794145241],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
2900,30,0.1919395,0.19775615666666668,0.03115104372441591,0.3102959153272373,0.30947102770914264,0.02182789079283968,0.009430837120786496,0.0097970479763752,0.0022332714841100123,99,"[[-91.65050549588408,297.59513070569176,100.36808591747425],[-94.59219766056567,310.3592053832684,104.68083961654403],[-151.9089083656875,398.11131570648234,122.60196858059734],[-91.65050549588408,297.59513070569176,100.36808591747425],[-151.9089083656875,398.11131570648234,122.60196858059734],[-131.16131991203954,380.91564908069915,118.372478403996],[-151.9089083656875,398.11131570648234,122.60196858059734],[-128.403441946146,368.4064433638075,117.4039794145241],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-91.65050549588408,297.59513070569176,100.36808591747425],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-94.59219766056567,310.3592053832684,104.68083961654403],[-91.65050549588408,297.59513070569176,100.36808591747425],[-123.58294559134877,358.29748461133335,108.10844746591339],[-94.59219766056567,310.3592053832684,104.68083961654403],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-131.16131991203954,380.91564908069915,118.372478403996],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-131.16131991203954,380.91564908069915,118.372478403996],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-170.549571587915,495.7355723247508,165.66492169897802],[-123.58294559134877,358.29748461133335,108.10844746591339],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-170.549571587915,495.7355723247508,165.66492169897802],[-177.54591802796253,493.6972127508702,173.05718583419076],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.608709077539,526.1824451386502,173.57297304765882],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
3000,30,0.19879705,0.20466486,0.03141603806155769,0.31082395289045905,0.31184007791894275,0.02241963138510899,0.009323711473877797,0.009732665932946907,0.00218174091538058,99,"[[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-162.82637854318324,484.466198612929,161.20705161298525],[-151.9089083656875,398.11131570648234,122.60196858059734],[-153.03464500092818,435.2855965004746,137.61890921527788],[-170.549571587915,495.7355723247508,165.66492169897802],[-94.59219766056567,310.3592053832684,104.68083961654403],[-97.03143458081708,303.06783688644884,102.54447621879028],[-117.92115820313484,338.78655851669345,106.9772038378282],[-151.9089083656875,398.11131570648234,122.60196858059734],[-91.65050549588408,297.59513070569176,100.36808591747425],[-151.9089083656875,398.11131570648234,122.60196858059734],[-131.16131991203954,380.91564908069915,118.372478403996],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-91.65050549588408,297.59513070569176,100.36808591747425],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-91.65050549588408,297.59513070569176,100.36808591747425],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-131.16131991203954,380.91564908069915,118.372478403996],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-123.58294559134877,358.29748461133335,108.10844746591339],[-131.16131991203954,380.91564908069915,118.372478403996],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-170.549571587915,495.7355723247508,165.66492169897802],[-177.54591802796253,493.6972127508702,173.05718583419076],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.608709077539,526.1824451386502,173.57297304765882],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.608709077539,526.1824451386502,173.57297304765882],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
3100,30,0.20551835000000002,0.21149152000000002,0.031563696350935665,0.31316165839285937,0.3152060334126087,0.021608124820139303,0.00925169704621228,0.009576876666254426,0.0020906021587019552,98,"[[-151.9089083656875,398.11131570648234,122.60196858059734],[-97.03143458081708,303.06783688644884,102.54447621879028],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-172.50741339242393,511.22398259522225,166.28213181698553],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-97.03143458081708,303.06783688644884,102.54447621879028],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-97.03143458081708,303.06783688644884,102.54447621879028],[-148.3125209834617,421.43850840923454,129.0630863224146],[-162.82637854318324,484.466198612929,161.20705161298525],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-162.82637854318324,484.466198612929,161.20705161298525],[-153.03464500092818,435.2855965004746,137.61890921527788],[-170.549571587915,495.7355723247508,165.66492169897802],[-97.03143458081708,303.06783688644884,102.54447621879028],[-117.92115820313484,338.78655851669345,106.9772038378282],[-131.16131991203954,380.91564908069915,118.372478403996],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-131.16131991203954,380.91564908069915,118.372478403996],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-131.16131991203954,380.91564908069915,118.372478403996],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-170.549571587915,495.7355723247508,165.66492169897802],[-177.54591802796253,493.6972127508702,173.05718583419076],[-170.549571587915,495.7355723247508,165.66492169897802],[-179.9629092379413,509.3060438078768,173.62332955678997],[-177.54591802796253,493.6972127508702,173.05718583419076],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
3200,30,0.2126341,0.21853175000000002,0.0320008530824301,0.31890586138247123,0.3177162710776596,0.02123593276741742,0.00915470573803803,0.009392786758003854,0.0020505882280033244,99,"[[-131.16131991203954,380.91564908069915,118.372478403996],[-160.35983571921167,408.59591894912427,134.2560464909068],[-162.82637854318324,484.466198612929,161.20705161298525],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.72585863348797,435.0089798923605,137.02149418022654],[-162.82637854318324,484.466198612929,161.20705161298525],[-160.35983571921167,408.59591894912427,134.2560464909068],[-148.3125209834617,421.43850840923454,129.0630863224146],[-181.9207510424502,524.7944540783482,174.24053967479747],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-148.3125209834617,421.43850840923454,129.0630863224146],[-72.74137769115174,204.29606008612402,66.43564186672555],[-170.549571587915,495.7355723247508,165.66492169897802],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-97.03143458081708,303.06783688644884,102.54447621879028],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.608709077539,526.1824451386502,173.57297304765882],[-172.50741339242393,511.22398259522225,166.28213181698553],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-97.03143458081708,303.06783688644884,102.54447621879028],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-97.03143458081708,303.06783688644884,102.54447621879028],[-148.3125209834617,421.43850840923454,129.0630863224146],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-131.16131991203954,380.91564908069915,118.372478403996],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-177.54591802796253,493.6972127508702,173.05718583419076],[-179.9629092379413,509.3060438078768,173.62332955678997],[-177.54591802796253,493.6972127508702,173.05718583419076],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
3300,30,0.21956720000000002,0.22545916666666668,0.03223807631417934,0.3177122704329073,0.3188628916856752,0.020731723788037,0.009012702460508944,0.009287355624074973,0.002026468877295416,96,"[[-97.03143458081708,303.06783688644884,102.54447621879028],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.54591802796253,493.6972127508702,173.05718583419076],[-97.03143458081708,303.06783688644884,102.54447621879028],[-156.27241497524142,410.72388225300364,129.33403470183023],[-162.44798265095446,448.85606798360055,145.57731707308983],[-181.9207510424502,524.7944540783482,174.24053967479747],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-157.72585863348797,435.0089798923605,137.02149418022654],[-162.44798265095446,448.85606798360055,145.57731707308983],[-131.16131991203954,380.91564908069915,118.372478403996],[-82.15471534117802,217.86653156924996,74.3940497245375],[-123.58294559134877,358.29748461133335,108.10844746591339],[-179.9629092379413,509.3060438078768,173.62332955678997],[-157.72585863348797,435.0089798923605,137.02149418022654],[-181.9207510424502,524.7944540783482,174.24053967479747],[-82.15471534117802,217.86653156924996,74.3940497245375],[-170.549571587915,495.7355723247508,165.66492169897802],[-154.69804833099772,389.08499285448437,133.1248028628216],[-179.9629092379413,509.3060438078768,173.62332955678997],[-97.03143458081708,303.06783688644884,102.54447621879028],[-179.9629092379413,509.3060438078768,173.62332955678997],[-157.72585863348797,435.0089798923605,137.02149418022654],[-131.16131991203954,380.91564908069915,118.372478403996],[-162.82637854318324,484.466198612929,161.20705161298525],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.72585863348797,435.0089798923605,137.02149418022654],[-162.82637854318324,484.466198612929,161.20705161298525],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-148.3125209834617,421.43850840923454,129.0630863224146],[-170.549571587915,495.7355723247508,165.66492169897802],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-97.03143458081708,303.06783688644884,102.54447621879028],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-177.608709077539,526.1824451386502,173.57297304765882],[-177.608709077539,526.1824451386502,173.57297304765882],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-148.3125209834617,421.43850840923454,129.0630863224146],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-131.16131991203954,380.91564908069915,118.372478403996],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-177.54591802796253,493.6972127508702,173.05718583419076],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
3400,30,0.22658185000000003,0.2323389366666667,0.032713116728114285,0.3210929441626559,0.32254765820983045,0.0200779798501493,0.00895536415774937,0.00915606990585614,0.00195531740285992,91,"[[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-181.9207510424502,524.7944540783482,174.24053967479747],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.82637854318324,484.466198612929,161.20705161298525],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-86.97521169597525,227.97549032172418,83.68958167314821],[-181.9207510424502,524.7944540783482,174.24053967479747],[-157.63221597539152,422.6426610666319,133.47957988729212],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-162.82637854318324,484.466198612929,161.20705161298525],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-97.03143458081708,303.06783688644884,102.54447621879028],[-177.54591802796253,493.6972127508702,173.05718583419076],[-97.03143458081708,303.06783688644884,102.54447621879028],[-156.27241497524142,410.72388225300364,129.33403470183023],[-162.44798265095446,448.85606798360055,145.57731707308983],[-181.9207510424502,524.7944540783482,174.24053967479747],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-157.72585863348797,435.0089798923605,137.02149418022654],[-162.44798265095446,448.85606798360055,145.57731707308983],[-131.16131991203954,380.91564908069915,118.372478403996],[-123.58294559134877,358.29748461133335,108.10844746591339],[-157.72585863348797,435.0089798923605,137.02149418022654],[-181.9207510424502,524.7944540783482,174.24053967479747],[-154.69804833099772,389.08499285448437,133.1248028628216],[-97.03143458081708,303.06783688644884,102.54447621879028],[-157.72585863348797,435.0089798923605,137.02149418022654],[-131.16131991203954,380.91564908069915,118.372478403996],[-157.72585863348797,435.0089798923605,137.02149418022654],[-181.9207510424502,524.7944540783482,174.24053967479747],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-97.03143458081708,303.06783688644884,102.54447621879028],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-117.92115820313484,338.78655851669345,106.9772038378282],[-148.3125209834617,421.43850840923454,129.0630863224146],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-177.54591802796253,493.6972127508702,173.05718583419076],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
3500,30,0.2332751,0.23927344,0.03288103131843438,0.3241420986349932,0.32446232489065346,0.020035731328902538,0.00888960724206548,0.009100989989523528,0.0020067009001882826,99,"[[-72.74137769115174,204.29606008612402,66.43564186672555],[-82.15471534117802,217.86653156924996,74.3940497245375],[-88.62843209170731,244.94222182956236,82.0039028652887],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-117.92115820313484,338.78655851669345,106.9772038378282],[-88.62843209170731,244.94222182956236,82.0039028652887],[-151.9089083656875,398.11131570648234,122.60196858059734],[-131.16131991203954,380.91564908069915,118.372478403996],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-157.72585863348797,435.0089798923605,137.02149418022654],[-187.4959987360888,532.7831197136811,177.6401936948526],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-162.44798265095446,448.85606798360055,145.57731707308983],[-131.16131991203954,380.91564908069915,118.372478403996],[-156.27241497524142,410.72388225300364,129.33403470183023],[-181.9207510424502,524.7944540783482,174.24053967479747],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.82637854318324,484.466198612929,161.20705161298525],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-86.97521169597525,227.97549032172418,83.68958167314821],[-181.9207510424502,524.7944540783482,174.24053967479747],[-157.63221597539152,422.6426610666319,133.47957988729212],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-162.82637854318324,484.466198612929,161.20705161298525],[-162.44798265095446,448.85606798360055,145.57731707308983],[-97.03143458081708,303.06783688644884,102.54447621879028],[-177.54591802796253,493.6972127508702,173.05718583419076],[-97.03143458081708,303.06783688644884,102.54447621879028],[-156.27241497524142,410.72388225300364,129.33403470183023],[-162.44798265095446,448.85606798360055,145.57731707308983],[-181.9207510424502,524.7944540783482,174.24053967479747],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-162.44798265095446,448.85606798360055,145.57731707308983],[-123.58294559134877,358.29748461133335,108.10844746591339],[-157.72585863348797,435.0089798923605,137.02149418022654],[-181.9207510424502,524.7944540783482,174.24053967479747],[-154.69804833099772,389.08499285448437,133.1248028628216],[-97.03143458081708,303.06783688644884,102.54447621879028],[-157.72585863348797,435.0089798923605,137.02149418022654],[-131.16131991203954,380.91564908069915,118.372478403996],[-157.72585863348797,435.0089798923605,137.02149418022654],[-181.9207510424502,524.7944540783482,174.24053967479747],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-97.03143458081708,303.06783688644884,102.54447621879028],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-117.92115820313484,338.78655851669345,106.9772038378282],[-148.3125209834617,421.43850840923454,129.0630863224146],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-151.9089083656875,398.11131570648234,122.60196858059734],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-160.35983571921167,408.59591894912427,134.2560464909068],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-177.54591802796253,493.6972127508702,173.05718583419076],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
3600,30,0.24045305,0.24623983000000002,0.033048358966803845,0.324907536092203,0.32581184407680897,0.02003078103792525,0.008872331736580336,0.008943826608060451,0.0019860585651078405,98,"[[-170.549571587915,495.7355723247508,165.66492169897802],[-104.75462762554885,314.3372105982707,107.00234630478303],[-157.63221597539152,422.6426610666319,133.47957988729212],[-160.35983571921167,408.59591894912427,134.2560464909068],[-117.92115820313484,338.78655851669345,106.9772038378282],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-177.54591802796253,493.6972127508702,173.05718583419076],[-117.92115820313484,338.78655851669345,106.9772038378282],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-172.50741339242393,511.22398259522225,166.28213181698553],[-162.44798265095446,448.85606798360055,145.57731707308983],[-157.63221597539152,422.6426610666319,133.47957988729212],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-117.92115820313484,338.78655851669345,106.9772038378282],[-172.50741339242393,511.22398259522225,166.28213181698553],[-162.44798265095446,448.85606798360055,145.57731707308983],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-117.92115820313484,338.78655851669345,106.9772038378282],[-160.35983571921167,408.59591894912427,134.2560464909068],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-82.15471534117802,217.86653156924996,74.3940497245375],[-177.54591802796253,493.6972127508702,173.05718583419076],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-117.92115820313484,338.78655851669345,106.9772038378282],[-88.62843209170731,244.94222182956236,82.0039028652887],[-151.9089083656875,398.11131570648234,122.60196858059734],[-131.16131991203954,380.91564908069915,118.372478403996],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-157.72585863348797,435.0089798923605,137.02149418022654],[-187.4959987360888,532.7831197136811,177.6401936948526],[-160.35983571921167,408.59591894912427,134.2560464909068],[-131.16131991203954,380.91564908069915,118.372478403996],[-156.27241497524142,410.72388225300364,129.33403470183023],[-181.9207510424502,524.7944540783482,174.24053967479747],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.82637854318324,484.466198612929,161.20705161298525],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-86.97521169597525,227.97549032172418,83.68958167314821],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-162.82637854318324,484.466198612929,161.20705161298525],[-97.03143458081708,303.06783688644884,102.54447621879028],[-156.27241497524142,410.72388225300364,129.33403470183023],[-181.9207510424502,524.7944540783482,174.24053967479747],[-123.58294559134877,358.29748461133335,108.10844746591339],[-157.72585863348797,435.0089798923605,137.02149418022654],[-181.9207510424502,524.7944540783482,174.24053967479747],[-154.69804833099772,389.08499285448437,133.1248028628216],[-97.03143458081708,303.06783688644884,102.54447621879028],[-157.72585863348797,435.0089798923605,137.02149418022654],[-131.16131991203954,380.91564908069915,118.372478403996],[-157.72585863348797,435.0089798923605,137.02149418022654],[-181.9207510424502,524.7944540783482,174.24053967479747],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-97.03143458081708,303.06783688644884,102.54447621879028],[-117.92115820313484,338.78655851669345,106.9772038378282],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068]]"
3700,30,0.2472494,0.2530092466666667,0.03332386113973748,0.32567772629722425,0.3283559317551037,0.020315847434053423,0.00863029388503414,0.00879544699251864,0.001958519449341491,96,"[[-160.35983571921167,408.59591894912427,134.2560464909068],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-157.63221597539152,422.6426610666319,133.47957988729212],[-177.54591802796253,493.6972127508702,173.05718583419076],[-157.63221597539152,422.6426610666319,133.47957988729212],[-88.62843209170731,244.94222182956236,82.0039028652887],[-104.75462762554885,314.3372105982707,107.00234630478303],[-160.35983571921167,408.59591894912427,134.2560464909068],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-181.9207510424502,524.7944540783482,174.24053967479747],[-88.62843209170731,244.94222182956236,82.0039028652887],[-157.72585863348797,435.0089798923605,137.02149418022654],[-177.54591802796253,493.6972127508702,173.05718583419076],[-160.35983571921167,408.59591894912427,134.2560464909068],[-104.75462762554885,314.3372105982707,107.00234630478303],[-88.62843209170731,244.94222182956236,82.0039028652887],[-128.403441946146,368.4064433638075,117.4039794145241],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-82.15471534117802,217.86653156924996,74.3940497245375],[-97.03143458081708,303.06783688644884,102.54447621879028],[-97.03143458081708,303.06783688644884,102.54447621879028],[-146.24712097747354,378.60038961184244,121.47072495251214],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-117.92115820313484,338.78655851669345,106.9772038378282],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-117.92115820313484,338.78655851669345,106.9772038378282],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-157.63221597539152,422.6426610666319,133.47957988729212],[-117.92115820313484,338.78655851669345,106.9772038378282],[-172.50741339242393,511.22398259522225,166.28213181698553],[-162.44798265095446,448.85606798360055,145.57731707308983],[-172.50741339242393,511.22398259522225,166.28213181698553],[-117.92115820313484,338.78655851669345,106.9772038378282],[-160.35983571921167,408.59591894912427,134.2560464909068],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-177.54591802796253,493.6972127508702,173.05718583419076],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-117.92115820313484,338.78655851669345,106.9772038378282],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-187.4959987360888,532.7831197136811,177.6401936948526],[-131.16131991203954,380.91564908069915,118.372478403996],[-156.27241497524142,410.72388225300364,129.33403470183023],[-162.82637854318324,484.466198612929,161.20705161298525],[-86.97521169597525,227.97549032172418,83.68958167314821],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-162.82637854318324,484.466198612929,161.20705161298525],[-156.27241497524142,410.72388225300364,129.33403470183023],[-181.9207510424502,524.7944540783482,174.24053967479747],[-123.58294559134877,358.29748461133335,108.10844746591339],[-181.9207510424502,524.7944540783482,174.24053967479747],[-157.72585863348797,435.0089798923605,137.02149418022654],[-131.16131991203954,380.91564908069915,118.372478403996],[-157.72585863348797,435.0089798923605,137.02149418022654],[-181.9207510424502,524.7944540783482,174.24053967479747],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734]]"
3800,30,0.25421115000000005,0.2599458,0.033621648546517134,0.32850755033529805,0.330489090059824,0.021429739223709585,0.008506360554803825,0.008699513231522184,0.0019917455930638754,97,"[[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-187.4959987360888,532.7831197136811,177.6401936948526],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-88.62843209170731,244.94222182956236,82.0039028652887],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-187.4959987360888,532.7831197136811,177.6401936948526],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-177.54591802796253,493.6972127508702,173.05718583419076],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.63221597539152,422.6426610666319,133.47957988729212],[-177.54591802796253,493.6972127508702,173.05718583419076],[-157.63221597539152,422.6426610666319,133.47957988729212],[-104.75462762554885,314.3372105982707,107.00234630478303],[-160.35983571921167,408.59591894912427,134.2560464909068],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-157.72585863348797,435.0089798923605,137.02149418022654],[-177.54591802796253,493.6972127508702,173.05718583419076],[-160.35983571921167,408.59591894912427,134.2560464909068],[-104.75462762554885,314.3372105982707,107.00234630478303],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-82.15471534117802,217.86653156924996,74.3940497245375],[-97.03143458081708,303.06783688644884,102.54447621879028],[-97.03143458081708,303.06783688644884,102.54447621879028],[-146.24712097747354,378.60038961184244,121.47072495251214],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-157.63221597539152,422.6426610666319,133.47957988729212],[-117.92115820313484,338.78655851669345,106.9772038378282],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-117.92115820313484,338.78655851669345,106.9772038378282],[-160.35983571921167,408.59591894912427,134.2560464909068],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-177.54591802796253,493.6972127508702,173.05718583419076],[-117.92115820313484,338.78655851669345,106.9772038378282],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-117.92115820313484,338.78655851669345,106.9772038378282],[-187.4959987360888,532.7831197136811,177.6401936948526],[-131.16131991203954,380.91564908069915,118.372478403996],[-156.27241497524142,410.72388225300364,129.33403470183023],[-162.82637854318324,484.466198612929,161.20705161298525],[-86.97521169597525,227.97549032172418,83.68958167314821],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-162.82637854318324,484.466198612929,161.20705161298525],[-156.27241497524142,410.72388225300364,129.33403470183023],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-131.16131991203954,380.91564908069915,118.372478403996],[-181.9207510424502,524.7944540783482,174.24053967479747],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339]]"
3900,30,0.26091970000000003,0.2668595066666667,0.03381936717924778,0.3304698788349987,0.33263020564789186,0.0219426941904001,0.008485267913648328,0.008567032948903356,0.0020523948218484824,93,"[[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-151.9089083656875,398.11131570648234,122.60196858059734],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-151.9089083656875,398.11131570648234,122.60196858059734],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-177.54591802796253,493.6972127508702,173.05718583419076],[-166.81148926050838,461.46863453012185,152.30938319432272],[-151.9089083656875,398.11131570648234,122.60196858059734],[-146.24712097747354,378.60038961184244,121.47072495251214],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-156.27241497524142,410.72388225300364,129.33403470183023],[-166.81148926050838,461.46863453012185,152.30938319432272],[-123.58294559134877,358.29748461133335,108.10844746591339],[-82.15471534117802,217.86653156924996,74.3940497245375],[-151.9089083656875,398.11131570648234,122.60196858059734],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-187.4959987360888,532.7831197136811,177.6401936948526],[-123.58294559134877,358.29748461133335,108.10844746591339],[-72.74137769115174,204.29606008612402,66.43564186672555],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-123.58294559134877,358.29748461133335,108.10844746591339],[-151.9089083656875,398.11131570648234,122.60196858059734],[-187.4959987360888,532.7831197136811,177.6401936948526],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-157.63221597539152,422.6426610666319,133.47957988729212],[-157.63221597539152,422.6426610666319,133.47957988729212],[-104.75462762554885,314.3372105982707,107.00234630478303],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-157.72585863348797,435.0089798923605,137.02149418022654],[-160.35983571921167,408.59591894912427,134.2560464909068],[-104.75462762554885,314.3372105982707,107.00234630478303],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-82.15471534117802,217.86653156924996,74.3940497245375],[-97.03143458081708,303.06783688644884,102.54447621879028],[-97.03143458081708,303.06783688644884,102.54447621879028],[-146.24712097747354,378.60038961184244,121.47072495251214],[-170.549571587915,495.7355723247508,165.66492169897802],[-170.549571587915,495.7355723247508,165.66492169897802],[-160.35983571921167,408.59591894912427,134.2560464909068],[-157.63221597539152,422.6426610666319,133.47957988729212],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-117.92115820313484,338.78655851669345,106.9772038378282],[-160.35983571921167,408.59591894912427,134.2560464909068],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-117.92115820313484,338.78655851669345,106.9772038378282],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-117.92115820313484,338.78655851669345,106.9772038378282],[-187.4959987360888,532.7831197136811,177.6401936948526],[-181.9207510424502,524.7944540783482,174.24053967479747],[-156.27241497524142,410.72388225300364,129.33403470183023],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4000,30,0.26755915,0.27376361000000005,0.034578083168322296,0.33253212727989057,0.33454477468808175,0.0221237321220462,0.008377770745114636,0.008484456780304971,0.002087891939251084,91,"[[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-156.27241497524142,410.72388225300364,129.33403470183023],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-156.27241497524142,410.72388225300364,129.33403470183023],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-151.9089083656875,398.11131570648234,122.60196858059734],[-146.24712097747354,378.60038961184244,121.47072495251214],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-166.81148926050838,461.46863453012185,152.30938319432272],[-146.24712097747354,378.60038961184244,121.47072495251214],[-166.81148926050838,461.46863453012185,152.30938319432272],[-117.92115820313484,338.78655851669345,106.9772038378282],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-177.54591802796253,493.6972127508702,173.05718583419076],[-166.81148926050838,461.46863453012185,152.30938319432272],[-146.24712097747354,378.60038961184244,121.47072495251214],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-166.81148926050838,461.46863453012185,152.30938319432272],[-151.9089083656875,398.11131570648234,122.60196858059734],[-187.4959987360888,532.7831197136811,177.6401936948526],[-72.74137769115174,204.29606008612402,66.43564186672555],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-187.4959987360888,532.7831197136811,177.6401936948526],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-157.72585863348797,435.0089798923605,137.02149418022654],[-104.75462762554885,314.3372105982707,107.00234630478303],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-82.15471534117802,217.86653156924996,74.3940497245375],[-97.03143458081708,303.06783688644884,102.54447621879028],[-97.03143458081708,303.06783688644884,102.54447621879028],[-146.24712097747354,378.60038961184244,121.47072495251214],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-160.35983571921167,408.59591894912427,134.2560464909068],[-117.92115820313484,338.78655851669345,106.9772038378282],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-117.92115820313484,338.78655851669345,106.9772038378282],[-187.4959987360888,532.7831197136811,177.6401936948526],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4100,30,0.27458170000000004,0.28069322,0.03488020261475674,0.33436330091632344,0.33592615451383,0.022510528438838415,0.008081613435891241,0.008289975356812211,0.002084545757848744,91,"[[-166.81148926050838,461.46863453012185,152.30938319432272],[-181.9207510424502,524.7944540783482,174.24053967479747],[-80.8988727096559,218.09286426902418,70.3774361827474],[-82.15471534117802,217.86653156924996,74.3940497245375],[-187.4959987360888,532.7831197136811,177.6401936948526],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-162.44798265095446,448.85606798360055,145.57731707308983],[-82.15471534117802,217.86653156924996,74.3940497245375],[-181.9207510424502,524.7944540783482,174.24053967479747],[-82.15471534117802,217.86653156924996,74.3940497245375],[-123.58294559134877,358.29748461133335,108.10844746591339],[-187.4959987360888,532.7831197136811,177.6401936948526],[-162.44798265095446,448.85606798360055,145.57731707308983],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-156.27241497524142,410.72388225300364,129.33403470183023],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-156.27241497524142,410.72388225300364,129.33403470183023],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-151.9089083656875,398.11131570648234,122.60196858059734],[-146.24712097747354,378.60038961184244,121.47072495251214],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-177.54591802796253,493.6972127508702,173.05718583419076],[-146.24712097747354,378.60038961184244,121.47072495251214],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-166.81148926050838,461.46863453012185,152.30938319432272],[-151.9089083656875,398.11131570648234,122.60196858059734],[-72.74137769115174,204.29606008612402,66.43564186672555],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-157.72585863348797,435.0089798923605,137.02149418022654],[-104.75462762554885,314.3372105982707,107.00234630478303],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-97.03143458081708,303.06783688644884,102.54447621879028],[-97.03143458081708,303.06783688644884,102.54447621879028],[-146.24712097747354,378.60038961184244,121.47072495251214],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-160.35983571921167,408.59591894912427,134.2560464909068],[-117.92115820313484,338.78655851669345,106.9772038378282],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-117.92115820313484,338.78655851669345,106.9772038378282],[-187.4959987360888,532.7831197136811,177.6401936948526],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4200,30,0.28135725,0.2875880866666667,0.035607616570235645,0.3357910687918255,0.33773769192656566,0.020736497566305575,0.007897535866762716,0.008180690004553771,0.0020715399229078967,97,"[[-157.72585863348797,435.0089798923605,137.02149418022654],[-80.8988727096559,218.09286426902418,70.3774361827474],[-97.03143458081708,303.06783688644884,102.54447621879028],[-88.62843209170731,244.94222182956236,82.0039028652887],[-80.8988727096559,218.09286426902418,70.3774361827474],[-104.75462762554885,314.3372105982707,107.00234630478303],[-137.71406983561104,386.03554518911125,114.49844433586243],[-72.74137769115174,204.29606008612402,66.43564186672555],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-181.9207510424502,524.7944540783482,174.24053967479747],[-80.8988727096559,218.09286426902418,70.3774361827474],[-187.4959987360888,532.7831197136811,177.6401936948526],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-162.44798265095446,448.85606798360055,145.57731707308983],[-181.9207510424502,524.7944540783482,174.24053967479747],[-82.15471534117802,217.86653156924996,74.3940497245375],[-187.4959987360888,532.7831197136811,177.6401936948526],[-162.44798265095446,448.85606798360055,145.57731707308983],[-123.58294559134877,358.29748461133335,108.10844746591339],[-123.58294559134877,358.29748461133335,108.10844746591339],[-156.27241497524142,410.72388225300364,129.33403470183023],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-156.27241497524142,410.72388225300364,129.33403470183023],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-151.9089083656875,398.11131570648234,122.60196858059734],[-146.24712097747354,378.60038961184244,121.47072495251214],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-177.54591802796253,493.6972127508702,173.05718583419076],[-146.24712097747354,378.60038961184244,121.47072495251214],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-166.81148926050838,461.46863453012185,152.30938319432272],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-157.72585863348797,435.0089798923605,137.02149418022654],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-157.72585863348797,435.0089798923605,137.02149418022654],[-104.75462762554885,314.3372105982707,107.00234630478303],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-97.03143458081708,303.06783688644884,102.54447621879028],[-146.24712097747354,378.60038961184244,121.47072495251214],[-117.92115820313484,338.78655851669345,106.9772038378282],[-160.35983571921167,408.59591894912427,134.2560464909068],[-117.92115820313484,338.78655851669345,106.9772038378282],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-117.92115820313484,338.78655851669345,106.9772038378282],[-187.4959987360888,532.7831197136811,177.6401936948526],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4300,30,0.28794915,0.29451319333333337,0.03598682830857685,0.33749821267130276,0.33888035781500014,0.021845945572176725,0.007883229895972968,0.008044949949074495,0.001986521008409566,95,"[[-157.72585863348797,435.0089798923605,137.02149418022654],[-166.81148926050838,461.46863453012185,152.30938319432272],[-117.92115820313484,338.78655851669345,106.9772038378282],[-185.5381569315799,517.2947094432096,177.0229835768451],[-157.72585863348797,435.0089798923605,137.02149418022654],[-117.92115820313484,338.78655851669345,106.9772038378282],[-104.75462762554885,314.3372105982707,107.00234630478303],[-166.81148926050838,461.46863453012185,152.30938319432272],[-136.83378332744726,365.0299181287165,113.5123170947002],[-80.8988727096559,218.09286426902418,70.3774361827474],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-137.71406983561104,386.03554518911125,114.49844433586243],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-80.8988727096559,218.09286426902418,70.3774361827474],[-97.03143458081708,303.06783688644884,102.54447621879028],[-88.62843209170731,244.94222182956236,82.0039028652887],[-80.8988727096559,218.09286426902418,70.3774361827474],[-104.75462762554885,314.3372105982707,107.00234630478303],[-137.71406983561104,386.03554518911125,114.49844433586243],[-136.83378332744726,365.0299181287165,113.5123170947002],[-170.549571587915,495.7355723247508,165.66492169897802],[-117.92115820313484,338.78655851669345,106.9772038378282],[-80.8988727096559,218.09286426902418,70.3774361827474],[-187.4959987360888,532.7831197136811,177.6401936948526],[-162.44798265095446,448.85606798360055,145.57731707308983],[-181.9207510424502,524.7944540783482,174.24053967479747],[-82.15471534117802,217.86653156924996,74.3940497245375],[-187.4959987360888,532.7831197136811,177.6401936948526],[-162.44798265095446,448.85606798360055,145.57731707308983],[-123.58294559134877,358.29748461133335,108.10844746591339],[-156.27241497524142,410.72388225300364,129.33403470183023],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-156.27241497524142,410.72388225300364,129.33403470183023],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-177.54591802796253,493.6972127508702,173.05718583419076],[-146.24712097747354,378.60038961184244,121.47072495251214],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-97.03143458081708,303.06783688644884,102.54447621879028],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-82.15471534117802,217.86653156924996,74.3940497245375],[-72.74137769115174,204.29606008612402,66.43564186672555],[-187.4959987360888,532.7831197136811,177.6401936948526],[-170.549571587915,495.7355723247508,165.66492169897802],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4400,30,0.2947948,0.30128654666666665,0.03625452151391967,0.3379763078092899,0.34067963379079125,0.02124065970185147,0.00783404297626226,0.007872533341531554,0.0019083722323301451,93,"[[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-170.549571587915,495.7355723247508,165.66492169897802],[-97.03143458081708,303.06783688644884,102.54447621879028],[-170.549571587915,495.7355723247508,165.66492169897802],[-80.8988727096559,218.09286426902418,70.3774361827474],[-136.83378332744726,365.0299181287165,113.5123170947002],[-80.8988727096559,218.09286426902418,70.3774361827474],[-151.9089083656875,398.11131570648234,122.60196858059734],[-97.03143458081708,303.06783688644884,102.54447621879028],[-136.83378332744726,365.0299181287165,113.5123170947002],[-162.44798265095446,448.85606798360055,145.57731707308983],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-162.44798265095446,448.85606798360055,145.57731707308983],[-80.8988727096559,218.09286426902418,70.3774361827474],[-151.9089083656875,398.11131570648234,122.60196858059734],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-166.81148926050838,461.46863453012185,152.30938319432272],[-117.92115820313484,338.78655851669345,106.9772038378282],[-185.5381569315799,517.2947094432096,177.0229835768451],[-157.72585863348797,435.0089798923605,137.02149418022654],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-136.83378332744726,365.0299181287165,113.5123170947002],[-80.8988727096559,218.09286426902418,70.3774361827474],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-137.71406983561104,386.03554518911125,114.49844433586243],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-104.75462762554885,314.3372105982707,107.00234630478303],[-137.71406983561104,386.03554518911125,114.49844433586243],[-136.83378332744726,365.0299181287165,113.5123170947002],[-117.92115820313484,338.78655851669345,106.9772038378282],[-80.8988727096559,218.09286426902418,70.3774361827474],[-187.4959987360888,532.7831197136811,177.6401936948526],[-181.9207510424502,524.7944540783482,174.24053967479747],[-187.4959987360888,532.7831197136811,177.6401936948526],[-156.27241497524142,410.72388225300364,129.33403470183023],[-88.62843209170731,244.94222182956236,82.0039028652887],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-172.50741339242393,511.22398259522225,166.28213181698553],[-123.58294559134877,358.29748461133335,108.10844746591339],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-156.27241497524142,410.72388225300364,129.33403470183023],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-177.54591802796253,493.6972127508702,173.05718583419076],[-146.24712097747354,378.60038961184244,121.47072495251214],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-151.9089083656875,398.11131570648234,122.60196858059734],[-162.44798265095446,448.85606798360055,145.57731707308983],[-151.9089083656875,398.11131570648234,122.60196858059734],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4500,30,0.30176745000000005,0.3080925133333334,0.03648665199712254,0.33893259667285747,0.3417790707447737,0.02122835297349373,0.007774057040478841,0.007851901070596606,0.0019425490561502412,98,"[[-146.24712097747354,378.60038961184244,121.47072495251214],[-117.92115820313484,338.78655851669345,106.9772038378282],[-151.9089083656875,398.11131570648234,122.60196858059734],[-117.92115820313484,338.78655851669345,106.9772038378282],[-136.83378332744726,365.0299181287165,113.5123170947002],[-117.92115820313484,338.78655851669345,106.9772038378282],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-162.44798265095446,448.85606798360055,145.57731707308983],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-162.44798265095446,448.85606798360055,145.57731707308983],[-157.63221597539152,422.6426610666319,133.47957988729212],[-151.9089083656875,398.11131570648234,122.60196858059734],[-136.83378332744726,365.0299181287165,113.5123170947002],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-104.75462762554885,314.3372105982707,107.00234630478303],[-136.83378332744726,365.0299181287165,113.5123170947002],[-125.97993449056716,372.6666899320182,108.16849803844991],[-181.9207510424502,524.7944540783482,174.24053967479747],[-136.83378332744726,365.0299181287165,113.5123170947002],[-157.63221597539152,422.6426610666319,133.47957988729212],[-151.9089083656875,398.11131570648234,122.60196858059734],[-136.83378332744726,365.0299181287165,113.5123170947002],[-80.8988727096559,218.09286426902418,70.3774361827474],[-117.92115820313484,338.78655851669345,106.9772038378282],[-88.62843209170731,244.94222182956236,82.0039028652887],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-170.549571587915,495.7355723247508,165.66492169897802],[-97.03143458081708,303.06783688644884,102.54447621879028],[-170.549571587915,495.7355723247508,165.66492169897802],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-97.03143458081708,303.06783688644884,102.54447621879028],[-162.44798265095446,448.85606798360055,145.57731707308983],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-162.44798265095446,448.85606798360055,145.57731707308983],[-80.8988727096559,218.09286426902418,70.3774361827474],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-166.81148926050838,461.46863453012185,152.30938319432272],[-185.5381569315799,517.2947094432096,177.0229835768451],[-157.72585863348797,435.0089798923605,137.02149418022654],[-166.81148926050838,461.46863453012185,152.30938319432272],[-80.8988727096559,218.09286426902418,70.3774361827474],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-104.75462762554885,314.3372105982707,107.00234630478303],[-117.92115820313484,338.78655851669345,106.9772038378282],[-80.8988727096559,218.09286426902418,70.3774361827474],[-187.4959987360888,532.7831197136811,177.6401936948526],[-181.9207510424502,524.7944540783482,174.24053967479747],[-187.4959987360888,532.7831197136811,177.6401936948526],[-156.27241497524142,410.72388225300364,129.33403470183023],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-156.27241497524142,410.72388225300364,129.33403470183023],[-157.63221597539152,422.6426610666319,133.47957988729212],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-177.54591802796253,493.6972127508702,173.05718583419076],[-146.24712097747354,378.60038961184244,121.47072495251214],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4600,30,0.3086161,0.31496236333333333,0.03674988335106502,0.3407366705569753,0.34330213739085574,0.020918408300556416,0.007681900401325178,0.007697897013893462,0.001881796867282538,98,"[[-151.9089083656875,398.11131570648234,122.60196858059734],[-97.03143458081708,303.06783688644884,102.54447621879028],[-166.81148926050838,461.46863453012185,152.30938319432272],[-170.549571587915,495.7355723247508,165.66492169897802],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-97.03143458081708,303.06783688644884,102.54447621879028],[-151.9089083656875,398.11131570648234,122.60196858059734],[-146.24712097747354,378.60038961184244,121.47072495251214],[-125.97993449056716,372.6666899320182,108.16849803844991],[-156.27241497524142,410.72388225300364,129.33403470183023],[-156.27241497524142,410.72388225300364,129.33403470183023],[-157.63221597539152,422.6426610666319,133.47957988729212],[-146.24712097747354,378.60038961184244,121.47072495251214],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-136.83378332744726,365.0299181287165,113.5123170947002],[-117.92115820313484,338.78655851669345,106.9772038378282],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-162.44798265095446,448.85606798360055,145.57731707308983],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-162.44798265095446,448.85606798360055,145.57731707308983],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-104.75462762554885,314.3372105982707,107.00234630478303],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-80.8988727096559,218.09286426902418,70.3774361827474],[-117.92115820313484,338.78655851669345,106.9772038378282],[-88.62843209170731,244.94222182956236,82.0039028652887],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-170.549571587915,495.7355723247508,165.66492169897802],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-162.44798265095446,448.85606798360055,145.57731707308983],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-162.44798265095446,448.85606798360055,145.57731707308983],[-80.8988727096559,218.09286426902418,70.3774361827474],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-185.5381569315799,517.2947094432096,177.0229835768451],[-157.72585863348797,435.0089798923605,137.02149418022654],[-166.81148926050838,461.46863453012185,152.30938319432272],[-80.8988727096559,218.09286426902418,70.3774361827474],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-104.75462762554885,314.3372105982707,107.00234630478303],[-117.92115820313484,338.78655851669345,106.9772038378282],[-80.8988727096559,218.09286426902418,70.3774361827474],[-187.4959987360888,532.7831197136811,177.6401936948526],[-181.9207510424502,524.7944540783482,174.24053967479747],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4700,30,0.31529450000000003,0.32180252333333337,0.03703424904799269,0.34416500582346143,0.3450248477969205,0.02050446889484962,0.007507459259646874,0.007599168513088594,0.0018465799836723253,98,"[[-95.34128997552257,300.76673911514473,99.04393844697108],[-181.9207510424502,524.7944540783482,174.24053967479747],[-93.35055610917384,258.78930992080234,90.559725758152],[-181.9207510424502,524.7944540783482,174.24053967479747],[-166.81148926050838,461.46863453012185,152.30938319432272],[-170.549571587915,495.7355723247508,165.66492169897802],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-166.81148926050838,461.46863453012185,152.30938319432272],[-170.549571587915,495.7355723247508,165.66492169897802],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-97.03143458081708,303.06783688644884,102.54447621879028],[-151.9089083656875,398.11131570648234,122.60196858059734],[-146.24712097747354,378.60038961184244,121.47072495251214],[-125.97993449056716,372.6666899320182,108.16849803844991],[-156.27241497524142,410.72388225300364,129.33403470183023],[-156.27241497524142,410.72388225300364,129.33403470183023],[-146.24712097747354,378.60038961184244,121.47072495251214],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-136.83378332744726,365.0299181287165,113.5123170947002],[-117.92115820313484,338.78655851669345,106.9772038378282],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-162.44798265095446,448.85606798360055,145.57731707308983],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-162.44798265095446,448.85606798360055,145.57731707308983],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-104.75462762554885,314.3372105982707,107.00234630478303],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-117.92115820313484,338.78655851669345,106.9772038378282],[-88.62843209170731,244.94222182956236,82.0039028652887],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-162.44798265095446,448.85606798360055,145.57731707308983],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-162.44798265095446,448.85606798360055,145.57731707308983],[-80.8988727096559,218.09286426902418,70.3774361827474],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-185.5381569315799,517.2947094432096,177.0229835768451],[-157.72585863348797,435.0089798923605,137.02149418022654],[-80.8988727096559,218.09286426902418,70.3774361827474],[-166.81148926050838,461.46863453012185,152.30938319432272],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-166.81148926050838,461.46863453012185,152.30938319432272],[-104.75462762554885,314.3372105982707,107.00234630478303],[-117.92115820313484,338.78655851669345,106.9772038378282],[-80.8988727096559,218.09286426902418,70.3774361827474],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-146.24712097747354,378.60038961184244,121.47072495251214],[-123.58294559134877,358.29748461133335,108.10844746591339],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-146.24712097747354,378.60038961184244,121.47072495251214],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4800,30,0.321911,0.32876041333333333,0.03730671852403452,0.3454258573457972,0.34684007807955364,0.020742924236688266,0.007451811376784448,0.007508735300931263,0.0018185003599921474,99,"[[-104.75462762554885,314.3372105982707,107.00234630478303],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-117.92115820313484,338.78655851669345,106.9772038378282],[-187.4959987360888,532.7831197136811,177.6401936948526],[-104.75462762554885,314.3372105982707,107.00234630478303],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-93.35055610917384,258.78930992080234,90.559725758152],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-95.34128997552257,300.76673911514473,99.04393844697108],[-146.24712097747354,378.60038961184244,121.47072495251214],[-97.03143458081708,303.06783688644884,102.54447621879028],[-146.24712097747354,378.60038961184244,121.47072495251214],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-146.24712097747354,378.60038961184244,121.47072495251214],[-93.35055610917384,258.78930992080234,90.559725758152],[-146.24712097747354,378.60038961184244,121.47072495251214],[-187.4959987360888,532.7831197136811,177.6401936948526],[-181.9207510424502,524.7944540783482,174.24053967479747],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-157.63221597539152,422.6426610666319,133.47957988729212],[-95.34128997552257,300.76673911514473,99.04393844697108],[-181.9207510424502,524.7944540783482,174.24053967479747],[-93.35055610917384,258.78930992080234,90.559725758152],[-181.9207510424502,524.7944540783482,174.24053967479747],[-166.81148926050838,461.46863453012185,152.30938319432272],[-170.549571587915,495.7355723247508,165.66492169897802],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-151.9089083656875,398.11131570648234,122.60196858059734],[-166.81148926050838,461.46863453012185,152.30938319432272],[-170.549571587915,495.7355723247508,165.66492169897802],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-125.97993449056716,372.6666899320182,108.16849803844991],[-156.27241497524142,410.72388225300364,129.33403470183023],[-156.27241497524142,410.72388225300364,129.33403470183023],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-80.8988727096559,218.09286426902418,70.3774361827474],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-80.8988727096559,218.09286426902418,70.3774361827474],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-181.9207510424502,524.7944540783482,174.24053967479747],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
4900,30,0.3286738,0.3355888533333333,0.03748825989779525,0.34625527463151695,0.34832070728096665,0.020992328587845027,0.007127726597993674,0.007341445278464382,0.0017610633373931896,99,"[[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-177.54591802796253,493.6972127508702,173.05718583419076],[-80.8988727096559,218.09286426902418,70.3774361827474],[-160.35983571921167,408.59591894912427,134.2560464909068],[-80.8988727096559,218.09286426902418,70.3774361827474],[-93.35055610917384,258.78930992080234,90.559725758152],[-93.35055610917384,258.78930992080234,90.559725758152],[-80.8988727096559,218.09286426902418,70.3774361827474],[-93.35055610917384,258.78930992080234,90.559725758152],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-136.83378332744726,365.0299181287165,113.5123170947002],[-93.35055610917384,258.78930992080234,90.559725758152],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-125.97993449056716,372.6666899320182,108.16849803844991],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-117.92115820313484,338.78655851669345,106.9772038378282],[-187.4959987360888,532.7831197136811,177.6401936948526],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-93.35055610917384,258.78930992080234,90.559725758152],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-95.34128997552257,300.76673911514473,99.04393844697108],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-72.74137769115174,204.29606008612402,66.43564186672555],[-187.4959987360888,532.7831197136811,177.6401936948526],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-146.24712097747354,378.60038961184244,121.47072495251214],[-93.35055610917384,258.78930992080234,90.559725758152],[-146.24712097747354,378.60038961184244,121.47072495251214],[-187.4959987360888,532.7831197136811,177.6401936948526],[-181.9207510424502,524.7944540783482,174.24053967479747],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-157.63221597539152,422.6426610666319,133.47957988729212],[-95.34128997552257,300.76673911514473,99.04393844697108],[-181.9207510424502,524.7944540783482,174.24053967479747],[-93.35055610917384,258.78930992080234,90.559725758152],[-181.9207510424502,524.7944540783482,174.24053967479747],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-151.9089083656875,398.11131570648234,122.60196858059734],[-166.81148926050838,461.46863453012185,152.30938319432272],[-170.549571587915,495.7355723247508,165.66492169897802],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-156.27241497524142,410.72388225300364,129.33403470183023],[-156.27241497524142,410.72388225300364,129.33403470183023],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-157.72585863348797,435.0089798923605,137.02149418022654],[-80.8988727096559,218.09286426902418,70.3774361827474],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-80.8988727096559,218.09286426902418,70.3774361827474],[-181.9207510424502,524.7944540783482,174.24053967479747],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-187.4959987360888,532.7831197136811,177.6401936948526],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-187.4959987360888,532.7831197136811,177.6401936948526],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
5000,30,0.3356238,0.34244974333333333,0.037715645376720536,0.3490524387442079,0.34939639257727295,0.020841259508147688,0.006963050666628464,0.007242837604097848,0.0016504133530230408,98,"[[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-93.35055610917384,258.78930992080234,90.559725758152],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-93.35055610917384,258.78930992080234,90.559725758152],[-157.72585863348797,435.0089798923605,137.02149418022654],[-80.8988727096559,218.09286426902418,70.3774361827474],[-93.35055610917384,258.78930992080234,90.559725758152],[-160.35983571921167,408.59591894912427,134.2560464909068],[-93.35055610917384,258.78930992080234,90.559725758152],[-93.35055610917384,258.78930992080234,90.559725758152],[-80.8988727096559,218.09286426902418,70.3774361827474],[-93.35055610917384,258.78930992080234,90.559725758152],[-170.549571587915,495.7355723247508,165.66492169897802],[-95.34128997552257,300.76673911514473,99.04393844697108],[-123.58294559134877,358.29748461133335,108.10844746591339],[-157.72585863348797,435.0089798923605,137.02149418022654],[-151.9089083656875,398.11131570648234,122.60196858059734],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-177.54591802796253,493.6972127508702,173.05718583419076],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-162.44798265095446,448.85606798360055,145.57731707308983],[-117.92115820313484,338.78655851669345,106.9772038378282],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-117.92115820313484,338.78655851669345,106.9772038378282],[-95.34128997552257,300.76673911514473,99.04393844697108],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-181.9207510424502,524.7944540783482,174.24053967479747],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-181.9207510424502,524.7944540783482,174.24053967479747],[-93.35055610917384,258.78930992080234,90.559725758152],[-181.9207510424502,524.7944540783482,174.24053967479747],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-151.9089083656875,398.11131570648234,122.60196858059734],[-166.81148926050838,461.46863453012185,152.30938319432272],[-170.549571587915,495.7355723247508,165.66492169897802],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-172.50741339242393,511.22398259522225,166.28213181698553],[-151.9089083656875,398.11131570648234,122.60196858059734],[-156.27241497524142,410.72388225300364,129.33403470183023],[-156.27241497524142,410.72388225300364,129.33403470183023],[-172.50741339242393,511.22398259522225,166.28213181698553],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-157.72585863348797,435.0089798923605,137.02149418022654],[-80.8988727096559,218.09286426902418,70.3774361827474],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-80.8988727096559,218.09286426902418,70.3774361827474],[-181.9207510424502,524.7944540783482,174.24053967479747],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-166.81148926050838,461.46863453012185,152.30938319432272],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"
5100,30,0.34227205000000005,0.34929152,0.03802433750003842,0.3490524387442079,0.3500445629868613,0.021078497864982598,0.007060608090523095,0.007165253816309654,0.0015765256931037407,97,"[[-151.9089083656875,398.11131570648234,122.60196858059734],[-166.81148926050838,461.46863453012185,152.30938319432272],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-97.73827887474094,315.13594443582963,99.10398901950761],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-80.8988727096559,218.09286426902418,70.3774361827474],[-181.9207510424502,524.7944540783482,174.24053967479747],[-172.50741339242393,511.22398259522225,166.28213181698553],[-162.44798265095446,448.85606798360055,145.57731707308983],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-162.44798265095446,448.85606798360055,145.57731707308983],[-166.81148926050838,461.46863453012185,152.30938319432272],[-97.68846078905275,292.9068523848631,94.99169324933892],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-93.35055610917384,258.78930992080234,90.559725758152],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-187.4959987360888,532.7831197136811,177.6401936948526],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-93.35055610917384,258.78930992080234,90.559725758152],[-157.72585863348797,435.0089798923605,137.02149418022654],[-93.35055610917384,258.78930992080234,90.559725758152],[-160.35983571921167,408.59591894912427,134.2560464909068],[-93.35055610917384,258.78930992080234,90.559725758152],[-93.35055610917384,258.78930992080234,90.559725758152],[-93.35055610917384,258.78930992080234,90.559725758152],[-170.549571587915,495.7355723247508,165.66492169897802],[-157.72585863348797,435.0089798923605,137.02149418022654],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-177.54591802796253,493.6972127508702,173.05718583419076],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-160.35983571921167,408.59591894912427,134.2560464909068],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-162.44798265095446,448.85606798360055,145.57731707308983],[-117.92115820313484,338.78655851669345,106.9772038378282],[-123.58294559134877,358.29748461133335,108.10844746591339],[-162.44798265095446,448.85606798360055,145.57731707308983],[-117.92115820313484,338.78655851669345,106.9772038378282],[-146.24712097747354,378.60038961184244,121.47072495251214],[-146.24712097747354,378.60038961184244,121.47072495251214],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-181.9207510424502,524.7944540783482,174.24053967479747],[-117.92115820313484,338.78655851669345,106.9772038378282],[-117.92115820313484,338.78655851669345,106.9772038378282],[-181.9207510424502,524.7944540783482,174.24053967479747],[-93.35055610917384,258.78930992080234,90.559725758152],[-181.9207510424502,524.7944540783482,174.24053967479747],[-151.9089083656875,398.11131570648234,122.60196858059734],[-170.549571587915,495.7355723247508,165.66492169897802],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-156.27241497524142,410.72388225300364,129.33403470183023],[-156.27241497524142,410.72388225300364,129.33403470183023],[-172.50741339242393,511.22398259522225,166.28213181698553],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-172.50741339242393,511.22398259522225,166.28213181698553],[-136.83378332744726,365.0299181287165,113.5123170947002],[-136.83378332744726,365.0299181287165,113.5123170947002],[-157.63221597539152,422.6426610666319,133.47957988729212],[-136.83378332744726,365.0299181287165,113.5123170947002],[-151.9089083656875,398.11131570648234,122.60196858059734],[-151.9089083656875,398.11131570648234,122.60196858059734],[-157.72585863348797,435.0089798923605,137.02149418022654],[-166.81148926050838,461.46863453012185,152.30938319432272],[-166.81148926050838,461.46863453012185,152.30938319432272],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-177.54591802796253,493.6972127508702,173.05718583419076],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-88.62843209170731,244.94222182956236,82.0039028652887],[-160.35983571921167,408.59591894912427,134.2560464909068],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555],[-72.74137769115174,204.29606008612402,66.43564186672555]]"


==> plotsdata/satibea_tankwar_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0024528500000000003,0.004995826666666667,0.013454658788224258,0.0,0.003472418356744294,0.019019218630838705,0.0,0.009979254267306075,0.054658626692832266,0,"[]"
300,30,0.0104335,0.013579510000000001,0.017172142215234575,0.07161803537653738,0.07728268944959182,0.05735385887832277,0.11283243902758364,0.12349651698968006,0.08030570785124701,1,"[[-111.02694392948877,321.60774940376035,111.04800857048227]]"
400,30,0.0182385,0.02188094,0.0193740296482546,0.12629585251598857,0.1193976049105069,0.0517347643306256,0.06620170649238268,0.07382672153929884,0.03511124425210139,4,"[[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-111.02694392948877,321.60774940376035,111.04800857048227],[-111.02694392948877,321.60774940376035,111.04800857048227]]"
500,30,0.025796700000000002,0.029930763333333336,0.021646726558017377,0.15851189614339853,0.14669608041782453,0.052831536155584946,0.03914098635861148,0.042994711159717425,0.01562513572706301,12,"[[-146.75512544422833,444.8287962379889,126.99671584605852],[-67.5583928557436,179.75659978821608,70.385097855464],[-137.24669584969172,410.7033488339152,130.85123991824975],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-111.02694392948877,321.60774940376035,111.04800857048227],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-111.02694392948877,321.60774940376035,111.04800857048227],[-111.02694392948877,321.60774940376035,111.04800857048227]]"
600,30,0.033732750000000006,0.03792627,0.02325725026442663,0.16839115614864653,0.1569563322846961,0.052199263180751194,0.032662821581937146,0.03200609546639677,0.008259196693456998,26,"[[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-137.24669584969172,410.7033488339152,130.85123991824975],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-73.92507008159671,184.2280746845354,52.42002826768556],[-111.02694392948877,321.60774940376035,111.04800857048227],[-137.24669584969172,410.7033488339152,130.85123991824975],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-111.02694392948877,321.60774940376035,111.04800857048227],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-67.5583928557436,179.75659978821608,70.385097855464],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975]]"
700,30,0.0413051,0.045698626666666665,0.024385012426586573,0.19508068730547257,0.18010094939110785,0.05527268492160722,0.02660686133595959,0.026880985039857103,0.005120358093204107,38,"[[-73.92507008159671,184.2280746845354,52.42002826768556],[-58.91241982768416,181.09150785804025,54.91988766104304],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-67.5583928557436,179.75659978821608,70.385097855464],[-101.52422560936884,299.2797286776952,88.16135825995853],[-146.75512544422833,444.8287962379889,126.99671584605852],[-73.92507008159671,184.2280746845354,52.42002826768556],[-130.06365271970026,403.2313010180341,114.71121284571193],[-137.24669584969172,410.7033488339152,130.85123991824975],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-137.24669584969172,410.7033488339152,130.85123991824975],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-73.92507008159671,184.2280746845354,52.42002826768556],[-111.02694392948877,321.60774940376035,111.04800857048227],[-137.24669584969172,410.7033488339152,130.85123991824975],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-111.02694392948877,321.60774940376035,111.04800857048227],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-67.5583928557436,179.75659978821608,70.385097855464],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975]]"
800,30,0.04860075,0.05346037,0.025290593523709222,0.20822428684868632,0.19167121300257228,0.05414088561166619,0.023546512183738745,0.024338301126990026,0.005006603178812127,43,"[[-67.02059449375484,189.0073840005417,50.54620350622593],[-58.91241982768416,181.09150785804025,54.91988766104304],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-130.06365271970026,403.2313010180341,114.71121284571193],[-73.92507008159671,184.2280746845354,52.42002826768556],[-130.06365271970026,403.2313010180341,114.71121284571193],[-73.92507008159671,184.2280746845354,52.42002826768556],[-146.0054678952275,425.88027430588323,126.91888956393191],[-58.91241982768416,181.09150785804025,54.91988766104304],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-58.91241982768416,181.09150785804025,54.91988766104304],[-67.5583928557436,179.75659978821608,70.385097855464],[-101.52422560936884,299.2797286776952,88.16135825995853],[-146.75512544422833,444.8287962379889,126.99671584605852],[-73.92507008159671,184.2280746845354,52.42002826768556],[-130.06365271970026,403.2313010180341,114.71121284571193],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-137.24669584969172,410.7033488339152,130.85123991824975],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-73.92507008159671,184.2280746845354,52.42002826768556],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-111.02694392948877,321.60774940376035,111.04800857048227],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-111.02694392948877,321.60774940376035,111.04800857048227],[-146.75512544422833,444.8287962379889,126.99671584605852],[-67.5583928557436,179.75659978821608,70.385097855464],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975],[-146.75512544422833,444.8287962379889,126.99671584605852],[-137.24669584969172,410.7033488339152,130.85123991824975]]"
900,30,0.05612085,0.06136617666666667,0.02739536820575236,0.21624504586040347,0.20203130140791514,0.04562699978177973,0.022182329248240783,0.023198986722849077,0.004448234149690267,42,"[[-111.02694392948877,321.60774940376035,111.04800857048227],[-111.02694392948877,321.60774940376035,111.04800857048227],[-130.06365271970026,403.2313010180341,114.71121284571193],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.92507008159671,184.2280746845354,52.42002826768556],[-111.02694392948877,321.60774940376035,111.04800857048227],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-73.92507008159671,184.2280746845354,52.42002826768556],[-80.59331234969356,199.33806496362146,54.9970545838967],[-111.02694392948877,321.60774940376035,111.04800857048227],[-101.52422560936884,299.2797286776952,88.16135825995853],[-67.02059449375484,189.0073840005417,50.54620350622593],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-146.0054678952275,425.88027430588323,126.91888956393191],[-101.52422560936884,299.2797286776952,88.16135825995853],[-146.75512544422833,444.8287962379889,126.99671584605852],[-130.06365271970026,403.2313010180341,114.71121284571193],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852]]"
1000,30,0.063503,0.06899225333333334,0.028290003674366643,0.22989132147009905,0.2165008669803456,0.04052642875902857,0.022178103769841785,0.02236018687798928,0.0035692389181484936,46,"[[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-101.52422560936884,299.2797286776952,88.16135825995853],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.0054678952275,425.88027430588323,126.91888956393191],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-98.99917203390721,267.20964831107085,84.13055042865078],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-146.0054678952275,425.88027430588323,126.91888956393191],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.92507008159671,184.2280746845354,52.42002826768556],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.92507008159671,184.2280746845354,52.42002826768556],[-101.52422560936884,299.2797286776952,88.16135825995853],[-101.52422560936884,299.2797286776952,88.16135825995853],[-111.02694392948877,321.60774940376035,111.04800857048227],[-111.02694392948877,321.60774940376035,111.04800857048227],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-142.04575618938736,407.0154423275893,118.76093276090509],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-80.59331234969356,199.33806496362146,54.9970545838967],[-111.02694392948877,321.60774940376035,111.04800857048227],[-101.52422560936884,299.2797286776952,88.16135825995853],[-130.06365271970026,403.2313010180341,114.71121284571193],[-130.06365271970026,403.2313010180341,114.71121284571193],[-146.0054678952275,425.88027430588323,126.91888956393191],[-101.52422560936884,299.2797286776952,88.16135825995853],[-130.06365271970026,403.2313010180341,114.71121284571193],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852]]"
1100,30,0.07078820000000001,0.07667099000000001,0.029183224333750965,0.2348104235744436,0.2284917634274924,0.0327862328950994,0.02095687716888902,0.02132917443680551,0.003815606898493338,49,"[[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-130.06365271970026,403.2313010180341,114.71121284571193],[-98.99917203390721,267.20964831107085,84.13055042865078],[-130.06365271970026,403.2313010180341,114.71121284571193],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.92507008159671,184.2280746845354,52.42002826768556],[-109.76888262412848,283.979294038734,87.38204000029695],[-130.06365271970026,403.2313010180341,114.71121284571193],[-101.52422560936884,299.2797286776952,88.16135825995853],[-130.06365271970026,403.2313010180341,114.71121284571193],[-80.59331234969356,199.33806496362146,54.9970545838967],[-101.52422560936884,299.2797286776952,88.16135825995853],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-101.52422560936884,299.2797286776952,88.16135825995853],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-98.99917203390721,267.20964831107085,84.13055042865078],[-146.0054678952275,425.88027430588323,126.91888956393191],[-101.52422560936884,299.2797286776952,88.16135825995853],[-101.52422560936884,299.2797286776952,88.16135825995853],[-73.92507008159671,184.2280746845354,52.42002826768556],[-73.92507008159671,184.2280746845354,52.42002826768556],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-111.02694392948877,321.60774940376035,111.04800857048227],[-101.52422560936884,299.2797286776952,88.16135825995853],[-146.0054678952275,425.88027430588323,126.91888956393191],[-101.52422560936884,299.2797286776952,88.16135825995853],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852]]"
1200,30,0.07820175,0.08420726333333334,0.02957737268588344,0.240627287077074,0.2370831091278927,0.032536539240378366,0.02000736451546161,0.02030694571842197,0.0038389703007409627,48,"[[-80.59331234969356,199.33806496362146,54.9970545838967],[-98.99917203390721,267.20964831107085,84.13055042865078],[-146.75512544422833,444.8287962379889,126.99671584605852],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-80.59331234969356,199.33806496362146,54.9970545838967],[-98.99917203390721,267.20964831107085,84.13055042865078],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-130.06365271970026,403.2313010180341,114.71121284571193],[-98.99917203390721,267.20964831107085,84.13055042865078],[-130.06365271970026,403.2313010180341,114.71121284571193],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-98.99917203390721,267.20964831107085,84.13055042865078],[-146.0054678952275,425.88027430588323,126.91888956393191],[-73.92507008159671,184.2280746845354,52.42002826768556],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-111.02694392948877,321.60774940376035,111.04800857048227],[-101.52422560936884,299.2797286776952,88.16135825995853],[-146.0054678952275,425.88027430588323,126.91888956393191],[-101.52422560936884,299.2797286776952,88.16135825995853],[-146.75512544422833,444.8287962379889,126.99671584605852]]"
1300,30,0.08563555,0.09171368,0.029832893129268317,0.24667639879603614,0.2433219665731218,0.031430634815004466,0.018652231403692182,0.019464665720478558,0.003674454167722485,55,"[[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-130.06365271970026,403.2313010180341,114.71121284571193],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-98.99917203390721,267.20964831107085,84.13055042865078],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-134.2376954759005,395.96326520690224,115.46764131955004],[-98.99917203390721,267.20964831107085,84.13055042865078],[-98.99917203390721,267.20964831107085,84.13055042865078],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-146.75512544422833,444.8287962379889,126.99671584605852],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-80.59331234969356,199.33806496362146,54.9970545838967],[-98.99917203390721,267.20964831107085,84.13055042865078],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-98.99917203390721,267.20964831107085,84.13055042865078],[-146.0054678952275,425.88027430588323,126.91888956393191],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.0054678952275,425.88027430588323,126.91888956393191],[-146.75512544422833,444.8287962379889,126.99671584605852]]"
1400,30,0.09296670000000001,0.09916326,0.03024816567431988,0.2568214265969616,0.25333920114200825,0.030326906631938474,0.018115544771756056,0.018747332206900953,0.0035377520510985103,58,"[[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-133.01901794602077,377.21033544094144,110.8028887662786],[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-134.2376954759005,395.96326520690224,115.46764131955004],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-103.25420409629848,271.11900228988634,84.71426825381359],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-134.2376954759005,395.96326520690224,115.46764131955004],[-98.99917203390721,267.20964831107085,84.13055042865078],[-98.99917203390721,267.20964831107085,84.13055042865078],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-146.75512544422833,444.8287962379889,126.99671584605852],[-98.99917203390721,267.20964831107085,84.13055042865078],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.75512544422833,444.8287962379889,126.99671584605852],[-98.99917203390721,267.20964831107085,84.13055042865078],[-146.75512544422833,444.8287962379889,126.99671584605852],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.75512544422833,444.8287962379889,126.99671584605852],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.0054678952275,425.88027430588323,126.91888956393191],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.0054678952275,425.88027430588323,126.91888956393191],[-146.75512544422833,444.8287962379889,126.99671584605852]]"
1500,30,0.10053100000000001,0.10676237333333334,0.030706998346652737,0.2589986021158611,0.2564950990305847,0.029828950903000133,0.018381137571396047,0.01822514962022771,0.0029939402444142593,66,"[[-150.93414124584834,450.03045760698086,133.83964941976276],[-150.93414124584834,450.03045760698086,133.83964941976276],[-146.75512544422833,444.8287962379889,126.99671584605852],[-150.93414124584834,450.03045760698086,133.83964941976276],[-126.6404070805121,387.4755090651908,102.97790668011399],[-146.0054678952275,425.88027430588323,126.91888956393191],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-103.25420409629848,271.11900228988634,84.71426825381359],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-133.01901794602077,377.21033544094144,110.8028887662786],[-73.65263029960697,182.88680115638232,45.82974548639041],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-98.99917203390721,267.20964831107085,84.13055042865078],[-109.76888262412848,283.979294038734,87.38204000029695],[-98.99917203390721,267.20964831107085,84.13055042865078],[-73.65263029960697,182.88680115638232,45.82974548639041],[-134.2376954759005,395.96326520690224,115.46764131955004],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-133.01901794602077,377.21033544094144,110.8028887662786],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-134.2376954759005,395.96326520690224,115.46764131955004],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-103.25420409629848,271.11900228988634,84.71426825381359],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-134.2376954759005,395.96326520690224,115.46764131955004],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-109.76888262412848,283.979294038734,87.38204000029695],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.0054678952275,425.88027430588323,126.91888956393191],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.0054678952275,425.88027430588323,126.91888956393191]]"
1600,30,0.10790435000000001,0.11423896,0.03118766953190713,0.2604340364064959,0.26034118249534854,0.032059594726126094,0.01780962486418649,0.017834496061190426,0.002921364059724176,65,"[[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-150.93414124584834,450.03045760698086,133.83964941976276],[-133.01901794602077,377.21033544094144,110.8028887662786],[-109.76888262412848,283.979294038734,87.38204000029695],[-133.01901794602077,377.21033544094144,110.8028887662786],[-146.0054678952275,425.88027430588323,126.91888956393191],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-150.93414124584834,450.03045760698086,133.83964941976276],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-133.01901794602077,377.21033544094144,110.8028887662786],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.0054678952275,425.88027430588323,126.91888956393191],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-103.25420409629848,271.11900228988634,84.71426825381359],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-133.01901794602077,377.21033544094144,110.8028887662786],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-98.99917203390721,267.20964831107085,84.13055042865078],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-133.01901794602077,377.21033544094144,110.8028887662786],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-103.25420409629848,271.11900228988634,84.71426825381359],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-109.76888262412848,283.979294038734,87.38204000029695],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-146.0054678952275,425.88027430588323,126.91888956393191]]"
1700,30,0.11528035,0.12175064000000001,0.03189710651968294,0.26618480191289606,0.2680907140949162,0.034987392905793085,0.017083623841701496,0.01729750598281739,0.002631792532079755,69,"[[-109.76888262412848,283.979294038734,87.38204000029695],[-146.75512544422833,444.8287962379889,126.99671584605852],[-126.6404070805121,387.4755090651908,102.97790668011399],[-146.75512544422833,444.8287962379889,126.99671584605852],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.0054678952275,425.88027430588323,126.91888956393191],[-80.59331234969356,199.33806496362146,54.9970545838967],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-103.25420409629848,271.11900228988634,84.71426825381359],[-150.93414124584834,450.03045760698086,133.83964941976276],[-150.93414124584834,450.03045760698086,133.83964941976276],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-146.0054678952275,425.88027430588323,126.91888956393191],[-109.76888262412848,283.979294038734,87.38204000029695],[-150.93414124584834,450.03045760698086,133.83964941976276],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-133.01901794602077,377.21033544094144,110.8028887662786],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.0054678952275,425.88027430588323,126.91888956393191],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-133.01901794602077,377.21033544094144,110.8028887662786],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-133.01901794602077,377.21033544094144,110.8028887662786],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-103.25420409629848,271.11900228988634,84.71426825381359],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-109.76888262412848,283.979294038734,87.38204000029695],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509]]"
1800,30,0.122784,0.12929115333333335,0.03226911124219562,0.2723848332254992,0.27283827622645623,0.03624285564612148,0.017220332311839795,0.01694967607407807,0.0027812258314260084,72,"[[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.0054678952275,425.88027430588323,126.91888956393191],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-107.81931947507637,327.7611322569734,95.00218632851532],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.75512544422833,444.8287962379889,126.99671584605852],[-126.6404070805121,387.4755090651908,102.97790668011399],[-146.75512544422833,444.8287962379889,126.99671584605852],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-103.25420409629848,271.11900228988634,84.71426825381359],[-150.93414124584834,450.03045760698086,133.83964941976276],[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-150.93414124584834,450.03045760698086,133.83964941976276],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-133.01901794602077,377.21033544094144,110.8028887662786],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.0054678952275,425.88027430588323,126.91888956393191],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-133.01901794602077,377.21033544094144,110.8028887662786],[-73.65263029960697,182.88680115638232,45.82974548639041],[-133.01901794602077,377.21033544094144,110.8028887662786],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509]]"
1900,30,0.1302503,0.13682104333333334,0.0327004331067351,0.2778332838545383,0.27910047303822033,0.03903656265659425,0.016316046393385197,0.0162650192643244,0.002889054554941967,73,"[[-148.04099468290497,426.4692576360534,120.93023180855964],[-126.6404070805121,387.4755090651908,102.97790668011399],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-126.6404070805121,387.4755090651908,102.97790668011399],[-73.65263029960697,182.88680115638232,45.82974548639041],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-73.65263029960697,182.88680115638232,45.82974548639041],[-126.6404070805121,387.4755090651908,102.97790668011399],[-131.86293525465507,371.5430588293443,108.4624788383749],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-107.81931947507637,327.7611322569734,95.00218632851532],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-103.25420409629848,271.11900228988634,84.71426825381359],[-150.93414124584834,450.03045760698086,133.83964941976276],[-150.93414124584834,450.03045760698086,133.83964941976276],[-109.76888262412848,283.979294038734,87.38204000029695],[-150.93414124584834,450.03045760698086,133.83964941976276],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-133.01901794602077,377.21033544094144,110.8028887662786],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.0054678952275,425.88027430588323,126.91888956393191],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.25420409629848,271.11900228988634,84.71426825381359],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509]]"
2000,30,0.13749680000000003,0.14429432333333334,0.03313470143784239,0.2875692841614713,0.28782834890133896,0.03895819632548998,0.01652399361167864,0.01598975807511568,0.0030589103653163806,79,"[[-146.75512544422833,444.8287962379889,126.99671584605852],[-126.6404070805121,387.4755090651908,102.97790668011399],[-73.65263029960697,182.88680115638232,45.82974548639041],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-150.93414124584834,450.03045760698086,133.83964941976276],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-107.81931947507637,327.7611322569734,95.00218632851532],[-150.93414124584834,450.03045760698086,133.83964941976276],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-148.04099468290497,426.4692576360534,120.93023180855964],[-150.93414124584834,450.03045760698086,133.83964941976276],[-126.6404070805121,387.4755090651908,102.97790668011399],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-146.75512544422833,444.8287962379889,126.99671584605852],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-107.81931947507637,327.7611322569734,95.00218632851532],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.75512544422833,444.8287962379889,126.99671584605852],[-146.75512544422833,444.8287962379889,126.99671584605852],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-133.01901794602077,377.21033544094144,110.8028887662786],[-109.76888262412848,283.979294038734,87.38204000029695],[-146.0054678952275,425.88027430588323,126.91888956393191],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.25420409629848,271.11900228988634,84.71426825381359],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-133.01901794602077,377.21033544094144,110.8028887662786],[-133.01901794602077,377.21033544094144,110.8028887662786],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509]]"
2100,30,0.14503535,0.15187580666666667,0.03345020639673382,0.2907511749668954,0.29175023419754526,0.03602999167313113,0.016369708224844286,0.015611544210516954,0.002951729780984805,90,"[[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964],[-126.6404070805121,387.4755090651908,102.97790668011399],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-131.86293525465507,371.5430588293443,108.4624788383749],[-107.81931947507637,327.7611322569734,95.00218632851532],[-146.75512544422833,444.8287962379889,126.99671584605852],[-143.7718890150241,435.96952200465086,115.621498708833],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-148.04099468290497,426.4692576360534,120.93023180855964],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-126.6404070805121,387.4755090651908,102.97790668011399],[-107.81931947507637,327.7611322569734,95.00218632851532],[-131.86293525465507,371.5430588293443,108.4624788383749],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-146.75512544422833,444.8287962379889,126.99671584605852],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-107.81931947507637,327.7611322569734,95.00218632851532],[-150.93414124584834,450.03045760698086,133.83964941976276],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-107.81931947507637,327.7611322569734,95.00218632851532],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-142.04575618938736,407.0154423275893,118.76093276090509],[-98.99917203390721,267.20964831107085,84.13055042865078],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509]]"
2200,30,0.15244934999999998,0.15945532,0.033632912104636536,0.2881481428675107,0.29525601000448953,0.03766982550597692,0.015873544788993228,0.015239220098244884,0.0029341532564665773,80,"[[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-148.04099468290497,426.4692576360534,120.93023180855964],[-126.6404070805121,387.4755090651908,102.97790668011399],[-107.81931947507637,327.7611322569734,95.00218632851532],[-143.7718890150241,435.96952200465086,115.621498708833],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-148.04099468290497,426.4692576360534,120.93023180855964],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-107.81931947507637,327.7611322569734,95.00218632851532],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-146.75512544422833,444.8287962379889,126.99671584605852],[-150.93414124584834,450.03045760698086,133.83964941976276],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-107.81931947507637,327.7611322569734,95.00218632851532],[-150.93414124584834,450.03045760698086,133.83964941976276],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-107.81931947507637,327.7611322569734,95.00218632851532],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509]]"
2300,30,0.15974365000000001,0.16688979,0.034067083829038315,0.29258358281445546,0.29897330231174224,0.0403951598861235,0.01481430195699619,0.014843608018100179,0.0029854544187322045,79,"[[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-138.5311775227519,386.6530491084304,111.03950515458604],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-103.25420409629848,271.11900228988634,84.71426825381359],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-143.7718890150241,435.96952200465086,115.621498708833],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509]]"
2400,30,0.16717225000000002,0.1744555,0.034642726020623724,0.31081120962216024,0.3039671005480403,0.04109899746143509,0.014711139559362976,0.014670803281782068,0.0031567103838179007,89,"[[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-107.81931947507637,327.7611322569734,95.00218632851532],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.25420409629848,271.11900228988634,84.71426825381359],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-107.81931947507637,327.7611322569734,95.00218632851532],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-103.25420409629848,271.11900228988634,84.71426825381359],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-143.7718890150241,435.96952200465086,115.621498708833],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967]]"
2500,30,0.17466175,0.18189450000000001,0.035050356675434456,0.31497158991555296,0.31023324726748724,0.0385347619110543,0.014490174561491957,0.01431721699712713,0.003022198433335525,99,"[[-143.7718890150241,435.96952200465086,115.621498708833],[-85.23037065314399,223.99575952460418,63.29195790494782],[-126.6404070805121,387.4755090651908,102.97790668011399],[-80.59331234969356,199.33806496362146,54.9970545838967],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-97.07334298235953,294.55897161610903,70.73028275913505],[-126.6404070805121,387.4755090651908,102.97790668011399],[-138.5311775227519,386.6530491084304,111.03950515458604],[-142.04575618938736,407.0154423275893,118.76093276090509],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-103.25420409629848,271.11900228988634,84.71426825381359],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-103.25420409629848,271.11900228988634,84.71426825381359],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-107.81931947507637,327.7611322569734,95.00218632851532],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-107.81931947507637,327.7611322569734,95.00218632851532],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-103.25420409629848,271.11900228988634,84.71426825381359],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-143.7718890150241,435.96952200465086,115.621498708833],[-126.6404070805121,387.4755090651908,102.97790668011399],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967]]"
2600,30,0.1820736,0.18930632,0.03526459316665842,0.31797190291752275,0.31350813771439084,0.039191233442894644,0.01419391988995446,0.014099048195573935,0.003024191021828477,94,"[[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-149.59368462516284,445.029659988336,128.50975357055546],[-126.6404070805121,387.4755090651908,102.97790668011399],[-149.59368462516284,445.029659988336,128.50975357055546],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-97.07334298235953,294.55897161610903,70.73028275913505],[-143.7718890150241,435.96952200465086,115.621498708833],[-85.23037065314399,223.99575952460418,63.29195790494782],[-126.6404070805121,387.4755090651908,102.97790668011399],[-80.59331234969356,199.33806496362146,54.9970545838967],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-97.07334298235953,294.55897161610903,70.73028275913505],[-126.6404070805121,387.4755090651908,102.97790668011399],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-148.04099468290497,426.4692576360534,120.93023180855964],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-107.81931947507637,327.7611322569734,95.00218632851532],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-107.81931947507637,327.7611322569734,95.00218632851532],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-103.25420409629848,271.11900228988634,84.71426825381359],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-143.7718890150241,435.96952200465086,115.621498708833],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695]]"
2700,30,0.18937965,0.19673414333333333,0.03547923958127202,0.3201163540530134,0.3151474004573003,0.038897800692280174,0.014203996961940399,0.013930983622251704,0.0031163857426060445,96,"[[-126.6404070805121,387.4755090651908,102.97790668011399],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-138.5311775227519,386.6530491084304,111.03950515458604],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.59331234969356,199.33806496362146,54.9970545838967],[-85.23037065314399,223.99575952460418,63.29195790494782],[-126.6404070805121,387.4755090651908,102.97790668011399],[-126.6404070805121,387.4755090651908,102.97790668011399],[-143.7718890150241,435.96952200465086,115.621498708833],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-126.6404070805121,387.4755090651908,102.97790668011399],[-85.23037065314399,223.99575952460418,63.29195790494782],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.59331234969356,199.33806496362146,54.9970545838967],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-107.81931947507637,327.7611322569734,95.00218632851532],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-107.81931947507637,327.7611322569734,95.00218632851532],[-103.25420409629848,271.11900228988634,84.71426825381359],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-107.81931947507637,327.7611322569734,95.00218632851532],[-109.76888262412848,283.979294038734,87.38204000029695],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-103.25420409629848,271.11900228988634,84.71426825381359],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-143.7718890150241,435.96952200465086,115.621498708833],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.86293525465507,371.5430588293443,108.4624788383749],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695]]"
2800,30,0.19682570000000002,0.20413513,0.03584987624057079,0.3225131309207412,0.31941928160416155,0.04027168811175968,0.01386053139636522,0.013759927985159503,0.0031132319543770216,98,"[[-126.6404070805121,387.4755090651908,102.97790668011399],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-103.25420409629848,271.11900228988634,84.71426825381359],[-80.32087256770382,197.9967914354684,48.40677180260155],[-97.07334298235953,294.55897161610903,70.73028275913505],[-109.76888262412848,283.979294038734,87.38204000029695],[-149.59368462516284,445.029659988336,128.50975357055546],[-126.6404070805121,387.4755090651908,102.97790668011399],[-138.5311775227519,386.6530491084304,111.03950515458604],[-103.25420409629848,271.11900228988634,84.71426825381359],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-148.04099468290497,426.4692576360534,120.93023180855964],[-126.6404070805121,387.4755090651908,102.97790668011399],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-138.5311775227519,386.6530491084304,111.03950515458604],[-73.65263029960697,182.88680115638232,45.82974548639041],[-138.5311775227519,386.6530491084304,111.03950515458604],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-143.7718890150241,435.96952200465086,115.621498708833],[-80.59331234969356,199.33806496362146,54.9970545838967],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.59331234969356,199.33806496362146,54.9970545838967],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-142.04575618938736,407.0154423275893,118.76093276090509],[-80.59331234969356,199.33806496362146,54.9970545838967],[-107.81931947507637,327.7611322569734,95.00218632851532],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-143.7718890150241,435.96952200465086,115.621498708833],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.86293525465507,371.5430588293443,108.4624788383749],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695]]"
2900,30,0.20426075000000002,0.21165331666666667,0.03670618916680161,0.3264895722601043,0.3223887984043024,0.04007735470602351,0.013183328385461544,0.013528716718964103,0.0031705362321496743,95,"[[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-150.93414124584834,450.03045760698086,133.83964941976276],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-107.81931947507637,327.7611322569734,95.00218632851532],[-109.76888262412848,283.979294038734,87.38204000029695],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.59331234969356,199.33806496362146,54.9970545838967],[-80.59331234969356,199.33806496362146,54.9970545838967],[-150.93414124584834,450.03045760698086,133.83964941976276],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.93414124584834,450.03045760698086,133.83964941976276],[-131.86293525465507,371.5430588293443,108.4624788383749],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-80.32087256770382,197.9967914354684,48.40677180260155],[-126.6404070805121,387.4755090651908,102.97790668011399],[-138.5311775227519,386.6530491084304,111.03950515458604],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-143.7718890150241,435.96952200465086,115.621498708833],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-107.81931947507637,327.7611322569734,95.00218632851532],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-103.25420409629848,271.11900228988634,84.71426825381359],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695]]"
3000,30,0.21152865,0.21901393000000002,0.03733465792218151,0.32823450709962554,0.3293749326758419,0.04012272024253326,0.012826795561628612,0.013287493306860512,0.0031367592149151094,94,"[[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-126.6404070805121,387.4755090651908,102.97790668011399],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-107.81931947507637,327.7611322569734,95.00218632851532],[-85.23037065314399,223.99575952460418,63.29195790494782],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-103.25420409629848,271.11900228988634,84.71426825381359],[-107.81931947507637,327.7611322569734,95.00218632851532],[-126.6404070805121,387.4755090651908,102.97790668011399],[-150.93414124584834,450.03045760698086,133.83964941976276],[-97.07334298235953,294.55897161610903,70.73028275913505],[-80.32087256770382,197.9967914354684,48.40677180260155],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-148.04099468290497,426.4692576360534,120.93023180855964],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.93414124584834,450.03045760698086,133.83964941976276],[-131.86293525465507,371.5430588293443,108.4624788383749],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-80.32087256770382,197.9967914354684,48.40677180260155],[-126.6404070805121,387.4755090651908,102.97790668011399],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-138.5311775227519,386.6530491084304,111.03950515458604],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3100,30,0.21887895000000002,0.22647291000000003,0.037592986779573755,0.3309395549781666,0.33109402563128404,0.03913396794380923,0.012932716744990896,0.013164043056846332,0.0033059966339271567,96,"[[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.74158525045638,309.66896189519514,73.30730907534618],[-85.23037065314399,223.99575952460418,63.29195790494782],[-126.6404070805121,387.4755090651908,102.97790668011399],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-126.6404070805121,387.4755090651908,102.97790668011399],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-107.81931947507637,327.7611322569734,95.00218632851532],[-85.23037065314399,223.99575952460418,63.29195790494782],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-103.25420409629848,271.11900228988634,84.71426825381359],[-107.81931947507637,327.7611322569734,95.00218632851532],[-126.6404070805121,387.4755090651908,102.97790668011399],[-150.93414124584834,450.03045760698086,133.83964941976276],[-97.07334298235953,294.55897161610903,70.73028275913505],[-80.32087256770382,197.9967914354684,48.40677180260155],[-149.59368462516284,445.029659988336,128.50975357055546],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.93414124584834,450.03045760698086,133.83964941976276],[-131.86293525465507,371.5430588293443,108.4624788383749],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-80.32087256770382,197.9967914354684,48.40677180260155],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-138.5311775227519,386.6530491084304,111.03950515458604],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3200,30,0.22608100000000003,0.23375078333333335,0.03778380270047383,0.3332550176798744,0.3340403961226046,0.04064924809656646,0.012615044198987447,0.012789306292844044,0.003398019044653294,96,"[[-150.4715362900049,447.20323137848436,121.47504338327022],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.93414124584834,450.03045760698086,133.83964941976276],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-131.86293525465507,371.5430588293443,108.4624788383749],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-150.93414124584834,450.03045760698086,133.83964941976276],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.74158525045638,309.66896189519514,73.30730907534618],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.74158525045638,309.66896189519514,73.30730907534618],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-126.6404070805121,387.4755090651908,102.97790668011399],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.93414124584834,450.03045760698086,133.83964941976276],[-131.86293525465507,371.5430588293443,108.4624788383749],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-80.32087256770382,197.9967914354684,48.40677180260155],[-103.25420409629848,271.11900228988634,84.71426825381359],[-126.6404070805121,387.4755090651908,102.97790668011399],[-138.5311775227519,386.6530491084304,111.03950515458604],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-142.04575618938736,407.0154423275893,118.76093276090509],[-142.04575618938736,407.0154423275893,118.76093276090509],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3300,30,0.2332652,0.24109648333333336,0.038006988782256085,0.33974031351712963,0.3376510437981824,0.043939204170102185,0.012407170068910326,0.012410235391598797,0.0032168113117012407,95,"[[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-125.83737468725506,387.8636286450139,95.47621120024478],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-143.7718890150241,435.96952200465086,115.621498708833],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-142.04575618938736,407.0154423275893,118.76093276090509],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-125.83737468725506,387.8636286450139,95.47621120024478],[-103.74158525045638,309.66896189519514,73.30730907534618],[-150.4715362900049,447.20323137848436,121.47504338327022],[-73.65263029960697,182.88680115638232,45.82974548639041],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-150.93414124584834,450.03045760698086,133.83964941976276],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.74158525045638,309.66896189519514,73.30730907534618],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.74158525045638,309.66896189519514,73.30730907534618],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-126.6404070805121,387.4755090651908,102.97790668011399],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.93414124584834,450.03045760698086,133.83964941976276],[-131.86293525465507,371.5430588293443,108.4624788383749],[-103.25420409629848,271.11900228988634,84.71426825381359],[-80.32087256770382,197.9967914354684,48.40677180260155],[-103.25420409629848,271.11900228988634,84.71426825381359],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-149.59368462516284,445.029659988336,128.50975357055546],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-142.04575618938736,407.0154423275893,118.76093276090509],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3400,30,0.24039850000000001,0.24849168333333335,0.03832429475998746,0.342370852031901,0.3406314130190654,0.0459955669945386,0.01228556571619457,0.01232811907840459,0.003475408437590705,93,"[[-125.83737468725506,387.8636286450139,95.47621120024478],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.4715362900049,447.20323137848436,121.47504338327022],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-148.04099468290497,426.4692576360534,120.93023180855964],[-125.83737468725506,387.8636286450139,95.47621120024478],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.32087256770382,197.9967914354684,48.40677180260155],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-125.83737468725506,387.8636286450139,95.47621120024478],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-143.7718890150241,435.96952200465086,115.621498708833],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-125.83737468725506,387.8636286450139,95.47621120024478],[-103.74158525045638,309.66896189519514,73.30730907534618],[-150.4715362900049,447.20323137848436,121.47504338327022],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-150.93414124584834,450.03045760698086,133.83964941976276],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-125.83737468725506,387.8636286450139,95.47621120024478],[-103.74158525045638,309.66896189519514,73.30730907534618],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.74158525045638,309.66896189519514,73.30730907534618],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.93414124584834,450.03045760698086,133.83964941976276],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-142.04575618938736,407.0154423275893,118.76093276090509],[-149.59368462516284,445.029659988336,128.50975357055546],[-149.59368462516284,445.029659988336,128.50975357055546],[-149.59368462516284,445.029659988336,128.50975357055546],[-148.04099468290497,426.4692576360534,120.93023180855964],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3500,30,0.2477049,0.25592369000000004,0.03867030927434309,0.3434627965625324,0.342784860183047,0.04572058451999695,0.012212273823701228,0.0121180332259802,0.0033885708655043206,97,"[[-150.4715362900049,447.20323137848436,121.47504338327022],[-151.11540606997363,443.35013150226274,136.36769057342158],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-142.04575618938736,407.0154423275893,118.76093276090509],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-96.3236854333587,275.61044968400336,70.65245647700844],[-138.5311775227519,386.6530491084304,111.03950515458604],[-150.4715362900049,447.20323137848436,121.47504338327022],[-142.04575618938736,407.0154423275893,118.76093276090509],[-85.23037065314399,223.99575952460418,63.29195790494782],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-150.4715362900049,447.20323137848436,121.47504338327022],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-148.04099468290497,426.4692576360534,120.93023180855964],[-125.83737468725506,387.8636286450139,95.47621120024478],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.32087256770382,197.9967914354684,48.40677180260155],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-125.83737468725506,387.8636286450139,95.47621120024478],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-125.83737468725506,387.8636286450139,95.47621120024478],[-103.74158525045638,309.66896189519514,73.30730907534618],[-150.4715362900049,447.20323137848436,121.47504338327022],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-125.83737468725506,387.8636286450139,95.47621120024478],[-103.74158525045638,309.66896189519514,73.30730907534618],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.74158525045638,309.66896189519514,73.30730907534618],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-97.07334298235953,294.55897161610903,70.73028275913505],[-97.07334298235953,294.55897161610903,70.73028275913505],[-148.04099468290497,426.4692576360534,120.93023180855964],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3600,30,0.25505095,0.26327443333333334,0.03908072038266204,0.34911183118326894,0.3461738000292429,0.04565458064072181,0.011479639105979092,0.011923929102521347,0.0034386071147026044,98,"[[-131.86293525465507,371.5430588293443,108.4624788383749],[-107.81931947507637,327.7611322569734,95.00218632851532],[-150.4715362900049,447.20323137848436,121.47504338327022],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-151.11540606997363,443.35013150226274,136.36769057342158],[-151.11540606997363,443.35013150226274,136.36769057342158],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-96.3236854333587,275.61044968400336,70.65245647700844],[-73.65263029960697,182.88680115638232,45.82974548639041],[-96.3236854333587,275.61044968400336,70.65245647700844],[-96.3236854333587,275.61044968400336,70.65245647700844],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-96.3236854333587,275.61044968400336,70.65245647700844],[-138.5311775227519,386.6530491084304,111.03950515458604],[-150.4715362900049,447.20323137848436,121.47504338327022],[-142.04575618938736,407.0154423275893,118.76093276090509],[-85.23037065314399,223.99575952460418,63.29195790494782],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-150.4715362900049,447.20323137848436,121.47504338327022],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-148.04099468290497,426.4692576360534,120.93023180855964],[-125.83737468725506,387.8636286450139,95.47621120024478],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-103.74158525045638,309.66896189519514,73.30730907534618],[-125.83737468725506,387.8636286450139,95.47621120024478],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-125.83737468725506,387.8636286450139,95.47621120024478],[-103.74158525045638,309.66896189519514,73.30730907534618],[-150.4715362900049,447.20323137848436,121.47504338327022],[-125.83737468725506,387.8636286450139,95.47621120024478],[-103.74158525045638,309.66896189519514,73.30730907534618],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.74158525045638,309.66896189519514,73.30730907534618],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3700,30,0.26255575,0.27064479333333336,0.03926862011348496,0.3515652595640092,0.34865262838177313,0.04398227043661878,0.011497826881318444,0.011873468314735654,0.003515619881188506,93,"[[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-109.76888262412848,283.979294038734,87.38204000029695],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-149.6688780313082,432.95164954751385,135.98404188330102],[-142.04575618938736,407.0154423275893,118.76093276090509],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-122.39138342547886,333.10621033510046,106.37478472086698],[-151.11540606997363,443.35013150226274,136.36769057342158],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-125.83737468725506,387.8636286450139,95.47621120024478],[-143.7718890150241,435.96952200465086,115.621498708833],[-131.86293525465507,371.5430588293443,108.4624788383749],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-107.81931947507637,327.7611322569734,95.00218632851532],[-131.86293525465507,371.5430588293443,108.4624788383749],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-142.04575618938736,407.0154423275893,118.76093276090509],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-150.4715362900049,447.20323137848436,121.47504338327022],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.04099468290497,426.4692576360534,120.93023180855964],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-96.3236854333587,275.61044968400336,70.65245647700844],[-103.74158525045638,309.66896189519514,73.30730907534618],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-103.74158525045638,309.66896189519514,73.30730907534618],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.74158525045638,309.66896189519514,73.30730907534618],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.74158525045638,309.66896189519514,73.30730907534618],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-143.7718890150241,435.96952200465086,115.621498708833],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3800,30,0.26993055,0.2780706766666667,0.03953860154684876,0.35194252461951314,0.35081434101961867,0.046093973113844305,0.01133474691257741,0.011761069987264568,0.003473700858559175,89,"[[-103.74158525045638,309.66896189519514,73.30730907534618],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-103.74158525045638,309.66896189519514,73.30730907534618],[-122.39138342547886,333.10621033510046,106.37478472086698],[-103.25420409629848,271.11900228988634,84.71426825381359],[-131.86293525465507,371.5430588293443,108.4624788383749],[-122.39138342547886,333.10621033510046,106.37478472086698],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-122.39138342547886,333.10621033510046,106.37478472086698],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.04099468290497,426.4692576360534,120.93023180855964],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-149.6688780313082,432.95164954751385,135.98404188330102],[-149.6688780313082,432.95164954751385,135.98404188330102],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-149.6688780313082,432.95164954751385,135.98404188330102],[-142.04575618938736,407.0154423275893,118.76093276090509],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-122.39138342547886,333.10621033510046,106.37478472086698],[-125.83737468725506,387.8636286450139,95.47621120024478],[-143.7718890150241,435.96952200465086,115.621498708833],[-107.81931947507637,327.7611322569734,95.00218632851532],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-142.04575618938736,407.0154423275893,118.76093276090509],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-150.4715362900049,447.20323137848436,121.47504338327022],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-96.3236854333587,275.61044968400336,70.65245647700844],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-150.4715362900049,447.20323137848436,121.47504338327022],[-109.76888262412848,283.979294038734,87.38204000029695],[-103.74158525045638,309.66896189519514,73.30730907534618],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-85.23037065314399,223.99575952460418,63.29195790494782],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-107.81931947507637,327.7611322569734,95.00218632851532],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
3900,30,0.27770340000000004,0.2855086133333333,0.03978783874673727,0.355852420791275,0.35569445992413995,0.043776432993262185,0.011116938045810794,0.011485775301029264,0.003386102046967759,89,"[[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-143.7718890150241,435.96952200465086,115.621498708833],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-73.65263029960697,182.88680115638232,45.82974548639041],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.4715362900049,447.20323137848436,121.47504338327022],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-103.25420409629848,271.11900228988634,84.71426825381359],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-103.25420409629848,271.11900228988634,84.71426825381359],[-122.39138342547886,333.10621033510046,106.37478472086698],[-80.32087256770382,197.9967914354684,48.40677180260155],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-122.39138342547886,333.10621033510046,106.37478472086698],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.04099468290497,426.4692576360534,120.93023180855964],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-149.6688780313082,432.95164954751385,135.98404188330102],[-149.6688780313082,432.95164954751385,135.98404188330102],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-96.3236854333587,275.61044968400336,70.65245647700844],[-96.3236854333587,275.61044968400336,70.65245647700844],[-149.6688780313082,432.95164954751385,135.98404188330102],[-142.04575618938736,407.0154423275893,118.76093276090509],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-122.39138342547886,333.10621033510046,106.37478472086698],[-125.83737468725506,387.8636286450139,95.47621120024478],[-143.7718890150241,435.96952200465086,115.621498708833],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-142.04575618938736,407.0154423275893,118.76093276090509],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-150.4715362900049,447.20323137848436,121.47504338327022],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
4000,30,0.28516785,0.29293014333333334,0.04006037314045134,0.35791271736189456,0.35801301880471587,0.044013904955278904,0.010763772574243245,0.011247652921984905,0.003394205140271791,95,"[[-125.83737468725506,387.8636286450139,95.47621120024478],[-149.6688780313082,432.95164954751385,135.98404188330102],[-113.38771797052763,338.76054839967765,81.88062611377775],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-149.6688780313082,432.95164954751385,135.98404188330102],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.42314567519168,434.70566682457047,112.51507010425865],[-109.76888262412848,283.979294038734,87.38204000029695],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-96.3236854333587,275.61044968400336,70.65245647700844],[-111.83502802826976,320.20014604739504,74.30110435178193],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.04099468290497,426.4692576360534,120.93023180855964],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-138.5311775227519,386.6530491084304,111.03950515458604],[-109.76888262412848,283.979294038734,87.38204000029695],[-125.83737468725506,387.8636286450139,95.47621120024478],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-73.65263029960697,182.88680115638232,45.82974548639041],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-103.25420409629848,271.11900228988634,84.71426825381359],[-122.39138342547886,333.10621033510046,106.37478472086698],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-122.39138342547886,333.10621033510046,106.37478472086698],[-148.04099468290497,426.4692576360534,120.93023180855964],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-149.6688780313082,432.95164954751385,135.98404188330102],[-142.04575618938736,407.0154423275893,118.76093276090509],[-122.39138342547886,333.10621033510046,106.37478472086698],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-142.04575618938736,407.0154423275893,118.76093276090509],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-103.25420409629848,271.11900228988634,84.71426825381359],[-150.4715362900049,447.20323137848436,121.47504338327022],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964]]"
4100,30,0.29244880000000006,0.30023514333333334,0.040242839819308734,0.36082646039096095,0.3607619861752842,0.0429575067748312,0.010867212578352147,0.011119571088506116,0.003380017261347841,91,"[[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-113.38771797052763,338.76054839967765,81.88062611377775],[-150.4715362900049,447.20323137848436,121.47504338327022],[-74.98418657056409,179.72131996996563,47.913359234059094],[-148.04099468290497,426.4692576360534,120.93023180855964],[-148.04099468290497,426.4692576360534,120.93023180855964],[-93.03843136663085,235.04793664529132,66.58524934630287],[-150.4715362900049,447.20323137848436,121.47504338327022],[-125.83737468725506,387.8636286450139,95.47621120024478],[-149.6688780313082,432.95164954751385,135.98404188330102],[-113.38771797052763,338.76054839967765,81.88062611377775],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-149.6688780313082,432.95164954751385,135.98404188330102],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.42314567519168,434.70566682457047,112.51507010425865],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-96.3236854333587,275.61044968400336,70.65245647700844],[-111.83502802826976,320.20014604739504,74.30110435178193],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.04099468290497,426.4692576360534,120.93023180855964],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-93.03843136663085,235.04793664529132,66.58524934630287],[-109.76888262412848,283.979294038734,87.38204000029695],[-125.83737468725506,387.8636286450139,95.47621120024478],[-131.86293525465507,371.5430588293443,108.4624788383749],[-138.5311775227519,386.6530491084304,111.03950515458604],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-73.65263029960697,182.88680115638232,45.82974548639041],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-103.25420409629848,271.11900228988634,84.71426825381359],[-122.39138342547886,333.10621033510046,106.37478472086698],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-122.39138342547886,333.10621033510046,106.37478472086698],[-148.04099468290497,426.4692576360534,120.93023180855964],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-149.6688780313082,432.95164954751385,135.98404188330102],[-142.04575618938736,407.0154423275893,118.76093276090509],[-122.39138342547886,333.10621033510046,106.37478472086698],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-142.04575618938736,407.0154423275893,118.76093276090509],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604]]"
4200,30,0.29965745,0.30753144666666665,0.040705463583929055,0.36952365519831104,0.3635741099185834,0.0429736981799203,0.010282305845955252,0.010974337037713621,0.003411627363392167,88,"[[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-109.76888262412848,283.979294038734,87.38204000029695],[-148.42314567519168,434.70566682457047,112.51507010425865],[-149.72187874100408,428.2547094463787,121.39721710114361],[-80.32087256770382,197.9967914354684,48.40677180260155],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-113.38771797052763,338.76054839967765,81.88062611377775],[-80.32087256770382,197.9967914354684,48.40677180260155],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-93.03843136663085,235.04793664529132,66.58524934630287],[-149.6688780313082,432.95164954751385,135.98404188330102],[-119.46328492110524,348.9278330274624,86.51242375034774],[-80.32087256770382,197.9967914354684,48.40677180260155],[-148.42314567519168,434.70566682457047,112.51507010425865],[-109.76888262412848,283.979294038734,87.38204000029695],[-93.03843136663085,235.04793664529132,66.58524934630287],[-109.76888262412848,283.979294038734,87.38204000029695],[-123.78898407244183,375.3660640911,86.51623792123318],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-74.98418657056409,179.72131996996563,47.913359234059094],[-150.4715362900049,447.20323137848436,121.47504338327022],[-149.6688780313082,432.95164954751385,135.98404188330102],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.42314567519168,434.70566682457047,112.51507010425865],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-73.65263029960697,182.88680115638232,45.82974548639041],[-138.5311775227519,386.6530491084304,111.03950515458604],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-111.83502802826976,320.20014604739504,74.30110435178193],[-103.25420409629848,271.11900228988634,84.71426825381359],[-122.39138342547886,333.10621033510046,106.37478472086698],[-122.39138342547886,333.10621033510046,106.37478472086698],[-148.04099468290497,426.4692576360534,120.93023180855964],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-142.04575618938736,407.0154423275893,118.76093276090509],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604]]"
4300,30,0.30701015,0.31491768000000003,0.041168494556282,0.36983990449402493,0.3668494211114724,0.04288258817481978,0.01034374705904635,0.010784558200440879,0.00329883476308711,85,"[[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-149.6688780313082,432.95164954751385,135.98404188330102],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-122.39138342547886,333.10621033510046,106.37478472086698],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-119.46328492110524,348.9278330274624,86.51242375034774],[-142.8325028016065,391.4188356285933,113.32428277060534],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-149.72187874100408,428.2547094463787,121.39721710114361],[-80.32087256770382,197.9967914354684,48.40677180260155],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-113.38771797052763,338.76054839967765,81.88062611377775],[-80.32087256770382,197.9967914354684,48.40677180260155],[-93.03843136663085,235.04793664529132,66.58524934630287],[-80.32087256770382,197.9967914354684,48.40677180260155],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-80.32087256770382,197.9967914354684,48.40677180260155],[-148.42314567519168,434.70566682457047,112.51507010425865],[-109.76888262412848,283.979294038734,87.38204000029695],[-93.03843136663085,235.04793664529132,66.58524934630287],[-109.76888262412848,283.979294038734,87.38204000029695],[-123.78898407244183,375.3660640911,86.51623792123318],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-74.98418657056409,179.72131996996563,47.913359234059094],[-150.4715362900049,447.20323137848436,121.47504338327022],[-149.6688780313082,432.95164954751385,135.98404188330102],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.42314567519168,434.70566682457047,112.51507010425865],[-125.83737468725506,387.8636286450139,95.47621120024478],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-125.83737468725506,387.8636286450139,95.47621120024478],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604]]"
4400,30,0.31439565,0.32225296333333336,0.04146581046603528,0.3683506274983847,0.3673037961038179,0.04432184093837948,0.010235480586465907,0.010598697094855171,0.0032026434248714035,99,"[[-142.8325028016065,391.4188356285933,113.32428277060534],[-119.46328492110524,348.9278330274624,86.51242375034774],[-138.5311775227519,386.6530491084304,111.03950515458604],[-125.83737468725506,387.8636286450139,95.47621120024478],[-123.78898407244183,375.3660640911,86.51623792123318],[-80.32087256770382,197.9967914354684,48.40677180260155],[-125.83737468725506,387.8636286450139,95.47621120024478],[-144.0812829770648,407.6044256577596,112.77227500553285],[-117.12074180434499,360.2560738120139,83.93921160502205],[-80.32087256770382,197.9967914354684,48.40677180260155],[-119.46328492110524,348.9278330274624,86.51242375034774],[-119.46328492110524,348.9278330274624,86.51242375034774],[-138.5311775227519,386.6530491084304,111.03950515458604],[-125.83737468725506,387.8636286450139,95.47621120024478],[-119.75103114111451,350.6396352474054,94.90497234957571],[-144.0812829770648,407.6044256577596,112.77227500553285],[-125.83737468725506,387.8636286450139,95.47621120024478],[-144.0812829770648,407.6044256577596,112.77227500553285],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.32087256770382,197.9967914354684,48.40677180260155],[-125.83737468725506,387.8636286450139,95.47621120024478],[-80.32087256770382,197.9967914354684,48.40677180260155],[-96.3236854333587,275.61044968400336,70.65245647700844],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-149.6688780313082,432.95164954751385,135.98404188330102],[-119.46328492110524,348.9278330274624,86.51242375034774],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-149.6688780313082,432.95164954751385,135.98404188330102],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-122.39138342547886,333.10621033510046,106.37478472086698],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-119.46328492110524,348.9278330274624,86.51242375034774],[-142.8325028016065,391.4188356285933,113.32428277060534],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-149.72187874100408,428.2547094463787,121.39721710114361],[-109.76888262412848,283.979294038734,87.38204000029695],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-148.42314567519168,434.70566682457047,112.51507010425865],[-109.76888262412848,283.979294038734,87.38204000029695],[-93.03843136663085,235.04793664529132,66.58524934630287],[-109.76888262412848,283.979294038734,87.38204000029695],[-123.78898407244183,375.3660640911,86.51623792123318],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-74.98418657056409,179.72131996996563,47.913359234059094],[-150.4715362900049,447.20323137848436,121.47504338327022],[-149.6688780313082,432.95164954751385,135.98404188330102],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.42314567519168,434.70566682457047,112.51507010425865],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-111.83502802826976,320.20014604739504,74.30110435178193],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155]]"
4500,30,0.3216658,0.32952238,0.0417050560443083,0.3681732996058057,0.3687955787538621,0.04539188736719232,0.009920577509629672,0.010382784362001645,0.003105904290010104,98,"[[-117.12074180434499,360.2560738120139,83.93921160502205],[-144.0812829770648,407.6044256577596,112.77227500553285],[-117.12074180434499,360.2560738120139,83.93921160502205],[-148.42314567519168,434.70566682457047,112.51507010425865],[-117.12074180434499,360.2560738120139,83.93921160502205],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-96.998143072471,253.91276862358518,74.74320614932968],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-122.39138342547886,333.10621033510046,106.37478472086698],[-85.23037065314399,223.99575952460418,63.29195790494782],[-74.98418657056409,179.72131996996563,47.913359234059094],[-148.42314567519168,434.70566682457047,112.51507010425865],[-142.8325028016065,391.4188356285933,113.32428277060534],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-109.76888262412848,283.979294038734,87.38204000029695],[-142.8325028016065,391.4188356285933,113.32428277060534],[-123.78898407244183,375.3660640911,86.51623792123318],[-80.32087256770382,197.9967914354684,48.40677180260155],[-144.0812829770648,407.6044256577596,112.77227500553285],[-117.12074180434499,360.2560738120139,83.93921160502205],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-119.75103114111451,350.6396352474054,94.90497234957571],[-125.83737468725506,387.8636286450139,95.47621120024478],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.32087256770382,197.9967914354684,48.40677180260155],[-125.83737468725506,387.8636286450139,95.47621120024478],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-149.6688780313082,432.95164954751385,135.98404188330102],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-122.39138342547886,333.10621033510046,106.37478472086698],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-119.46328492110524,348.9278330274624,86.51242375034774],[-142.8325028016065,391.4188356285933,113.32428277060534],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-149.72187874100408,428.2547094463787,121.39721710114361],[-109.76888262412848,283.979294038734,87.38204000029695],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-109.76888262412848,283.979294038734,87.38204000029695],[-93.03843136663085,235.04793664529132,66.58524934630287],[-109.76888262412848,283.979294038734,87.38204000029695],[-123.78898407244183,375.3660640911,86.51623792123318],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-74.98418657056409,179.72131996996563,47.913359234059094],[-150.4715362900049,447.20323137848436,121.47504338327022],[-149.6688780313082,432.95164954751385,135.98404188330102],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.42314567519168,434.70566682457047,112.51507010425865],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-103.25420409629848,271.11900228988634,84.71426825381359],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155]]"
4600,30,0.32899975000000004,0.3368479966666667,0.041872828381261044,0.3694662869610412,0.3718681956826879,0.0427990003802742,0.009783379360205745,0.010233087369134168,0.003034896094923266,95,"[[-109.76888262412848,283.979294038734,87.38204000029695],[-101.9218433776721,265.593254744559,75.5774609052944],[-113.12307191531373,317.44799905547563,87.21700255901673],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-117.12074180434499,360.2560738120139,83.93921160502205],[-142.8325028016065,391.4188356285933,113.32428277060534],[-111.83502802826976,320.20014604739504,74.30110435178193],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-117.12074180434499,360.2560738120139,83.93921160502205],[-144.0812829770648,407.6044256577596,112.77227500553285],[-117.12074180434499,360.2560738120139,83.93921160502205],[-148.42314567519168,434.70566682457047,112.51507010425865],[-117.12074180434499,360.2560738120139,83.93921160502205],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-96.998143072471,253.91276862358518,74.74320614932968],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-122.39138342547886,333.10621033510046,106.37478472086698],[-74.98418657056409,179.72131996996563,47.913359234059094],[-148.42314567519168,434.70566682457047,112.51507010425865],[-142.8325028016065,391.4188356285933,113.32428277060534],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-80.32087256770382,197.9967914354684,48.40677180260155],[-144.0812829770648,407.6044256577596,112.77227500553285],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-125.83737468725506,387.8636286450139,95.47621120024478],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.32087256770382,197.9967914354684,48.40677180260155],[-125.83737468725506,387.8636286450139,95.47621120024478],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-149.6688780313082,432.95164954751385,135.98404188330102],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-119.46328492110524,348.9278330274624,86.51242375034774],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-149.72187874100408,428.2547094463787,121.39721710114361],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-109.76888262412848,283.979294038734,87.38204000029695],[-93.03843136663085,235.04793664529132,66.58524934630287],[-109.76888262412848,283.979294038734,87.38204000029695],[-123.78898407244183,375.3660640911,86.51623792123318],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-149.6688780313082,432.95164954751385,135.98404188330102],[-96.3236854333587,275.61044968400336,70.65245647700844],[-148.42314567519168,434.70566682457047,112.51507010425865],[-96.3236854333587,275.61044968400336,70.65245647700844],[-109.76888262412848,283.979294038734,87.38204000029695],[-96.3236854333587,275.61044968400336,70.65245647700844],[-131.86293525465507,371.5430588293443,108.4624788383749],[-131.86293525465507,371.5430588293443,108.4624788383749],[-85.23037065314399,223.99575952460418,63.29195790494782],[-73.65263029960697,182.88680115638232,45.82974548639041],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155]]"
4700,30,0.33623635,0.34406499,0.04206683014050259,0.37088229249163607,0.37551131427108836,0.04248992688257765,0.009711604286459336,0.010096431118906235,0.0030393998415359494,99,"[[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-131.86293525465507,371.5430588293443,108.4624788383749],[-150.4715362900049,447.20323137848436,121.47504338327022],[-101.9218433776721,265.593254744559,75.5774609052944],[-74.98418657056409,179.72131996996563,47.913359234059094],[-119.46328492110524,348.9278330274624,86.51242375034774],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-117.12074180434499,360.2560738120139,83.93921160502205],[-148.42314567519168,434.70566682457047,112.51507010425865],[-111.83502802826976,320.20014604739504,74.30110435178193],[-142.8325028016065,391.4188356285933,113.32428277060534],[-101.9218433776721,265.593254744559,75.5774609052944],[-103.25420409629848,271.11900228988634,84.71426825381359],[-103.25420409629848,271.11900228988634,84.71426825381359],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-125.83737468725506,387.8636286450139,95.47621120024478],[-117.12074180434499,360.2560738120139,83.93921160502205],[-142.8325028016065,391.4188356285933,113.32428277060534],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-122.39138342547886,333.10621033510046,106.37478472086698],[-117.12074180434499,360.2560738120139,83.93921160502205],[-144.0812829770648,407.6044256577596,112.77227500553285],[-117.12074180434499,360.2560738120139,83.93921160502205],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-96.998143072471,253.91276862358518,74.74320614932968],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-122.39138342547886,333.10621033510046,106.37478472086698],[-148.42314567519168,434.70566682457047,112.51507010425865],[-142.8325028016065,391.4188356285933,113.32428277060534],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-80.32087256770382,197.9967914354684,48.40677180260155],[-144.0812829770648,407.6044256577596,112.77227500553285],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-125.83737468725506,387.8636286450139,95.47621120024478],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.32087256770382,197.9967914354684,48.40677180260155],[-125.83737468725506,387.8636286450139,95.47621120024478],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-149.6688780313082,432.95164954751385,135.98404188330102],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-119.46328492110524,348.9278330274624,86.51242375034774],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-93.03843136663085,235.04793664529132,66.58524934630287],[-123.78898407244183,375.3660640911,86.51623792123318],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-149.6688780313082,432.95164954751385,135.98404188330102],[-148.42314567519168,434.70566682457047,112.51507010425865],[-96.3236854333587,275.61044968400336,70.65245647700844],[-96.3236854333587,275.61044968400336,70.65245647700844],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-109.76888262412848,283.979294038734,87.38204000029695],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155]]"
4800,30,0.34366035,0.3513709666666667,0.042364053531383006,0.3736285622157747,0.37861075934354554,0.040138383774877585,0.009174278213086095,0.00988894680306609,0.0029371389177913773,99,"[[-122.39138342547886,333.10621033510046,106.37478472086698],[-142.8325028016065,391.4188356285933,113.32428277060534],[-122.39138342547886,333.10621033510046,106.37478472086698],[-101.9218433776721,265.593254744559,75.5774609052944],[-101.9218433776721,265.593254744559,75.5774609052944],[-123.78898407244183,375.3660640911,86.51623792123318],[-117.12074180434499,360.2560738120139,83.93921160502205],[-123.78898407244183,375.3660640911,86.51623792123318],[-119.46328492110524,348.9278330274624,86.51242375034774],[-123.78898407244183,375.3660640911,86.51623792123318],[-125.83737468725506,387.8636286450139,95.47621120024478],[-149.6688780313082,432.95164954751385,135.98404188330102],[-122.39138342547886,333.10621033510046,106.37478472086698],[-125.83737468725506,387.8636286450139,95.47621120024478],[-148.91884634774703,428.64282902620175,113.8955216212744],[-142.8325028016065,391.4188356285933,113.32428277060534],[-119.46328492110524,348.9278330274624,86.51242375034774],[-117.12074180434499,360.2560738120139,83.93921160502205],[-131.86293525465507,371.5430588293443,108.4624788383749],[-117.12074180434499,360.2560738120139,83.93921160502205],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-117.12074180434499,360.2560738120139,83.93921160502205],[-142.8325028016065,391.4188356285933,113.32428277060534],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-131.86293525465507,371.5430588293443,108.4624788383749],[-150.4715362900049,447.20323137848436,121.47504338327022],[-101.9218433776721,265.593254744559,75.5774609052944],[-74.98418657056409,179.72131996996563,47.913359234059094],[-101.9218433776721,265.593254744559,75.5774609052944],[-103.25420409629848,271.11900228988634,84.71426825381359],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-144.0812829770648,407.6044256577596,112.77227500553285],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-142.8325028016065,391.4188356285933,113.32428277060534],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-80.32087256770382,197.9967914354684,48.40677180260155],[-144.0812829770648,407.6044256577596,112.77227500553285],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-149.6688780313082,432.95164954751385,135.98404188330102],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-144.0812829770648,407.6044256577596,112.77227500553285],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-93.03843136663085,235.04793664529132,66.58524934630287],[-123.78898407244183,375.3660640911,86.51623792123318],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-149.6688780313082,432.95164954751385,135.98404188330102],[-148.42314567519168,434.70566682457047,112.51507010425865],[-96.3236854333587,275.61044968400336,70.65245647700844],[-131.86293525465507,371.5430588293443,108.4624788383749],[-73.65263029960697,182.88680115638232,45.82974548639041],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155]]"
4900,30,0.3507424,0.35867628,0.04260043787227124,0.37660527805980615,0.3803522845464824,0.03992966436265409,0.009200873946893975,0.009804540461285444,0.0028989343204640825,99,"[[-148.91884634774703,428.64282902620175,113.8955216212744],[-138.5311775227519,386.6530491084304,111.03950515458604],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-93.03843136663085,235.04793664529132,66.58524934630287],[-73.65263029960697,182.88680115638232,45.82974548639041],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.91884634774703,428.64282902620175,113.8955216212744],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-150.4715362900049,447.20323137848436,121.47504338327022],[-93.03843136663085,235.04793664529132,66.58524934630287],[-149.6688780313082,432.95164954751385,135.98404188330102],[-101.9218433776721,265.593254744559,75.5774609052944],[-119.46328492110524,348.9278330274624,86.51242375034774],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-97.96213167183195,246.72842276626514,67.4195041022676],[-101.9218433776721,265.593254744559,75.5774609052944],[-101.9218433776721,265.593254744559,75.5774609052944],[-150.4715362900049,447.20323137848436,121.47504338327022],[-148.91884634774703,428.64282902620175,113.8955216212744],[-122.39138342547886,333.10621033510046,106.37478472086698],[-142.8325028016065,391.4188356285933,113.32428277060534],[-122.39138342547886,333.10621033510046,106.37478472086698],[-101.9218433776721,265.593254744559,75.5774609052944],[-101.9218433776721,265.593254744559,75.5774609052944],[-123.78898407244183,375.3660640911,86.51623792123318],[-117.12074180434499,360.2560738120139,83.93921160502205],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-125.83737468725506,387.8636286450139,95.47621120024478],[-122.39138342547886,333.10621033510046,106.37478472086698],[-125.83737468725506,387.8636286450139,95.47621120024478],[-148.91884634774703,428.64282902620175,113.8955216212744],[-142.8325028016065,391.4188356285933,113.32428277060534],[-117.12074180434499,360.2560738120139,83.93921160502205],[-131.86293525465507,371.5430588293443,108.4624788383749],[-117.12074180434499,360.2560738120139,83.93921160502205],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-117.12074180434499,360.2560738120139,83.93921160502205],[-142.8325028016065,391.4188356285933,113.32428277060534],[-131.86293525465507,371.5430588293443,108.4624788383749],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-131.86293525465507,371.5430588293443,108.4624788383749],[-150.4715362900049,447.20323137848436,121.47504338327022],[-101.9218433776721,265.593254744559,75.5774609052944],[-74.98418657056409,179.72131996996563,47.913359234059094],[-101.9218433776721,265.593254744559,75.5774609052944],[-73.65263029960697,182.88680115638232,45.82974548639041],[-73.65263029960697,182.88680115638232,45.82974548639041],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-148.42314567519168,434.70566682457047,112.51507010425865],[-148.42314567519168,434.70566682457047,112.51507010425865],[-142.8325028016065,391.4188356285933,113.32428277060534],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-80.32087256770382,197.9967914354684,48.40677180260155],[-144.0812829770648,407.6044256577596,112.77227500553285],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-144.0812829770648,407.6044256577596,112.77227500553285],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-144.0812829770648,407.6044256577596,112.77227500553285],[-119.46328492110524,348.9278330274624,86.51242375034774],[-123.78898407244183,375.3660640911,86.51623792123318],[-148.42314567519168,434.70566682457047,112.51507010425865],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-149.6688780313082,432.95164954751385,135.98404188330102],[-148.42314567519168,434.70566682457047,112.51507010425865],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155]]"
5000,30,0.3579281,0.3660562133333334,0.04279599874999381,0.37683680325615276,0.38166795275413107,0.03917608709576555,0.009266496236985694,0.009676049224022733,0.0028842177320743353,99,"[[-97.96213167183195,246.72842276626514,67.4195041022676],[-148.42314567519168,434.70566682457047,112.51507010425865],[-73.65263029960697,182.88680115638232,45.82974548639041],[-107.72049200931525,271.4817294848201,78.42206672128539],[-150.92524089611996,441.8641788019193,130.59336731822415],[-119.46328492110524,348.9278330274624,86.51242375034774],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.91884634774703,428.64282902620175,113.8955216212744],[-149.6688780313082,432.95164954751385,135.98404188330102],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.91884634774703,428.64282902620175,113.8955216212744],[-148.91884634774703,428.64282902620175,113.8955216212744],[-131.86293525465507,371.5430588293443,108.4624788383749],[-123.78898407244183,375.3660640911,86.51623792123318],[-138.5311775227519,386.6530491084304,111.03950515458604],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-150.4715362900049,447.20323137848436,121.47504338327022],[-148.91884634774703,428.64282902620175,113.8955216212744],[-138.5311775227519,386.6530491084304,111.03950515458604],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.91884634774703,428.64282902620175,113.8955216212744],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-150.4715362900049,447.20323137848436,121.47504338327022],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-123.78898407244183,375.3660640911,86.51623792123318],[-144.0812829770648,407.6044256577596,112.77227500553285],[-97.96213167183195,246.72842276626514,67.4195041022676],[-101.9218433776721,265.593254744559,75.5774609052944],[-150.4715362900049,447.20323137848436,121.47504338327022],[-148.91884634774703,428.64282902620175,113.8955216212744],[-122.39138342547886,333.10621033510046,106.37478472086698],[-101.9218433776721,265.593254744559,75.5774609052944],[-101.9218433776721,265.593254744559,75.5774609052944],[-123.78898407244183,375.3660640911,86.51623792123318],[-117.12074180434499,360.2560738120139,83.93921160502205],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-125.83737468725506,387.8636286450139,95.47621120024478],[-122.39138342547886,333.10621033510046,106.37478472086698],[-125.83737468725506,387.8636286450139,95.47621120024478],[-148.91884634774703,428.64282902620175,113.8955216212744],[-142.8325028016065,391.4188356285933,113.32428277060534],[-117.12074180434499,360.2560738120139,83.93921160502205],[-117.12074180434499,360.2560738120139,83.93921160502205],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-117.12074180434499,360.2560738120139,83.93921160502205],[-142.8325028016065,391.4188356285933,113.32428277060534],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-131.86293525465507,371.5430588293443,108.4624788383749],[-150.4715362900049,447.20323137848436,121.47504338327022],[-101.9218433776721,265.593254744559,75.5774609052944],[-74.98418657056409,179.72131996996563,47.913359234059094],[-101.9218433776721,265.593254744559,75.5774609052944],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-142.8325028016065,391.4188356285933,113.32428277060534],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-80.32087256770382,197.9967914354684,48.40677180260155],[-144.0812829770648,407.6044256577596,112.77227500553285],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-144.0812829770648,407.6044256577596,112.77227500553285],[-144.0812829770648,407.6044256577596,112.77227500553285],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-144.0812829770648,407.6044256577596,112.77227500553285],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155]]"
5100,30,0.36538210000000004,0.37341677,0.04318444979559634,0.38543516618755513,0.38464994710554334,0.03789945318199089,0.009139802475830959,0.009694856432236136,0.0028875801411721172,99,"[[-107.72049200931525,271.4817294848201,78.42206672128539],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-97.96213167183195,246.72842276626514,67.4195041022676],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-74.98418657056409,179.72131996996563,47.913359234059094],[-123.78898407244183,375.3660640911,86.51623792123318],[-150.4715362900049,447.20323137848436,121.47504338327022],[-138.5311775227519,386.6530491084304,111.03950515458604],[-107.72049200931525,271.4817294848201,78.42206672128539],[-123.78898407244183,375.3660640911,86.51623792123318],[-138.5311775227519,386.6530491084304,111.03950515458604],[-123.78898407244183,375.3660640911,86.51623792123318],[-122.39138342547886,333.10621033510046,106.37478472086698],[-97.96213167183195,246.72842276626514,67.4195041022676],[-142.8325028016065,391.4188356285933,113.32428277060534],[-97.96213167183195,246.72842276626514,67.4195041022676],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-131.86293525465507,371.5430588293443,108.4624788383749],[-117.85620426656813,340.39176922373,85.85425364029189],[-142.8325028016065,391.4188356285933,113.32428277060534],[-142.8325028016065,391.4188356285933,113.32428277060534],[-148.42314567519168,434.70566682457047,112.51507010425865],[-97.96213167183195,246.72842276626514,67.4195041022676],[-148.42314567519168,434.70566682457047,112.51507010425865],[-107.72049200931525,271.4817294848201,78.42206672128539],[-150.92524089611996,441.8641788019193,130.59336731822415],[-119.46328492110524,348.9278330274624,86.51242375034774],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.91884634774703,428.64282902620175,113.8955216212744],[-149.6688780313082,432.95164954751385,135.98404188330102],[-73.65263029960697,182.88680115638232,45.82974548639041],[-148.91884634774703,428.64282902620175,113.8955216212744],[-148.91884634774703,428.64282902620175,113.8955216212744],[-131.86293525465507,371.5430588293443,108.4624788383749],[-111.83502802826976,320.20014604739504,74.30110435178193],[-150.4715362900049,447.20323137848436,121.47504338327022],[-148.91884634774703,428.64282902620175,113.8955216212744],[-119.46328492110524,348.9278330274624,86.51242375034774],[-93.03843136663085,235.04793664529132,66.58524934630287],[-148.91884634774703,428.64282902620175,113.8955216212744],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-93.03843136663085,235.04793664529132,66.58524934630287],[-119.46328492110524,348.9278330274624,86.51242375034774],[-97.96213167183195,246.72842276626514,67.4195041022676],[-148.91884634774703,428.64282902620175,113.8955216212744],[-122.39138342547886,333.10621033510046,106.37478472086698],[-101.9218433776721,265.593254744559,75.5774609052944],[-123.78898407244183,375.3660640911,86.51623792123318],[-125.83737468725506,387.8636286450139,95.47621120024478],[-122.39138342547886,333.10621033510046,106.37478472086698],[-125.83737468725506,387.8636286450139,95.47621120024478],[-148.91884634774703,428.64282902620175,113.8955216212744],[-117.12074180434499,360.2560738120139,83.93921160502205],[-117.12074180434499,360.2560738120139,83.93921160502205],[-117.12074180434499,360.2560738120139,83.93921160502205],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-85.23037065314399,223.99575952460418,63.29195790494782],[-109.76888262412848,283.979294038734,87.38204000029695],[-109.76888262412848,283.979294038734,87.38204000029695],[-131.86293525465507,371.5430588293443,108.4624788383749],[-101.9218433776721,265.593254744559,75.5774609052944],[-74.98418657056409,179.72131996996563,47.913359234059094],[-101.9218433776721,265.593254744559,75.5774609052944],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-123.78898407244183,375.3660640911,86.51623792123318],[-80.32087256770382,197.9967914354684,48.40677180260155],[-144.0812829770648,407.6044256577596,112.77227500553285],[-80.32087256770382,197.9967914354684,48.40677180260155],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-138.5311775227519,386.6530491084304,111.03950515458604],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-80.32087256770382,197.9967914354684,48.40677180260155],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-123.78898407244183,375.3660640911,86.51623792123318],[-111.83502802826976,320.20014604739504,74.30110435178193],[-144.0812829770648,407.6044256577596,112.77227500553285],[-144.0812829770648,407.6044256577596,112.77227500553285],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-111.83502802826976,320.20014604739504,74.30110435178193],[-144.0812829770648,407.6044256577596,112.77227500553285],[-150.4715362900049,447.20323137848436,121.47504338327022],[-150.4715362900049,447.20323137848436,121.47504338327022],[-131.86293525465507,371.5430588293443,108.4624788383749],[-80.32087256770382,197.9967914354684,48.40677180260155],[-80.32087256770382,197.9967914354684,48.40677180260155]]"


==> plotsdata/satibea_uclinux-distribution_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0159358,0.021071740000000002,0.02567006324785137,0.0,0.0,0.0,0.0,0.0,0.0,0,"[]"
300,30,0.030989300000000004,0.03740511666666667,0.03335476182519117,0.12149787740092621,0.10932028122715914,0.06849027772285736,0.014196811675232216,0.013637127963981383,0.009468434787330731,3,"[[-2317.3341121549533,7083.219386212049,2365.3890424595356],[-50.60291603548816,144.363299052344,43.44250640914074],[-3692.1043425615712,11440.26496230041,3831.6461006907757]]"
400,30,0.045685550000000005,0.05267431666666667,0.03651019438994788,0.1510136671838465,0.15622279842072057,0.057515783026318164,0.008650163509170306,0.008808722920354287,0.003930441531893134,9,"[[-3682.530620803834,11421.533741172565,3825.4636635314264],[-3700.2706350228304,11455.0227914188,3837.3656556367027],[-2184.822997848728,6891.424629466461,2331.410147804497],[-7542.655033683617,23275.83706159026,7772.580091832154],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-3966.5390529834367,12004.348485690174,4014.167626488842],[-2317.3341121549533,7083.219386212049,2365.3890424595356],[-50.60291603548816,144.363299052344,43.44250640914074],[-3692.1043425615712,11440.26496230041,3831.6461006907757]]"
500,30,0.060301650000000005,0.06731231666666666,0.037604274027003746,0.19887137848438474,0.17886232542194633,0.04790494874318346,0.005845095118018744,0.005960525297637268,0.0022054212633214436,23,"[[-2317.3341121549533,7083.219386212049,2365.3890424595356],[-7542.655033683617,23275.83706159026,7772.580091832154],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3957.567852552451,11986.969925178728,4005.063940773278],[-2184.385343026637,6905.858610748636,2332.8938531283125],[-3687.021677772754,11429.707254931353,3828.561379465848],[-7533.18357522825,23241.51193638518,7767.541339595231],[-3682.5335079305873,11432.081484842163,3826.3381154549825],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-2333.0592881625607,7121.53719538459,2376.64878890498],[-2184.822997848728,6891.424629466461,2331.410147804497],[-3697.3140188176285,11436.321691361383,3833.228267583718],[-3684.2306709388354,11429.246050863643,3829.7135415989965],[-7573.62422032952,23301.4007880244,7789.437369157412],[-3682.530620803834,11421.533741172565,3825.4636635314264],[-3700.2706350228304,11455.0227914188,3837.3656556367027],[-2184.822997848728,6891.424629466461,2331.410147804497],[-7542.655033683617,23275.83706159026,7772.580091832154],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-3966.5390529834367,12004.348485690174,4014.167626488842],[-2317.3341121549533,7083.219386212049,2365.3890424595356],[-50.60291603548816,144.363299052344,43.44250640914074],[-3692.1043425615712,11440.26496230041,3831.6461006907757]]"
600,30,0.07411585000000001,0.08153388,0.04062296063186689,0.20159350170003135,0.18720296719168586,0.047364865468627525,0.004254437669111903,0.004236590649543731,0.0014078264480224998,40,"[[-2333.0592881625607,7121.53719538459,2376.64878890498],[-3681.8067188933105,11420.094704994237,3831.742140126662],[-3693.741455049081,11438.127467987368,3837.7081266836635],[-3688.3516741736503,11449.132430670285,3843.168210311645],[-3683.4742241166455,11410.91906773242,3818.812577351665],[-3692.9723193129907,11460.803620712828,3841.908090779207],[-2193.241636679853,6922.781343915169,2337.606728740891],[-2197.029971715755,6904.730979232662,2339.5272120701948],[-3699.2840802218325,11438.68262998419,3830.8101595818184],[-3977.8902853359086,12031.481266688595,4024.449499967989],[-7533.837565851849,23230.079780938842,7752.4334326995795],[-3682.5335079305873,11432.081484842163,3826.3381154549825],[-7573.62422032952,23301.4007880244,7789.437369157412],[-3964.7042951785124,12001.732473929122,4008.369479680816],[-2318.865558725935,7101.7093866664845,2373.5410346218246],[-7542.655033683617,23275.83706159026,7772.580091832154],[-2318.1124029634357,7095.331970847326,2371.2237845084433],[-2317.3341121549533,7083.219386212049,2365.3890424595356],[-7542.655033683617,23275.83706159026,7772.580091832154],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3957.567852552451,11986.969925178728,4005.063940773278],[-2184.385343026637,6905.858610748636,2332.8938531283125],[-3687.021677772754,11429.707254931353,3828.561379465848],[-7533.18357522825,23241.51193638518,7767.541339595231],[-3682.5335079305873,11432.081484842163,3826.3381154549825],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-2333.0592881625607,7121.53719538459,2376.64878890498],[-2184.822997848728,6891.424629466461,2331.410147804497],[-3697.3140188176285,11436.321691361383,3833.228267583718],[-3684.2306709388354,11429.246050863643,3829.7135415989965],[-7573.62422032952,23301.4007880244,7789.437369157412],[-3682.530620803834,11421.533741172565,3825.4636635314264],[-3700.2706350228304,11455.0227914188,3837.3656556367027],[-2184.822997848728,6891.424629466461,2331.410147804497],[-7542.655033683617,23275.83706159026,7772.580091832154],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-3966.5390529834367,12004.348485690174,4014.167626488842],[-2317.3341121549533,7083.219386212049,2365.3890424595356],[-50.60291603548816,144.363299052344,43.44250640914074],[-3692.1043425615712,11440.26496230041,3831.6461006907757]]"
700,30,0.0880986,0.09510438666666668,0.041374948188001595,0.2145900611234881,0.19918359297337562,0.0404111832425316,0.0034129109549671842,0.003436987918919288,8.474327274548168E-4,53,"[[-7515.987249380203,23199.13475588903,7748.216774305159],[-2341.5048717876552,7137.889281071724,2378.994784713075],[-7565.924696224843,23270.00546932054,7780.226688145519],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-7566.046721911622,23287.359617967668,7785.268492711454],[-3990.316156602562,12061.495413105044,4034.9601200717398],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-7573.62422032952,23301.4007880244,7789.437369157412],[-3957.567852552451,11986.969925178728,4005.063940773278],[-3692.334597650854,11429.371048164385,3824.5095289825927],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-7567.166567770665,23284.107430250864,7785.460636797179],[-3980.0597046313933,12143.981107703588,4026.2695534435074],[-7534.265008359159,23243.791444009497,7761.858413312504],[-7526.291346559547,23210.26029108652,7750.211668131248],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-7560.426011058594,23258.77683213353,7771.633135888233],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-3965.3313222651796,12009.335957200696,4016.227317529745],[-3683.4742241166455,11410.91906773242,3818.812577351665],[-2340.2525465411863,7132.942267271963,2379.945392965372],[-2334.3385662209726,7135.144315171402,2383.2163966024946],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-41.16213865120493,138.72045189594738,48.501953845028346],[-7540.421276058863,23257.04454479906,7762.933248940709],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7574.975069254668,23307.004032005563,7767.147757070101],[-3966.5390529834367,12004.348485690174,4014.167626488842],[-7558.485210384167,23268.898244062173,7778.538324204356],[-2326.290794943212,7112.625949825842,2372.578991875013],[-2333.0592881625607,7121.53719538459,2376.64878890498],[-3683.4742241166455,11410.91906773242,3818.812577351665],[-3699.2840802218325,11438.68262998419,3830.8101595818184],[-3977.8902853359086,12031.481266688595,4024.449499967989],[-7533.837565851849,23230.079780938842,7752.4334326995795],[-3682.5335079305873,11432.081484842163,3826.3381154549825],[-7573.62422032952,23301.4007880244,7789.437369157412],[-3964.7042951785124,12001.732473929122,4008.369479680816],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3957.567852552451,11986.969925178728,4005.063940773278],[-7533.18357522825,23241.51193638518,7767.541339595231],[-3682.5335079305873,11432.081484842163,3826.3381154549825],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-2333.0592881625607,7121.53719538459,2376.64878890498],[-3697.3140188176285,11436.321691361383,3833.228267583718],[-7573.62422032952,23301.4007880244,7789.437369157412],[-3682.530620803834,11421.533741172565,3825.4636635314264],[-2184.822997848728,6891.424629466461,2331.410147804497],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-3966.5390529834367,12004.348485690174,4014.167626488842],[-2317.3341121549533,7083.219386212049,2365.3890424595356],[-50.60291603548816,144.363299052344,43.44250640914074]]"
800,30,0.10132175000000002,0.10853675333333335,0.0429185500205691,0.21534156066109716,0.20690124076849828,0.03248141373151217,0.0031597686677657666,0.0031318393570374838,6.188796476854958E-4,50,"[[-7565.342345951073,23251.466364104544,7777.4038756259915],[-3692.334597650854,11429.371048164385,3824.5095289825927],[-3973.348877258306,12133.270433568174,4020.427237258096],[-3986.2287581513233,12045.131752780144,4029.1502404267553],[-3685.062718919445,11416.645608414901,3819.779416751135],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-7528.463259786104,23212.707935880746,7751.6082532783],[-7509.054474882984,23181.0864477615,7738.646306140543],[-3950.8093883989322,11969.718319770222,3999.766102754258],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-47.31840635090976,151.97355268551092,49.576789473232985],[-7564.204359827647,23255.257011448266,7772.741909996537],[-7567.166567770665,23284.107430250864,7785.460636797179],[-3717.9352657513928,11473.22349212425,3844.8363779609444],[-41.16213865120493,138.72045189594738,48.501953845028346],[-7515.987249380203,23199.13475588903,7748.216774305159],[-7515.987249380203,23199.13475588903,7748.216774305159],[-2341.5048717876552,7137.889281071724,2378.994784713075],[-7565.924696224843,23270.00546932054,7780.226688145519],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-3990.316156602562,12061.495413105044,4034.9601200717398],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-7573.62422032952,23301.4007880244,7789.437369157412],[-3692.334597650854,11429.371048164385,3824.5095289825927],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-3980.0597046313933,12143.981107703588,4026.2695534435074],[-7526.291346559547,23210.26029108652,7750.211668131248],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-3683.4742241166455,11410.91906773242,3818.812577351665],[-2340.2525465411863,7132.942267271963,2379.945392965372],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-41.16213865120493,138.72045189594738,48.501953845028346],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7574.975069254668,23307.004032005563,7767.147757070101],[-2333.0592881625607,7121.53719538459,2376.64878890498],[-3683.4742241166455,11410.91906773242,3818.812577351665],[-3699.2840802218325,11438.68262998419,3830.8101595818184],[-3977.8902853359086,12031.481266688595,4024.449499967989],[-7533.837565851849,23230.079780938842,7752.4334326995795],[-7573.62422032952,23301.4007880244,7789.437369157412],[-3964.7042951785124,12001.732473929122,4008.369479680816],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-2333.0592881625607,7121.53719538459,2376.64878890498],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-2317.3341121549533,7083.219386212049,2365.3890424595356],[-50.60291603548816,144.363299052344,43.44250640914074]]"
900,30,0.11411665000000001,0.12196741666666668,0.04434161868958408,0.21973007629045366,0.21510670631709006,0.033964969191504796,0.0028979451307477467,0.002939182340790741,4.963513439780058E-4,50,"[[-3993.2529296258563,12172.484223747671,4136.86785551772],[-7574.975069254668,23307.004032005563,7767.147757070101],[-3657.3335195220543,11366.472224462663,3801.8684404455053],[-3675.857724997069,11396.452739756249,3813.6604580362505],[-7519.565856021007,23160.859645594253,7744.447715643907],[-3996.4998198811163,12081.314066560375,4039.8983586713184],[-7560.894269026158,23242.255348096012,7763.150005696717],[-4003.583467057064,12088.95029868415,4045.9300100929468],[-7560.294416575591,23222.758563515767,7767.9801378809925],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-7571.013025926353,23272.898332542933,7784.741635946061],[-3700.8207654036564,11442.299764878151,3828.1396273886226],[-57.028859384834085,156.09380600456154,45.965817682758576],[-7509.727544405993,23165.288653930762,7732.279418557866],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2340.2525465411863,7132.942267271963,2379.945392965372],[-3700.180357034337,11446.4408176016,3826.324533015662],[-7500.288525972096,23170.04413894086,7730.515164474218],[-3973.5005962881487,12131.278980795138,4014.79764048735],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-7509.054474882984,23181.0864477615,7738.646306140543],[-3950.8093883989322,11969.718319770222,3999.766102754258],[-47.31840635090976,151.97355268551092,49.576789473232985],[-7564.204359827647,23255.257011448266,7772.741909996537],[-3717.9352657513928,11473.22349212425,3844.8363779609444],[-41.16213865120493,138.72045189594738,48.501953845028346],[-2341.5048717876552,7137.889281071724,2378.994784713075],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-3990.316156602562,12061.495413105044,4034.9601200717398],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-3683.4742241166455,11410.91906773242,3818.812577351665],[-2340.2525465411863,7132.942267271963,2379.945392965372],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-41.16213865120493,138.72045189594738,48.501953845028346],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7574.975069254668,23307.004032005563,7767.147757070101],[-3683.4742241166455,11410.91906773242,3818.812577351665],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-50.60291603548816,144.363299052344,43.44250640914074]]"
1000,30,0.12651015000000002,0.13543196333333335,0.04533471903137194,0.22964073323115658,0.22328793247586645,0.03188341485891719,0.002882229249042252,0.002923595714751681,4.812978623320718E-4,54,"[[-3657.3335195220543,11366.472224462663,3801.8684404455053],[-2312.0031240371495,7069.719597170662,2359.1115711873294],[-2929.1511771944906,9214.919492094523,3062.4307156411683],[-7481.213284953907,23134.376034852685,7720.109986226765],[-3671.892309664858,11382.63988508741,3806.720495566721],[-7574.975069254668,23307.004032005563,7767.147757070101],[-3657.3335195220543,11366.472224462663,3801.8684404455053],[-7557.687377869924,23184.765188066453,7763.146362198685],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3421.8945215888643,10676.94244458927,3602.8441432945515],[-7555.606874052678,23231.660205615026,7756.514068146617],[-7556.889114949198,23212.428200981947,7755.433834212172],[-3965.480581501917,12103.41263444844,4001.9509063596415],[-3727.014657615491,11486.237575648214,3846.433876113404],[-3986.442771817263,12154.467687626651,4129.48184892389],[-3993.2529296258563,12172.484223747671,4136.86785551772],[-7574.975069254668,23307.004032005563,7767.147757070101],[-3657.3335195220543,11366.472224462663,3801.8684404455053],[-3675.857724997069,11396.452739756249,3813.6604580362505],[-7519.565856021007,23160.859645594253,7744.447715643907],[-3996.4998198811163,12081.314066560375,4039.8983586713184],[-4003.583467057064,12088.95029868415,4045.9300100929468],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-3700.8207654036564,11442.299764878151,3828.1396273886226],[-57.028859384834085,156.09380600456154,45.965817682758576],[-7509.727544405993,23165.288653930762,7732.279418557866],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2340.2525465411863,7132.942267271963,2379.945392965372],[-3700.180357034337,11446.4408176016,3826.324533015662],[-7500.288525972096,23170.04413894086,7730.515164474218],[-3973.5005962881487,12131.278980795138,4014.79764048735],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-3950.8093883989322,11969.718319770222,3999.766102754258],[-47.31840635090976,151.97355268551092,49.576789473232985],[-41.16213865120493,138.72045189594738,48.501953845028346],[-2341.5048717876552,7137.889281071724,2378.994784713075],[-2184.444555628442,6875.280519050485,2329.363725213486],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2340.2525465411863,7132.942267271963,2379.945392965372],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-41.16213865120493,138.72045189594738,48.501953845028346],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2184.444555628442,6875.280519050485,2329.363725213486],[-3978.6117892189395,12129.123142502682,4020.6012711072385],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-50.60291603548816,144.363299052344,43.44250640914074]]"
1100,30,0.13982145,0.14827425333333333,0.0454177674200742,0.2329571705218128,0.23071414389068592,0.02985014474107313,0.002768784317737651,0.0028501518137347935,4.021605131579599E-4,41,"[[-3434.3403787844545,10711.71500101464,3613.977365637195],[-7567.5053818176775,23269.932302735382,7755.4115611313155],[-2927.036312167362,9212.125765451296,3063.2291299483845],[-62.491084780669304,173.86462710292835,48.76712299689938],[-2928.9148086013424,9202.741335343795,3057.877939455602],[-2927.728642452935,9212.916587573509,3065.2776439344866],[-3992.2474558960375,12158.465873756857,4034.504188350365],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-2312.0031240371495,7069.719597170662,2359.1115711873294],[-2929.1511771944906,9214.919492094523,3062.4307156411683],[-3671.892309664858,11382.63988508741,3806.720495566721],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7557.687377869924,23184.765188066453,7763.146362198685],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3421.8945215888643,10676.94244458927,3602.8441432945515],[-7556.889114949198,23212.428200981947,7755.433834212172],[-3965.480581501917,12103.41263444844,4001.9509063596415],[-3727.014657615491,11486.237575648214,3846.433876113404],[-3993.2529296258563,12172.484223747671,4136.86785551772],[-7574.975069254668,23307.004032005563,7767.147757070101],[-3657.3335195220543,11366.472224462663,3801.8684404455053],[-4003.583467057064,12088.95029868415,4045.9300100929468],[-3700.8207654036564,11442.299764878151,3828.1396273886226],[-57.028859384834085,156.09380600456154,45.965817682758576],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-3950.8093883989322,11969.718319770222,3999.766102754258],[-47.31840635090976,151.97355268551092,49.576789473232985],[-41.16213865120493,138.72045189594738,48.501953845028346],[-2341.5048717876552,7137.889281071724,2378.994784713075],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-41.16213865120493,138.72045189594738,48.501953845028346],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-50.60291603548816,144.363299052344,43.44250640914074]]"
1200,30,0.15240550000000003,0.16125226333333334,0.04692082217633332,0.2336065967027726,0.23526713438448585,0.02542512707657053,0.002796420950934396,0.0028118681430466135,3.5520680221446397E-4,52,"[[-2927.036312167362,9212.125765451296,3063.2291299483845],[-3993.2529296258563,12172.484223747671,4136.86785551772],[-7556.889114949198,23212.428200981947,7755.433834212172],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-3439.8524733813892,10726.491095970992,3617.0328213030457],[-2918.648583063222,9163.10558637989,3048.2110280404127],[-4004.248357087319,12086.82275288003,4040.4021388460724],[-2922.7741508067415,9203.78648881154,3056.123609430844],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-3425.955896163348,10689.310083743436,3605.7123849846666],[-3727.014657615491,11486.237575648214,3846.433876113404],[-2935.3861275967834,9247.036613962253,3076.490500024463],[-2936.503429331393,9212.94269585589,3059.324628827387],[-3983.458058148081,12129.013590780685,4022.539129900691],[-7556.889114949198,23212.428200981947,7755.433834212172],[-3434.3403787844545,10711.71500101464,3613.977365637195],[-7567.5053818176775,23269.932302735382,7755.4115611313155],[-2927.036312167362,9212.125765451296,3063.2291299483845],[-62.491084780669304,173.86462710292835,48.76712299689938],[-2928.9148086013424,9202.741335343795,3057.877939455602],[-3992.2474558960375,12158.465873756857,4034.504188350365],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-2929.1511771944906,9214.919492094523,3062.4307156411683],[-3671.892309664858,11382.63988508741,3806.720495566721],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7557.687377869924,23184.765188066453,7763.146362198685],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3421.8945215888643,10676.94244458927,3602.8441432945515],[-7556.889114949198,23212.428200981947,7755.433834212172],[-3965.480581501917,12103.41263444844,4001.9509063596415],[-3727.014657615491,11486.237575648214,3846.433876113404],[-3993.2529296258563,12172.484223747671,4136.86785551772],[-7574.975069254668,23307.004032005563,7767.147757070101],[-4003.583467057064,12088.95029868415,4045.9300100929468],[-57.028859384834085,156.09380600456154,45.965817682758576],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-3981.9741281493307,12146.34908225479,4024.304298729083],[-3950.8093883989322,11969.718319770222,3999.766102754258],[-47.31840635090976,151.97355268551092,49.576789473232985],[-41.16213865120493,138.72045189594738,48.501953845028346],[-2341.5048717876552,7137.889281071724,2378.994784713075],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-41.16213865120493,138.72045189594738,48.501953845028346],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-50.60291603548816,144.363299052344,43.44250640914074]]"
1300,30,0.16548595,0.17463969000000001,0.04876699131614044,0.23664259351663625,0.24078684491720592,0.023616468708239583,0.0026589911126209337,0.0027700887648032875,3.7238804933607524E-4,50,"[[-50.60291603548816,144.363299052344,43.44250640914074],[-3985.2706706764284,12181.28165576682,4034.5710657985555],[-7571.928005498262,23287.216547643322,7759.848515680158],[-4004.248357087319,12086.82275288003,4040.4021388460724],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-3991.0770947620354,12036.686117252404,4029.811342531633],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-7080.323784491567,21807.506756349638,7267.089530314686],[-68.12102775681876,182.71335504742905,54.26994754881193],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3449.1677571854398,10744.60773435517,3623.988934672149],[-7565.292340633538,23268.475389030064,7747.23127415354],[-2334.63834177214,7115.450983001908,2370.753696480025],[-7553.065656271888,23193.684433877545,7724.435003168092],[-48.62210886573709,131.5161577075749,44.49237385528445],[-7531.653101322183,23155.261036420674,7729.828697039088],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-3440.8127409470544,10721.951533953626,3614.803951475624],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2918.648583063222,9163.10558637989,3048.2110280404127],[-4004.248357087319,12086.82275288003,4040.4021388460724],[-2922.7741508067415,9203.78648881154,3056.123609430844],[-3425.955896163348,10689.310083743436,3605.7123849846666],[-3727.014657615491,11486.237575648214,3846.433876113404],[-2935.3861275967834,9247.036613962253,3076.490500024463],[-2936.503429331393,9212.94269585589,3059.324628827387],[-2927.036312167362,9212.125765451296,3063.2291299483845],[-62.491084780669304,173.86462710292835,48.76712299689938],[-2928.9148086013424,9202.741335343795,3057.877939455602],[-3992.2474558960375,12158.465873756857,4034.504188350365],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-2929.1511771944906,9214.919492094523,3062.4307156411683],[-3671.892309664858,11382.63988508741,3806.720495566721],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3421.8945215888643,10676.94244458927,3602.8441432945515],[-3965.480581501917,12103.41263444844,4001.9509063596415],[-3727.014657615491,11486.237575648214,3846.433876113404],[-3993.2529296258563,12172.484223747671,4136.86785551772],[-7574.975069254668,23307.004032005563,7767.147757070101],[-57.028859384834085,156.09380600456154,45.965817682758576],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-50.60291603548816,144.363299052344,43.44250640914074]]"
1400,30,0.1787511,0.18798850333333333,0.050037759141041534,0.24990084386508063,0.24455630399061243,0.02236447546170527,0.002692095392852969,0.002688100385778152,3.662234641249849E-4,62,"[[-3122.9282912634485,9561.635224646423,3314.7698047818053],[-7089.838660177418,21825.90519904336,7270.475916112045],[-7545.132679796216,23178.612623235087,7719.852744763053],[-2927.928522686488,9200.769098084873,3049.524255120107],[-62.491084780669304,173.86462710292835,48.76712299689938],[-50.60291603548816,144.363299052344,43.44250640914074],[-2934.31028942044,9220.49914053503,3062.3375056025443],[-43.57036298543588,136.70256534964298,44.301596839776906],[-68.12102775681876,182.71335504742905,54.26994754881193],[-7550.355967867177,23178.225863352152,7720.88198223869],[-7522.68944199151,23131.74425952984,7715.1926071820135],[-68.12102775681876,182.71335504742905,54.26994754881193],[-6466.7402159165795,19996.414659721995,6675.881706444241],[-3961.4192069274336,12091.044995294273,3999.0826646695264],[-7543.385671173314,23176.52213224893,7719.512470504531],[-7077.187437015796,21793.323349798335,7260.443884139253],[-2924.1750781258224,9192.3751280219,3054.1530204839446],[-2916.6024326138727,9143.873547360126,3039.819334705079],[-50.60291603548816,144.363299052344,43.44250640914074],[-3985.2706706764284,12181.28165576682,4034.5710657985555],[-7571.928005498262,23287.216547643322,7759.848515680158],[-4004.248357087319,12086.82275288003,4040.4021388460724],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-3991.0770947620354,12036.686117252404,4029.811342531633],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-7080.323784491567,21807.506756349638,7267.089530314686],[-68.12102775681876,182.71335504742905,54.26994754881193],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3449.1677571854398,10744.60773435517,3623.988934672149],[-7565.292340633538,23268.475389030064,7747.23127415354],[-2334.63834177214,7115.450983001908,2370.753696480025],[-7553.065656271888,23193.684433877545,7724.435003168092],[-48.62210886573709,131.5161577075749,44.49237385528445],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-3440.8127409470544,10721.951533953626,3614.803951475624],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2918.648583063222,9163.10558637989,3048.2110280404127],[-4004.248357087319,12086.82275288003,4040.4021388460724],[-3425.955896163348,10689.310083743436,3605.7123849846666],[-3727.014657615491,11486.237575648214,3846.433876113404],[-2936.503429331393,9212.94269585589,3059.324628827387],[-62.491084780669304,173.86462710292835,48.76712299689938],[-2928.9148086013424,9202.741335343795,3057.877939455602],[-3992.2474558960375,12158.465873756857,4034.504188350365],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-3671.892309664858,11382.63988508741,3806.720495566721],[-7574.975069254668,23307.004032005563,7767.147757070101],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3421.8945215888643,10676.94244458927,3602.8441432945515],[-3965.480581501917,12103.41263444844,4001.9509063596415],[-3727.014657615491,11486.237575648214,3846.433876113404],[-3993.2529296258563,12172.484223747671,4136.86785551772],[-7574.975069254668,23307.004032005563,7767.147757070101],[-57.028859384834085,156.09380600456154,45.965817682758576],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-50.60291603548816,144.363299052344,43.44250640914074]]"
1500,30,0.19193665000000001,0.20103060666666667,0.050069249114001645,0.253899429648205,0.2484160454511945,0.022606005651732253,0.002747861183793248,0.002688589556265811,3.679311884189116E-4,74,"[[-3993.07760095515,12160.963283080071,4130.499668574249],[-2943.7401751254133,9238.506305972582,3062.3505864096996],[-3425.9818436278456,10679.82901392992,3603.87605716895],[-7077.187437015796,21793.323349798335,7260.443884139253],[-6456.558420880475,19964.21461407928,6661.058069411875],[-7078.062833386925,21794.736995114545,7258.511536961577],[-6455.684778576909,19972.043484673683,6663.983798275358],[-3726.091502926743,11470.11284419454,3840.1596410515244],[-4004.248357087319,12086.82275288003,4040.4021388460724],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-7070.551402127361,21774.806436199495,7261.492424302421],[-57.028859384834085,156.09380600456154,45.965817682758576],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7077.187437015796,21793.323349798335,7260.443884139253],[-7090.201916234922,21812.903193717408,7255.627645265374],[-4017.6106082043034,12100.428987839063,4048.09245985313],[-6466.7402159165795,19996.414659721995,6675.881706444241],[-2927.928522686488,9200.769098084873,3049.524255120107],[-7542.363008405722,23162.235852445378,7717.758009182279],[-3987.238701932675,12179.769755680129,4036.294891192115],[-7070.5722253616905,21789.810129998903,7258.335307281491],[-51.43267759858828,137.68292546517435,41.42777050035227],[-7068.757276858192,21780.64350310069,7248.940505000951],[-2343.6670919579387,7147.720290734765,2379.697119701541],[-7080.323784491567,21807.506756349638,7267.089530314686],[-3122.9282912634485,9561.635224646423,3314.7698047818053],[-7089.838660177418,21825.90519904336,7270.475916112045],[-2927.928522686488,9200.769098084873,3049.524255120107],[-62.491084780669304,173.86462710292835,48.76712299689938],[-68.12102775681876,182.71335504742905,54.26994754881193],[-7550.355967867177,23178.225863352152,7720.88198223869],[-68.12102775681876,182.71335504742905,54.26994754881193],[-6466.7402159165795,19996.414659721995,6675.881706444241],[-3961.4192069274336,12091.044995294273,3999.0826646695264],[-7077.187437015796,21793.323349798335,7260.443884139253],[-2916.6024326138727,9143.873547360126,3039.819334705079],[-50.60291603548816,144.363299052344,43.44250640914074],[-3985.2706706764284,12181.28165576682,4034.5710657985555],[-7571.928005498262,23287.216547643322,7759.848515680158],[-4004.248357087319,12086.82275288003,4040.4021388460724],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-7080.323784491567,21807.506756349638,7267.089530314686],[-68.12102775681876,182.71335504742905,54.26994754881193],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3449.1677571854398,10744.60773435517,3623.988934672149],[-7565.292340633538,23268.475389030064,7747.23127415354],[-2334.63834177214,7115.450983001908,2370.753696480025],[-7553.065656271888,23193.684433877545,7724.435003168092],[-48.62210886573709,131.5161577075749,44.49237385528445],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-3440.8127409470544,10721.951533953626,3614.803951475624],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2918.648583063222,9163.10558637989,3048.2110280404127],[-4004.248357087319,12086.82275288003,4040.4021388460724],[-2936.503429331393,9212.94269585589,3059.324628827387],[-62.491084780669304,173.86462710292835,48.76712299689938],[-3992.2474558960375,12158.465873756857,4034.504188350365],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-3671.892309664858,11382.63988508741,3806.720495566721],[-7574.975069254668,23307.004032005563,7767.147757070101],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3965.480581501917,12103.41263444844,4001.9509063596415],[-3727.014657615491,11486.237575648214,3846.433876113404],[-3993.2529296258563,12172.484223747671,4136.86785551772],[-7574.975069254668,23307.004032005563,7767.147757070101],[-57.028859384834085,156.09380600456154,45.965817682758576],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2326.9041095185294,7102.18215648623,2365.8228101487],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7573.62422032952,23301.4007880244,7789.437369157412],[-2326.9041095185294,7102.18215648623,2365.8228101487]]"
1600,30,0.2052812,0.21391574000000002,0.051010462556282825,0.2564719834750927,0.2515305963366398,0.02201298299001348,0.0026617147761155945,0.0026807580341386347,4.006436708866622E-4,68,"[[-3733.785780746437,11491.084547686924,3849.122332580445],[-3996.2902968547505,12063.015067980668,4025.4736344467974],[-7059.12997875613,21737.418164811697,7249.482423301362],[-3443.644510959217,10737.614219689745,3617.3736041621146],[-6450.8606350406935,19949.893212836585,6652.555730504936],[-2963.964141456831,9280.66507863228,3077.4177952664186],[-7090.201916234922,21812.903193717408,7255.627645265374],[-7078.618469403662,21789.680118768167,7257.521888056915],[-6463.015645638959,19979.64696604468,6672.072650482319],[-2933.226440013142,9213.227741233308,3051.1771607504706],[-6428.2931628653705,19859.89196598806,6633.018644840772],[-6465.851131912485,19970.970551495542,6660.032739254477],[-6456.7801094022625,19973.34067705466,6669.114750307064],[-3989.145142172686,12148.06446295419,4027.6263557203442],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-3998.4553814430005,12171.3724192851,4038.6442775335768],[-3124.8523221622445,9560.486979442414,3315.351161403227],[-7542.639891417831,23165.60744613224,7710.915994422293],[-2330.8773941102977,7112.298524815871,2366.4431970420183],[-4006.324644995482,12084.248400786211,4037.619447621315],[-7090.201916234922,21812.903193717408,7255.627645265374],[-2943.7401751254133,9238.506305972582,3062.3505864096996],[-6456.558420880475,19964.21461407928,6661.058069411875],[-6455.684778576909,19972.043484673683,6663.983798275358],[-3726.091502926743,11470.11284419454,3840.1596410515244],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7090.201916234922,21812.903193717408,7255.627645265374],[-4017.6106082043034,12100.428987839063,4048.09245985313],[-6466.7402159165795,19996.414659721995,6675.881706444241],[-7542.363008405722,23162.235852445378,7717.758009182279],[-51.43267759858828,137.68292546517435,41.42777050035227],[-7068.757276858192,21780.64350310069,7248.940505000951],[-2343.6670919579387,7147.720290734765,2379.697119701541],[-3122.9282912634485,9561.635224646423,3314.7698047818053],[-7089.838660177418,21825.90519904336,7270.475916112045],[-2927.928522686488,9200.769098084873,3049.524255120107],[-62.491084780669304,173.86462710292835,48.76712299689938],[-68.12102775681876,182.71335504742905,54.26994754881193],[-7550.355967867177,23178.225863352152,7720.88198223869],[-68.12102775681876,182.71335504742905,54.26994754881193],[-6466.7402159165795,19996.414659721995,6675.881706444241],[-3961.4192069274336,12091.044995294273,3999.0826646695264],[-2916.6024326138727,9143.873547360126,3039.819334705079],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-68.12102775681876,182.71335504742905,54.26994754881193],[-60.07585568731756,154.39506481175243,47.58460622607154],[-7565.292340633538,23268.475389030064,7747.23127415354],[-2334.63834177214,7115.450983001908,2370.753696480025],[-7553.065656271888,23193.684433877545,7724.435003168092],[-48.62210886573709,131.5161577075749,44.49237385528445],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-3440.8127409470544,10721.951533953626,3614.803951475624],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2918.648583063222,9163.10558637989,3048.2110280404127],[-62.491084780669304,173.86462710292835,48.76712299689938],[-3992.2474558960375,12158.465873756857,4034.504188350365],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-3671.892309664858,11382.63988508741,3806.720495566721],[-7574.975069254668,23307.004032005563,7767.147757070101],[-60.07585568731756,154.39506481175243,47.58460622607154],[-3965.480581501917,12103.41263444844,4001.9509063596415],[-7574.975069254668,23307.004032005563,7767.147757070101],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
1700,30,0.21739915,0.22682235333333334,0.051372226343838506,0.2593808272567793,0.2523674913854912,0.022140843329402096,0.0025977986710556166,0.002591421905677764,4.051759033542042E-4,62,"[[-3450.048452827367,10738.446155569116,3614.735565197199],[-2342.288283386266,7127.6810836714185,2377.55186283736],[-72.57840034033973,198.85882377338254,64.04584218001322],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6456.758595268899,19947.851916882813,6657.119035368359],[-7078.924529175416,21772.393791566243,7249.380894176418],[-4017.6106082043034,12100.428987839063,4048.09245985313],[-7540.765147181871,23149.637806881732,7716.249493806924],[-6456.558420880475,19964.21461407928,6661.058069411875],[-6461.6266316904475,19940.391829008848,6648.186475888747],[-6441.798810452357,19919.857383287403,6641.404801945006],[-6458.495176437631,19956.679341357398,6651.34015138344],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3998.4553814430005,12171.3724192851,4038.6442775335768],[-51.43267759858828,137.68292546517435,41.42777050035227],[-3425.9818436278456,10679.82901392992,3603.87605716895],[-3733.785780746437,11491.084547686924,3849.122332580445],[-3996.2902968547505,12063.015067980668,4025.4736344467974],[-6450.8606350406935,19949.893212836585,6652.555730504936],[-2963.964141456831,9280.66507863228,3077.4177952664186],[-7090.201916234922,21812.903193717408,7255.627645265374],[-2933.226440013142,9213.227741233308,3051.1771607504706],[-6428.2931628653705,19859.89196598806,6633.018644840772],[-6465.851131912485,19970.970551495542,6660.032739254477],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-3998.4553814430005,12171.3724192851,4038.6442775335768],[-3124.8523221622445,9560.486979442414,3315.351161403227],[-7542.639891417831,23165.60744613224,7710.915994422293],[-2330.8773941102977,7112.298524815871,2366.4431970420183],[-4006.324644995482,12084.248400786211,4037.619447621315],[-7090.201916234922,21812.903193717408,7255.627645265374],[-2943.7401751254133,9238.506305972582,3062.3505864096996],[-6456.558420880475,19964.21461407928,6661.058069411875],[-3726.091502926743,11470.11284419454,3840.1596410515244],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7090.201916234922,21812.903193717408,7255.627645265374],[-4017.6106082043034,12100.428987839063,4048.09245985313],[-51.43267759858828,137.68292546517435,41.42777050035227],[-3122.9282912634485,9561.635224646423,3314.7698047818053],[-2927.928522686488,9200.769098084873,3049.524255120107],[-68.12102775681876,182.71335504742905,54.26994754881193],[-7550.355967867177,23178.225863352152,7720.88198223869],[-68.12102775681876,182.71335504742905,54.26994754881193],[-6466.7402159165795,19996.414659721995,6675.881706444241],[-2916.6024326138727,9143.873547360126,3039.819334705079],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-68.12102775681876,182.71335504742905,54.26994754881193],[-7565.292340633538,23268.475389030064,7747.23127415354],[-7553.065656271888,23193.684433877545,7724.435003168092],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-3440.8127409470544,10721.951533953626,3614.803951475624],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-7574.975069254668,23307.004032005563,7767.147757070101],[-3965.480581501917,12103.41263444844,4001.9509063596415],[-7574.975069254668,23307.004032005563,7767.147757070101],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
1800,30,0.22994885,0.23972859333333335,0.0532888007340996,0.26195026411398287,0.2535712481085095,0.022342493954259753,0.002560491381116088,0.0025766877083925597,3.59926281642545E-4,60,"[[-3731.512595748071,11485.729798930657,3843.337411897429],[-3964.754433323925,12091.642400116678,3996.486344931289],[-6461.351425010342,19969.963135983096,6652.112221769237],[-6446.974184344882,19896.663707582968,6637.342269598839],[-2305.651170377298,7054.135487361857,2350.088358282648],[-4026.9992745513787,12116.890343559207,4057.055721657439],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3721.5334177318264,11463.073216560488,3831.1940236468554],[-3989.9042920290535,12181.993586536428,4027.443520709817],[-3725.9773832784535,11453.666861016369,3836.923314007569],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7082.856849251495,21780.11808373828,7247.989040837899],[-2943.7401751254133,9238.506305972582,3062.3505864096996],[-3450.048452827367,10738.446155569116,3614.735565197199],[-2342.288283386266,7127.6810836714185,2377.55186283736],[-72.57840034033973,198.85882377338254,64.04584218001322],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6456.758595268899,19947.851916882813,6657.119035368359],[-4017.6106082043034,12100.428987839063,4048.09245985313],[-6461.6266316904475,19940.391829008848,6648.186475888747],[-6441.798810452357,19919.857383287403,6641.404801945006],[-6458.495176437631,19956.679341357398,6651.34015138344],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3425.9818436278456,10679.82901392992,3603.87605716895],[-6450.8606350406935,19949.893212836585,6652.555730504936],[-2963.964141456831,9280.66507863228,3077.4177952664186],[-2933.226440013142,9213.227741233308,3051.1771607504706],[-6428.2931628653705,19859.89196598806,6633.018644840772],[-6465.851131912485,19970.970551495542,6660.032739254477],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-3998.4553814430005,12171.3724192851,4038.6442775335768],[-3124.8523221622445,9560.486979442414,3315.351161403227],[-7542.639891417831,23165.60744613224,7710.915994422293],[-2330.8773941102977,7112.298524815871,2366.4431970420183],[-7090.201916234922,21812.903193717408,7255.627645265374],[-2943.7401751254133,9238.506305972582,3062.3505864096996],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7090.201916234922,21812.903193717408,7255.627645265374],[-4017.6106082043034,12100.428987839063,4048.09245985313],[-3122.9282912634485,9561.635224646423,3314.7698047818053],[-68.12102775681876,182.71335504742905,54.26994754881193],[-7550.355967867177,23178.225863352152,7720.88198223869],[-68.12102775681876,182.71335504742905,54.26994754881193],[-6466.7402159165795,19996.414659721995,6675.881706444241],[-2916.6024326138727,9143.873547360126,3039.819334705079],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-68.12102775681876,182.71335504742905,54.26994754881193],[-7565.292340633538,23268.475389030064,7747.23127415354],[-7553.065656271888,23193.684433877545,7724.435003168092],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-3440.8127409470544,10721.951533953626,3614.803951475624],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-2315.6509435494795,7070.550283962391,2358.2934799915215],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
1900,30,0.24310485000000004,0.25257615,0.05410992715425192,0.2645455665929587,0.2584783979266564,0.021542741104366214,0.0024743854965967784,0.002519154319363341,3.1735861406576325E-4,60,"[[-6420.483599959138,19807.7369545491,6624.612378923746],[-6437.928435486783,19904.456357995085,6629.417459251531],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7519.272153838665,23101.928112277183,7687.701701857931],[-2916.6024326138727,9143.873547360126,3039.819334705079],[-6437.630950909984,19868.097459779518,6616.690726678842],[-7089.247696410557,21794.153982255448,7250.457481209909],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7565.292340633538,23268.475389030064,7747.23127415354],[-4925.32833681306,15267.123770787734,5212.027861961237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6422.188699637655,19848.026910070846,6632.2875984801985],[-2305.651170377298,7054.135487361857,2350.088358282648],[-6428.2931628653705,19859.89196598806,6633.018644840772],[-3964.754433323925,12091.642400116678,3996.486344931289],[-6461.351425010342,19969.963135983096,6652.112221769237],[-6446.974184344882,19896.663707582968,6637.342269598839],[-2305.651170377298,7054.135487361857,2350.088358282648],[-4026.9992745513787,12116.890343559207,4057.055721657439],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3721.5334177318264,11463.073216560488,3831.1940236468554],[-3989.9042920290535,12181.993586536428,4027.443520709817],[-3725.9773832784535,11453.666861016369,3836.923314007569],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7082.856849251495,21780.11808373828,7247.989040837899],[-2943.7401751254133,9238.506305972582,3062.3505864096996],[-3450.048452827367,10738.446155569116,3614.735565197199],[-2342.288283386266,7127.6810836714185,2377.55186283736],[-72.57840034033973,198.85882377338254,64.04584218001322],[-49.95584598560169,137.19186200103184,38.45316756871574],[-4017.6106082043034,12100.428987839063,4048.09245985313],[-6461.6266316904475,19940.391829008848,6648.186475888747],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3425.9818436278456,10679.82901392992,3603.87605716895],[-2963.964141456831,9280.66507863228,3077.4177952664186],[-2933.226440013142,9213.227741233308,3051.1771607504706],[-6428.2931628653705,19859.89196598806,6633.018644840772],[-6465.851131912485,19970.970551495542,6660.032739254477],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-3998.4553814430005,12171.3724192851,4038.6442775335768],[-3124.8523221622445,9560.486979442414,3315.351161403227],[-7542.639891417831,23165.60744613224,7710.915994422293],[-2330.8773941102977,7112.298524815871,2366.4431970420183],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7090.201916234922,21812.903193717408,7255.627645265374],[-4017.6106082043034,12100.428987839063,4048.09245985313],[-3122.9282912634485,9561.635224646423,3314.7698047818053],[-68.12102775681876,182.71335504742905,54.26994754881193],[-68.12102775681876,182.71335504742905,54.26994754881193],[-2916.6024326138727,9143.873547360126,3039.819334705079],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-68.12102775681876,182.71335504742905,54.26994754881193],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-3440.8127409470544,10721.951533953626,3614.803951475624],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2000,30,0.25556445,0.26526121,0.05466706639105834,0.2664339313291254,0.26085696508983885,0.021228786956427926,0.002452913383270765,0.0024734500983897545,2.942429701028428E-4,69,"[[-4027.458817260089,12119.416727684362,4051.526296609497],[-4000.478422029471,12215.193740213075,4042.992531125598],[-2322.438604347255,7082.415269391566,2362.4458469470846],[-2972.5873843782583,9311.135899152896,3079.553308877257],[-2948.936284151342,9251.112686067865,3055.877151863559],[-3130.4455205195068,9576.845335227288,3315.477119342781],[-6429.424863924177,19846.287876581264,6600.286744101505],[-2923.5642294416,9157.904647510335,3042.703895729602],[-7503.529892721912,23053.728539766966,7667.523603880589],[-6437.928435486783,19904.456357995085,6629.417459251531],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-7089.247696410557,21794.153982255448,7250.457481209909],[-2923.931704341849,9160.85566455068,3042.3448879453717],[-7089.247696410557,21794.153982255448,7250.457481209909],[-6429.467334306701,19835.420864393684,6603.591297537879],[-4918.491766465229,15248.972902931971,5206.015439108886],[-7519.272153838665,23101.928112277183,7687.701701857931],[-6443.711314555498,19881.3377229644,6631.463173836701],[-4028.692010411326,12126.94914562106,4059.010077551724],[-7078.3864747779735,21765.01091766431,7239.259126213465],[-3720.1100555849716,11443.836105615062,3827.1324164232965],[-6437.630950909984,19868.097459779518,6616.690726678842],[-3140.988710964735,9621.182714639026,3328.7209387216894],[-6420.483599959138,19807.7369545491,6624.612378923746],[-6437.928435486783,19904.456357995085,6629.417459251531],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7519.272153838665,23101.928112277183,7687.701701857931],[-2916.6024326138727,9143.873547360126,3039.819334705079],[-6437.630950909984,19868.097459779518,6616.690726678842],[-7089.247696410557,21794.153982255448,7250.457481209909],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7565.292340633538,23268.475389030064,7747.23127415354],[-4925.32833681306,15267.123770787734,5212.027861961237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2305.651170377298,7054.135487361857,2350.088358282648],[-3964.754433323925,12091.642400116678,3996.486344931289],[-6461.351425010342,19969.963135983096,6652.112221769237],[-2305.651170377298,7054.135487361857,2350.088358282648],[-4026.9992745513787,12116.890343559207,4057.055721657439],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3721.5334177318264,11463.073216560488,3831.1940236468554],[-3989.9042920290535,12181.993586536428,4027.443520709817],[-3725.9773832784535,11453.666861016369,3836.923314007569],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7082.856849251495,21780.11808373828,7247.989040837899],[-3450.048452827367,10738.446155569116,3614.735565197199],[-2342.288283386266,7127.6810836714185,2377.55186283736],[-72.57840034033973,198.85882377338254,64.04584218001322],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6461.6266316904475,19940.391829008848,6648.186475888747],[-7089.247696410557,21794.153982255448,7250.457481209909],[-2963.964141456831,9280.66507863228,3077.4177952664186],[-6465.851131912485,19970.970551495542,6660.032739254477],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-7542.639891417831,23165.60744613224,7710.915994422293],[-2330.8773941102977,7112.298524815871,2366.4431970420183],[-49.95584598560169,137.19186200103184,38.45316756871574],[-68.12102775681876,182.71335504742905,54.26994754881193],[-68.12102775681876,182.71335504742905,54.26994754881193],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-68.12102775681876,182.71335504742905,54.26994754881193],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-3440.8127409470544,10721.951533953626,3614.803951475624],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2100,30,0.2697203,0.27830259333333335,0.0548313728268893,0.26788736925508927,0.2616470521181247,0.021642018275684922,0.0023875844813226487,0.0024548778124834575,3.078813410547798E-4,65,"[[-3140.4007479742227,9603.903099457491,3322.028100422746],[-3955.505010492926,12057.733264773447,3984.1003052947126],[-2934.5399016142123,9169.259036482188,3049.1389400213075],[-3450.048452827367,10738.446155569116,3614.735565197199],[-2972.5873843782583,9311.135899152896,3079.553308877257],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2346.73178940626,7139.995225552923,2381.9753192174016],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-6419.753624697449,19833.990741161346,6599.126570306921],[-6421.423128072842,19819.987852789465,6595.122583091982],[-4910.16269872805,15228.993894657164,5197.518971243614],[-6461.6266316904475,19940.391829008848,6648.186475888747],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-7574.975069254668,23307.004032005563,7767.147757070101],[-2972.5873843782583,9311.135899152896,3079.553308877257],[-2334.112013155614,7106.3155996022015,2371.2410731240475],[-6437.630950909984,19868.097459779518,6616.690726678842],[-73.72650365281051,180.24440119039053,54.09611774410312],[-4920.197081553135,15266.799540513446,5215.583081366656],[-3985.1829366969478,12152.136294001506,4015.86607758628],[-4027.458817260089,12119.416727684362,4051.526296609497],[-2972.5873843782583,9311.135899152896,3079.553308877257],[-6429.424863924177,19846.287876581264,6600.286744101505],[-2923.5642294416,9157.904647510335,3042.703895729602],[-7503.529892721912,23053.728539766966,7667.523603880589],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-7089.247696410557,21794.153982255448,7250.457481209909],[-6429.467334306701,19835.420864393684,6603.591297537879],[-4918.491766465229,15248.972902931971,5206.015439108886],[-7519.272153838665,23101.928112277183,7687.701701857931],[-4028.692010411326,12126.94914562106,4059.010077551724],[-7078.3864747779735,21765.01091766431,7239.259126213465],[-3720.1100555849716,11443.836105615062,3827.1324164232965],[-6437.630950909984,19868.097459779518,6616.690726678842],[-3140.988710964735,9621.182714639026,3328.7209387216894],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7519.272153838665,23101.928112277183,7687.701701857931],[-6437.630950909984,19868.097459779518,6616.690726678842],[-7089.247696410557,21794.153982255448,7250.457481209909],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7565.292340633538,23268.475389030064,7747.23127415354],[-4925.32833681306,15267.123770787734,5212.027861961237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6461.351425010342,19969.963135983096,6652.112221769237],[-2305.651170377298,7054.135487361857,2350.088358282648],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3721.5334177318264,11463.073216560488,3831.1940236468554],[-3725.9773832784535,11453.666861016369,3836.923314007569],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7082.856849251495,21780.11808373828,7247.989040837899],[-3450.048452827367,10738.446155569116,3614.735565197199],[-72.57840034033973,198.85882377338254,64.04584218001322],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-7542.639891417831,23165.60744613224,7710.915994422293],[-49.95584598560169,137.19186200103184,38.45316756871574],[-68.12102775681876,182.71335504742905,54.26994754881193],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-2183.348421843422,6853.209579030164,2328.4465536515436],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2200,30,0.28264195000000003,0.29111217,0.0548351677207067,0.26924104612895383,0.26303091069753354,0.021376872630717747,0.0023603378381394013,0.00242867085447544,3.2421123212296086E-4,84,"[[-4900.6831767816175,15199.553124016224,5181.675328748253],[-7086.820339019181,21774.80352150561,7247.980470114609],[-4922.204450863594,15252.79344125794,5205.73999351475],[-2986.3800168174844,9341.0229822838,3090.9880573807172],[-2192.941436316352,6869.628654764604,2323.96541996343],[-2967.24266643604,9294.289351869456,3074.760704234808],[-6429.467334306701,19835.420864393684,6603.591297537879],[-6408.572094675181,19787.226118924034,6585.933514820637],[-6429.467334306701,19835.420864393684,6603.591297537879],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-4923.502557264567,15264.064667712431,5213.735879097466],[-3963.046027471438,12072.313254318608,3984.98136061651],[-2316.2276067443836,7066.334962748737,2356.3653192918705],[-2338.0392445466346,7117.765332483807,2376.029467544701],[-6419.753624697449,19833.990741161346,6599.126570306921],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-6422.406208113306,19827.23042858876,6591.108611672516],[-3729.508044988832,11454.511696555366,3828.5597128806494],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-3965.846555242336,12084.041678430396,3994.9369001835494],[-7574.975069254668,23307.004032005563,7767.147757070101],[-4927.411554233072,15276.701016897427,5214.4116626501245],[-3985.1829366969478,12152.136294001506,4015.86607758628],[-3716.562601928863,11425.047918416132,3817.383614309113],[-4905.650200196882,15222.013982273325,5202.389686396139],[-4925.32833681306,15267.123770787734,5212.027861961237],[-3140.4007479742227,9603.903099457491,3322.028100422746],[-3955.505010492926,12057.733264773447,3984.1003052947126],[-2934.5399016142123,9169.259036482188,3049.1389400213075],[-3450.048452827367,10738.446155569116,3614.735565197199],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2346.73178940626,7139.995225552923,2381.9753192174016],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-6419.753624697449,19833.990741161346,6599.126570306921],[-6421.423128072842,19819.987852789465,6595.122583091982],[-4910.16269872805,15228.993894657164,5197.518971243614],[-6461.6266316904475,19940.391829008848,6648.186475888747],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-7574.975069254668,23307.004032005563,7767.147757070101],[-2972.5873843782583,9311.135899152896,3079.553308877257],[-2334.112013155614,7106.3155996022015,2371.2410731240475],[-73.72650365281051,180.24440119039053,54.09611774410312],[-4920.197081553135,15266.799540513446,5215.583081366656],[-3985.1829366969478,12152.136294001506,4015.86607758628],[-4027.458817260089,12119.416727684362,4051.526296609497],[-2972.5873843782583,9311.135899152896,3079.553308877257],[-6429.424863924177,19846.287876581264,6600.286744101505],[-2923.5642294416,9157.904647510335,3042.703895729602],[-7503.529892721912,23053.728539766966,7667.523603880589],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-7089.247696410557,21794.153982255448,7250.457481209909],[-6429.467334306701,19835.420864393684,6603.591297537879],[-4918.491766465229,15248.972902931971,5206.015439108886],[-7519.272153838665,23101.928112277183,7687.701701857931],[-4028.692010411326,12126.94914562106,4059.010077551724],[-7078.3864747779735,21765.01091766431,7239.259126213465],[-3720.1100555849716,11443.836105615062,3827.1324164232965],[-6437.630950909984,19868.097459779518,6616.690726678842],[-3140.988710964735,9621.182714639026,3328.7209387216894],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7519.272153838665,23101.928112277183,7687.701701857931],[-6437.630950909984,19868.097459779518,6616.690726678842],[-7089.247696410557,21794.153982255448,7250.457481209909],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7565.292340633538,23268.475389030064,7747.23127415354],[-4925.32833681306,15267.123770787734,5212.027861961237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6461.351425010342,19969.963135983096,6652.112221769237],[-7089.247696410557,21794.153982255448,7250.457481209909],[-49.95584598560169,137.19186200103184,38.45316756871574],[-3450.048452827367,10738.446155569116,3614.735565197199],[-72.57840034033973,198.85882377338254,64.04584218001322],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-7542.639891417831,23165.60744613224,7710.915994422293],[-49.95584598560169,137.19186200103184,38.45316756871574],[-68.12102775681876,182.71335504742905,54.26994754881193],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2300,30,0.29556780000000005,0.30456284,0.055665344635534485,0.27056895407642056,0.2637992339582059,0.021463868334331764,0.002358381796260532,0.00241092759142933,3.2198723697162665E-4,88,"[[-6408.572094675181,19787.226118924034,6585.933514820637],[-72.57840034033973,198.85882377338254,64.04584218001322],[-7503.529892721912,23053.728539766966,7667.523603880589],[-4903.8125441542325,15199.239806777172,5182.719326864449],[-6419.708761827779,19817.92931205182,6593.294663266143],[-6422.406208113306,19827.23042858876,6591.108611672516],[-6419.905593625679,19826.261031298007,6596.065622756745],[-7484.717204343167,22996.959091479137,7647.069168887394],[-7538.5017067800545,23150.044481680194,7704.481992284756],[-3447.8749977000557,10731.090133045393,3609.541809429043],[-6429.424863924177,19846.287876581264,6600.286744101505],[-7571.904534836738,23271.58592509109,7750.961028127328],[-7070.536073853758,21754.923016085348,7229.867099200505],[-4916.25763861707,15244.309768570653,5201.563125016634],[-6432.301173254416,19831.15382441223,6597.817408649687],[-7085.270905949591,21755.750578511732,7242.307981008071],[-7503.529892721912,23053.728539766966,7667.523603880589],[-7077.141943607023,21735.73385050238,7237.899089204716],[-2986.3800168174844,9341.0229822838,3090.9880573807172],[-3141.1653885449614,9583.53402530206,3317.4851021944555],[-4912.837774964143,15233.823017054165,5194.998573335489],[-2317.9359447625193,7072.208371190559,2353.2236470188395],[-2317.406678259937,7076.953862335258,2357.507273523808],[-4915.327309021557,15231.209265553742,5196.666609918837],[-49.95584598560169,137.19186200103184,38.45316756871574],[-4908.306759077965,15220.841894999456,5193.7736345564],[-6423.526220106819,19823.758290424794,6594.039842188407],[-7083.878759775111,21759.269144915674,7243.295416746106],[-7089.247696410557,21794.153982255448,7250.457481209909],[-4900.6831767816175,15199.553124016224,5181.675328748253],[-7086.820339019181,21774.80352150561,7247.980470114609],[-4922.204450863594,15252.79344125794,5205.73999351475],[-2986.3800168174844,9341.0229822838,3090.9880573807172],[-2192.941436316352,6869.628654764604,2323.96541996343],[-2967.24266643604,9294.289351869456,3074.760704234808],[-6408.572094675181,19787.226118924034,6585.933514820637],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-3963.046027471438,12072.313254318608,3984.98136061651],[-2338.0392445466346,7117.765332483807,2376.029467544701],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-6422.406208113306,19827.23042858876,6591.108611672516],[-3729.508044988832,11454.511696555366,3828.5597128806494],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-7574.975069254668,23307.004032005563,7767.147757070101],[-4927.411554233072,15276.701016897427,5214.4116626501245],[-3985.1829366969478,12152.136294001506,4015.86607758628],[-3716.562601928863,11425.047918416132,3817.383614309113],[-4925.32833681306,15267.123770787734,5212.027861961237],[-3955.505010492926,12057.733264773447,3984.1003052947126],[-2934.5399016142123,9169.259036482188,3049.1389400213075],[-3450.048452827367,10738.446155569116,3614.735565197199],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2346.73178940626,7139.995225552923,2381.9753192174016],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-6421.423128072842,19819.987852789465,6595.122583091982],[-4910.16269872805,15228.993894657164,5197.518971243614],[-6461.6266316904475,19940.391829008848,6648.186475888747],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-7574.975069254668,23307.004032005563,7767.147757070101],[-2334.112013155614,7106.3155996022015,2371.2410731240475],[-73.72650365281051,180.24440119039053,54.09611774410312],[-3985.1829366969478,12152.136294001506,4015.86607758628],[-4027.458817260089,12119.416727684362,4051.526296609497],[-2972.5873843782583,9311.135899152896,3079.553308877257],[-6429.424863924177,19846.287876581264,6600.286744101505],[-2923.5642294416,9157.904647510335,3042.703895729602],[-7503.529892721912,23053.728539766966,7667.523603880589],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-4028.692010411326,12126.94914562106,4059.010077551724],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7565.292340633538,23268.475389030064,7747.23127415354],[-4925.32833681306,15267.123770787734,5212.027861961237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-3450.048452827367,10738.446155569116,3614.735565197199],[-72.57840034033973,198.85882377338254,64.04584218001322],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-49.95584598560169,137.19186200103184,38.45316756871574],[-68.12102775681876,182.71335504742905,54.26994754881193],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-2178.5000274261356,6857.217351211359,2325.152921390212],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2400,30,0.30806365,0.31730256333333334,0.05656862750319135,0.27115343767163214,0.26491751470031333,0.02201456054876164,0.002345678979965811,0.0023747544025596655,3.167106250381103E-4,82,"[[-3999.760891306591,12210.483212831456,4039.964256237765],[-2932.1599787255923,9159.708993247354,3046.0695525285187],[-6435.597431114067,19862.2158973131,6606.077161715296],[-3451.285745689204,10735.352517014642,3607.375559646962],[-6406.682422449245,19767.668272802264,6585.205508812245],[-3729.508044988832,11454.511696555366,3828.5597128806494],[-4916.41282510728,15234.750720780808,5195.529095164884],[-4915.327309021557,15231.209265553742,5196.666609918837],[-77.90005019636088,217.60244514271147,72.02357349299503],[-2987.840652650978,9337.05727948752,3087.295031473132],[-3715.0957997552105,11419.208277365691,3810.7572662060616],[-4900.6831767816175,15199.553124016224,5181.675328748253],[-4024.742379382288,12097.591554991424,4046.420051432986],[-2192.941436316352,6869.628654764604,2323.96541996343],[-82.3869454630556,211.98438861765024,63.340509753811546],[-6416.05393829114,19799.68723399562,6587.910147191102],[-72.57840034033973,198.85882377338254,64.04584218001322],[-6413.185621024097,19764.988974654185,6581.768967145398],[-3459.164216460484,10749.032640080466,3621.4339922744407],[-6408.572094675181,19787.226118924034,6585.933514820637],[-6418.159370811413,19797.998152950167,6591.6899152143105],[-3956.3549515333534,12057.361807606518,3980.6130804091845],[-57.43483967589228,155.67292275253513,41.23404206828089],[-3997.5323681715267,12179.83577208488,4029.422497075579],[-3723.6652845395547,11438.875271183106,3818.6467247112014],[-6408.572094675181,19787.226118924034,6585.933514820637],[-7503.529892721912,23053.728539766966,7667.523603880589],[-4903.8125441542325,15199.239806777172,5182.719326864449],[-7484.717204343167,22996.959091479137,7647.069168887394],[-7538.5017067800545,23150.044481680194,7704.481992284756],[-3447.8749977000557,10731.090133045393,3609.541809429043],[-7571.904534836738,23271.58592509109,7750.961028127328],[-7070.536073853758,21754.923016085348,7229.867099200505],[-6432.301173254416,19831.15382441223,6597.817408649687],[-7085.270905949591,21755.750578511732,7242.307981008071],[-7503.529892721912,23053.728539766966,7667.523603880589],[-7077.141943607023,21735.73385050238,7237.899089204716],[-2986.3800168174844,9341.0229822838,3090.9880573807172],[-3141.1653885449614,9583.53402530206,3317.4851021944555],[-4912.837774964143,15233.823017054165,5194.998573335489],[-2317.9359447625193,7072.208371190559,2353.2236470188395],[-4915.327309021557,15231.209265553742,5196.666609918837],[-7083.878759775111,21759.269144915674,7243.295416746106],[-7089.247696410557,21794.153982255448,7250.457481209909],[-4900.6831767816175,15199.553124016224,5181.675328748253],[-7086.820339019181,21774.80352150561,7247.980470114609],[-2986.3800168174844,9341.0229822838,3090.9880573807172],[-2192.941436316352,6869.628654764604,2323.96541996343],[-2967.24266643604,9294.289351869456,3074.760704234808],[-6408.572094675181,19787.226118924034,6585.933514820637],[-3963.046027471438,12072.313254318608,3984.98136061651],[-2338.0392445466346,7117.765332483807,2376.029467544701],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-7574.975069254668,23307.004032005563,7767.147757070101],[-4927.411554233072,15276.701016897427,5214.4116626501245],[-2346.73178940626,7139.995225552923,2381.9753192174016],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-6461.6266316904475,19940.391829008848,6648.186475888747],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-7574.975069254668,23307.004032005563,7767.147757070101],[-2334.112013155614,7106.3155996022015,2371.2410731240475],[-73.72650365281051,180.24440119039053,54.09611774410312],[-4027.458817260089,12119.416727684362,4051.526296609497],[-7503.529892721912,23053.728539766966,7667.523603880589],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-4028.692010411326,12126.94914562106,4059.010077551724],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7569.46313687251,23298.80317834315,7766.79459372611],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-72.57840034033973,198.85882377338254,64.04584218001322],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7089.247696410557,21794.153982255448,7250.457481209909],[-3997.9199463316777,12198.840205236134,4035.776641852109],[-49.95584598560169,137.19186200103184,38.45316756871574],[-68.12102775681876,182.71335504742905,54.26994754881193],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2500,30,0.32108715,0.33009337333333333,0.05692263161680698,0.2712212345522079,0.26582911174880336,0.02187121697921446,0.0024295560032183148,0.00239521787211601,3.4337803502593986E-4,72,"[[-7068.2680694381215,21743.02449214236,7220.199333846783],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-7559.058974126783,23237.721577772292,7733.286564520457],[-6441.27812290271,19877.038180508822,6610.279042709609],[-7068.3336146386755,21731.82011182524,7225.357093680171],[-6406.425810405271,19789.458410735482,6581.827537683079],[-7484.408652220191,22983.04264524282,7639.525490455327],[-7076.364489912508,21742.180457213213,7234.708248084886],[-7497.539733997946,23021.630330379252,7656.803614206972],[-7484.717204343167,22996.959091479137,7647.069168887394],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6394.811853227373,19736.22002365776,6579.302367189918],[-6394.287068569543,19731.150136012267,6575.819179046576],[-2997.1511915299975,9339.352760397638,3093.954817309827],[-6432.301173254416,19831.15382441223,6597.817408649687],[-3965.9071923056654,12064.935201766428,3977.7692714955974],[-6413.185621024097,19764.988974654185,6581.768967145398],[-6432.301173254416,19831.15382441223,6597.817408649687],[-3999.760891306591,12210.483212831456,4039.964256237765],[-2932.1599787255923,9159.708993247354,3046.0695525285187],[-3451.285745689204,10735.352517014642,3607.375559646962],[-6406.682422449245,19767.668272802264,6585.205508812245],[-3729.508044988832,11454.511696555366,3828.5597128806494],[-4916.41282510728,15234.750720780808,5195.529095164884],[-77.90005019636088,217.60244514271147,72.02357349299503],[-2987.840652650978,9337.05727948752,3087.295031473132],[-3715.0957997552105,11419.208277365691,3810.7572662060616],[-4900.6831767816175,15199.553124016224,5181.675328748253],[-4024.742379382288,12097.591554991424,4046.420051432986],[-82.3869454630556,211.98438861765024,63.340509753811546],[-6416.05393829114,19799.68723399562,6587.910147191102],[-6413.185621024097,19764.988974654185,6581.768967145398],[-3459.164216460484,10749.032640080466,3621.4339922744407],[-57.43483967589228,155.67292275253513,41.23404206828089],[-3997.5323681715267,12179.83577208488,4029.422497075579],[-3723.6652845395547,11438.875271183106,3818.6467247112014],[-4903.8125441542325,15199.239806777172,5182.719326864449],[-7538.5017067800545,23150.044481680194,7704.481992284756],[-3447.8749977000557,10731.090133045393,3609.541809429043],[-7571.904534836738,23271.58592509109,7750.961028127328],[-6432.301173254416,19831.15382441223,6597.817408649687],[-7085.270905949591,21755.750578511732,7242.307981008071],[-3141.1653885449614,9583.53402530206,3317.4851021944555],[-2317.9359447625193,7072.208371190559,2353.2236470188395],[-4915.327309021557,15231.209265553742,5196.666609918837],[-4900.6831767816175,15199.553124016224,5181.675328748253],[-2986.3800168174844,9341.0229822838,3090.9880573807172],[-2192.941436316352,6869.628654764604,2323.96541996343],[-3963.046027471438,12072.313254318608,3984.98136061651],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-2346.73178940626,7139.995225552923,2381.9753192174016],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-7574.975069254668,23307.004032005563,7767.147757070101],[-73.72650365281051,180.24440119039053,54.09611774410312],[-4027.458817260089,12119.416727684362,4051.526296609497],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-4028.692010411326,12126.94914562106,4059.010077551724],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7569.46313687251,23298.80317834315,7766.79459372611],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7089.247696410557,21794.153982255448,7250.457481209909],[-49.95584598560169,137.19186200103184,38.45316756871574],[-68.12102775681876,182.71335504742905,54.26994754881193],[-3420.163454660983,10666.925406794177,3599.4269059906296],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2600,30,0.33342845000000004,0.3425473133333334,0.057227304334446887,0.27311117900893706,0.2675900950386727,0.022255402149979783,0.0023197616823320997,0.002346460860970596,3.4642205715957166E-4,82,"[[-4908.644518566496,15187.528434580065,5181.5146138016125],[-3451.3766671271883,10747.499540761888,3608.0692225036946],[-2358.887453733134,7167.397231883883,2390.3574667156745],[-7571.904534836738,23271.58592509109,7750.961028127328],[-2351.018389574795,7139.314590601533,2377.066840959133],[-2337.1623124108905,7102.940637665765,2367.237117958853],[-6407.76040035892,19754.423433941363,6580.539736707123],[-3999.37331314644,12191.478779680201,4033.6101114612347],[-4907.662360224748,15209.892651020924,5183.311731964352],[-3138.9044374403197,9570.764264066964,3308.9071088413475],[-7484.717204343167,22996.959091479137,7647.069168887394],[-2992.1948334708554,9334.84730971421,3090.906385730374],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-3965.9071923056654,12064.935201766428,3977.7692714955974],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-57.28326426245874,150.75893824007068,47.732750822446846],[-3726.606863783625,11454.409647773044,3823.3317780797042],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-4030.6319500275677,12127.086108463285,4063.1108068028734],[-4915.461304004028,15222.650432250943,5185.8303983925425],[-3969.4968199340074,12050.571469850292,3974.9106855799855],[-7068.2680694381215,21743.02449214236,7220.199333846783],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-6441.27812290271,19877.038180508822,6610.279042709609],[-7068.3336146386755,21731.82011182524,7225.357093680171],[-6406.425810405271,19789.458410735482,6581.827537683079],[-7484.408652220191,22983.04264524282,7639.525490455327],[-7076.364489912508,21742.180457213213,7234.708248084886],[-7497.539733997946,23021.630330379252,7656.803614206972],[-7484.717204343167,22996.959091479137,7647.069168887394],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6394.811853227373,19736.22002365776,6579.302367189918],[-6394.287068569543,19731.150136012267,6575.819179046576],[-2997.1511915299975,9339.352760397638,3093.954817309827],[-6432.301173254416,19831.15382441223,6597.817408649687],[-3965.9071923056654,12064.935201766428,3977.7692714955974],[-6413.185621024097,19764.988974654185,6581.768967145398],[-6432.301173254416,19831.15382441223,6597.817408649687],[-3999.760891306591,12210.483212831456,4039.964256237765],[-2932.1599787255923,9159.708993247354,3046.0695525285187],[-3451.285745689204,10735.352517014642,3607.375559646962],[-6406.682422449245,19767.668272802264,6585.205508812245],[-4916.41282510728,15234.750720780808,5195.529095164884],[-77.90005019636088,217.60244514271147,72.02357349299503],[-2987.840652650978,9337.05727948752,3087.295031473132],[-3715.0957997552105,11419.208277365691,3810.7572662060616],[-4900.6831767816175,15199.553124016224,5181.675328748253],[-4024.742379382288,12097.591554991424,4046.420051432986],[-82.3869454630556,211.98438861765024,63.340509753811546],[-6416.05393829114,19799.68723399562,6587.910147191102],[-6413.185621024097,19764.988974654185,6581.768967145398],[-57.43483967589228,155.67292275253513,41.23404206828089],[-3723.6652845395547,11438.875271183106,3818.6467247112014],[-4903.8125441542325,15199.239806777172,5182.719326864449],[-7538.5017067800545,23150.044481680194,7704.481992284756],[-3447.8749977000557,10731.090133045393,3609.541809429043],[-7571.904534836738,23271.58592509109,7750.961028127328],[-6432.301173254416,19831.15382441223,6597.817408649687],[-7085.270905949591,21755.750578511732,7242.307981008071],[-3141.1653885449614,9583.53402530206,3317.4851021944555],[-4915.327309021557,15231.209265553742,5196.666609918837],[-4900.6831767816175,15199.553124016224,5181.675328748253],[-2192.941436316352,6869.628654764604,2323.96541996343],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-7574.975069254668,23307.004032005563,7767.147757070101],[-73.72650365281051,180.24440119039053,54.09611774410312],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-4028.692010411326,12126.94914562106,4059.010077551724],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7569.46313687251,23298.80317834315,7766.79459372611],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7089.247696410557,21794.153982255448,7250.457481209909],[-49.95584598560169,137.19186200103184,38.45316756871574],[-68.12102775681876,182.71335504742905,54.26994754881193],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2700,30,0.34701880000000007,0.35522360333333336,0.057610798484662,0.27417233285512477,0.26874657150586906,0.022787525878226488,0.0023522668071453276,0.002349643608141822,3.4764146025815325E-4,73,"[[-6373.037920771777,19682.150055692855,6563.669029711901],[-7493.8416213259125,23006.836976480045,7647.302960874109],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3011.857681186279,9367.42300167629,3107.620418694946],[-6440.843265917204,19866.35854061465,6602.62452273582],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-3999.760891306591,12210.483212831456,4039.964256237765],[-7471.12014664587,22946.975069098433,7630.444673235735],[-7567.145630663324,23253.41464981132,7742.774371488511],[-3136.302024275884,9557.075930030236,3299.28700201445],[-7068.2680694381215,21743.02449214236,7220.199333846783],[-7061.807108497821,21714.50951415901,7204.1097019663275],[-6394.519941335942,19718.19623622306,6564.418691734227],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7056.895790152628,21713.255300736662,7207.924445981626],[-2358.887453733134,7167.397231883883,2390.3574667156745],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-6407.76040035892,19754.423433941363,6580.539736707123],[-7477.114020779287,22968.129038155777,7632.289741632833],[-73.72650365281051,180.24440119039053,54.09611774410312],[-4908.644518566496,15187.528434580065,5181.5146138016125],[-3451.3766671271883,10747.499540761888,3608.0692225036946],[-2351.018389574795,7139.314590601533,2377.066840959133],[-6407.76040035892,19754.423433941363,6580.539736707123],[-3999.37331314644,12191.478779680201,4033.6101114612347],[-4907.662360224748,15209.892651020924,5183.311731964352],[-3138.9044374403197,9570.764264066964,3308.9071088413475],[-2992.1948334708554,9334.84730971421,3090.906385730374],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-3965.9071923056654,12064.935201766428,3977.7692714955974],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-3726.606863783625,11454.409647773044,3823.3317780797042],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-4030.6319500275677,12127.086108463285,4063.1108068028734],[-4915.461304004028,15222.650432250943,5185.8303983925425],[-3969.4968199340074,12050.571469850292,3974.9106855799855],[-7068.2680694381215,21743.02449214236,7220.199333846783],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-6441.27812290271,19877.038180508822,6610.279042709609],[-7484.408652220191,22983.04264524282,7639.525490455327],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6394.287068569543,19731.150136012267,6575.819179046576],[-2997.1511915299975,9339.352760397638,3093.954817309827],[-3965.9071923056654,12064.935201766428,3977.7692714955974],[-6413.185621024097,19764.988974654185,6581.768967145398],[-6432.301173254416,19831.15382441223,6597.817408649687],[-2932.1599787255923,9159.708993247354,3046.0695525285187],[-3451.285745689204,10735.352517014642,3607.375559646962],[-3715.0957997552105,11419.208277365691,3810.7572662060616],[-4024.742379382288,12097.591554991424,4046.420051432986],[-82.3869454630556,211.98438861765024,63.340509753811546],[-6413.185621024097,19764.988974654185,6581.768967145398],[-3723.6652845395547,11438.875271183106,3818.6467247112014],[-4903.8125441542325,15199.239806777172,5182.719326864449],[-3447.8749977000557,10731.090133045393,3609.541809429043],[-7571.904534836738,23271.58592509109,7750.961028127328],[-7085.270905949591,21755.750578511732,7242.307981008071],[-4900.6831767816175,15199.553124016224,5181.675328748253],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-2922.4509321479286,9143.745890465689,3039.4558337367403],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-73.72650365281051,180.24440119039053,54.09611774410312],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-2312.049871721976,7053.7710472462095,2351.8913736061795],[-7569.46313687251,23298.80317834315,7766.79459372611],[-49.95584598560169,137.19186200103184,38.45316756871574],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2800,30,0.35840415000000003,0.36773616000000003,0.0580800876154856,0.27467460305179653,0.27081573261744535,0.022021452910508117,0.0022897590179738595,0.0022999378641332118,3.0787664044545785E-4,74,"[[-3155.754196938895,9591.589648595995,3313.452204900774],[-778.112905021891,2353.8304973866343,817.9767796889549],[-7458.253861565845,22902.610815649732,7612.75387925697],[-6407.144886112956,19758.667975526925,6574.178063122869],[-6387.872637701483,19747.00990556599,6566.436173837503],[-3022.0836938088014,9389.455420320037,3117.651619640975],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-2936.6285976632694,9175.349078744766,3045.9456750091927],[-82.3869454630556,211.98438861765024,63.340509753811546],[-6395.472004886684,19734.648854745577,6572.486876736046],[-6390.976771458426,19712.495854260986,6570.091358699933],[-6403.460467296929,19742.833948681626,6573.449434597456],[-7057.804001879713,21731.73953357471,7210.670303175267],[-4907.662360224748,15209.892651020924,5183.311731964352],[-6426.914327400589,19811.677088140445,6588.810919274134],[-3451.285745689204,10735.352517014642,3607.375559646962],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-7485.445590497843,22971.371207083757,7628.136865544341],[-2919.4095921190547,9125.89872125354,3036.1082128847283],[-2927.3811612199233,9150.380477643372,3040.042217435564],[-80.8295712732574,194.66617488677383,60.06559009478515],[-7493.216456694404,22996.21628664867,7640.701390874678],[-6373.037920771777,19682.150055692855,6563.669029711901],[-7493.8416213259125,23006.836976480045,7647.302960874109],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3011.857681186279,9367.42300167629,3107.620418694946],[-6440.843265917204,19866.35854061465,6602.62452273582],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-3999.760891306591,12210.483212831456,4039.964256237765],[-7567.145630663324,23253.41464981132,7742.774371488511],[-3136.302024275884,9557.075930030236,3299.28700201445],[-7061.807108497821,21714.50951415901,7204.1097019663275],[-6394.519941335942,19718.19623622306,6564.418691734227],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7056.895790152628,21713.255300736662,7207.924445981626],[-2358.887453733134,7167.397231883883,2390.3574667156745],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-4908.644518566496,15187.528434580065,5181.5146138016125],[-3451.3766671271883,10747.499540761888,3608.0692225036946],[-2351.018389574795,7139.314590601533,2377.066840959133],[-3999.37331314644,12191.478779680201,4033.6101114612347],[-4907.662360224748,15209.892651020924,5183.311731964352],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-4030.6319500275677,12127.086108463285,4063.1108068028734],[-4915.461304004028,15222.650432250943,5185.8303983925425],[-3969.4968199340074,12050.571469850292,3974.9106855799855],[-7068.2680694381215,21743.02449214236,7220.199333846783],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-6441.27812290271,19877.038180508822,6610.279042709609],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-2997.1511915299975,9339.352760397638,3093.954817309827],[-3965.9071923056654,12064.935201766428,3977.7692714955974],[-3451.285745689204,10735.352517014642,3607.375559646962],[-3715.0957997552105,11419.208277365691,3810.7572662060616],[-4024.742379382288,12097.591554991424,4046.420051432986],[-82.3869454630556,211.98438861765024,63.340509753811546],[-6413.185621024097,19764.988974654185,6581.768967145398],[-3723.6652845395547,11438.875271183106,3818.6467247112014],[-4903.8125441542325,15199.239806777172,5182.719326864449],[-3447.8749977000557,10731.090133045393,3609.541809429043],[-7571.904534836738,23271.58592509109,7750.961028127328],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-73.72650365281051,180.24440119039053,54.09611774410312],[-4027.4178106561367,12114.282513390623,4052.931239242871],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
2900,30,0.37078120000000003,0.3801467,0.05813898519553129,0.27813299314952655,0.27199105680942254,0.02240218316196574,0.002240384995858439,0.0022328236747879955,2.916895433661523E-4,73,"[[-3032.93016695605,9402.403598732233,3130.224600088694],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2351.018389574795,7139.314590601533,2377.066840959133],[-4902.470186790285,15180.234419911361,5177.940918342598],[-3444.3960281037726,10723.525793050636,3598.8081505645496],[-3964.427201111845,12070.159579232628,3970.3004342984964],[-778.112905021891,2353.8304973866343,817.9767796889549],[-3007.107986475514,9351.60000594894,3102.359407100011],[-4037.699651213755,12142.605468649828,4066.946555956448],[-4037.7438630425977,12144.904945293198,4058.9026380316345],[-3458.7063223453374,10750.14461462622,3612.320047245953],[-2928.1064370540967,9143.680309565545,3042.0695325160536],[-3713.353449610809,11427.104773731378,3802.5616303886386],[-4007.0025506988736,12203.530014758304,4042.7076368585394],[-4017.2434958367844,12221.689928858581,4048.5173044594994],[-3451.220016103717,10716.394166432765,3601.9969240238615],[-7056.895790152628,21713.255300736662,7207.924445981626],[-7452.200439652275,22863.133156585274,7602.654947842673],[-3732.261961051585,11451.732160258633,3822.4040017020625],[-6440.843265917204,19866.35854061465,6602.62452273582],[-6388.438085891777,19703.36717697309,6560.43340849234],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-3971.3377649089207,12062.214477445614,3979.098299965641],[-3155.754196938895,9591.589648595995,3313.452204900774],[-778.112905021891,2353.8304973866343,817.9767796889549],[-7458.253861565845,22902.610815649732,7612.75387925697],[-6407.144886112956,19758.667975526925,6574.178063122869],[-3022.0836938088014,9389.455420320037,3117.651619640975],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-2936.6285976632694,9175.349078744766,3045.9456750091927],[-82.3869454630556,211.98438861765024,63.340509753811546],[-6390.976771458426,19712.495854260986,6570.091358699933],[-6403.460467296929,19742.833948681626,6573.449434597456],[-7057.804001879713,21731.73953357471,7210.670303175267],[-4907.662360224748,15209.892651020924,5183.311731964352],[-6426.914327400589,19811.677088140445,6588.810919274134],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-7485.445590497843,22971.371207083757,7628.136865544341],[-2919.4095921190547,9125.89872125354,3036.1082128847283],[-80.8295712732574,194.66617488677383,60.06559009478515],[-7493.216456694404,22996.21628664867,7640.701390874678],[-6373.037920771777,19682.150055692855,6563.669029711901],[-66.88469405480704,172.37488208113652,45.291880635628445],[-6440.843265917204,19866.35854061465,6602.62452273582],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7567.145630663324,23253.41464981132,7742.774371488511],[-7061.807108497821,21714.50951415901,7204.1097019663275],[-6394.519941335942,19718.19623622306,6564.418691734227],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7056.895790152628,21713.255300736662,7207.924445981626],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-4908.644518566496,15187.528434580065,5181.5146138016125],[-2351.018389574795,7139.314590601533,2377.066840959133],[-4907.662360224748,15209.892651020924,5183.311731964352],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-3969.4968199340074,12050.571469850292,3974.9106855799855],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-2997.1511915299975,9339.352760397638,3093.954817309827],[-3715.0957997552105,11419.208277365691,3810.7572662060616],[-82.3869454630556,211.98438861765024,63.340509753811546],[-6413.185621024097,19764.988974654185,6581.768967145398],[-7571.904534836738,23271.58592509109,7750.961028127328],[-2184.0131402635766,6850.662288270322,2321.486305970121],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3000,30,0.3836887,0.39302195,0.0584881501558826,0.2783360725773073,0.272735925176554,0.02244271138087616,0.002196594872799373,0.002205241946440423,2.8239952801125637E-4,70,"[[-7479.462381247135,22945.465264252703,7617.3514548055255],[-6372.9611120632135,19670.58198730293,6545.211305549511],[-778.3309355095864,2368.5886666997167,827.7754940444369],[-3443.570074489591,10704.164065763252,3595.1987576665265],[-49.95584598560169,137.19186200103184,38.45316756871574],[-3460.4896911091128,10753.421146085266,3612.822361607233],[-3971.473131132558,12077.852809800772,3965.197215450073],[-3735.552680931396,11465.52368764077,3824.593177875912],[-6394.519941335942,19718.19623622306,6564.418691734227],[-7564.338090147555,23239.206545152392,7732.725243226463],[-85.4872986817903,205.2095460163518,68.07671502917874],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-791.4563750105616,2400.914429542814,831.524700614483],[-7482.1352933867265,22952.716925332476,7622.409045197699],[-778.112905021891,2353.8304973866343,817.9767796889549],[-3155.754196938895,9591.589648595995,3313.452204900774],[-7482.74029076212,22960.10534999845,7620.704363218342],[-4032.354452102245,12108.047662836543,4051.1779793739543],[-3032.93016695605,9402.403598732233,3130.224600088694],[-4902.470186790285,15180.234419911361,5177.940918342598],[-3964.427201111845,12070.159579232628,3970.3004342984964],[-778.112905021891,2353.8304973866343,817.9767796889549],[-3007.107986475514,9351.60000594894,3102.359407100011],[-4037.699651213755,12142.605468649828,4066.946555956448],[-4037.7438630425977,12144.904945293198,4058.9026380316345],[-2928.1064370540967,9143.680309565545,3042.0695325160536],[-3713.353449610809,11427.104773731378,3802.5616303886386],[-4017.2434958367844,12221.689928858581,4048.5173044594994],[-3451.220016103717,10716.394166432765,3601.9969240238615],[-7056.895790152628,21713.255300736662,7207.924445981626],[-7452.200439652275,22863.133156585274,7602.654947842673],[-6440.843265917204,19866.35854061465,6602.62452273582],[-6388.438085891777,19703.36717697309,6560.43340849234],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-3971.3377649089207,12062.214477445614,3979.098299965641],[-3155.754196938895,9591.589648595995,3313.452204900774],[-778.112905021891,2353.8304973866343,817.9767796889549],[-3022.0836938088014,9389.455420320037,3117.651619640975],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-2936.6285976632694,9175.349078744766,3045.9456750091927],[-4907.662360224748,15209.892651020924,5183.311731964352],[-6426.914327400589,19811.677088140445,6588.810919274134],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-2919.4095921190547,9125.89872125354,3036.1082128847283],[-80.8295712732574,194.66617488677383,60.06559009478515],[-6373.037920771777,19682.150055692855,6563.669029711901],[-66.88469405480704,172.37488208113652,45.291880635628445],[-6440.843265917204,19866.35854061465,6602.62452273582],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7061.807108497821,21714.50951415901,7204.1097019663275],[-6394.519941335942,19718.19623622306,6564.418691734227],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7056.895790152628,21713.255300736662,7207.924445981626],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-4908.644518566496,15187.528434580065,5181.5146138016125],[-2351.018389574795,7139.314590601533,2377.066840959133],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-2303.9201034494163,7044.118449566766,2346.671120978727],[-3969.4968199340074,12050.571469850292,3974.9106855799855],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6413.185621024097,19764.988974654185,6581.768967145398],[-7571.904534836738,23271.58592509109,7750.961028127328],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3100,30,0.39656275,0.4056947666666667,0.05844745181945759,0.27945348205135423,0.27405091568740103,0.020515888389860418,0.0021694923198331377,0.0021810549217773124,2.4206022302375435E-4,83,"[[-6388.438085891777,19703.36717697309,6560.43340849234],[-6435.945608895069,19827.086406011487,6594.122737884505],[-4038.964876959787,12139.358210553579,4066.4393195818247],[-784.1058534720244,2367.463796457491,826.2712443638292],[-2941.5124025090213,9190.376630722934,3049.317169701032],[-3969.4968199340074,12050.571469850292,3974.9106855799855],[-4907.662360224748,15209.892651020924,5183.311731964352],[-80.8295712732574,194.66617488677383,60.06559009478515],[-4047.2828608603977,12179.995251214186,4073.688721672961],[-2298.8814941035116,7025.892248049869,2340.6124427551217],[-6387.570333696276,19686.058838069584,6550.332225554639],[-3179.345650622559,9630.324514731345,3332.6780767600926],[-3956.4720686176593,12031.837890050707,3961.127669850738],[-778.3309355095864,2368.5886666997167,827.7754940444369],[-2918.2458465137306,9090.061298632329,3030.1820032907335],[-6388.438085891777,19703.36717697309,6560.43340849234],[-7464.131328265089,22918.95398681907,7601.123759435186],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-3709.0852891732015,11416.064597646216,3794.092305124216],[-810.5683781068926,2441.77830016873,848.2033811735935],[-2357.3009686507767,7162.012447891402,2386.3636472627377],[-778.112905021891,2353.8304973866343,817.9767796889549],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3452.148892824958,10708.476730328934,3590.4595658924345],[-4882.118373682908,15129.327099295475,5164.021377143636],[-7479.462381247135,22945.465264252703,7617.3514548055255],[-6372.9611120632135,19670.58198730293,6545.211305549511],[-778.3309355095864,2368.5886666997167,827.7754940444369],[-3443.570074489591,10704.164065763252,3595.1987576665265],[-49.95584598560169,137.19186200103184,38.45316756871574],[-3460.4896911091128,10753.421146085266,3612.822361607233],[-3971.473131132558,12077.852809800772,3965.197215450073],[-6394.519941335942,19718.19623622306,6564.418691734227],[-7564.338090147555,23239.206545152392,7732.725243226463],[-85.4872986817903,205.2095460163518,68.07671502917874],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-791.4563750105616,2400.914429542814,831.524700614483],[-7482.1352933867265,22952.716925332476,7622.409045197699],[-778.112905021891,2353.8304973866343,817.9767796889549],[-7482.74029076212,22960.10534999845,7620.704363218342],[-4032.354452102245,12108.047662836543,4051.1779793739543],[-3032.93016695605,9402.403598732233,3130.224600088694],[-4902.470186790285,15180.234419911361,5177.940918342598],[-778.112905021891,2353.8304973866343,817.9767796889549],[-3007.107986475514,9351.60000594894,3102.359407100011],[-4037.7438630425977,12144.904945293198,4058.9026380316345],[-3713.353449610809,11427.104773731378,3802.5616303886386],[-4017.2434958367844,12221.689928858581,4048.5173044594994],[-7056.895790152628,21713.255300736662,7207.924445981626],[-6440.843265917204,19866.35854061465,6602.62452273582],[-6388.438085891777,19703.36717697309,6560.43340849234],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-3155.754196938895,9591.589648595995,3313.452204900774],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-4907.662360224748,15209.892651020924,5183.311731964352],[-6426.914327400589,19811.677088140445,6588.810919274134],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-80.8295712732574,194.66617488677383,60.06559009478515],[-6373.037920771777,19682.150055692855,6563.669029711901],[-66.88469405480704,172.37488208113652,45.291880635628445],[-6440.843265917204,19866.35854061465,6602.62452273582],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7061.807108497821,21714.50951415901,7204.1097019663275],[-6394.519941335942,19718.19623622306,6564.418691734227],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7056.895790152628,21713.255300736662,7207.924445981626],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-4908.644518566496,15187.528434580065,5181.5146138016125],[-2351.018389574795,7139.314590601533,2377.066840959133],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-3969.4968199340074,12050.571469850292,3974.9106855799855],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-7571.904534836738,23271.58592509109,7750.961028127328],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3200,30,0.4085803,0.4185304566666667,0.05834435433304393,0.280025132562451,0.2746449575740358,0.020058318260139776,0.0022199159322382972,0.002176587060635114,2.6300583280593784E-4,83,"[[-2351.018389574795,7139.314590601533,2377.066840959133],[-3964.4782108773356,12063.166145252408,3962.1574686227646],[-7451.84122807797,22883.05396138448,7591.335652303851],[-3451.1127357389914,10707.541835965872,3595.6546935966703],[-2908.6820599287726,9078.732380592406,3028.7646563986027],[-2922.8447914675044,9087.880041783905,3028.5273656686413],[-786.8883900582096,2373.4426470595567,827.4740329503214],[-3179.345650622559,9630.324514731345,3332.6780767600926],[-4902.470186790285,15180.234419911361,5177.940918342598],[-3715.6765495365094,11424.868292866047,3801.015651895091],[-7563.7334374428265,23222.320142151886,7728.852578022819],[-6369.63267994771,19657.0833991967,6541.201178696417],[-4040.3667708845105,12122.491999846075,4054.9586759843205],[-7054.97053814999,21696.358646303248,7198.097279113977],[-7473.268444010072,22940.214384182596,7610.710073476254],[-7049.713073638313,21680.960646931828,7190.663461818537],[-3963.7939871794256,12061.727441219615,3955.0947764704465],[-3037.3020722503948,9420.770025394817,3132.5968963330274],[-787.9706658265734,2387.3654421202937,829.4993096636748],[-2320.8956734645885,7070.952626348532,2354.632796126264],[-7569.217634020559,23285.358604171197,7757.194437786196],[-4906.67580542375,15193.552489586313,5176.756235909467],[-6388.438085891777,19703.36717697309,6560.43340849234],[-4050.7961990582126,12188.400386056805,4076.328728152844],[-3704.5376645167744,11394.938247706998,3788.588099682652],[-7090.719455816147,21743.669689178732,7237.592104157853],[-6434.435962368048,19815.42103198037,6584.439546096945],[-6388.438085891777,19703.36717697309,6560.43340849234],[-6435.945608895069,19827.086406011487,6594.122737884505],[-784.1058534720244,2367.463796457491,826.2712443638292],[-4907.662360224748,15209.892651020924,5183.311731964352],[-80.8295712732574,194.66617488677383,60.06559009478515],[-4047.2828608603977,12179.995251214186,4073.688721672961],[-2298.8814941035116,7025.892248049869,2340.6124427551217],[-6387.570333696276,19686.058838069584,6550.332225554639],[-3179.345650622559,9630.324514731345,3332.6780767600926],[-3956.4720686176593,12031.837890050707,3961.127669850738],[-2918.2458465137306,9090.061298632329,3030.1820032907335],[-6388.438085891777,19703.36717697309,6560.43340849234],[-7464.131328265089,22918.95398681907,7601.123759435186],[-3709.0852891732015,11416.064597646216,3794.092305124216],[-810.5683781068926,2441.77830016873,848.2033811735935],[-2357.3009686507767,7162.012447891402,2386.3636472627377],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3452.148892824958,10708.476730328934,3590.4595658924345],[-4882.118373682908,15129.327099295475,5164.021377143636],[-6372.9611120632135,19670.58198730293,6545.211305549511],[-49.95584598560169,137.19186200103184,38.45316756871574],[-3460.4896911091128,10753.421146085266,3612.822361607233],[-3971.473131132558,12077.852809800772,3965.197215450073],[-7564.338090147555,23239.206545152392,7732.725243226463],[-85.4872986817903,205.2095460163518,68.07671502917874],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-791.4563750105616,2400.914429542814,831.524700614483],[-7482.1352933867265,22952.716925332476,7622.409045197699],[-778.112905021891,2353.8304973866343,817.9767796889549],[-4902.470186790285,15180.234419911361,5177.940918342598],[-778.112905021891,2353.8304973866343,817.9767796889549],[-3007.107986475514,9351.60000594894,3102.359407100011],[-4017.2434958367844,12221.689928858581,4048.5173044594994],[-6388.438085891777,19703.36717697309,6560.43340849234],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-778.112905021891,2353.8304973866343,817.9767796889549],[-4907.662360224748,15209.892651020924,5183.311731964352],[-80.8295712732574,194.66617488677383,60.06559009478515],[-66.88469405480704,172.37488208113652,45.291880635628445],[-6440.843265917204,19866.35854061465,6602.62452273582],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7061.807108497821,21714.50951415901,7204.1097019663275],[-6394.519941335942,19718.19623622306,6564.418691734227],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7092.5234372670375,21770.60949492133,7248.4970619391015],[-4908.644518566496,15187.528434580065,5181.5146138016125],[-2351.018389574795,7139.314590601533,2377.066840959133],[-2176.9995212818094,6829.28243454103,2322.782715107819],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3300,30,0.42146480000000003,0.43145510000000004,0.058641430964952085,0.281018666351921,0.277444235971603,0.01885983317934961,0.0021376992395479473,0.0021572989130900885,2.7408771760467236E-4,91,"[[-807.8025607382664,2429.726145870852,841.6520978159984],[-796.4804706868001,2415.5559107542813,839.4935020592092],[-3968.512073980293,12069.614520776197,3952.11862901651],[-2298.8814941035116,7025.892248049869,2340.6124427551217],[-2352.390064526547,7153.557342489973,2378.3687116139154],[-3691.0599398886284,11361.331079242455,3779.651660282617],[-4033.8605571820603,12279.494733289921,4066.349475658915],[-810.5683781068926,2441.77830016873,848.2033811735935],[-3448.01042201564,10697.140425163205,3588.7768609666496],[-4909.181014163372,15190.945094046772,5183.783234528009],[-2296.498621252952,7006.35424679347,2332.939990402117],[-6363.272001383194,19653.481898146892,6540.031980152369],[-4902.1264181608885,15165.859629710652,5175.419983216028],[-3179.345650622559,9630.324514731345,3332.6780767600926],[-2918.2458465137306,9090.061298632329,3030.1820032907335],[-3444.9725855060315,10671.090611112588,3583.439497526394],[-2928.052919872937,9109.382812728985,3034.2016957434853],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-6372.395435502249,19652.173752864106,6537.281188471167],[-6370.987176549512,19653.408417206585,6540.1396124519815],[-7039.695251556042,21646.02532502907,7173.808512338605],[-4907.662360224748,15209.892651020924,5183.311731964352],[-7463.17063227851,22906.95760407516,7596.433308161621],[-7029.005978203912,21638.218798202146,7174.878609255174],[-6426.758860476961,19799.887305267865,6580.1312715483255],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-7049.713073638313,21680.960646931828,7190.663461818537],[-810.5683781068926,2441.77830016873,848.2033811735935],[-7047.007773902591,21669.69478984652,7183.230959492537],[-7463.518473712999,22906.208349848177,7598.564604558678],[-3704.5376645167744,11394.938247706998,3788.588099682652],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-3964.4782108773356,12063.166145252408,3962.1574686227646],[-7451.84122807797,22883.05396138448,7591.335652303851],[-2922.8447914675044,9087.880041783905,3028.5273656686413],[-4902.470186790285,15180.234419911361,5177.940918342598],[-7563.7334374428265,23222.320142151886,7728.852578022819],[-6369.63267994771,19657.0833991967,6541.201178696417],[-4040.3667708845105,12122.491999846075,4054.9586759843205],[-3963.7939871794256,12061.727441219615,3955.0947764704465],[-3037.3020722503948,9420.770025394817,3132.5968963330274],[-787.9706658265734,2387.3654421202937,829.4993096636748],[-7569.217634020559,23285.358604171197,7757.194437786196],[-4906.67580542375,15193.552489586313,5176.756235909467],[-4050.7961990582126,12188.400386056805,4076.328728152844],[-3704.5376645167744,11394.938247706998,3788.588099682652],[-7090.719455816147,21743.669689178732,7237.592104157853],[-6434.435962368048,19815.42103198037,6584.439546096945],[-6435.945608895069,19827.086406011487,6594.122737884505],[-784.1058534720244,2367.463796457491,826.2712443638292],[-4907.662360224748,15209.892651020924,5183.311731964352],[-80.8295712732574,194.66617488677383,60.06559009478515],[-4047.2828608603977,12179.995251214186,4073.688721672961],[-2298.8814941035116,7025.892248049869,2340.6124427551217],[-6387.570333696276,19686.058838069584,6550.332225554639],[-3179.345650622559,9630.324514731345,3332.6780767600926],[-810.5683781068926,2441.77830016873,848.2033811735935],[-2357.3009686507767,7162.012447891402,2386.3636472627377],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3452.148892824958,10708.476730328934,3590.4595658924345],[-4882.118373682908,15129.327099295475,5164.021377143636],[-6372.9611120632135,19670.58198730293,6545.211305549511],[-49.95584598560169,137.19186200103184,38.45316756871574],[-3971.473131132558,12077.852809800772,3965.197215450073],[-7564.338090147555,23239.206545152392,7732.725243226463],[-85.4872986817903,205.2095460163518,68.07671502917874],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-791.4563750105616,2400.914429542814,831.524700614483],[-7482.1352933867265,22952.716925332476,7622.409045197699],[-778.112905021891,2353.8304973866343,817.9767796889549],[-4902.470186790285,15180.234419911361,5177.940918342598],[-778.112905021891,2353.8304973866343,817.9767796889549],[-4017.2434958367844,12221.689928858581,4048.5173044594994],[-778.112905021891,2353.8304973866343,817.9767796889549],[-4907.662360224748,15209.892651020924,5183.311731964352],[-80.8295712732574,194.66617488677383,60.06559009478515],[-66.88469405480704,172.37488208113652,45.291880635628445],[-6440.843265917204,19866.35854061465,6602.62452273582],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-4908.644518566496,15187.528434580065,5181.5146138016125],[-2351.018389574795,7139.314590601533,2377.066840959133],[-7090.2890172028465,21768.78304422403,7243.973770084177],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3400,30,0.43397875,0.4442328833333334,0.059180751712005056,0.2818820377943231,0.27855045381112165,0.018588774948368293,0.0021022830245247775,0.00214356478936435,2.5301520156296623E-4,96,"[[-2294.8698570762986,6993.0609960621305,2326.6562543394057],[-4033.8605571820603,12279.494733289921,4066.349475658915],[-7450.429393993732,22867.44063595061,7586.682415353254],[-7460.671444073897,22888.955631516295,7590.159179386685],[-7088.6683366730285,21724.215217546407,7232.873627318805],[-4904.2563848061645,15169.713710295826,5174.120173973557],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3977.191000177831,12088.931862708776,3959.0760438838993],[-95.7754652970392,219.97280928541264,70.39883417494643],[-6371.869896318059,19663.724806312646,6539.989961782826],[-3684.9290599911437,11334.36824526354,3765.9928822889715],[-4033.8605571820603,12279.494733289921,4066.349475658915],[-7453.199856877144,22872.0263096016,7580.929614045786],[-2296.498621252952,7006.35424679347,2332.939990402117],[-7028.691578270114,21603.464254917424,7164.996194209011],[-7560.167394819762,23205.912286567036,7718.811065408151],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-6369.439770806618,19623.79660375303,6526.334834901421],[-2921.128643303042,9092.871047244262,3025.20129410275],[-7033.709344354245,21614.4283254043,7161.668466208146],[-6364.60090076267,19644.92250275495,6539.125288804704],[-4033.8605571820603,12279.494733289921,4066.349475658915],[-87.82449152847963,209.35283943513653,63.10533692209302],[-813.6262123504721,2461.74276442001,851.3906231859094],[-4897.720622337231,15173.928948120287,5171.912142055226],[-4035.6377633470793,12289.33283651666,4066.716839037102],[-817.5209548114055,2465.002955569058,861.683363751471],[-3453.654190493364,10684.096534243352,3591.350412923982],[-4907.662360224748,15209.892651020924,5183.311731964352],[-2185.4780228364907,6845.950337452765,2312.8348890140924],[-7041.297771054381,21636.14478029356,7175.778544149586],[-4897.04767753788,15183.32366632617,5170.673626401444],[-4907.662360224748,15209.892651020924,5183.311731964352],[-7563.414935458806,23223.081813698718,7726.451008164584],[-6371.869896318059,19663.724806312646,6539.989961782826],[-807.8025607382664,2429.726145870852,841.6520978159984],[-796.4804706868001,2415.5559107542813,839.4935020592092],[-3968.512073980293,12069.614520776197,3952.11862901651],[-2352.390064526547,7153.557342489973,2378.3687116139154],[-3691.0599398886284,11361.331079242455,3779.651660282617],[-810.5683781068926,2441.77830016873,848.2033811735935],[-4909.181014163372,15190.945094046772,5183.783234528009],[-2296.498621252952,7006.35424679347,2332.939990402117],[-6363.272001383194,19653.481898146892,6540.031980152369],[-4902.1264181608885,15165.859629710652,5175.419983216028],[-3179.345650622559,9630.324514731345,3332.6780767600926],[-3444.9725855060315,10671.090611112588,3583.439497526394],[-2928.052919872937,9109.382812728985,3034.2016957434853],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-6372.395435502249,19652.173752864106,6537.281188471167],[-6370.987176549512,19653.408417206585,6540.1396124519815],[-7039.695251556042,21646.02532502907,7173.808512338605],[-4907.662360224748,15209.892651020924,5183.311731964352],[-7463.17063227851,22906.95760407516,7596.433308161621],[-6426.758860476961,19799.887305267865,6580.1312715483255],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-810.5683781068926,2441.77830016873,848.2033811735935],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-2922.8447914675044,9087.880041783905,3028.5273656686413],[-6369.63267994771,19657.0833991967,6541.201178696417],[-3963.7939871794256,12061.727441219615,3955.0947764704465],[-3037.3020722503948,9420.770025394817,3132.5968963330274],[-7569.217634020559,23285.358604171197,7757.194437786196],[-4906.67580542375,15193.552489586313,5176.756235909467],[-4050.7961990582126,12188.400386056805,4076.328728152844],[-3704.5376645167744,11394.938247706998,3788.588099682652],[-7090.719455816147,21743.669689178732,7237.592104157853],[-6434.435962368048,19815.42103198037,6584.439546096945],[-6435.945608895069,19827.086406011487,6594.122737884505],[-4907.662360224748,15209.892651020924,5183.311731964352],[-6387.570333696276,19686.058838069584,6550.332225554639],[-3179.345650622559,9630.324514731345,3332.6780767600926],[-810.5683781068926,2441.77830016873,848.2033811735935],[-2357.3009686507767,7162.012447891402,2386.3636472627377],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-3452.148892824958,10708.476730328934,3590.4595658924345],[-4882.118373682908,15129.327099295475,5164.021377143636],[-49.95584598560169,137.19186200103184,38.45316756871574],[-3971.473131132558,12077.852809800772,3965.197215450073],[-85.4872986817903,205.2095460163518,68.07671502917874],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-791.4563750105616,2400.914429542814,831.524700614483],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-4907.662360224748,15209.892651020924,5183.311731964352],[-80.8295712732574,194.66617488677383,60.06559009478515],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-2351.018389574795,7139.314590601533,2377.066840959133],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3500,30,0.44657355,0.4573025366666667,0.06012094723502688,0.282996300159432,0.27910198926890784,0.018639851514220738,0.0020923044893819027,0.0021247318692162983,2.60647807262375E-4,87,"[[-6362.1222595340205,19642.549491954866,6534.061382131604],[-6374.944320284555,19647.132065162394,6535.317854044101],[-7563.309278369163,23212.31147071843,7718.9350060074485],[-2922.8447914675044,9087.880041783905,3028.5273656686413],[-4906.31742474343,15190.112305320294,5170.854528115166],[-4910.974234887087,15218.632611041867,5184.268311064382],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-6379.55467939365,19669.21221936988,6541.999104412347],[-7036.017172978749,21606.04898344811,7163.430160682756],[-7040.3835679434615,21624.22033955815,7169.660101130499],[-3970.098563588013,12074.589809239687,3958.7198195172664],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-7094.192375812166,21732.776383127682,7224.97681318128],[-4914.150592642137,15219.610949280654,5191.082681836666],[-6372.395435502249,19652.173752864106,6537.281188471167],[-4908.7449978807,15191.221750474459,5181.889156593019],[-7436.222811314472,22824.167276662538,7571.751332712979],[-6422.664790969495,19749.711539252705,6568.753680290495],[-3179.345650622559,9630.324514731345,3332.6780767600926],[-6369.439770806618,19623.79660375303,6526.334834901421],[-4056.3956848146454,12206.47235364249,4080.586233795651],[-6362.605185813052,19635.74969570457,6531.050091098612],[-7574.975069254668,23307.004032005563,7767.147757070101],[-87.98577360198098,220.52081403895568,69.40224917774876],[-3184.5492720978664,9643.04888757532,3334.4105673310555],[-3451.2375747971264,10671.091751586358,3582.5010027003673],[-7034.502817498706,21601.26460427062,7156.424578244777],[-7036.619934800527,21596.020047583745,7150.423334635129],[-810.6734802915578,2452.0639566847435,854.1198156697933],[-4894.411930699543,15160.548669893109,5167.4601770414865],[-3962.817544160063,12060.375033127484,3954.5703097839455],[-2294.8698570762986,6993.0609960621305,2326.6562543394057],[-7460.671444073897,22888.955631516295,7590.159179386685],[-7088.6683366730285,21724.215217546407,7232.873627318805],[-4904.2563848061645,15169.713710295826,5174.120173973557],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3977.191000177831,12088.931862708776,3959.0760438838993],[-95.7754652970392,219.97280928541264,70.39883417494643],[-3684.9290599911437,11334.36824526354,3765.9928822889715],[-4033.8605571820603,12279.494733289921,4066.349475658915],[-7453.199856877144,22872.0263096016,7580.929614045786],[-2296.498621252952,7006.35424679347,2332.939990402117],[-7560.167394819762,23205.912286567036,7718.811065408151],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-6369.439770806618,19623.79660375303,6526.334834901421],[-2921.128643303042,9092.871047244262,3025.20129410275],[-4033.8605571820603,12279.494733289921,4066.349475658915],[-87.82449152847963,209.35283943513653,63.10533692209302],[-813.6262123504721,2461.74276442001,851.3906231859094],[-4035.6377633470793,12289.33283651666,4066.716839037102],[-817.5209548114055,2465.002955569058,861.683363751471],[-2185.4780228364907,6845.950337452765,2312.8348890140924],[-807.8025607382664,2429.726145870852,841.6520978159984],[-3968.512073980293,12069.614520776197,3952.11862901651],[-2352.390064526547,7153.557342489973,2378.3687116139154],[-3691.0599398886284,11361.331079242455,3779.651660282617],[-2296.498621252952,7006.35424679347,2332.939990402117],[-3444.9725855060315,10671.090611112588,3583.439497526394],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-6372.395435502249,19652.173752864106,6537.281188471167],[-7463.17063227851,22906.95760407516,7596.433308161621],[-810.5683781068926,2441.77830016873,848.2033811735935],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-2922.8447914675044,9087.880041783905,3028.5273656686413],[-3037.3020722503948,9420.770025394817,3132.5968963330274],[-4906.67580542375,15193.552489586313,5176.756235909467],[-3704.5376645167744,11394.938247706998,3788.588099682652],[-6434.435962368048,19815.42103198037,6584.439546096945],[-810.5683781068926,2441.77830016873,848.2033811735935],[-2357.3009686507767,7162.012447891402,2386.3636472627377],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-3452.148892824958,10708.476730328934,3590.4595658924345],[-4882.118373682908,15129.327099295475,5164.021377143636],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-80.8295712732574,194.66617488677383,60.06559009478515],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3600,30,0.4594828,0.46997793000000004,0.060875903570206405,0.28384204916787165,0.2802396037542624,0.019170967816803594,0.0020852772281006737,0.0021056434780347463,2.205055629973042E-4,85,"[[-4904.527750660056,15188.26271724287,5169.328832831385],[-7574.227451912532,23301.866116087152,7761.032210336872],[-4879.60749115885,15129.325468041265,5155.771983025772],[-807.8025607382664,2429.726145870852,841.6520978159984],[-4042.5493349808366,12305.965856404993,4069.0004240569974],[-7447.413107836996,22845.938782861427,7576.5504597122135],[-3447.2958269167348,10670.580604866751,3581.170084443461],[-4035.6377633470793,12289.33283651666,4066.716839037102],[-6369.439770806618,19623.79660375303,6526.334834901421],[-2358.0574098995266,7161.971936490415,2376.1708133113143],[-2921.128643303042,9092.871047244262,3025.20129410275],[-3180.04148004847,9634.397777660373,3329.193235959181],[-2355.666903173084,7162.788314108305,2377.3723624887234],[-6372.725440024731,19634.300870810137,6535.067466619315],[-3978.189722110132,12087.843226421517,3962.9777675281316],[-4906.082258969723,15179.630914501275,5167.719940235314],[-4056.3956848146454,12206.47235364249,4080.586233795651],[-2357.3004810140046,7173.226464155823,2379.0762521782194],[-4896.317651571248,15173.69750871976,5162.649406406294],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-813.6262123504721,2461.74276442001,851.3906231859094],[-4902.085290223326,15170.893680466754,5166.667496325799],[-7089.939764789696,21715.26474101241,7219.366637304726],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-3684.2651524568573,11317.778829756793,3764.064334124628],[-4918.142964459034,15233.6832497014,5186.117657284722],[-7560.167394819762,23205.912286567036,7718.811065408151],[-2299.8565600440934,7006.886324766162,2329.497494189894],[-3451.2375747971264,10671.091751586358,3582.5010027003673],[-3705.851412943038,11398.470893543721,3786.6123083174216],[-4920.754538031534,15218.614658544902,5189.276012066913],[-814.9275212750742,2478.1531123318086,853.9274654757118],[-6374.944320284555,19647.132065162394,6535.317854044101],[-7563.309278369163,23212.31147071843,7718.9350060074485],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-6379.55467939365,19669.21221936988,6541.999104412347],[-7036.017172978749,21606.04898344811,7163.430160682756],[-3970.098563588013,12074.589809239687,3958.7198195172664],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-7094.192375812166,21732.776383127682,7224.97681318128],[-7436.222811314472,22824.167276662538,7571.751332712979],[-6422.664790969495,19749.711539252705,6568.753680290495],[-6369.439770806618,19623.79660375303,6526.334834901421],[-6362.605185813052,19635.74969570457,6531.050091098612],[-87.98577360198098,220.52081403895568,69.40224917774876],[-3184.5492720978664,9643.04888757532,3334.4105673310555],[-3451.2375747971264,10671.091751586358,3582.5010027003673],[-7034.502817498706,21601.26460427062,7156.424578244777],[-7036.619934800527,21596.020047583745,7150.423334635129],[-2294.8698570762986,6993.0609960621305,2326.6562543394057],[-7460.671444073897,22888.955631516295,7590.159179386685],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3977.191000177831,12088.931862708776,3959.0760438838993],[-95.7754652970392,219.97280928541264,70.39883417494643],[-3684.9290599911437,11334.36824526354,3765.9928822889715],[-7453.199856877144,22872.0263096016,7580.929614045786],[-7560.167394819762,23205.912286567036,7718.811065408151],[-6369.439770806618,19623.79660375303,6526.334834901421],[-2921.128643303042,9092.871047244262,3025.20129410275],[-87.82449152847963,209.35283943513653,63.10533692209302],[-813.6262123504721,2461.74276442001,851.3906231859094],[-4035.6377633470793,12289.33283651666,4066.716839037102],[-817.5209548114055,2465.002955569058,861.683363751471],[-807.8025607382664,2429.726145870852,841.6520978159984],[-3968.512073980293,12069.614520776197,3952.11862901651],[-2352.390064526547,7153.557342489973,2378.3687116139154],[-2296.498621252952,7006.35424679347,2332.939990402117],[-2922.8447914675044,9087.880041783905,3028.5273656686413],[-3037.3020722503948,9420.770025394817,3132.5968963330274],[-6434.435962368048,19815.42103198037,6584.439546096945],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2350.5612601977773,7143.756403993014,2374.157842044541],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-80.8295712732574,194.66617488677383,60.06559009478515],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7569.217634020559,23285.358604171197,7757.194437786196],[-6461.351425010342,19969.963135983096,6652.112221769237],[-49.95584598560169,137.19186200103184,38.45316756871574],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3700,30,0.47171240000000003,0.4826372866666667,0.061157349068373223,0.2844574439300982,0.2809715177957626,0.01938840171831774,0.0020840459598442693,0.0020678942993100414,2.264180819799075E-4,77,"[[-7034.102746992784,21578.069081603906,7141.913546508429],[-7453.199856877144,22872.0263096016,7580.929614045786],[-4042.5493349808366,12305.965856404993,4069.0004240569974],[-2298.3133984182123,7005.580092195668,2326.9530410518664],[-6359.119874417769,19589.15561684922,6506.756906164863],[-95.7754652970392,219.97280928541264,70.39883417494643],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-3961.579299483074,12051.566212648666,3942.5481608518944],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2364.081783566418,7187.849968296275,2393.8645319353495],[-2360.304180001092,7163.867816748424,2386.4579170248253],[-2289.458078002483,6979.264400605552,2323.3370569452873],[-96.02396601498816,246.51043809301018,75.91617845727944],[-4056.3956848146454,12206.47235364249,4080.586233795651],[-4902.085290223326,15170.893680466754,5166.667496325799],[-59.66130086612132,150.23983057129408,43.07963157365423],[-2312.86167497843,7017.18576268201,2332.5567998468064],[-4912.981772530128,15195.077613952406,5175.732049335696],[-6369.442405084679,19620.152490797296,6524.792036265296],[-3049.2274493257514,9437.982276260078,3130.8170444882185],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-3442.837286451509,10658.566160404396,3572.8468516331077],[-7563.309278369163,23212.31147071843,7718.9350060074485],[-4042.5493349808366,12305.965856404993,4069.0004240569974],[-3969.0323520756606,12072.129918590888,3952.9358615966607],[-2625.17695520367,8194.065932948562,2789.676298450115],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-7036.619934800527,21596.020047583745,7150.423334635129],[-7574.227451912532,23301.866116087152,7761.032210336872],[-4042.5493349808366,12305.965856404993,4069.0004240569974],[-7447.413107836996,22845.938782861427,7576.5504597122135],[-6369.439770806618,19623.79660375303,6526.334834901421],[-2358.0574098995266,7161.971936490415,2376.1708133113143],[-3180.04148004847,9634.397777660373,3329.193235959181],[-4906.082258969723,15179.630914501275,5167.719940235314],[-2357.3004810140046,7173.226464155823,2379.0762521782194],[-813.6262123504721,2461.74276442001,851.3906231859094],[-4902.085290223326,15170.893680466754,5166.667496325799],[-7089.939764789696,21715.26474101241,7219.366637304726],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-3684.2651524568573,11317.778829756793,3764.064334124628],[-3451.2375747971264,10671.091751586358,3582.5010027003673],[-4920.754538031534,15218.614658544902,5189.276012066913],[-814.9275212750742,2478.1531123318086,853.9274654757118],[-7563.309278369163,23212.31147071843,7718.9350060074485],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-7094.192375812166,21732.776383127682,7224.97681318128],[-6422.664790969495,19749.711539252705,6568.753680290495],[-6369.439770806618,19623.79660375303,6526.334834901421],[-3184.5492720978664,9643.04888757532,3334.4105673310555],[-3451.2375747971264,10671.091751586358,3582.5010027003673],[-7036.619934800527,21596.020047583745,7150.423334635129],[-7460.671444073897,22888.955631516295,7590.159179386685],[-66.88469405480704,172.37488208113652,45.291880635628445],[-3977.191000177831,12088.931862708776,3959.0760438838993],[-95.7754652970392,219.97280928541264,70.39883417494643],[-3684.9290599911437,11334.36824526354,3765.9928822889715],[-7453.199856877144,22872.0263096016,7580.929614045786],[-6369.439770806618,19623.79660375303,6526.334834901421],[-2921.128643303042,9092.871047244262,3025.20129410275],[-87.82449152847963,209.35283943513653,63.10533692209302],[-813.6262123504721,2461.74276442001,851.3906231859094],[-817.5209548114055,2465.002955569058,861.683363751471],[-807.8025607382664,2429.726145870852,841.6520978159984],[-3968.512073980293,12069.614520776197,3952.11862901651],[-3037.3020722503948,9420.770025394817,3132.5968963330274],[-6434.435962368048,19815.42103198037,6584.439546096945],[-3025.1122641897896,9386.763837683988,3120.885753215221],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7569.217634020559,23285.358604171197,7757.194437786196],[-7574.975069254668,23307.004032005563,7767.147757070101],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3800,30,0.48506555000000007,0.49534437000000003,0.061378856406095604,0.2855758231280163,0.2817295857368876,0.019686997531702895,0.0020345215491614516,0.002063588583746905,2.496628465019319E-4,70,"[[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-3977.6415246299307,12084.000592905975,3954.7821759818285],[-2364.040746733844,7189.928395406406,2388.2198722476614],[-4073.3014669138365,12434.674405732632,4164.111301728612],[-95.7754652970392,219.97280928541264,70.39883417494643],[-2289.3920050265333,6976.253982145493,2323.26856832458],[-4045.975818760835,12316.132094316952,4075.4476080427944],[-3985.627815992485,12104.983778162527,3966.328380194827],[-2368.3610834392243,7176.046534826371,2391.864952487842],[-4897.293475068263,15161.049501289857,5164.133034380832],[-3037.2825577478047,9404.737763910252,3125.0777662630003],[-4065.66037638949,12225.245799404256,4087.4004211837323],[-3680.8837317064203,11286.045844786666,3756.4044085201194],[-7552.758568472469,23160.45380471978,7700.899869289292],[-95.7754652970392,219.97280928541264,70.39883417494643],[-3439.886502631128,10643.101163595824,3566.5707559902435],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-6422.664790969495,19749.711539252705,6568.753680290495],[-2320.2130267142993,7027.820209278275,2335.724094295565],[-3451.446459005779,10670.436834719483,3574.6931660182754],[-3961.579299483074,12051.566212648666,3942.5481608518944],[-7034.102746992784,21578.069081603906,7141.913546508429],[-7453.199856877144,22872.0263096016,7580.929614045786],[-6359.119874417769,19589.15561684922,6506.756906164863],[-95.7754652970392,219.97280928541264,70.39883417494643],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-3961.579299483074,12051.566212648666,3942.5481608518944],[-49.95584598560169,137.19186200103184,38.45316756871574],[-4902.085290223326,15170.893680466754,5166.667496325799],[-59.66130086612132,150.23983057129408,43.07963157365423],[-2312.86167497843,7017.18576268201,2332.5567998468064],[-6369.442405084679,19620.152490797296,6524.792036265296],[-3049.2274493257514,9437.982276260078,3130.8170444882185],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-3442.837286451509,10658.566160404396,3572.8468516331077],[-7563.309278369163,23212.31147071843,7718.9350060074485],[-2625.17695520367,8194.065932948562,2789.676298450115],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-7036.619934800527,21596.020047583745,7150.423334635129],[-7574.227451912532,23301.866116087152,7761.032210336872],[-4042.5493349808366,12305.965856404993,4069.0004240569974],[-7447.413107836996,22845.938782861427,7576.5504597122135],[-2358.0574098995266,7161.971936490415,2376.1708133113143],[-4906.082258969723,15179.630914501275,5167.719940235314],[-4902.085290223326,15170.893680466754,5166.667496325799],[-7089.939764789696,21715.26474101241,7219.366637304726],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-3684.2651524568573,11317.778829756793,3764.064334124628],[-4920.754538031534,15218.614658544902,5189.276012066913],[-814.9275212750742,2478.1531123318086,853.9274654757118],[-7563.309278369163,23212.31147071843,7718.9350060074485],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-6422.664790969495,19749.711539252705,6568.753680290495],[-6369.439770806618,19623.79660375303,6526.334834901421],[-3184.5492720978664,9643.04888757532,3334.4105673310555],[-7036.619934800527,21596.020047583745,7150.423334635129],[-95.7754652970392,219.97280928541264,70.39883417494643],[-7453.199856877144,22872.0263096016,7580.929614045786],[-6369.439770806618,19623.79660375303,6526.334834901421],[-813.6262123504721,2461.74276442001,851.3906231859094],[-817.5209548114055,2465.002955569058,861.683363751471],[-807.8025607382664,2429.726145870852,841.6520978159984],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7569.217634020559,23285.358604171197,7757.194437786196],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
3900,30,0.49769495,0.5082590100000001,0.061911244104400985,0.2859967818908336,0.28299499577261844,0.019142709565591567,0.0020683172263046973,0.002063006285198709,2.3667477527582312E-4,71,"[[-7431.510900434778,22796.81475491274,7564.174671299915],[-3449.5576014502417,10662.57159345649,3570.425758911692],[-7025.966857300011,21560.274987137196,7136.050456043323],[-2936.266972199087,9127.522337340622,3036.0047388836456],[-4075.9634861494706,12453.293999136775,4168.564609243652],[-3461.6533681830483,10698.289700666806,3584.317306485189],[-95.7754652970392,219.97280928541264,70.39883417494643],[-3684.671127135667,11319.276528885053,3760.640313868126],[-2312.86167497843,7017.18576268201,2332.5567998468064],[-7550.924505359374,23149.74242799106,7694.247513282121],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-4045.975818760835,12316.132094316952,4075.4476080427944],[-7034.102746992784,21578.069081603906,7141.913546508429],[-7563.309278369163,23212.31147071843,7718.9350060074485],[-2368.3610834392243,7176.046534826371,2391.864952487842],[-4045.975818760835,12316.132094316952,4075.4476080427944],[-7016.24887764088,21529.536339236856,7124.96762036421],[-7089.939764789696,21715.26474101241,7219.366637304726],[-3028.4708881069496,9389.381960277547,3123.465059313494],[-2376.664069745587,7190.790602977025,2394.5920264359575],[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-3977.6415246299307,12084.000592905975,3954.7821759818285],[-95.7754652970392,219.97280928541264,70.39883417494643],[-2289.3920050265333,6976.253982145493,2323.26856832458],[-4045.975818760835,12316.132094316952,4075.4476080427944],[-3985.627815992485,12104.983778162527,3966.328380194827],[-2368.3610834392243,7176.046534826371,2391.864952487842],[-4897.293475068263,15161.049501289857,5164.133034380832],[-3037.2825577478047,9404.737763910252,3125.0777662630003],[-3680.8837317064203,11286.045844786666,3756.4044085201194],[-95.7754652970392,219.97280928541264,70.39883417494643],[-3439.886502631128,10643.101163595824,3566.5707559902435],[-2320.2130267142993,7027.820209278275,2335.724094295565],[-3961.579299483074,12051.566212648666,3942.5481608518944],[-7034.102746992784,21578.069081603906,7141.913546508429],[-7453.199856877144,22872.0263096016,7580.929614045786],[-6359.119874417769,19589.15561684922,6506.756906164863],[-95.7754652970392,219.97280928541264,70.39883417494643],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-3961.579299483074,12051.566212648666,3942.5481608518944],[-49.95584598560169,137.19186200103184,38.45316756871574],[-4902.085290223326,15170.893680466754,5166.667496325799],[-59.66130086612132,150.23983057129408,43.07963157365423],[-6369.442405084679,19620.152490797296,6524.792036265296],[-3049.2274493257514,9437.982276260078,3130.8170444882185],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-7574.227451912532,23301.866116087152,7761.032210336872],[-4906.082258969723,15179.630914501275,5167.719940235314],[-4902.085290223326,15170.893680466754,5166.667496325799],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-4920.754538031534,15218.614658544902,5189.276012066913],[-814.9275212750742,2478.1531123318086,853.9274654757118],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-6422.664790969495,19749.711539252705,6568.753680290495],[-6369.439770806618,19623.79660375303,6526.334834901421],[-3184.5492720978664,9643.04888757532,3334.4105673310555],[-95.7754652970392,219.97280928541264,70.39883417494643],[-7453.199856877144,22872.0263096016,7580.929614045786],[-6369.439770806618,19623.79660375303,6526.334834901421],[-813.6262123504721,2461.74276442001,851.3906231859094],[-817.5209548114055,2465.002955569058,861.683363751471],[-807.8025607382664,2429.726145870852,841.6520978159984],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7569.217634020559,23285.358604171197,7757.194437786196],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
4000,30,0.5088578500000001,0.5209398566666668,0.06283804005837318,0.2873954634121404,0.28477099655232213,0.018992805822613583,0.0020472195525896315,0.0020529924983857277,1.772422710150069E-4,79,"[[-101.65693915245228,239.54227165508277,72.7094585674865],[-7034.102746992784,21578.069081603906,7141.913546508429],[-3674.04716135859,11267.894976930904,3750.3919856677685],[-7032.1296468167775,21558.757588394958,7137.113298291856],[-3470.269471892287,10708.522092141244,3585.3658001030094],[-2386.23715283043,7221.7826816555125,2404.8664547739027],[-6365.195307892566,19591.327279350953,6520.0607545993425],[-2326.754759884708,7052.21808316797,2338.511397289443],[-4903.827401484966,15166.331518617451,5162.539823076458],[-7430.079109024461,22782.57348830889,7562.650908465866],[-3921.2011275361133,11762.554660032345,3922.9484918955995],[-2945.863082741254,9133.81263750188,3035.58129680892],[-2289.3920050265333,6976.253982145493,2323.26856832458],[-7083.054932331081,21651.736947401947,7200.533350174287],[-6417.473598790581,19732.761929852444,6561.702739332049],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-3189.8371608467346,9661.218759624755,3343.63472558538],[-7569.217634020559,23285.358604171197,7757.194437786196],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7541.344394710857,23113.72178129466,7682.713046819803],[-2377.672430670501,7191.690302439213,2395.6329713806713],[-7447.160981707616,22843.00608062542,7570.455937551994],[-7462.106272914227,22885.596430900117,7588.529346968971],[-7560.404329487024,23178.766634388707,7708.6924981037855],[-7431.510900434778,22796.81475491274,7564.174671299915],[-3449.5576014502417,10662.57159345649,3570.425758911692],[-7025.966857300011,21560.274987137196,7136.050456043323],[-4075.9634861494706,12453.293999136775,4168.564609243652],[-2312.86167497843,7017.18576268201,2332.5567998468064],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-4045.975818760835,12316.132094316952,4075.4476080427944],[-7016.24887764088,21529.536339236856,7124.96762036421],[-7089.939764789696,21715.26474101241,7219.366637304726],[-2376.664069745587,7190.790602977025,2394.5920264359575],[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-3977.6415246299307,12084.000592905975,3954.7821759818285],[-95.7754652970392,219.97280928541264,70.39883417494643],[-2289.3920050265333,6976.253982145493,2323.26856832458],[-4045.975818760835,12316.132094316952,4075.4476080427944],[-3985.627815992485,12104.983778162527,3966.328380194827],[-4897.293475068263,15161.049501289857,5164.133034380832],[-3037.2825577478047,9404.737763910252,3125.0777662630003],[-3680.8837317064203,11286.045844786666,3756.4044085201194],[-95.7754652970392,219.97280928541264,70.39883417494643],[-2320.2130267142993,7027.820209278275,2335.724094295565],[-6359.119874417769,19589.15561684922,6506.756906164863],[-95.7754652970392,219.97280928541264,70.39883417494643],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-3961.579299483074,12051.566212648666,3942.5481608518944],[-49.95584598560169,137.19186200103184,38.45316756871574],[-4902.085290223326,15170.893680466754,5166.667496325799],[-59.66130086612132,150.23983057129408,43.07963157365423],[-6369.442405084679,19620.152490797296,6524.792036265296],[-3049.2274493257514,9437.982276260078,3130.8170444882185],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-7574.227451912532,23301.866116087152,7761.032210336872],[-4906.082258969723,15179.630914501275,5167.719940235314],[-4902.085290223326,15170.893680466754,5166.667496325799],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-4920.754538031534,15218.614658544902,5189.276012066913],[-814.9275212750742,2478.1531123318086,853.9274654757118],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-6422.664790969495,19749.711539252705,6568.753680290495],[-6369.439770806618,19623.79660375303,6526.334834901421],[-3184.5492720978664,9643.04888757532,3334.4105673310555],[-95.7754652970392,219.97280928541264,70.39883417494643],[-6369.439770806618,19623.79660375303,6526.334834901421],[-813.6262123504721,2461.74276442001,851.3906231859094],[-817.5209548114055,2465.002955569058,861.683363751471],[-807.8025607382664,2429.726145870852,841.6520978159984],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7569.217634020559,23285.358604171197,7757.194437786196],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
4100,30,0.5223792500000001,0.5338521466666667,0.06324313444071786,0.2879198697095271,0.28746473429015235,0.010814285829560863,0.0019767299932469083,0.0020108346276857332,1.9585102148006928E-4,86,"[[-3048.789883332675,9439.553568259478,3143.064253473682],[-4902.022610742867,15157.778722538933,5163.467574894926],[-6358.331858265122,19578.390384484854,6511.220892445511],[-7539.465913796811,23102.003389693535,7676.319237475119],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-4912.739838574035,15183.293328076194,5160.421644628158],[-823.9271969477579,2503.656232064024,858.7067973869847],[-2947.3816699532586,9130.830604356575,3029.676172543028],[-6363.919745626897,19600.846240494746,6521.431053738678],[-2395.5761765819498,7241.576793161802,2409.5444027291464],[-4055.917546338882,12344.312638072624,4087.9359711677102],[-7081.4066994353625,21634.003165850678,7199.519079855537],[-2386.6155950507164,7237.926792071488,2406.9128773649136],[-814.2511014362555,2447.0063581737772,845.5343253253144],[-3470.269471892287,10708.522092141244,3585.3658001030094],[-4912.459624831104,15198.629131015816,5180.859834782668],[-4896.387504383544,15156.57227922406,5158.16515741886],[-7420.709550592342,22747.641541466197,7549.229877992076],[-4882.16061717357,15125.932479918047,5148.260635050282],[-4892.402016732136,15136.486858795295,5148.956158734349],[-7032.1296468167775,21558.757588394958,7137.113298291856],[-2326.754759884708,7052.21808316797,2338.511397289443],[-7421.700280636631,22772.975971626358,7552.809368657543],[-2384.099756943697,7204.346306306182,2397.038709372496],[-2387.300168117215,7202.484143273342,2400.63309469658],[-4076.593130419202,12455.291170366185,4175.038535682084],[-6358.390924127736,19571.990575231423,6510.934352575403],[-4899.179309962577,15143.187986162538,5152.572752247314],[-3675.926938631447,11268.05942967089,3746.933021836282],[-7008.87974602662,21510.783228817127,7116.3382503492485],[-6365.195307892566,19591.327279350953,6520.0607545993425],[-6359.119874417769,19589.15561684922,6506.756906164863],[-101.65693915245228,239.54227165508277,72.7094585674865],[-3674.04716135859,11267.894976930904,3750.3919856677685],[-7032.1296468167775,21558.757588394958,7137.113298291856],[-3470.269471892287,10708.522092141244,3585.3658001030094],[-6365.195307892566,19591.327279350953,6520.0607545993425],[-2326.754759884708,7052.21808316797,2338.511397289443],[-3921.2011275361133,11762.554660032345,3922.9484918955995],[-2945.863082741254,9133.81263750188,3035.58129680892],[-2289.3920050265333,6976.253982145493,2323.26856832458],[-7083.054932331081,21651.736947401947,7200.533350174287],[-6417.473598790581,19732.761929852444,6561.702739332049],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-7569.217634020559,23285.358604171197,7757.194437786196],[-7447.160981707616,22843.00608062542,7570.455937551994],[-7462.106272914227,22885.596430900117,7588.529346968971],[-7560.404329487024,23178.766634388707,7708.6924981037855],[-3449.5576014502417,10662.57159345649,3570.425758911692],[-4075.9634861494706,12453.293999136775,4168.564609243652],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-7016.24887764088,21529.536339236856,7124.96762036421],[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-3977.6415246299307,12084.000592905975,3954.7821759818285],[-95.7754652970392,219.97280928541264,70.39883417494643],[-2289.3920050265333,6976.253982145493,2323.26856832458],[-4045.975818760835,12316.132094316952,4075.4476080427944],[-3985.627815992485,12104.983778162527,3966.328380194827],[-3037.2825577478047,9404.737763910252,3125.0777662630003],[-95.7754652970392,219.97280928541264,70.39883417494643],[-2320.2130267142993,7027.820209278275,2335.724094295565],[-6359.119874417769,19589.15561684922,6506.756906164863],[-95.7754652970392,219.97280928541264,70.39883417494643],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-3961.579299483074,12051.566212648666,3942.5481608518944],[-49.95584598560169,137.19186200103184,38.45316756871574],[-59.66130086612132,150.23983057129408,43.07963157365423],[-3049.2274493257514,9437.982276260078,3130.8170444882185],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-7574.227451912532,23301.866116087152,7761.032210336872],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-4920.754538031534,15218.614658544902,5189.276012066913],[-814.9275212750742,2478.1531123318086,853.9274654757118],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-2930.126691173772,9103.458810276545,3029.6399001465925],[-3184.5492720978664,9643.04888757532,3334.4105673310555],[-95.7754652970392,219.97280928541264,70.39883417494643],[-817.5209548114055,2465.002955569058,861.683363751471],[-807.8025607382664,2429.726145870852,841.6520978159984],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7569.217634020559,23285.358604171197,7757.194437786196],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
4200,30,0.5345047,0.5466719266666668,0.06387819302146501,0.2889478745047874,0.2880032263801034,0.010799687386268185,0.001982461920360985,0.002027304152482283,2.1818050555431952E-4,77,"[[-7011.292084565906,21511.54992412108,7115.496233680373],[-828.8747463611649,2521.4125238853194,872.9111952777699],[-3986.081840824588,12113.554758246717,3968.401363712553],[-101.65693915245228,239.54227165508277,72.7094585674865],[-3928.3024249416935,11763.101598650263,3917.796230430434],[-3916.8967041672627,11747.21870012691,3920.36623187122],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-7578.748953130964,23318.71231697084,7767.542205592269],[-3050.5287582503533,9454.392624171876,3133.3538867780208],[-7008.034559524448,21490.788667387726,7113.787617505476],[-3481.5070265928475,10743.461716285936,3592.9561117606218],[-4912.927944525465,15193.868288223199,5165.067820084623],[-7003.623649548501,21500.73749280702,7106.9862603508645],[-2951.9659770389703,9141.577732321497,3033.437605967278],[-3049.2274493257514,9437.982276260078,3130.8170444882185],[-7415.107029406341,22732.881074195615,7539.440278179962],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-7083.054932331081,21651.736947401947,7200.533350174287],[-6358.331858265122,19578.390384484854,6511.220892445511],[-7539.465913796811,23102.003389693535,7676.319237475119],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-4912.739838574035,15183.293328076194,5160.421644628158],[-823.9271969477579,2503.656232064024,858.7067973869847],[-2947.3816699532586,9130.830604356575,3029.676172543028],[-2395.5761765819498,7241.576793161802,2409.5444027291464],[-4055.917546338882,12344.312638072624,4087.9359711677102],[-2386.6155950507164,7237.926792071488,2406.9128773649136],[-7420.709550592342,22747.641541466197,7549.229877992076],[-4882.16061717357,15125.932479918047,5148.260635050282],[-4892.402016732136,15136.486858795295,5148.956158734349],[-2326.754759884708,7052.21808316797,2338.511397289443],[-2384.099756943697,7204.346306306182,2397.038709372496],[-2387.300168117215,7202.484143273342,2400.63309469658],[-6358.390924127736,19571.990575231423,6510.934352575403],[-4899.179309962577,15143.187986162538,5152.572752247314],[-3675.926938631447,11268.05942967089,3746.933021836282],[-6359.119874417769,19589.15561684922,6506.756906164863],[-101.65693915245228,239.54227165508277,72.7094585674865],[-3674.04716135859,11267.894976930904,3750.3919856677685],[-7032.1296468167775,21558.757588394958,7137.113298291856],[-3470.269471892287,10708.522092141244,3585.3658001030094],[-6365.195307892566,19591.327279350953,6520.0607545993425],[-2326.754759884708,7052.21808316797,2338.511397289443],[-2945.863082741254,9133.81263750188,3035.58129680892],[-7083.054932331081,21651.736947401947,7200.533350174287],[-6417.473598790581,19732.761929852444,6561.702739332049],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-7447.160981707616,22843.00608062542,7570.455937551994],[-7462.106272914227,22885.596430900117,7588.529346968971],[-7560.404329487024,23178.766634388707,7708.6924981037855],[-3449.5576014502417,10662.57159345649,3570.425758911692],[-4075.9634861494706,12453.293999136775,4168.564609243652],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-3977.6415246299307,12084.000592905975,3954.7821759818285],[-2289.3920050265333,6976.253982145493,2323.26856832458],[-2320.2130267142993,7027.820209278275,2335.724094295565],[-6359.119874417769,19589.15561684922,6506.756906164863],[-95.7754652970392,219.97280928541264,70.39883417494643],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-49.95584598560169,137.19186200103184,38.45316756871574],[-59.66130086612132,150.23983057129408,43.07963157365423],[-3049.2274493257514,9437.982276260078,3130.8170444882185],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-7574.227451912532,23301.866116087152,7761.032210336872],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-3184.5492720978664,9643.04888757532,3334.4105673310555],[-95.7754652970392,219.97280928541264,70.39883417494643],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7569.217634020559,23285.358604171197,7757.194437786196],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
4300,30,0.54702805,0.5590509266666667,0.06457472048593936,0.29018621367196085,0.2886251569082349,0.010815281277723347,0.0019226308929881477,0.001990272917532089,2.1420200163600967E-4,84,"[[-6992.566661690634,21464.651987041736,7101.351066949745],[-3193.8224177554916,9668.49348926623,3334.7613302552554],[-3984.369346494314,12083.053132762523,3950.601112453],[-101.65693915245228,239.54227165508277,72.7094585674865],[-6430.2998095576295,19827.81981347327,6599.137297205889],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-3052.982057871503,9455.546433131705,3131.1940524416445],[-3461.7526130668184,10680.550887148194,3562.727967683188],[-7573.01889831811,23269.47912235307,7758.1039703680635],[-2951.9659770389703,9141.577732321497,3033.437605967278],[-3066.0332583736813,9508.321651394737,3144.9536570121268],[-847.0814334623823,2534.1971013316274,887.6666592545042],[-7407.053971294262,22713.84880304078,7535.194106612883],[-106.93677419169666,250.26514415136648,76.18692020223213],[-7560.043158597157,23166.08956769349,7701.76750976547],[-830.7730321337938,2523.5213063071437,865.043154464147],[-817.6776987274568,2439.279306000614,842.3327367085686],[-3487.30002009605,10763.2294987501,3593.369081070523],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-835.6745045227581,2537.3680024412697,880.6002610240847],[-2961.6390413860613,9151.706806350576,3042.801589208234],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-4059.4484846343644,12337.768251967886,4083.130666568909],[-4062.9358564503837,12345.153566106164,4078.8520244602046],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-7011.292084565906,21511.54992412108,7115.496233680373],[-101.65693915245228,239.54227165508277,72.7094585674865],[-3928.3024249416935,11763.101598650263,3917.796230430434],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-7578.748953130964,23318.71231697084,7767.542205592269],[-7008.034559524448,21490.788667387726,7113.787617505476],[-4912.927944525465,15193.868288223199,5165.067820084623],[-7003.623649548501,21500.73749280702,7106.9862603508645],[-7415.107029406341,22732.881074195615,7539.440278179962],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-7083.054932331081,21651.736947401947,7200.533350174287],[-6358.331858265122,19578.390384484854,6511.220892445511],[-7539.465913796811,23102.003389693535,7676.319237475119],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-4912.739838574035,15183.293328076194,5160.421644628158],[-2947.3816699532586,9130.830604356575,3029.676172543028],[-2395.5761765819498,7241.576793161802,2409.5444027291464],[-2386.6155950507164,7237.926792071488,2406.9128773649136],[-4882.16061717357,15125.932479918047,5148.260635050282],[-4892.402016732136,15136.486858795295,5148.956158734349],[-2326.754759884708,7052.21808316797,2338.511397289443],[-2384.099756943697,7204.346306306182,2397.038709372496],[-2387.300168117215,7202.484143273342,2400.63309469658],[-6358.390924127736,19571.990575231423,6510.934352575403],[-4899.179309962577,15143.187986162538,5152.572752247314],[-3675.926938631447,11268.05942967089,3746.933021836282],[-6359.119874417769,19589.15561684922,6506.756906164863],[-101.65693915245228,239.54227165508277,72.7094585674865],[-3674.04716135859,11267.894976930904,3750.3919856677685],[-6365.195307892566,19591.327279350953,6520.0607545993425],[-2326.754759884708,7052.21808316797,2338.511397289443],[-7083.054932331081,21651.736947401947,7200.533350174287],[-6417.473598790581,19732.761929852444,6561.702739332049],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-7447.160981707616,22843.00608062542,7570.455937551994],[-7462.106272914227,22885.596430900117,7588.529346968971],[-3449.5576014502417,10662.57159345649,3570.425758911692],[-4075.9634861494706,12453.293999136775,4168.564609243652],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-3977.6415246299307,12084.000592905975,3954.7821759818285],[-2320.2130267142993,7027.820209278275,2335.724094295565],[-6359.119874417769,19589.15561684922,6506.756906164863],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-49.95584598560169,137.19186200103184,38.45316756871574],[-59.66130086612132,150.23983057129408,43.07963157365423],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-7574.227451912532,23301.866116087152,7761.032210336872],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-6445.71616624257,19837.136876724355,6602.3073384691015],[-95.7754652970392,219.97280928541264,70.39883417494643],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7569.46313687251,23298.80317834315,7766.79459372611],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
4400,30,0.5584852,0.5716011133333334,0.06457382005836547,0.29086384272827726,0.2892590995819347,0.011418355951386416,0.0019288526660105384,0.0019874721253908285,2.3417134979371085E-4,81,"[[-4914.654612693948,15197.85972998022,5164.178032084141],[-6358.390924127736,19571.990575231423,6510.934352575403],[-3465.308242618817,10673.900300945792,3557.560151598053],[-6995.486152485279,21470.000129490214,7087.751748273799],[-7385.0321522746,22631.39607952822,7497.468387768549],[-4901.088492262883,15161.481912906824,5148.557389852591],[-7574.227451912532,23301.866116087152,7761.032210336872],[-3994.040585721042,12095.350268182443,3951.7612862475844],[-7412.854241057741,22720.23044518656,7534.031095062669],[-4913.5182205936535,15185.387184101164,5158.451163972063],[-6416.067078321718,19719.264780378777,6550.636483032024],[-6354.052089343319,19570.5739088614,6497.358205790969],[-3682.9136490098617,11279.48890600717,3752.790555708034],[-3461.7526130668184,10680.550887148194,3562.727967683188],[-7574.227451912532,23301.866116087152,7761.032210336872],[-6357.268968987083,19578.121325505097,6504.176671469957],[-6984.414789369625,21449.45161283967,7091.760516496869],[-6453.993661261303,19836.804691073256,6597.078191148844],[-2394.864525581022,7215.146429467927,2404.057472107716],[-6445.604214621316,19822.14945847419,6600.231725736138],[-3928.0783498770684,11752.334624621346,3910.2159493017193],[-3193.8224177554916,9668.49348926623,3334.7613302552554],[-3984.369346494314,12083.053132762523,3950.601112453],[-101.65693915245228,239.54227165508277,72.7094585674865],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-3052.982057871503,9455.546433131705,3131.1940524416445],[-3461.7526130668184,10680.550887148194,3562.727967683188],[-7573.01889831811,23269.47912235307,7758.1039703680635],[-2951.9659770389703,9141.577732321497,3033.437605967278],[-3066.0332583736813,9508.321651394737,3144.9536570121268],[-847.0814334623823,2534.1971013316274,887.6666592545042],[-106.93677419169666,250.26514415136648,76.18692020223213],[-7560.043158597157,23166.08956769349,7701.76750976547],[-830.7730321337938,2523.5213063071437,865.043154464147],[-817.6776987274568,2439.279306000614,842.3327367085686],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-835.6745045227581,2537.3680024412697,880.6002610240847],[-2961.6390413860613,9151.706806350576,3042.801589208234],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-4059.4484846343644,12337.768251967886,4083.130666568909],[-4062.9358564503837,12345.153566106164,4078.8520244602046],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-7011.292084565906,21511.54992412108,7115.496233680373],[-101.65693915245228,239.54227165508277,72.7094585674865],[-3928.3024249416935,11763.101598650263,3917.796230430434],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-7578.748953130964,23318.71231697084,7767.542205592269],[-7008.034559524448,21490.788667387726,7113.787617505476],[-7083.054932331081,21651.736947401947,7200.533350174287],[-7539.465913796811,23102.003389693535,7676.319237475119],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-4912.739838574035,15183.293328076194,5160.421644628158],[-2947.3816699532586,9130.830604356575,3029.676172543028],[-2395.5761765819498,7241.576793161802,2409.5444027291464],[-2326.754759884708,7052.21808316797,2338.511397289443],[-2387.300168117215,7202.484143273342,2400.63309469658],[-6358.390924127736,19571.990575231423,6510.934352575403],[-4899.179309962577,15143.187986162538,5152.572752247314],[-3675.926938631447,11268.05942967089,3746.933021836282],[-6359.119874417769,19589.15561684922,6506.756906164863],[-101.65693915245228,239.54227165508277,72.7094585674865],[-2326.754759884708,7052.21808316797,2338.511397289443],[-7083.054932331081,21651.736947401947,7200.533350174287],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-7447.160981707616,22843.00608062542,7570.455937551994],[-7462.106272914227,22885.596430900117,7588.529346968971],[-4075.9634861494706,12453.293999136775,4168.564609243652],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-2320.2130267142993,7027.820209278275,2335.724094295565],[-6359.119874417769,19589.15561684922,6506.756906164863],[-49.95584598560169,137.19186200103184,38.45316756871574],[-59.66130086612132,150.23983057129408,43.07963157365423],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-2195.54266254901,6852.61371278185,2314.2089083699907],[-95.7754652970392,219.97280928541264,70.39883417494643],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-2181.5047382447224,6835.833969123124,2312.214502120774],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
4500,30,0.5714205000000001,0.58435029,0.06484167370500586,0.2914199207345878,0.28959660703661605,0.011400086853800083,0.0019355274842419593,0.0019612447088370607,2.2846089171599425E-4,82,"[[-2179.164787803918,6834.55585751074,2307.316385753933],[-2397.1056457165164,7229.705122643322,2414.90250679433],[-7534.890001165002,23085.816200536417,7667.312723637718],[-6972.406086361975,21416.83218403554,7073.957327512235],[-6357.268968987083,19578.121325505097,6504.176671469957],[-3673.396111242174,11259.985383261628,3745.9614277504593],[-2403.2235190371375,7231.945498198192,2412.194602301478],[-101.65693915245228,239.54227165508277,72.7094585674865],[-7560.043158597157,23166.08956769349,7701.76750976547],[-7079.6424740031825,21632.913448416573,7194.067849771576],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-7086.117908111701,21650.649829652168,7197.537544720168],[-4913.5182205936535,15185.387184101164,5158.451163972063],[-4072.957503268364,12374.120181871465,4085.350200801199],[-7009.170295001043,21492.959446619745,7112.392603633877],[-3916.8842930435103,11730.581898297552,3904.7055126113037],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-4914.654612693948,15197.85972998022,5164.178032084141],[-6358.390924127736,19571.990575231423,6510.934352575403],[-3465.308242618817,10673.900300945792,3557.560151598053],[-6995.486152485279,21470.000129490214,7087.751748273799],[-7385.0321522746,22631.39607952822,7497.468387768549],[-4901.088492262883,15161.481912906824,5148.557389852591],[-3994.040585721042,12095.350268182443,3951.7612862475844],[-7412.854241057741,22720.23044518656,7534.031095062669],[-4913.5182205936535,15185.387184101164,5158.451163972063],[-6416.067078321718,19719.264780378777,6550.636483032024],[-6354.052089343319,19570.5739088614,6497.358205790969],[-3682.9136490098617,11279.48890600717,3752.790555708034],[-3461.7526130668184,10680.550887148194,3562.727967683188],[-7574.227451912532,23301.866116087152,7761.032210336872],[-6357.268968987083,19578.121325505097,6504.176671469957],[-6984.414789369625,21449.45161283967,7091.760516496869],[-6453.993661261303,19836.804691073256,6597.078191148844],[-2394.864525581022,7215.146429467927,2404.057472107716],[-6445.604214621316,19822.14945847419,6600.231725736138],[-3928.0783498770684,11752.334624621346,3910.2159493017193],[-3193.8224177554916,9668.49348926623,3334.7613302552554],[-3984.369346494314,12083.053132762523,3950.601112453],[-101.65693915245228,239.54227165508277,72.7094585674865],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-3052.982057871503,9455.546433131705,3131.1940524416445],[-3461.7526130668184,10680.550887148194,3562.727967683188],[-7573.01889831811,23269.47912235307,7758.1039703680635],[-2951.9659770389703,9141.577732321497,3033.437605967278],[-3066.0332583736813,9508.321651394737,3144.9536570121268],[-847.0814334623823,2534.1971013316274,887.6666592545042],[-106.93677419169666,250.26514415136648,76.18692020223213],[-7560.043158597157,23166.08956769349,7701.76750976547],[-830.7730321337938,2523.5213063071437,865.043154464147],[-817.6776987274568,2439.279306000614,842.3327367085686],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-2961.6390413860613,9151.706806350576,3042.801589208234],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-4059.4484846343644,12337.768251967886,4083.130666568909],[-4062.9358564503837,12345.153566106164,4078.8520244602046],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-101.65693915245228,239.54227165508277,72.7094585674865],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-7578.748953130964,23318.71231697084,7767.542205592269],[-837.8293640013119,2504.2346607686372,883.0860229357216],[-4912.739838574035,15183.293328076194,5160.421644628158],[-2947.3816699532586,9130.830604356575,3029.676172543028],[-2326.754759884708,7052.21808316797,2338.511397289443],[-2387.300168117215,7202.484143273342,2400.63309469658],[-6358.390924127736,19571.990575231423,6510.934352575403],[-4899.179309962577,15143.187986162538,5152.572752247314],[-101.65693915245228,239.54227165508277,72.7094585674865],[-2326.754759884708,7052.21808316797,2338.511397289443],[-7447.160981707616,22843.00608062542,7570.455937551994],[-7462.106272914227,22885.596430900117,7588.529346968971],[-4075.9634861494706,12453.293999136775,4168.564609243652],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-6359.119874417769,19589.15561684922,6506.756906164863],[-49.95584598560169,137.19186200103184,38.45316756871574],[-59.66130086612132,150.23983057129408,43.07963157365423],[-807.6252110248346,2412.7339897610136,833.4652952262719],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549],[-7573.62422032952,23301.4007880244,7789.437369157412]]"
4600,30,0.5850262,0.5972502966666667,0.06513328216833268,0.2915433886745342,0.29020536424771215,0.011485488380147943,0.0019285422515537632,0.0019462968411911264,2.2465761895001062E-4,85,"[[-2403.2235190371375,7231.945498198192,2412.194602301478],[-6346.213973927012,19553.46967193193,6488.321663735992],[-828.4615736204032,2472.4548656103675,847.4497948745571],[-7534.890001165002,23085.816200536417,7667.312723637718],[-854.404810851237,2545.118751774958,887.7573782075553],[-840.252237442942,2542.3828596811695,874.2657163725274],[-2179.164787803918,6834.55585751074,2307.316385753933],[-2396.4529145765787,7211.757779371487,2402.795963823577],[-106.93677419169666,250.26514415136648,76.18692020223213],[-4893.289350952704,15108.545096898335,5146.041309168173],[-838.321046878829,2516.012600546051,881.8333796952433],[-816.1500007417806,2439.379567247691,841.1672552383798],[-6976.744016719104,21432.401205538925,7083.663097393279],[-7380.429809598837,22615.127691276022,7489.8032076490845],[-7549.760799712895,23132.010848078844,7686.998499105185],[-7578.748953130964,23318.71231697084,7767.542205592269],[-4926.753025996087,15248.06332327886,5185.015957869499],[-4924.567472235425,15222.48359851207,5176.532813631019],[-841.3249742790358,2528.9741870411262,884.1707051146569],[-57.57915654713587,155.49616516328183,39.320576256227135],[-6995.486152485279,21470.000129490214,7087.751748273799],[-3465.3119029873956,10678.290444675742,3559.710378955772],[-4915.780671730659,15173.258325869487,5148.988674292656],[-3473.3205614010826,10688.34463795532,3561.340848208419],[-2179.164787803918,6834.55585751074,2307.316385753933],[-6972.406086361975,21416.83218403554,7073.957327512235],[-6357.268968987083,19578.121325505097,6504.176671469957],[-3673.396111242174,11259.985383261628,3745.9614277504593],[-2403.2235190371375,7231.945498198192,2412.194602301478],[-7079.6424740031825,21632.913448416573,7194.067849771576],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-7086.117908111701,21650.649829652168,7197.537544720168],[-4072.957503268364,12374.120181871465,4085.350200801199],[-3916.8842930435103,11730.581898297552,3904.7055126113037],[-4055.2471825744833,12327.775442113423,4077.6006031070087],[-4914.654612693948,15197.85972998022,5164.178032084141],[-6358.390924127736,19571.990575231423,6510.934352575403],[-3465.308242618817,10673.900300945792,3557.560151598053],[-6995.486152485279,21470.000129490214,7087.751748273799],[-7385.0321522746,22631.39607952822,7497.468387768549],[-4901.088492262883,15161.481912906824,5148.557389852591],[-3994.040585721042,12095.350268182443,3951.7612862475844],[-7412.854241057741,22720.23044518656,7534.031095062669],[-4913.5182205936535,15185.387184101164,5158.451163972063],[-6416.067078321718,19719.264780378777,6550.636483032024],[-6354.052089343319,19570.5739088614,6497.358205790969],[-3682.9136490098617,11279.48890600717,3752.790555708034],[-7574.227451912532,23301.866116087152,7761.032210336872],[-6357.268968987083,19578.121325505097,6504.176671469957],[-6453.993661261303,19836.804691073256,6597.078191148844],[-2394.864525581022,7215.146429467927,2404.057472107716],[-6445.604214621316,19822.14945847419,6600.231725736138],[-3928.0783498770684,11752.334624621346,3910.2159493017193],[-3193.8224177554916,9668.49348926623,3334.7613302552554],[-3984.369346494314,12083.053132762523,3950.601112453],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-3052.982057871503,9455.546433131705,3131.1940524416445],[-7573.01889831811,23269.47912235307,7758.1039703680635],[-2951.9659770389703,9141.577732321497,3033.437605967278],[-3066.0332583736813,9508.321651394737,3144.9536570121268],[-847.0814334623823,2534.1971013316274,887.6666592545042],[-106.93677419169666,250.26514415136648,76.18692020223213],[-7560.043158597157,23166.08956769349,7701.76750976547],[-817.6776987274568,2439.279306000614,842.3327367085686],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-2961.6390413860613,9151.706806350576,3042.801589208234],[-4059.4484846343644,12337.768251967886,4083.130666568909],[-4062.9358564503837,12345.153566106164,4078.8520244602046],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-101.65693915245228,239.54227165508277,72.7094585674865],[-7578.748953130964,23318.71231697084,7767.542205592269],[-2947.3816699532586,9130.830604356575,3029.676172543028],[-2326.754759884708,7052.21808316797,2338.511397289443],[-6358.390924127736,19571.990575231423,6510.934352575403],[-4899.179309962577,15143.187986162538,5152.572752247314],[-101.65693915245228,239.54227165508277,72.7094585674865],[-2326.754759884708,7052.21808316797,2338.511397289443],[-7447.160981707616,22843.00608062542,7570.455937551994],[-4075.9634861494706,12453.293999136775,4168.564609243652],[-6420.0623778050585,19736.02320521598,6559.133573463598],[-3953.3220012606307,12007.289400214837,3934.9200194429113],[-49.95584598560169,137.19186200103184,38.45316756871574],[-59.66130086612132,150.23983057129408,43.07963157365423],[-49.95584598560169,137.19186200103184,38.45316756871574],[-778.112905021891,2353.8304973866343,817.9767796889549]]"
4700,30,0.5970137,0.61006207,0.06560931209637405,0.2939441951886432,0.29100096729188085,0.011488163423241075,0.0019231311926219377,0.001935835781376314,2.2233867320503632E-4,75,"[[-2944.684733240436,9134.052085653952,3025.642691921575],[-4916.215867205721,15191.288830236306,5150.436813470174],[-7578.748953130964,23318.71231697084,7767.542205592269],[-6347.311823623479,19553.871977610816,6488.214585721527],[-2345.2497844477743,7090.700938598553,2345.3789428449827],[-2408.7905005725206,7249.554972397274,2415.757098375014],[-56.112113685306525,150.44496279059538,39.52800319692038],[-3982.453868808578,12065.302745826002,3947.1503578270294],[-49.95584598560169,137.19186200103184,38.45316756871574],[-847.0814334623823,2534.1971013316274,887.6666592545042],[-7577.816008363347,23301.62407030193,7758.817590195528],[-7578.568023392463,23299.744717980502,7762.858383361821],[-824.4114457807948,2454.0754164430978,844.3339476601979],[-4064.198179345129,12353.591247695233,4088.3916781638436],[-2954.906184476249,9142.965188973227,3031.8462625592233],[-7070.582997703521,21602.524106257133,7174.3627081534705],[-7380.216263735494,22596.248568515304,7484.4585726291525],[-6411.667284986787,19710.265656276675,6544.29439214729],[-106.93677419169666,250.26514415136648,76.18692020223213],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7376.477080268397,22598.088648946607,7484.134572262268],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-6346.213973927012,19553.46967193193,6488.321663735992],[-828.4615736204032,2472.4548656103675,847.4497948745571],[-7534.890001165002,23085.816200536417,7667.312723637718],[-854.404810851237,2545.118751774958,887.7573782075553],[-2179.164787803918,6834.55585751074,2307.316385753933],[-2396.4529145765787,7211.757779371487,2402.795963823577],[-106.93677419169666,250.26514415136648,76.18692020223213],[-4893.289350952704,15108.545096898335,5146.041309168173],[-7380.429809598837,22615.127691276022,7489.8032076490845],[-7549.760799712895,23132.010848078844,7686.998499105185],[-7578.748953130964,23318.71231697084,7767.542205592269],[-4924.567472235425,15222.48359851207,5176.532813631019],[-57.57915654713587,155.49616516328183,39.320576256227135],[-6995.486152485279,21470.000129490214,7087.751748273799],[-3465.3119029873956,10678.290444675742,3559.710378955772],[-4915.780671730659,15173.258325869487,5148.988674292656],[-3473.3205614010826,10688.34463795532,3561.340848208419],[-2179.164787803918,6834.55585751074,2307.316385753933],[-6972.406086361975,21416.83218403554,7073.957327512235],[-3673.396111242174,11259.985383261628,3745.9614277504593],[-2403.2235190371375,7231.945498198192,2412.194602301478],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-7086.117908111701,21650.649829652168,7197.537544720168],[-4072.957503268364,12374.120181871465,4085.350200801199],[-3916.8842930435103,11730.581898297552,3904.7055126113037],[-3465.308242618817,10673.900300945792,3557.560151598053],[-6995.486152485279,21470.000129490214,7087.751748273799],[-4901.088492262883,15161.481912906824,5148.557389852591],[-3994.040585721042,12095.350268182443,3951.7612862475844],[-6416.067078321718,19719.264780378777,6550.636483032024],[-6354.052089343319,19570.5739088614,6497.358205790969],[-3682.9136490098617,11279.48890600717,3752.790555708034],[-6453.993661261303,19836.804691073256,6597.078191148844],[-6445.604214621316,19822.14945847419,6600.231725736138],[-3928.0783498770684,11752.334624621346,3910.2159493017193],[-3193.8224177554916,9668.49348926623,3334.7613302552554],[-3984.369346494314,12083.053132762523,3950.601112453],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-3052.982057871503,9455.546433131705,3131.1940524416445],[-3066.0332583736813,9508.321651394737,3144.9536570121268],[-847.0814334623823,2534.1971013316274,887.6666592545042],[-106.93677419169666,250.26514415136648,76.18692020223213],[-7560.043158597157,23166.08956769349,7701.76750976547],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-2961.6390413860613,9151.706806350576,3042.801589208234],[-4059.4484846343644,12337.768251967886,4083.130666568909],[-4062.9358564503837,12345.153566106164,4078.8520244602046],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-7578.748953130964,23318.71231697084,7767.542205592269],[-101.65693915245228,239.54227165508277,72.7094585674865],[-2326.754759884708,7052.21808316797,2338.511397289443],[-7447.160981707616,22843.00608062542,7570.455937551994],[-778.112905021891,2353.8304973866343,817.9767796889549]]"
4800,30,0.61001835,0.62253106,0.06589157686752821,0.29449156064507426,0.29162444878701377,0.011462770657860853,0.0018701720725731673,0.0019113306672343116,2.2412361659069775E-4,80,"[[-854.404810851237,2545.118751774958,887.7573782075553],[-6444.184666713279,19799.76927496788,6586.568916616526],[-7358.78968500024,22545.620107441522,7472.873690794081],[-4064.198179345129,12353.591247695233,4088.3916781638436],[-6406.891348028464,19676.920443690768,6528.33595137619],[-106.93677419169666,250.26514415136648,76.18692020223213],[-2431.1073605956203,7299.148671730209,2436.3754694592435],[-6988.6394218431515,21445.299739204656,7078.186481296068],[-2408.7905005725206,7249.554972397274,2415.757098375014],[-7001.014137165487,21473.525110811202,7090.659015695635],[-863.2543444631414,2565.5065300870237,897.4399633039268],[-2327.4746562632145,7047.690280683944,2337.7039867642575],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-4915.780671730659,15173.258325869487,5148.988674292656],[-4914.098616699995,15170.381919619991,5149.7980719025245],[-6406.872302224317,19682.515801172933,6531.660757859916],[-4000.6322948610427,12106.707577074889,3954.5195103133246],[-6978.16634772361,21428.04465184334,7068.076052134383],[-838.2215079010757,2484.490864455792,847.9624707542395],[-2971.43483532842,9168.158434614728,3048.8322930429295],[-811.8078849440648,2412.857117325909,828.5617715842503],[-4893.99389534896,15109.589976612762,5144.487624680835],[-123.66829255011339,281.40527807165284,89.83400665606958],[-2944.684733240436,9134.052085653952,3025.642691921575],[-4916.215867205721,15191.288830236306,5150.436813470174],[-7578.748953130964,23318.71231697084,7767.542205592269],[-6347.311823623479,19553.871977610816,6488.214585721527],[-2345.2497844477743,7090.700938598553,2345.3789428449827],[-2408.7905005725206,7249.554972397274,2415.757098375014],[-56.112113685306525,150.44496279059538,39.52800319692038],[-3982.453868808578,12065.302745826002,3947.1503578270294],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7577.816008363347,23301.62407030193,7758.817590195528],[-7578.568023392463,23299.744717980502,7762.858383361821],[-4064.198179345129,12353.591247695233,4088.3916781638436],[-2954.906184476249,9142.965188973227,3031.8462625592233],[-7070.582997703521,21602.524106257133,7174.3627081534705],[-7380.216263735494,22596.248568515304,7484.4585726291525],[-106.93677419169666,250.26514415136648,76.18692020223213],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7376.477080268397,22598.088648946607,7484.134572262268],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-6346.213973927012,19553.46967193193,6488.321663735992],[-828.4615736204032,2472.4548656103675,847.4497948745571],[-7534.890001165002,23085.816200536417,7667.312723637718],[-854.404810851237,2545.118751774958,887.7573782075553],[-2179.164787803918,6834.55585751074,2307.316385753933],[-2396.4529145765787,7211.757779371487,2402.795963823577],[-106.93677419169666,250.26514415136648,76.18692020223213],[-4893.289350952704,15108.545096898335,5146.041309168173],[-7549.760799712895,23132.010848078844,7686.998499105185],[-7578.748953130964,23318.71231697084,7767.542205592269],[-4924.567472235425,15222.48359851207,5176.532813631019],[-3465.3119029873956,10678.290444675742,3559.710378955772],[-4915.780671730659,15173.258325869487,5148.988674292656],[-3473.3205614010826,10688.34463795532,3561.340848208419],[-2179.164787803918,6834.55585751074,2307.316385753933],[-6972.406086361975,21416.83218403554,7073.957327512235],[-3673.396111242174,11259.985383261628,3745.9614277504593],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-7086.117908111701,21650.649829652168,7197.537544720168],[-4072.957503268364,12374.120181871465,4085.350200801199],[-3916.8842930435103,11730.581898297552,3904.7055126113037],[-3465.308242618817,10673.900300945792,3557.560151598053],[-3994.040585721042,12095.350268182443,3951.7612862475844],[-3682.9136490098617,11279.48890600717,3752.790555708034],[-6453.993661261303,19836.804691073256,6597.078191148844],[-3928.0783498770684,11752.334624621346,3910.2159493017193],[-3193.8224177554916,9668.49348926623,3334.7613302552554],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-3052.982057871503,9455.546433131705,3131.1940524416445],[-3066.0332583736813,9508.321651394737,3144.9536570121268],[-847.0814334623823,2534.1971013316274,887.6666592545042],[-106.93677419169666,250.26514415136648,76.18692020223213],[-7560.043158597157,23166.08956769349,7701.76750976547],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-4062.9358564503837,12345.153566106164,4078.8520244602046],[-2287.3659908683135,6975.557072082299,2317.5044006124353],[-7578.748953130964,23318.71231697084,7767.542205592269],[-7447.160981707616,22843.00608062542,7570.455937551994]]"
4900,30,0.6228065500000001,0.6350952266666667,0.06613395975183918,0.29478936854203197,0.29227086043864686,0.011464538372178,0.0018916555852953772,0.001901499323584972,2.1463893685756908E-4,78,"[[-860.373971549349,2595.697215407908,899.8138762461837],[-3993.008984299508,12088.403273912638,3953.652101625813],[-854.8976988062159,2563.778432769644,890.4724050223199],[-2444.6436236679892,7347.140136392707,2449.4137879898763],[-2327.4746562632145,7047.690280683944,2337.7039867642575],[-7358.78968500024,22545.620107441522,7472.873690794081],[-111.31260230328581,263.8018696893287,80.68086368410881],[-7444.031649572694,22808.615016401774,7563.80780867065],[-6346.213973927012,19553.46967193193,6488.321663735992],[-842.8973753518324,2495.373467660504,846.9184417325436],[-4923.403982292193,15191.562629031738,5149.856082980167],[-7000.087984570329,21457.073982338785,7081.022738032507],[-6453.993661261303,19836.804691073256,6597.078191148844],[-2955.2813117792225,9141.3801962558,3028.199018473784],[-123.66829255011339,281.40527807165284,89.83400665606958],[-3074.557890708254,9526.922667885425,3145.2447312437776],[-6400.051213210743,19662.98145619065,6524.286314834639],[-4085.4295591645146,12412.565873125903,4102.893348547534],[-3687.5599163457528,11283.581943413976,3755.672097143482],[-4078.352984087461,12391.8779870627,4089.809766948142],[-2430.4133260049475,7294.127936843163,2438.839784540395],[-3207.5316380299864,9697.62359831311,3344.843576978515],[-4080.8203693783325,12392.664607785191,4088.420175884123],[-4919.626489301884,15171.017246998046,5143.7756227417085],[-6406.891348028464,19676.920443690768,6528.33595137619],[-2431.1073605956203,7299.148671730209,2436.3754694592435],[-6988.6394218431515,21445.299739204656,7078.186481296068],[-7001.014137165487,21473.525110811202,7090.659015695635],[-863.2543444631414,2565.5065300870237,897.4399633039268],[-2327.4746562632145,7047.690280683944,2337.7039867642575],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-4915.780671730659,15173.258325869487,5148.988674292656],[-4914.098616699995,15170.381919619991,5149.7980719025245],[-4000.6322948610427,12106.707577074889,3954.5195103133246],[-6978.16634772361,21428.04465184334,7068.076052134383],[-838.2215079010757,2484.490864455792,847.9624707542395],[-2971.43483532842,9168.158434614728,3048.8322930429295],[-811.8078849440648,2412.857117325909,828.5617715842503],[-4893.99389534896,15109.589976612762,5144.487624680835],[-123.66829255011339,281.40527807165284,89.83400665606958],[-7578.748953130964,23318.71231697084,7767.542205592269],[-6347.311823623479,19553.871977610816,6488.214585721527],[-2345.2497844477743,7090.700938598553,2345.3789428449827],[-56.112113685306525,150.44496279059538,39.52800319692038],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7577.816008363347,23301.62407030193,7758.817590195528],[-7578.568023392463,23299.744717980502,7762.858383361821],[-2954.906184476249,9142.965188973227,3031.8462625592233],[-7070.582997703521,21602.524106257133,7174.3627081534705],[-7380.216263735494,22596.248568515304,7484.4585726291525],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7376.477080268397,22598.088648946607,7484.134572262268],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-7534.890001165002,23085.816200536417,7667.312723637718],[-854.404810851237,2545.118751774958,887.7573782075553],[-2179.164787803918,6834.55585751074,2307.316385753933],[-2396.4529145765787,7211.757779371487,2402.795963823577],[-106.93677419169666,250.26514415136648,76.18692020223213],[-7578.748953130964,23318.71231697084,7767.542205592269],[-3465.3119029873956,10678.290444675742,3559.710378955772],[-4915.780671730659,15173.258325869487,5148.988674292656],[-3473.3205614010826,10688.34463795532,3561.340848208419],[-2179.164787803918,6834.55585751074,2307.316385753933],[-3673.396111242174,11259.985383261628,3745.9614277504593],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-7086.117908111701,21650.649829652168,7197.537544720168],[-4072.957503268364,12374.120181871465,4085.350200801199],[-3916.8842930435103,11730.581898297552,3904.7055126113037],[-3465.308242618817,10673.900300945792,3557.560151598053],[-3994.040585721042,12095.350268182443,3951.7612862475844],[-6453.993661261303,19836.804691073256,6597.078191148844],[-3928.0783498770684,11752.334624621346,3910.2159493017193],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-3052.982057871503,9455.546433131705,3131.1940524416445],[-106.93677419169666,250.26514415136648,76.18692020223213],[-7560.043158597157,23166.08956769349,7701.76750976547],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-7578.748953130964,23318.71231697084,7767.542205592269]]"
5000,30,0.6359187500000001,0.6473930333333333,0.06658830514292893,0.2948351188226275,0.2927394962267044,0.011606849119505535,0.0018118691639617138,0.00187877443167426,2.51208933591105E-4,78,"[[-49.95584598560169,137.19186200103184,38.45316756871574],[-6459.238839723822,19847.69319866567,6596.795317103505],[-6402.453713368599,19664.9478227402,6523.397566141573],[-2179.164787803918,6834.55585751074,2307.316385753933],[-2447.972055783493,7360.638724498935,2453.42391484297],[-3927.3105561025986,11757.192506211597,3906.3676436024116],[-7578.748953130964,23318.71231697084,7767.542205592269],[-6386.946329792586,19606.014592890955,6499.929268437619],[-7441.427530835064,22789.268489629252,7555.689794286782],[-116.82469690022046,278.57796464568247,83.7363193499599],[-4081.665792017668,12420.071213000225,4097.068086921826],[-4074.8817255432486,12356.765988585288,4074.746880483641],[-7534.890001165002,23085.816200536417,7667.312723637718],[-4084.27602936365,12399.385712567891,4085.5789176693856],[-2444.6436236679892,7347.140136392707,2449.4137879898763],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-6338.292807875702,19537.023409262336,6480.567038497948],[-870.3793405694861,2583.1806005049207,903.9847901627902],[-3482.4403061036473,10712.695194662538,3564.0958080092096],[-123.66829255011339,281.40527807165284,89.83400665606958],[-4008.7248333146576,12120.669424443335,3962.347649751129],[-6951.824979242161,21353.908923066967,7037.628183597811],[-6339.6137467884255,19523.58469807121,6479.0251795498325],[-7557.485729708852,23143.735065171873,7690.011743031687],[-123.66829255011339,281.40527807165284,89.83400665606958],[-6446.055667164175,19807.922545873043,6582.52635677006],[-860.373971549349,2595.697215407908,899.8138762461837],[-2444.6436236679892,7347.140136392707,2449.4137879898763],[-2327.4746562632145,7047.690280683944,2337.7039867642575],[-7358.78968500024,22545.620107441522,7472.873690794081],[-842.8973753518324,2495.373467660504,846.9184417325436],[-4923.403982292193,15191.562629031738,5149.856082980167],[-7000.087984570329,21457.073982338785,7081.022738032507],[-2955.2813117792225,9141.3801962558,3028.199018473784],[-123.66829255011339,281.40527807165284,89.83400665606958],[-3074.557890708254,9526.922667885425,3145.2447312437776],[-3687.5599163457528,11283.581943413976,3755.672097143482],[-3207.5316380299864,9697.62359831311,3344.843576978515],[-4080.8203693783325,12392.664607785191,4088.420175884123],[-4919.626489301884,15171.017246998046,5143.7756227417085],[-6406.891348028464,19676.920443690768,6528.33595137619],[-863.2543444631414,2565.5065300870237,897.4399633039268],[-2327.4746562632145,7047.690280683944,2337.7039867642575],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-4915.780671730659,15173.258325869487,5148.988674292656],[-4914.098616699995,15170.381919619991,5149.7980719025245],[-4000.6322948610427,12106.707577074889,3954.5195103133246],[-6978.16634772361,21428.04465184334,7068.076052134383],[-838.2215079010757,2484.490864455792,847.9624707542395],[-2971.43483532842,9168.158434614728,3048.8322930429295],[-811.8078849440648,2412.857117325909,828.5617715842503],[-4893.99389534896,15109.589976612762,5144.487624680835],[-123.66829255011339,281.40527807165284,89.83400665606958],[-7578.748953130964,23318.71231697084,7767.542205592269],[-2345.2497844477743,7090.700938598553,2345.3789428449827],[-56.112113685306525,150.44496279059538,39.52800319692038],[-7577.816008363347,23301.62407030193,7758.817590195528],[-2954.906184476249,9142.965188973227,3031.8462625592233],[-7070.582997703521,21602.524106257133,7174.3627081534705],[-7380.216263735494,22596.248568515304,7484.4585726291525],[-49.95584598560169,137.19186200103184,38.45316756871574],[-7376.477080268397,22598.088648946607,7484.134572262268],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-854.404810851237,2545.118751774958,887.7573782075553],[-2396.4529145765787,7211.757779371487,2402.795963823577],[-7578.748953130964,23318.71231697084,7767.542205592269],[-4915.780671730659,15173.258325869487,5148.988674292656],[-3473.3205614010826,10688.34463795532,3561.340848208419],[-2179.164787803918,6834.55585751074,2307.316385753933],[-3673.396111242174,11259.985383261628,3745.9614277504593],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-7086.117908111701,21650.649829652168,7197.537544720168],[-3465.308242618817,10673.900300945792,3557.560151598053],[-3994.040585721042,12095.350268182443,3951.7612862475844],[-3928.0783498770684,11752.334624621346,3910.2159493017193],[-3052.982057871503,9455.546433131705,3131.1940524416445],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-7578.748953130964,23318.71231697084,7767.542205592269]]"
5100,30,0.6478477500000001,0.6598334733333334,0.06657789183515095,0.29518416916292056,0.293005551037916,0.01171381184952945,0.0018224890539949089,0.001877751255681233,2.586219406472244E-4,70,"[[-805.1168090059804,2397.9056706138163,824.1934913769254],[-4902.71752586132,15127.673015250632,5121.724106835273],[-6332.138847895653,19525.469877130916,6472.308717692432],[-4922.452461188942,15179.462340501868,5140.157386207827],[-4090.4969548070467,12403.403747571701,4099.036755706277],[-56.112113685306525,150.44496279059538,39.52800319692038],[-866.3121787067206,2585.4709943383045,900.6272053162427],[-4008.7248333146576,12120.669424443335,3962.347649751129],[-6386.946329792586,19606.014592890955,6499.929268437619],[-7376.463501989103,22581.913648192058,7478.863903055848],[-2454.3982290343524,7379.071321564776,2458.590548519982],[-7573.446665592467,23273.58302891407,7743.527577993585],[-3497.632183176498,10752.939616238516,3583.6161861609426],[-2447.972055783493,7360.638724498935,2453.42391484297],[-4919.626489301884,15171.017246998046,5143.7756227417085],[-3690.8999337008054,11284.708001502244,3759.187445516401],[-3217.3037779432393,9707.889353823322,3358.237536544594],[-126.71967774310258,289.33107093221724,89.58655437474935],[-6459.238839723822,19847.69319866567,6596.795317103505],[-2447.972055783493,7360.638724498935,2453.42391484297],[-3927.3105561025986,11757.192506211597,3906.3676436024116],[-6386.946329792586,19606.014592890955,6499.929268437619],[-7441.427530835064,22789.268489629252,7555.689794286782],[-116.82469690022046,278.57796464568247,83.7363193499599],[-4081.665792017668,12420.071213000225,4097.068086921826],[-4074.8817255432486,12356.765988585288,4074.746880483641],[-7534.890001165002,23085.816200536417,7667.312723637718],[-4084.27602936365,12399.385712567891,4085.5789176693856],[-3067.0740717788526,9486.746582449752,3146.8052751229225],[-870.3793405694861,2583.1806005049207,903.9847901627902],[-3482.4403061036473,10712.695194662538,3564.0958080092096],[-4008.7248333146576,12120.669424443335,3962.347649751129],[-6951.824979242161,21353.908923066967,7037.628183597811],[-7557.485729708852,23143.735065171873,7690.011743031687],[-6446.055667164175,19807.922545873043,6582.52635677006],[-2327.4746562632145,7047.690280683944,2337.7039867642575],[-7358.78968500024,22545.620107441522,7472.873690794081],[-842.8973753518324,2495.373467660504,846.9184417325436],[-4923.403982292193,15191.562629031738,5149.856082980167],[-7000.087984570329,21457.073982338785,7081.022738032507],[-2955.2813117792225,9141.3801962558,3028.199018473784],[-123.66829255011339,281.40527807165284,89.83400665606958],[-3074.557890708254,9526.922667885425,3145.2447312437776],[-3687.5599163457528,11283.581943413976,3755.672097143482],[-4919.626489301884,15171.017246998046,5143.7756227417085],[-6406.891348028464,19676.920443690768,6528.33595137619],[-2327.4746562632145,7047.690280683944,2337.7039867642575],[-4000.6322948610427,12106.707577074889,3954.5195103133246],[-838.2215079010757,2484.490864455792,847.9624707542395],[-2971.43483532842,9168.158434614728,3048.8322930429295],[-811.8078849440648,2412.857117325909,828.5617715842503],[-123.66829255011339,281.40527807165284,89.83400665606958],[-7578.748953130964,23318.71231697084,7767.542205592269],[-2345.2497844477743,7090.700938598553,2345.3789428449827],[-56.112113685306525,150.44496279059538,39.52800319692038],[-7577.816008363347,23301.62407030193,7758.817590195528],[-2954.906184476249,9142.965188973227,3031.8462625592233],[-7070.582997703521,21602.524106257133,7174.3627081534705],[-7380.216263735494,22596.248568515304,7484.4585726291525],[-49.95584598560169,137.19186200103184,38.45316756871574],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-2396.4529145765787,7211.757779371487,2402.795963823577],[-7578.748953130964,23318.71231697084,7767.542205592269],[-3473.3205614010826,10688.34463795532,3561.340848208419],[-2179.164787803918,6834.55585751074,2307.316385753933],[-2292.3869486725416,6972.464921490805,2320.552367420541],[-7086.117908111701,21650.649829652168,7197.537544720168],[-3928.0783498770684,11752.334624621346,3910.2159493017193],[-805.1168090059804,2397.9056706138163,824.1934913769254],[-7578.748953130964,23318.71231697084,7767.542205592269]]"


==> plotsdata/satibea_weafqas_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.00427515,0.007388423333333335,0.0167676580584764,0.0,0.0,0.0,0.0,0.0,0.0,0,"[]"
300,30,0.0128917,0.016813706666666667,0.020860961109407924,0.06603662128463353,0.06505130917619943,0.055360409396202036,0.04720579560755342,0.046817504321608756,0.031747032132021444,2,"[[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
400,30,0.02113495,0.02580864,0.023027851696326346,0.10986196012870979,0.10276167427230531,0.04205927278968495,0.029775795859709228,0.03193328736352998,0.01377974081939945,6,"[[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
500,30,0.02927635,0.03411303,0.024350299292137157,0.12053167622908229,0.1218105995041157,0.04006173737780282,0.017556047893416048,0.018555750868792912,0.007593968697901947,24,"[[-639.0847559131405,1871.0660558106758,610.1897533719309],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-25.306530959700705,77.4289862989023,19.721841966148737],[-22.54891404873097,69.90360617929669,18.26016554910581],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
600,30,0.036860000000000004,0.04206358666666667,0.025356799804796066,0.13733625825200968,0.13614368926335335,0.0361030211805685,0.011854894110693771,0.012523285305354296,0.003848390585857358,40,"[[-25.306530959700705,77.4289862989023,19.721841966148737],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-25.306530959700705,77.4289862989023,19.721841966148737],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-25.306530959700705,77.4289862989023,19.721841966148737],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-25.306530959700705,77.4289862989023,19.721841966148737],[-22.54891404873097,69.90360617929669,18.26016554910581],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-25.306530959700705,77.4289862989023,19.721841966148737],[-22.54891404873097,69.90360617929669,18.26016554910581],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
700,30,0.0446198,0.050158310000000005,0.026876145655469915,0.13966314279311118,0.13952375473760964,0.03513350340524853,0.010264858182479904,0.011059730554746917,0.0021518838323772577,44,"[[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-635.6634781523387,1855.741110094047,609.8318954810188],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-25.306530959700705,77.4289862989023,19.721841966148737],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-25.306530959700705,77.4289862989023,19.721841966148737],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-25.306530959700705,77.4289862989023,19.721841966148737],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-25.306530959700705,77.4289862989023,19.721841966148737],[-22.54891404873097,69.90360617929669,18.26016554910581],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
800,30,0.0523952,0.05841399666666667,0.02882761783294628,0.15175844155899262,0.14727818533236284,0.03583126327868635,0.01130958586512699,0.011426229690497154,0.0016629248003484029,36,"[[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-635.6634781523387,1855.741110094047,609.8318954810188],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
900,30,0.0605734,0.06655994666666668,0.03001680581886424,0.15834323839201264,0.1576900260092337,0.035576015860319964,0.011603982562578732,0.011664546429210536,0.0017544455047906408,35,"[[-22.54891404873097,69.90360617929669,18.26016554910581],[-635.6634781523387,1855.741110094047,609.8318954810188],[-635.6634781523387,1855.741110094047,609.8318954810188],[-15.021462778326399,66.08626145059736,12.255196093431604],[-629.2300978015217,1838.495515435829,606.3740033977766],[-665.1077137662246,1982.6857782352747,655.461145072823],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-635.6634781523387,1855.741110094047,609.8318954810188],[-635.6634781523387,1855.741110094047,609.8318954810188],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-635.6634781523387,1855.741110094047,609.8318954810188],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-22.54891404873097,69.90360617929669,18.26016554910581],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
1000,30,0.06856680000000001,0.07459498,0.03046774296402107,0.1714609717550225,0.1627114241666672,0.0369238894609955,0.010859891774659753,0.011246832234233579,0.0016764618640716666,43,"[[-479.024281977867,1379.248289694223,462.2428033273833],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-517.7225149505365,1601.477147927218,544.0772765058944],[-665.1077137662246,1982.6857782352747,655.461145072823],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-665.1077137662246,1982.6857782352747,655.461145072823],[-15.021462778326399,66.08626145059736,12.255196093431604],[-665.1077137662246,1982.6857782352747,655.461145072823],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-647.4715085375697,1965.9800550301893,648.9504848215564],[-629.2300978015217,1838.495515435829,606.3740033977766],[-635.6634781523387,1855.741110094047,609.8318954810188],[-15.021462778326399,66.08626145059736,12.255196093431604],[-629.2300978015217,1838.495515435829,606.3740033977766],[-665.1077137662246,1982.6857782352747,655.461145072823],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-635.6634781523387,1855.741110094047,609.8318954810188],[-635.6634781523387,1855.741110094047,609.8318954810188],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-635.6634781523387,1855.741110094047,609.8318954810188],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-25.306530959700705,77.4289862989023,19.721841966148737],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
1100,30,0.07643555,0.08257994666666667,0.030881572189874612,0.17256241442297143,0.16613194996474787,0.036808542965090986,0.010931458536327765,0.010897846663169118,0.001174883517267874,42,"[[-28.72780872050259,92.75393201553092,20.07969985706086],[-629.2300978015217,1838.495515435829,606.3740033977766],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-665.1077137662246,1982.6857782352747,655.461145072823],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-629.2300978015217,1838.495515435829,606.3740033977766],[-625.8088200407199,1823.1705697192,606.0161455068645],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-665.1077137662246,1982.6857782352747,655.461145072823],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-647.4715085375697,1965.9800550301893,648.9504848215564],[-629.2300978015217,1838.495515435829,606.3740033977766],[-629.2300978015217,1838.495515435829,606.3740033977766],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-25.306530959700705,77.4289862989023,19.721841966148737],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561],[-424.89968958003766,1356.1226743584755,430.0575306284561]]"
1200,30,0.0844973,0.09069979666666667,0.031559386335676294,0.1748869048410049,0.17074978690711962,0.036597503068743216,0.01070382667936624,0.01065875377374939,0.0010122884608864925,48,"[[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-625.8088200407199,1823.1705697192,606.0161455068645],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-28.72780872050259,92.75393201553092,20.07969985706086],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-411.52923976594076,1228.733260946501,409.27120122682203],[-665.1077137662246,1982.6857782352747,655.461145072823],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-479.024281977867,1379.248289694223,462.2428033273833],[-665.1077137662246,1982.6857782352747,655.461145072823],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-665.1077137662246,1982.6857782352747,655.461145072823],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-629.2300978015217,1838.495515435829,606.3740033977766],[-625.8088200407199,1823.1705697192,606.0161455068645],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-665.1077137662246,1982.6857782352747,655.461145072823],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-629.2300978015217,1838.495515435829,606.3740033977766],[-629.2300978015217,1838.495515435829,606.3740033977766],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-423.5467411160716,1280.0651767676213,432.4258555413891],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-419.6880056540797,1344.8278958919464,425.08111400562603],[-25.306530959700705,77.4289862989023,19.721841966148737]]"
1300,30,0.0923221,0.098788,0.03198384485946746,0.176000667498748,0.17471995967543755,0.035759124726178086,0.010478894248274678,0.01047622345505712,0.0012762413987941123,52,"[[-479.024281977867,1379.248289694223,462.2428033273833],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-411.52923976594076,1228.733260946501,409.27120122682203],[-28.72780872050259,92.75393201553092,20.07969985706086],[-621.3274899610103,1808.556813857497,600.0514029079662],[-625.8088200407199,1823.1705697192,606.0161455068645],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-625.8088200407199,1823.1705697192,606.0161455068645],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-625.8088200407199,1823.1705697192,606.0161455068645],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-411.52923976594076,1228.733260946501,409.27120122682203],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-479.024281977867,1379.248289694223,462.2428033273833],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-13.978220919491037,40.68440412203121,12.971146478654063],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-665.1077137662246,1982.6857782352747,655.461145072823],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-625.8088200407199,1823.1705697192,606.0161455068645],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-419.6880056540797,1344.8278958919464,425.08111400562603]]"
1400,30,0.10048805000000001,0.10680983333333334,0.03244745948749522,0.18079524352989063,0.18115544967495897,0.029937002882881297,0.010167133674652277,0.010367362610859961,0.0011343285680800628,59,"[[-411.52923976594076,1228.733260946501,409.27120122682203],[-13.978220919491037,40.68440412203121,12.971146478654063],[-621.3274899610103,1808.556813857497,600.0514029079662],[-411.52923976594076,1228.733260946501,409.27120122682203],[-417.89139698577907,1242.9213978669345,414.0818310727114],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-517.7225149505365,1601.477147927218,544.0772765058944],[-665.1077137662246,1982.6857782352747,655.461145072823],[-479.024281977867,1379.248289694223,462.2428033273833],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-621.3274899610103,1808.556813857497,600.0514029079662],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-625.8088200407199,1823.1705697192,606.0161455068645],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-411.52923976594076,1228.733260946501,409.27120122682203],[-479.024281977867,1379.248289694223,462.2428033273833],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-479.024281977867,1379.248289694223,462.2428033273833],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-625.8088200407199,1823.1705697192,606.0161455068645],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309]]"
1500,30,0.1084455,0.11478277333333334,0.032915267200326954,0.18194625322436137,0.18504934481864113,0.027678424803689265,0.010050472974742028,0.010174208339341413,0.001130300847899248,62,"[[-417.89139698577907,1242.9213978669345,414.0818310727114],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-621.3274899610103,1808.556813857497,600.0514029079662],[-417.89139698577907,1242.9213978669345,414.0818310727114],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-517.7225149505365,1601.477147927218,544.0772765058944],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-621.3274899610103,1808.556813857497,600.0514029079662],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-411.52923976594076,1228.733260946501,409.27120122682203],[-479.024281977867,1379.248289694223,462.2428033273833],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-479.024281977867,1379.248289694223,462.2428033273833],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-639.0847559131405,1871.0660558106758,610.1897533719309]]"
1600,30,0.11639590000000001,0.12269744666666667,0.033209091329195556,0.18658774305815168,0.19001687374476606,0.022948615569034166,0.009667751425787489,0.0100545238493747,0.0011704889734996064,62,"[[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-303.53965059916044,870.6131736173816,334.60442883001724],[-303.53965059916044,870.6131736173816,334.60442883001724],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-417.89139698577907,1242.9213978669345,414.0818310727114],[-417.89139698577907,1242.9213978669345,414.0818310727114],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-621.3274899610103,1808.556813857497,600.0514029079662],[-417.89139698577907,1242.9213978669345,414.0818310727114],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-621.3274899610103,1808.556813857497,600.0514029079662],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-479.024281977867,1379.248289694223,462.2428033273833],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-479.024281977867,1379.248289694223,462.2428033273833],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-639.0847559131405,1871.0660558106758,610.1897533719309]]"
1700,30,0.1239833,0.13055971333333333,0.03349754080104608,0.188174460188076,0.193080432455504,0.022700628961391172,0.009565523834917553,0.009827965444729591,0.0010236210185205542,68,"[[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-665.1077137662246,1982.6857782352747,655.461145072823],[-311.6784819459367,884.9324219825121,341.40542185258926],[-17.812570538103,37.05701588127941,16.434552378588855],[-311.6784819459367,884.9324219825121,341.40542185258926],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-628.8451542838916,1822.341292449626,603.7518564381708],[-417.54197140299004,1165.998829760699,410.57094374213466],[-521.410929677882,1620.5256173374507,545.4568767727914],[-311.6784819459367,884.9324219825121,341.40542185258926],[-28.72780872050259,92.75393201553092,20.07969985706086],[-417.54197140299004,1165.998829760699,410.57094374213466],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-417.89139698577907,1242.9213978669345,414.0818310727114],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-417.54197140299004,1165.998829760699,410.57094374213466],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-621.3274899610103,1808.556813857497,600.0514029079662],[-417.89139698577907,1242.9213978669345,414.0818310727114],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-621.3274899610103,1808.556813857497,600.0514029079662],[-303.53965059916044,870.6131736173816,334.60442883001724],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-517.7225149505365,1601.477147927218,544.0772765058944],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-479.024281977867,1379.248289694223,462.2428033273833],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-479.024281977867,1379.248289694223,462.2428033273833],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
1800,30,0.13143090000000002,0.1383841,0.03397660332218486,0.18837417192663675,0.19386189409584345,0.022863730424592187,0.009143999988842189,0.00953941353116498,0.001208967434031803,64,"[[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-479.024281977867,1379.248289694223,462.2428033273833],[-417.54197140299004,1165.998829760699,410.57094374213466],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-427.6765748942721,1260.069354267953,414.380902563654],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-479.024281977867,1379.248289694223,462.2428033273833],[-621.3274899610103,1808.556813857497,600.0514029079662],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-621.3274899610103,1808.556813857497,600.0514029079662],[-628.8451542838916,1822.341292449626,603.7518564381708],[-477.95585314777514,1367.882231472444,457.2624211755914],[-621.3274899610103,1808.556813857497,600.0514029079662],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-17.812570538103,37.05701588127941,16.434552378588855],[-311.6784819459367,884.9324219825121,341.40542185258926],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-628.8451542838916,1822.341292449626,603.7518564381708],[-417.54197140299004,1165.998829760699,410.57094374213466],[-521.410929677882,1620.5256173374507,545.4568767727914],[-311.6784819459367,884.9324219825121,341.40542185258926],[-417.54197140299004,1165.998829760699,410.57094374213466],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-303.53965059916044,870.6131736173816,334.60442883001724],[-621.3274899610103,1808.556813857497,600.0514029079662],[-303.53965059916044,870.6131736173816,334.60442883001724],[-417.54197140299004,1165.998829760699,410.57094374213466],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
1900,30,0.13937680000000002,0.14630102333333334,0.03413254906001403,0.1906941049967406,0.1945463826551767,0.02310635275465504,0.009264129247178728,0.009459245008232031,0.0011558497814434852,58,"[[-477.95585314777514,1367.882231472444,457.2624211755914],[-628.8451542838916,1822.341292449626,603.7518564381708],[-621.3274899610103,1808.556813857497,600.0514029079662],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-17.812570538103,37.05701588127941,16.434552378588855],[-417.54197140299004,1165.998829760699,410.57094374213466],[-621.3274899610103,1808.556813857497,600.0514029079662],[-621.3274899610103,1808.556813857497,600.0514029079662],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-479.024281977867,1379.248289694223,462.2428033273833],[-417.54197140299004,1165.998829760699,410.57094374213466],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-427.6765748942721,1260.069354267953,414.380902563654],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-479.024281977867,1379.248289694223,462.2428033273833],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-17.812570538103,37.05701588127941,16.434552378588855],[-311.6784819459367,884.9324219825121,341.40542185258926],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-417.54197140299004,1165.998829760699,410.57094374213466],[-311.6784819459367,884.9324219825121,341.40542185258926],[-417.54197140299004,1165.998829760699,410.57094374213466],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-417.54197140299004,1165.998829760699,410.57094374213466],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2000,30,0.14711670000000002,0.15414231666666667,0.034309513973171196,0.19330568450511718,0.19854221856832208,0.02371102414318312,0.009184511544220016,0.009498667525269426,0.0011621851339353505,57,"[[-621.3274899610103,1808.556813857497,600.0514029079662],[-28.72780872050259,92.75393201553092,20.07969985706086],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-621.3274899610103,1808.556813857497,600.0514029079662],[-28.72780872050259,92.75393201553092,20.07969985706086],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-477.95585314777514,1367.882231472444,457.2624211755914],[-628.8451542838916,1822.341292449626,603.7518564381708],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-17.812570538103,37.05701588127941,16.434552378588855],[-621.3274899610103,1808.556813857497,600.0514029079662],[-479.024281977867,1379.248289694223,462.2428033273833],[-479.024281977867,1379.248289694223,462.2428033273833],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-479.024281977867,1379.248289694223,462.2428033273833],[-417.54197140299004,1165.998829760699,410.57094374213466],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-427.6765748942721,1260.069354267953,414.380902563654],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-479.024281977867,1379.248289694223,462.2428033273833],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-17.812570538103,37.05701588127941,16.434552378588855],[-311.6784819459367,884.9324219825121,341.40542185258926],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-417.54197140299004,1165.998829760699,410.57094374213466],[-311.6784819459367,884.9324219825121,341.40542185258926],[-417.54197140299004,1165.998829760699,410.57094374213466],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-417.54197140299004,1165.998829760699,410.57094374213466],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2100,30,0.1550806,0.16195003,0.03444583408311494,0.19687700691304472,0.19967240290310037,0.023904209266417807,0.0092205185280994,0.00937119125215108,9.263842018237075E-4,60,"[[-417.54197140299004,1165.998829760699,410.57094374213466],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-621.3274899610103,1808.556813857497,600.0514029079662],[-480.3470625843739,1389.846580566703,464.80167637957595],[-28.72780872050259,92.75393201553092,20.07969985706086],[-303.53965059916044,870.6131736173816,334.60442883001724],[-521.410929677882,1620.5256173374507,545.4568767727914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-417.54197140299004,1165.998829760699,410.57094374213466],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-521.410929677882,1620.5256173374507,545.4568767727914],[-417.54197140299004,1165.998829760699,410.57094374213466],[-521.410929677882,1620.5256173374507,545.4568767727914],[-417.54197140299004,1165.998829760699,410.57094374213466],[-477.95585314777514,1367.882231472444,457.2624211755914],[-621.3274899610103,1808.556813857497,600.0514029079662],[-28.72780872050259,92.75393201553092,20.07969985706086],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-621.3274899610103,1808.556813857497,600.0514029079662],[-28.72780872050259,92.75393201553092,20.07969985706086],[-665.1077137662246,1982.6857782352747,655.461145072823],[-665.1077137662246,1982.6857782352747,655.461145072823],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-477.95585314777514,1367.882231472444,457.2624211755914],[-628.8451542838916,1822.341292449626,603.7518564381708],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-17.812570538103,37.05701588127941,16.434552378588855],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-417.54197140299004,1165.998829760699,410.57094374213466],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-427.6765748942721,1260.069354267953,414.380902563654],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-479.024281977867,1379.248289694223,462.2428033273833],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-17.812570538103,37.05701588127941,16.434552378588855],[-311.6784819459367,884.9324219825121,341.40542185258926],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-311.6784819459367,884.9324219825121,341.40542185258926],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-303.53965059916044,870.6131736173816,334.60442883001724],[-303.53965059916044,870.6131736173816,334.60442883001724],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-665.1077137662246,1982.6857782352747,655.461145072823],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2200,30,0.1628661,0.16983631666666668,0.03490144119573529,0.1986140900792163,0.20086880689551448,0.023514792171772544,0.009224108751129105,0.009445625628414169,0.001128363075829628,51,"[[-477.95585314777514,1367.882231472444,457.2624211755914],[-665.1077137662246,1982.6857782352747,655.461145072823],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-417.54197140299004,1165.998829760699,410.57094374213466],[-477.95585314777514,1367.882231472444,457.2624211755914],[-417.54197140299004,1165.998829760699,410.57094374213466],[-311.6784819459367,884.9324219825121,341.40542185258926],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-13.978220919491037,40.68440412203121,12.971146478654063],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-13.978220919491037,40.68440412203121,12.971146478654063],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-13.978220919491037,40.68440412203121,12.971146478654063],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-480.3470625843739,1389.846580566703,464.80167637957595],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-521.410929677882,1620.5256173374507,545.4568767727914],[-521.410929677882,1620.5256173374507,545.4568767727914],[-417.54197140299004,1165.998829760699,410.57094374213466],[-477.95585314777514,1367.882231472444,457.2624211755914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-621.3274899610103,1808.556813857497,600.0514029079662],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-477.95585314777514,1367.882231472444,457.2624211755914],[-628.8451542838916,1822.341292449626,603.7518564381708],[-406.3175558399828,1217.4384824799722,404.29478460399196],[-17.812570538103,37.05701588127941,16.434552378588855],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-311.6784819459367,884.9324219825121,341.40542185258926],[-17.812570538103,37.05701588127941,16.434552378588855],[-311.6784819459367,884.9324219825121,341.40542185258926],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-303.53965059916044,870.6131736173816,334.60442883001724],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2300,30,0.17076325,0.17768983000000002,0.03500985996183075,0.19904589340885664,0.2023055801889129,0.02423837967054844,0.009171969411970278,0.009338622225173138,0.0010822465802618063,56,"[[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-480.3470625843739,1389.846580566703,464.80167637957595],[-417.54197140299004,1165.998829760699,410.57094374213466],[-28.72780872050259,92.75393201553092,20.07969985706086],[-665.1077137662246,1982.6857782352747,655.461145072823],[-477.95585314777514,1367.882231472444,457.2624211755914],[-665.1077137662246,1982.6857782352747,655.461145072823],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-417.54197140299004,1165.998829760699,410.57094374213466],[-477.95585314777514,1367.882231472444,457.2624211755914],[-417.54197140299004,1165.998829760699,410.57094374213466],[-311.6784819459367,884.9324219825121,341.40542185258926],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-480.3470625843739,1389.846580566703,464.80167637957595],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-521.410929677882,1620.5256173374507,545.4568767727914],[-521.410929677882,1620.5256173374507,545.4568767727914],[-417.54197140299004,1165.998829760699,410.57094374213466],[-477.95585314777514,1367.882231472444,457.2624211755914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-477.95585314777514,1367.882231472444,457.2624211755914],[-628.8451542838916,1822.341292449626,603.7518564381708],[-17.812570538103,37.05701588127941,16.434552378588855],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-427.6765748942721,1260.069354267953,414.380902563654],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-303.53965059916044,870.6131736173816,334.60442883001724],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2400,30,0.17858805,0.18570450666666669,0.035391190196869454,0.2062864959140338,0.20547167272731437,0.024192127347907752,0.009079641993442737,0.009167210433717113,0.0010331747774356718,53,"[[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-628.8451542838916,1822.341292449626,603.7518564381708],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-480.3470625843739,1389.846580566703,464.80167637957595],[-628.8451542838916,1822.341292449626,603.7518564381708],[-407.59890368843656,1150.126896751971,409.8397958228496],[-480.3470625843739,1389.846580566703,464.80167637957595],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-28.72780872050259,92.75393201553092,20.07969985706086],[-665.1077137662246,1982.6857782352747,655.461145072823],[-477.95585314777514,1367.882231472444,457.2624211755914],[-665.1077137662246,1982.6857782352747,655.461145072823],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-477.95585314777514,1367.882231472444,457.2624211755914],[-311.6784819459367,884.9324219825121,341.40542185258926],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-521.410929677882,1620.5256173374507,545.4568767727914],[-521.410929677882,1620.5256173374507,545.4568767727914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-477.95585314777514,1367.882231472444,457.2624211755914],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-303.53965059916044,870.6131736173816,334.60442883001724],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2500,30,0.18643435000000003,0.19373732333333335,0.03566408563625495,0.20638187973309371,0.2069085000251687,0.02354525448180983,0.009028788481292469,0.009258963011834799,0.0011339098219443685,53,"[[-337.46778628061435,931.8798012364388,307.85370833427095],[-407.59890368843656,1150.126896751971,409.8397958228496],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-628.8451542838916,1822.341292449626,603.7518564381708],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-480.3470625843739,1389.846580566703,464.80167637957595],[-628.8451542838916,1822.341292449626,603.7518564381708],[-407.59890368843656,1150.126896751971,409.8397958228496],[-480.3470625843739,1389.846580566703,464.80167637957595],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-477.95585314777514,1367.882231472444,457.2624211755914],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-521.410929677882,1620.5256173374507,545.4568767727914],[-521.410929677882,1620.5256173374507,545.4568767727914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-477.95585314777514,1367.882231472444,457.2624211755914],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-303.53965059916044,870.6131736173816,334.60442883001724],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2600,30,0.19447665,0.2016914466666667,0.035800197791013365,0.20818433584495544,0.20880271306682924,0.02533607723921395,0.008906006637962054,0.009063742362231566,0.0011652760840031014,57,"[[-673.6506125086707,1979.9648043556122,653.7625872338053],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-329.72294882223275,920.8393227498301,326.68023759518684],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-303.53965059916044,870.6131736173816,334.60442883001724],[-337.46778628061435,931.8798012364388,307.85370833427095],[-407.59890368843656,1150.126896751971,409.8397958228496],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-628.8451542838916,1822.341292449626,603.7518564381708],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-480.3470625843739,1389.846580566703,464.80167637957595],[-628.8451542838916,1822.341292449626,603.7518564381708],[-407.59890368843656,1150.126896751971,409.8397958228496],[-480.3470625843739,1389.846580566703,464.80167637957595],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-521.410929677882,1620.5256173374507,545.4568767727914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-477.95585314777514,1367.882231472444,457.2624211755914],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-311.6784819459367,884.9324219825121,341.40542185258926],[-303.53965059916044,870.6131736173816,334.60442883001724],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2700,30,0.20217215,0.20947587,0.03598198118184223,0.20846712472489784,0.2103411593388923,0.023990350820344262,0.008967852471766648,0.008988237107689472,0.0011340891429486829,53,"[[-337.46778628061435,931.8798012364388,307.85370833427095],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-329.72294882223275,920.8393227498301,326.68023759518684],[-337.05223611360407,935.0273306175271,326.8066816226777],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-337.46778628061435,931.8798012364388,307.85370833427095],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-329.72294882223275,920.8393227498301,326.68023759518684],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-303.53965059916044,870.6131736173816,334.60442883001724],[-337.46778628061435,931.8798012364388,307.85370833427095],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-628.8451542838916,1822.341292449626,603.7518564381708],[-407.59890368843656,1150.126896751971,409.8397958228496],[-480.3470625843739,1389.846580566703,464.80167637957595],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-17.812570538103,37.05701588127941,16.434552378588855],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-521.410929677882,1620.5256173374507,545.4568767727914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-17.812570538103,37.05701588127941,16.434552378588855],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-311.6784819459367,884.9324219825121,341.40542185258926],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2800,30,0.20982355000000003,0.21728488666666668,0.03642177921705196,0.20840743018594327,0.21077534700714254,0.02454570420309171,0.008984221458037499,0.008948504327405418,0.0010954063814663992,63,"[[-613.1886586142341,1794.2375654923665,593.2504098853943],[-522.502904158277,1525.9341270289342,517.9455930573279],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-337.46778628061435,931.8798012364388,307.85370833427095],[-28.72780872050259,92.75393201553092,20.07969985706086],[-346.36741312823665,945.1691984644586,312.00887072569276],[-337.46778628061435,931.8798012364388,307.85370833427095],[-337.46778628061435,931.8798012364388,307.85370833427095],[-13.978220919491037,40.68440412203121,12.971146478654063],[-337.46778628061435,931.8798012364388,307.85370833427095],[-337.46778628061435,931.8798012364388,307.85370833427095],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-17.812570538103,37.05701588127941,16.434552378588855],[-480.3470625843739,1389.846580566703,464.80167637957595],[-337.46778628061435,931.8798012364388,307.85370833427095],[-337.46778628061435,931.8798012364388,307.85370833427095],[-522.502904158277,1525.9341270289342,517.9455930573279],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-337.05223611360407,935.0273306175271,326.8066816226777],[-337.46778628061435,931.8798012364388,307.85370833427095],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-337.05223611360407,935.0273306175271,326.8066816226777],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-337.46778628061435,931.8798012364388,307.85370833427095],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-337.46778628061435,931.8798012364388,307.85370833427095],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-628.8451542838916,1822.341292449626,603.7518564381708],[-407.59890368843656,1150.126896751971,409.8397958228496],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-521.410929677882,1620.5256173374507,545.4568767727914],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-17.812570538103,37.05701588127941,16.434552378588855],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
2900,30,0.218094,0.22509140000000002,0.03655473523926967,0.21017437785829174,0.21207653910910376,0.02457858983800165,0.008985479864998903,0.008824483609904017,0.0010243850117019838,59,"[[-346.36741312823665,945.1691984644586,312.00887072569276],[-337.05223611360407,935.0273306175271,326.8066816226777],[-331.0408619567939,914.4759176676695,305.16574448482817],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-346.36741312823665,945.1691984644586,312.00887072569276],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-522.502904158277,1525.9341270289342,517.9455930573279],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-522.502904158277,1525.9341270289342,517.9455930573279],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-346.36741312823665,945.1691984644586,312.00887072569276],[-13.978220919491037,40.68440412203121,12.971146478654063],[-337.46778628061435,931.8798012364388,307.85370833427095],[-337.46778628061435,931.8798012364388,307.85370833427095],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-17.812570538103,37.05701588127941,16.434552378588855],[-337.46778628061435,931.8798012364388,307.85370833427095],[-337.46778628061435,931.8798012364388,307.85370833427095],[-522.502904158277,1525.9341270289342,517.9455930573279],[-337.46778628061435,931.8798012364388,307.85370833427095],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-337.46778628061435,931.8798012364388,307.85370833427095],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-337.46778628061435,931.8798012364388,307.85370833427095],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-628.8451542838916,1822.341292449626,603.7518564381708],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-17.812570538103,37.05701588127941,16.434552378588855],[-417.54197140299004,1165.998829760699,410.57094374213466],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3000,30,0.2254699,0.23293606333333333,0.03705034859213816,0.2154118926241696,0.21546116904320767,0.02423180788259032,0.008640197108312982,0.008740047613284728,8.988973436781598E-4,66,"[[-346.36741312823665,945.1691984644586,312.00887072569276],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-417.54197140299004,1165.998829760699,410.57094374213466],[-337.46778628061435,931.8798012364388,307.85370833427095],[-417.54197140299004,1165.998829760699,410.57094374213466],[-239.52701873770957,705.5788084745894,222.1456423086413],[-417.54197140299004,1165.998829760699,410.57094374213466],[-337.46778628061435,931.8798012364388,307.85370833427095],[-417.54197140299004,1165.998829760699,410.57094374213466],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-337.46778628061435,931.8798012364388,307.85370833427095],[-337.46778628061435,931.8798012364388,307.85370833427095],[-337.46778628061435,931.8798012364388,307.85370833427095],[-337.46778628061435,931.8798012364388,307.85370833427095],[-28.72780872050259,92.75393201553092,20.07969985706086],[-337.46778628061435,931.8798012364388,307.85370833427095],[-28.72780872050259,92.75393201553092,20.07969985706086],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-239.52701873770957,705.5788084745894,222.1456423086413],[-346.36741312823665,945.1691984644586,312.00887072569276],[-337.05223611360407,935.0273306175271,326.8066816226777],[-331.0408619567939,914.4759176676695,305.16574448482817],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-346.36741312823665,945.1691984644586,312.00887072569276],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-522.502904158277,1525.9341270289342,517.9455930573279],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-522.502904158277,1525.9341270289342,517.9455930573279],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-346.36741312823665,945.1691984644586,312.00887072569276],[-13.978220919491037,40.68440412203121,12.971146478654063],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-17.812570538103,37.05701588127941,16.434552378588855],[-522.502904158277,1525.9341270289342,517.9455930573279],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-628.8451542838916,1822.341292449626,603.7518564381708],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3100,30,0.23311945,0.24073987000000002,0.03717205752832454,0.2187467833650184,0.2168630381355364,0.02482087227332374,0.008727289771284563,0.008738677023423324,0.001084429603917492,69,"[[-346.36741312823665,945.1691984644586,312.00887072569276],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-346.36741312823665,945.1691984644586,312.00887072569276],[-331.0408619567939,914.4759176676695,305.16574448482817],[-239.52701873770957,705.5788084745894,222.1456423086413],[-346.36741312823665,945.1691984644586,312.00887072569276],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-346.36741312823665,945.1691984644586,312.00887072569276],[-346.36741312823665,945.1691984644586,312.00887072569276],[-239.52701873770957,705.5788084745894,222.1456423086413],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-239.52701873770957,705.5788084745894,222.1456423086413],[-331.0408619567939,914.4759176676695,305.16574448482817],[-239.52701873770957,705.5788084745894,222.1456423086413],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-346.36741312823665,945.1691984644586,312.00887072569276],[-411.0336232666308,1172.228183239359,402.69358069384657],[-346.36741312823665,945.1691984644586,312.00887072569276],[-417.54197140299004,1165.998829760699,410.57094374213466],[-239.52701873770957,705.5788084745894,222.1456423086413],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-337.46778628061435,931.8798012364388,307.85370833427095],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-239.52701873770957,705.5788084745894,222.1456423086413],[-346.36741312823665,945.1691984644586,312.00887072569276],[-331.0408619567939,914.4759176676695,305.16574448482817],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-522.502904158277,1525.9341270289342,517.9455930573279],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-522.502904158277,1525.9341270289342,517.9455930573279],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-522.502904158277,1525.9341270289342,517.9455930573279],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-17.812570538103,37.05701588127941,16.434552378588855],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3200,30,0.24090395000000003,0.24863711333333335,0.03756171559134824,0.22027976471287256,0.21787319198357652,0.024138441973363227,0.008896256855435589,0.008768277477134363,8.430420578764041E-4,70,"[[-411.0336232666308,1172.228183239359,402.69358069384657],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-232.4136410017636,692.3739385835763,219.53014973362264],[-628.8451542838916,1822.341292449626,603.7518564381708],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-385.1557651266788,1122.33368978637,399.41741962468626],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-346.36741312823665,945.1691984644586,312.00887072569276],[-331.0408619567939,914.4759176676695,305.16574448482817],[-346.36741312823665,945.1691984644586,312.00887072569276],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-346.36741312823665,945.1691984644586,312.00887072569276],[-346.36741312823665,945.1691984644586,312.00887072569276],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-331.0408619567939,914.4759176676695,305.16574448482817],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-346.36741312823665,945.1691984644586,312.00887072569276],[-411.0336232666308,1172.228183239359,402.69358069384657],[-346.36741312823665,945.1691984644586,312.00887072569276],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-239.52701873770957,705.5788084745894,222.1456423086413],[-346.36741312823665,945.1691984644586,312.00887072569276],[-331.0408619567939,914.4759176676695,305.16574448482817],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-28.72780872050259,92.75393201553092,20.07969985706086],[-522.502904158277,1525.9341270289342,517.9455930573279],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-522.502904158277,1525.9341270289342,517.9455930573279],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-522.502904158277,1525.9341270289342,517.9455930573279],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-13.978220919491037,40.68440412203121,12.971146478654063],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-514.3640728115008,1511.6148786638032,511.14460003475585],[-639.0847559131405,1871.0660558106758,610.1897533719309],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-17.812570538103,37.05701588127941,16.434552378588855],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3300,30,0.24853170000000002,0.25641507333333335,0.03779866154570623,0.22259662351623513,0.21855031205460015,0.023965916460352184,0.00854072891258504,0.008646841013089891,8.699077217715186E-4,68,"[[-346.36741312823665,945.1691984644586,312.00887072569276],[-346.36741312823665,945.1691984644586,312.00887072569276],[-232.4136410017636,692.3739385835763,219.53014973362264],[-658.3294698980035,1955.7780893799622,635.8032792602519],[-346.36741312823665,945.1691984644586,312.00887072569276],[-477.95585314777514,1367.882231472444,457.2624211755914],[-346.36741312823665,945.1691984644586,312.00887072569276],[-346.36741312823665,945.1691984644586,312.00887072569276],[-477.95585314777514,1367.882231472444,457.2624211755914],[-522.502904158277,1525.9341270289342,517.9455930573279],[-522.502904158277,1525.9341270289342,517.9455930573279],[-522.502904158277,1525.9341270289342,517.9455930573279],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-411.0336232666308,1172.228183239359,402.69358069384657],[-411.0336232666308,1172.228183239359,402.69358069384657],[-522.502904158277,1525.9341270289342,517.9455930573279],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-411.0336232666308,1172.228183239359,402.69358069384657],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-232.4136410017636,692.3739385835763,219.53014973362264],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-385.1557651266788,1122.33368978637,399.41741962468626],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-331.0408619567939,914.4759176676695,305.16574448482817],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-331.0408619567939,914.4759176676695,305.16574448482817],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-411.0336232666308,1172.228183239359,402.69358069384657],[-346.36741312823665,945.1691984644586,312.00887072569276],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-239.52701873770957,705.5788084745894,222.1456423086413],[-346.36741312823665,945.1691984644586,312.00887072569276],[-331.0408619567939,914.4759176676695,305.16574448482817],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-13.978220919491037,40.68440412203121,12.971146478654063],[-480.52977796180556,1386.6596208888352,457.77266041363237],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-17.812570538103,37.05701588127941,16.434552378588855],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3400,30,0.256123,0.26429176666666665,0.038015126491658315,0.22290754931660417,0.21973544672706968,0.0238467770462067,0.008540724414368605,0.00853075851712131,9.914756826124697E-4,64,"[[-490.4987745512389,1399.113792177073,465.1188596262409],[-232.4136410017636,692.3739385835763,219.53014973362264],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-353.4193941926609,939.7549050765725,307.18409189457253],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-490.4987745512389,1399.113792177073,465.1188596262409],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-17.812570538103,37.05701588127941,16.434552378588855],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-490.4987745512389,1399.113792177073,465.1188596262409],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-232.4136410017636,692.3739385835763,219.53014973362264],[-232.4136410017636,692.3739385835763,219.53014973362264],[-346.36741312823665,945.1691984644586,312.00887072569276],[-477.95585314777514,1367.882231472444,457.2624211755914],[-346.36741312823665,945.1691984644586,312.00887072569276],[-346.36741312823665,945.1691984644586,312.00887072569276],[-477.95585314777514,1367.882231472444,457.2624211755914],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-411.0336232666308,1172.228183239359,402.69358069384657],[-411.0336232666308,1172.228183239359,402.69358069384657],[-522.502904158277,1525.9341270289342,517.9455930573279],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-411.0336232666308,1172.228183239359,402.69358069384657],[-239.52701873770957,705.5788084745894,222.1456423086413],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-232.4136410017636,692.3739385835763,219.53014973362264],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-331.0408619567939,914.4759176676695,305.16574448482817],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-331.0408619567939,914.4759176676695,305.16574448482817],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-411.0336232666308,1172.228183239359,402.69358069384657],[-346.36741312823665,945.1691984644586,312.00887072569276],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-239.52701873770957,705.5788084745894,222.1456423086413],[-346.36741312823665,945.1691984644586,312.00887072569276],[-331.0408619567939,914.4759176676695,305.16574448482817],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3500,30,0.26409295,0.27206768000000003,0.03846837554666932,0.22499211052322493,0.22048864567865847,0.023837739257859515,0.008434246723380634,0.008518257447859732,9.097801183125983E-4,71,"[[-660.3834439974464,1954.3282144884583,636.5993828741891],[-239.52701873770957,705.5788084745894,222.1456423086413],[-331.0408619567939,914.4759176676695,305.16574448482817],[-239.52701873770957,705.5788084745894,222.1456423086413],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-353.4193941926609,939.7549050765725,307.18409189457253],[-28.72780872050259,92.75393201553092,20.07969985706086],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-417.54197140299004,1165.998829760699,410.57094374213466],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-17.812570538103,37.05701588127941,16.434552378588855],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-490.4987745512389,1399.113792177073,465.1188596262409],[-232.4136410017636,692.3739385835763,219.53014973362264],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-353.4193941926609,939.7549050765725,307.18409189457253],[-485.5587465103319,1401.1413590332322,469.7780930024061],[-490.4987745512389,1399.113792177073,465.1188596262409],[-490.4987745512389,1399.113792177073,465.1188596262409],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-232.4136410017636,692.3739385835763,219.53014973362264],[-232.4136410017636,692.3739385835763,219.53014973362264],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-411.0336232666308,1172.228183239359,402.69358069384657],[-411.0336232666308,1172.228183239359,402.69358069384657],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-411.0336232666308,1172.228183239359,402.69358069384657],[-239.52701873770957,705.5788084745894,222.1456423086413],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-232.4136410017636,692.3739385835763,219.53014973362264],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-331.0408619567939,914.4759176676695,305.16574448482817],[-17.812570538103,37.05701588127941,16.434552378588855],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-331.0408619567939,914.4759176676695,305.16574448482817],[-411.0336232666308,1172.228183239359,402.69358069384657],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-239.52701873770957,705.5788084745894,222.1456423086413],[-331.0408619567939,914.4759176676695,305.16574448482817],[-28.72780872050259,92.75393201553092,20.07969985706086],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3600,30,0.27202370000000003,0.28002772000000004,0.03888514902136893,0.22694634301591732,0.2216524351042565,0.02335950122253288,0.008476017221712205,0.008508754065619621,8.517765167796713E-4,66,"[[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-17.812570538103,37.05701588127941,16.434552378588855],[-236.95309392367915,686.8014190581981,221.63540307060038],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-353.4193941926609,939.7549050765725,307.18409189457253],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-331.0408619567939,914.4759176676695,305.16574448482817],[-490.4987745512389,1399.113792177073,465.1188596262409],[-353.4193941926609,939.7549050765725,307.18409189457253],[-17.812570538103,37.05701588127941,16.434552378588855],[-236.95309392367915,686.8014190581981,221.63540307060038],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-239.52701873770957,705.5788084745894,222.1456423086413],[-331.0408619567939,914.4759176676695,305.16574448482817],[-239.52701873770957,705.5788084745894,222.1456423086413],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-490.4987745512389,1399.113792177073,465.1188596262409],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-490.4987745512389,1399.113792177073,465.1188596262409],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-411.0336232666308,1172.228183239359,402.69358069384657],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-411.0336232666308,1172.228183239359,402.69358069384657],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-232.4136410017636,692.3739385835763,219.53014973362264],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-411.0336232666308,1172.228183239359,402.69358069384657],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-28.72780872050259,92.75393201553092,20.07969985706086],[-667.3332787283084,1966.7157858043374,644.2442376176141],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-13.978220919491037,40.68440412203121,12.971146478654063],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3700,30,0.27946250000000006,0.2878985233333334,0.0396755466314444,0.22663256694847406,0.22300793689295842,0.022457303949636957,0.00820965265197117,0.00833032642548146,8.498954883491477E-4,65,"[[-236.95309392367915,686.8014190581981,221.63540307060038],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-13.978220919491037,40.68440412203121,12.971146478654063],[-236.95309392367915,686.8014190581981,221.63540307060038],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-628.8451542838916,1822.341292449626,603.7518564381708],[-411.0336232666308,1172.228183239359,402.69358069384657],[-683.2665841724652,1993.0697875177643,662.8940752392588],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-17.812570538103,37.05701588127941,16.434552378588855],[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-353.4193941926609,939.7549050765725,307.18409189457253],[-17.812570538103,37.05701588127941,16.434552378588855],[-236.95309392367915,686.8014190581981,221.63540307060038],[-331.0408619567939,914.4759176676695,305.16574448482817],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-490.4987745512389,1399.113792177073,465.1188596262409],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-490.4987745512389,1399.113792177073,465.1188596262409],[-532.2982930782737,1536.9370251974597,522.506759005469],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-411.0336232666308,1172.228183239359,402.69358069384657],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-673.6506125086707,1979.9648043556122,653.7625872338053],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3800,30,0.28752965,0.2957951866666667,0.039955310369744035,0.22711035750269098,0.22431400579114633,0.023500370961475607,0.008107567872706646,0.008342185744154464,0.0011429383034957917,74,"[[-236.95309392367915,686.8014190581981,221.63540307060038],[-28.72780872050259,92.75393201553092,20.07969985706086],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-236.95309392367915,686.8014190581981,221.63540307060038],[-490.4987745512389,1399.113792177073,465.1188596262409],[-17.812570538103,37.05701588127941,16.434552378588855],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-279.1510285382577,854.4603303841831,280.43895649118554],[-28.72780872050259,92.75393201553092,20.07969985706086],[-490.4987745512389,1399.113792177073,465.1188596262409],[-239.52701873770957,705.5788084745894,222.1456423086413],[-683.2665841724652,1993.0697875177643,662.8940752392588],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-683.2665841724652,1993.0697875177643,662.8940752392588],[-239.52701873770957,705.5788084745894,222.1456423086413],[-683.2665841724652,1993.0697875177643,662.8940752392588],[-683.2665841724652,1993.0697875177643,662.8940752392588],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-490.4987745512389,1399.113792177073,465.1188596262409],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-628.8451542838916,1822.341292449626,603.7518564381708],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-353.4193941926609,939.7549050765725,307.18409189457253],[-17.812570538103,37.05701588127941,16.434552378588855],[-236.95309392367915,686.8014190581981,221.63540307060038],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-353.4193941926609,939.7549050765725,307.18409189457253],[-532.2982930782737,1536.9370251974597,522.506759005469],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-411.0336232666308,1172.228183239359,402.69358069384657],[-417.54197140299004,1165.998829760699,410.57094374213466],[-417.54197140299004,1165.998829760699,410.57094374213466],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
3900,30,0.2953485,0.30375093333333336,0.04017923365952165,0.2285918461974278,0.22587227304764107,0.02381690911891624,0.00816667302849195,0.008293096295187728,8.809397862306222E-4,71,"[[-410.0010208878701,1159.4105853049623,394.62148712921135],[-13.978220919491037,40.68440412203121,12.971146478654063],[-279.1510285382577,854.4603303841831,280.43895649118554],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-279.1510285382577,854.4603303841831,280.43895649118554],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-683.2665841724652,1993.0697875177643,662.8940752392588],[-683.2665841724652,1993.0697875177643,662.8940752392588],[-490.4987745512389,1399.113792177073,465.1188596262409],[-236.95309392367915,686.8014190581981,221.63540307060038],[-28.72780872050259,92.75393201553092,20.07969985706086],[-236.95309392367915,686.8014190581981,221.63540307060038],[-490.4987745512389,1399.113792177073,465.1188596262409],[-17.812570538103,37.05701588127941,16.434552378588855],[-28.72780872050259,92.75393201553092,20.07969985706086],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-683.2665841724652,1993.0697875177643,662.8940752392588],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-17.812570538103,37.05701588127941,16.434552378588855],[-236.95309392367915,686.8014190581981,221.63540307060038],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-660.3834439974464,1954.3282144884583,636.5993828741891],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-353.4193941926609,939.7549050765725,307.18409189457253],[-532.2982930782737,1536.9370251974597,522.506759005469],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
4000,30,0.30306325,0.31170835333333335,0.04043982305529977,0.22887481827695083,0.22900345788978396,0.02387178541870182,0.008260277505969797,0.008269238165397295,8.347533662940156E-4,72,"[[-679.5756443350374,1925.5072179174147,633.199805885431],[-636.0964309400372,1838.729142988994,603.3351009985888],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-490.4987745512389,1399.113792177073,465.1188596262409],[-343.47632647810747,923.8829720678444,306.45294397528744],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-13.978220919491037,40.68440412203121,12.971146478654063],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-279.1510285382577,854.4603303841831,280.43895649118554],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-490.4987745512389,1399.113792177073,465.1188596262409],[-236.95309392367915,686.8014190581981,221.63540307060038],[-28.72780872050259,92.75393201553092,20.07969985706086],[-236.95309392367915,686.8014190581981,221.63540307060038],[-490.4987745512389,1399.113792177073,465.1188596262409],[-17.812570538103,37.05701588127941,16.434552378588855],[-28.72780872050259,92.75393201553092,20.07969985706086],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-17.812570538103,37.05701588127941,16.434552378588855],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-28.72780872050259,92.75393201553092,20.07969985706086]]"
4100,30,0.31122890000000003,0.3194729233333333,0.04081880156657598,0.22851010833171348,0.22921686409346226,0.023975655262580994,0.008257909219736369,0.008388966866813338,9.333632878551824E-4,62,"[[-239.52701873770957,705.5788084745894,222.1456423086413],[-17.812570538103,37.05701588127941,16.434552378588855],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-477.95585314777514,1367.882231472444,457.2624211755914],[-239.52701873770957,705.5788084745894,222.1456423086413],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-679.5756443350374,1925.5072179174147,633.199805885431],[-636.0964309400372,1838.729142988994,603.3351009985888],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-490.4987745512389,1399.113792177073,465.1188596262409],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-490.4987745512389,1399.113792177073,465.1188596262409],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-628.8451542838916,1822.341292449626,603.7518564381708],[-13.978220919491037,40.68440412203121,12.971146478654063],[-637.3481232660267,1854.4361650106691,607.8151938076694],[-613.1886586142341,1794.2375654923665,593.2504098853943]]"
4200,30,0.31887740000000003,0.3273346833333334,0.04096134350595889,0.22851725040796766,0.22942988004562764,0.023877144444662855,0.008145516828968191,0.008213750271323013,8.61655021532831E-4,76,"[[-17.812570538103,37.05701588127941,16.434552378588855],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-541.3805660286635,1549.4850611351908,530.894361291798],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-671.5618002147398,1924.3252402014625,629.7925857508937],[-248.53082756801467,716.5165048989644,230.58660066600356],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-636.0964309400372,1838.729142988994,603.3351009985888],[-353.4193941926609,939.7549050765725,307.18409189457253],[-636.0964309400372,1838.729142988994,603.3351009985888],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-679.5756443350374,1925.5072179174147,633.199805885431],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-239.52701873770957,705.5788084745894,222.1456423086413],[-17.812570538103,37.05701588127941,16.434552378588855],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-477.95585314777514,1367.882231472444,457.2624211755914],[-239.52701873770957,705.5788084745894,222.1456423086413],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-679.5756443350374,1925.5072179174147,633.199805885431],[-636.0964309400372,1838.729142988994,603.3351009985888],[-643.5919076600135,1883.9187522637874,606.8392251144758],[-236.95309392367915,686.8014190581981,221.63540307060038],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-613.1886586142341,1794.2375654923665,593.2504098853943],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-490.4987745512389,1399.113792177073,465.1188596262409],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-490.4987745512389,1399.113792177073,465.1188596262409],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-515.0935958975197,1607.2765987861762,535.9385271566001],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-532.2982930782737,1536.9370251974597,522.506759005469],[-477.95585314777514,1367.882231472444,457.2624211755914],[-477.95585314777514,1367.882231472444,457.2624211755914],[-532.2982930782737,1536.9370251974597,522.506759005469],[-13.978220919491037,40.68440412203121,12.971146478654063],[-613.1886586142341,1794.2375654923665,593.2504098853943]]"
4300,30,0.32671320000000004,0.33524985,0.04135187300952268,0.23027036979952348,0.2307460956434046,0.023439683662815996,0.00794984956656573,0.008120249772231799,8.136409899117583E-4,71,"[[-581.1047160250992,1761.4074787391323,560.223118481805],[-490.4987745512389,1399.113792177073,465.1188596262409],[-541.3805660286635,1549.4850611351908,530.894361291798],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-679.5756443350374,1925.5072179174147,633.199805885431],[-532.2982930782737,1536.9370251974597,522.506759005469],[-13.978220919491037,40.68440412203121,12.971146478654063],[-477.95585314777514,1367.882231472444,457.2624211755914],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-532.2982930782737,1536.9370251974597,522.506759005469],[-581.1047160250992,1761.4074787391323,560.223118481805],[-679.5756443350374,1925.5072179174147,633.199805885431],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-636.0964309400372,1838.729142988994,603.3351009985888],[-581.1047160250992,1761.4074787391323,560.223118481805],[-679.5756443350374,1925.5072179174147,633.199805885431],[-541.3805660286635,1549.4850611351908,530.894361291798],[-279.1510285382577,854.4603303841831,280.43895649118554],[-541.3805660286635,1549.4850611351908,530.894361291798],[-671.5618002147398,1924.3252402014625,629.7925857508937],[-248.53082756801467,716.5165048989644,230.58660066600356],[-636.0964309400372,1838.729142988994,603.3351009985888],[-353.4193941926609,939.7549050765725,307.18409189457253],[-636.0964309400372,1838.729142988994,603.3351009985888],[-679.5756443350374,1925.5072179174147,633.199805885431],[-353.4193941926609,939.7549050765725,307.18409189457253],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-239.52701873770957,705.5788084745894,222.1456423086413],[-17.812570538103,37.05701588127941,16.434552378588855],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-239.52701873770957,705.5788084745894,222.1456423086413],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-679.5756443350374,1925.5072179174147,633.199805885431],[-636.0964309400372,1838.729142988994,603.3351009985888],[-490.4987745512389,1399.113792177073,465.1188596262409],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253]]"
4400,30,0.3348187,0.3430292166666667,0.041485835010170544,0.2314540972806432,0.2311829277546723,0.023586185267253583,0.007870886072873673,0.008182520492549408,9.217263887714592E-4,72,"[[-676.1627430854198,1922.2595202774905,632.2154454383244],[-581.1047160250992,1761.4074787391323,560.223118481805],[-477.95585314777514,1367.882231472444,457.2624211755914],[-581.1047160250992,1761.4074787391323,560.223118481805],[-581.1047160250992,1761.4074787391323,560.223118481805],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-541.3805660286635,1549.4850611351908,530.894361291798],[-490.4987745512389,1399.113792177073,465.1188596262409],[-541.3805660286635,1549.4850611351908,530.894361291798],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-541.3805660286635,1549.4850611351908,530.894361291798],[-248.53082756801467,716.5165048989644,230.58660066600356],[-17.812570538103,37.05701588127941,16.434552378588855],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-679.5756443350374,1925.5072179174147,633.199805885431],[-13.978220919491037,40.68440412203121,12.971146478654063],[-490.4987745512389,1399.113792177073,465.1188596262409],[-477.95585314777514,1367.882231472444,457.2624211755914],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-532.2982930782737,1536.9370251974597,522.506759005469],[-679.5756443350374,1925.5072179174147,633.199805885431],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-636.0964309400372,1838.729142988994,603.3351009985888],[-581.1047160250992,1761.4074787391323,560.223118481805],[-679.5756443350374,1925.5072179174147,633.199805885431],[-541.3805660286635,1549.4850611351908,530.894361291798],[-248.53082756801467,716.5165048989644,230.58660066600356],[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-679.5756443350374,1925.5072179174147,633.199805885431],[-353.4193941926609,939.7549050765725,307.18409189457253],[-581.1047160250992,1761.4074787391323,560.223118481805],[-353.4193941926609,939.7549050765725,307.18409189457253],[-490.4987745512389,1399.113792177073,465.1188596262409],[-17.812570538103,37.05701588127941,16.434552378588855],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-239.52701873770957,705.5788084745894,222.1456423086413],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-679.5756443350374,1925.5072179174147,633.199805885431],[-636.0964309400372,1838.729142988994,603.3351009985888],[-490.4987745512389,1399.113792177073,465.1188596262409],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-239.52701873770957,705.5788084745894,222.1456423086413],[-239.52701873770957,705.5788084745894,222.1456423086413],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253]]"
4500,30,0.34257550000000003,0.35089249666666666,0.04159166284106072,0.2314372886793638,0.23177506481968638,0.02371016291493741,0.008018827785803257,0.008090090221508922,8.863248659534987E-4,67,"[[-484.18144077087646,1385.8647736257985,455.60051001004956],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-477.95585314777514,1367.882231472444,457.2624211755914],[-645.1787038904267,1851.2771789267256,611.7227032849175],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-248.53082756801467,716.5165048989644,230.58660066600356],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-581.1047160250992,1761.4074787391323,560.223118481805],[-248.53082756801467,716.5165048989644,230.58660066600356],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-679.5756443350374,1925.5072179174147,633.199805885431],[-248.53082756801467,716.5165048989644,230.58660066600356],[-248.53082756801467,716.5165048989644,230.58660066600356],[-676.1627430854198,1922.2595202774905,632.2154454383244],[-581.1047160250992,1761.4074787391323,560.223118481805],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-541.3805660286635,1549.4850611351908,530.894361291798],[-541.3805660286635,1549.4850611351908,530.894361291798],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-541.3805660286635,1549.4850611351908,530.894361291798],[-248.53082756801467,716.5165048989644,230.58660066600356],[-17.812570538103,37.05701588127941,16.434552378588855],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-679.5756443350374,1925.5072179174147,633.199805885431],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-532.2982930782737,1536.9370251974597,522.506759005469],[-679.5756443350374,1925.5072179174147,633.199805885431],[-581.1047160250992,1761.4074787391323,560.223118481805],[-679.5756443350374,1925.5072179174147,633.199805885431],[-541.3805660286635,1549.4850611351908,530.894361291798],[-248.53082756801467,716.5165048989644,230.58660066600356],[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-581.1047160250992,1761.4074787391323,560.223118481805],[-353.4193941926609,939.7549050765725,307.18409189457253],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-636.0964309400372,1838.729142988994,603.3351009985888],[-236.95309392367915,686.8014190581981,221.63540307060038],[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253]]"
4600,30,0.35037115,0.3587313066666667,0.04192401426831177,0.23359200926017143,0.2331436176720052,0.02339208286033913,0.00837443634796418,0.008211797875461684,9.472669458754492E-4,77,"[[-353.4193941926609,939.7549050765725,307.18409189457253],[-248.53082756801467,716.5165048989644,230.58660066600356],[-236.95309392367915,686.8014190581981,221.63540307060038],[-248.53082756801467,716.5165048989644,230.58660066600356],[-541.3805660286635,1549.4850611351908,530.894361291798],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-541.3805660286635,1549.4850611351908,530.894361291798],[-236.95309392367915,686.8014190581981,221.63540307060038],[-541.3805660286635,1549.4850611351908,530.894361291798],[-17.812570538103,37.05701588127941,16.434552378588855],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-581.1047160250992,1761.4074787391323,560.223118481805],[-236.95309392367915,686.8014190581981,221.63540307060038],[-679.5756443350374,1925.5072179174147,633.199805885431],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-248.53082756801467,716.5165048989644,230.58660066600356],[-28.72780872050259,92.75393201553092,20.07969985706086],[-581.1047160250992,1761.4074787391323,560.223118481805],[-28.72780872050259,92.75393201553092,20.07969985706086],[-236.95309392367915,686.8014190581981,221.63540307060038],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-645.1787038904267,1851.2771789267256,611.7227032849175],[-248.53082756801467,716.5165048989644,230.58660066600356],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-581.1047160250992,1761.4074787391323,560.223118481805],[-248.53082756801467,716.5165048989644,230.58660066600356],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-679.5756443350374,1925.5072179174147,633.199805885431],[-248.53082756801467,716.5165048989644,230.58660066600356],[-581.1047160250992,1761.4074787391323,560.223118481805],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-17.812570538103,37.05701588127941,16.434552378588855],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-679.5756443350374,1925.5072179174147,633.199805885431],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-532.2982930782737,1536.9370251974597,522.506759005469],[-679.5756443350374,1925.5072179174147,633.199805885431],[-581.1047160250992,1761.4074787391323,560.223118481805],[-679.5756443350374,1925.5072179174147,633.199805885431],[-541.3805660286635,1549.4850611351908,530.894361291798],[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-581.1047160250992,1761.4074787391323,560.223118481805],[-353.4193941926609,939.7549050765725,307.18409189457253],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-636.0964309400372,1838.729142988994,603.3351009985888],[-236.95309392367915,686.8014190581981,221.63540307060038],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253]]"
4700,30,0.35833035,0.36663972666666667,0.042047784188484094,0.23378909547286386,0.23604184305769008,0.0211763207968998,0.008244987339363697,0.008157614418975612,9.291377757918801E-4,69,"[[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-532.2982930782737,1536.9370251974597,522.506759005469],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-13.978220919491037,40.68440412203121,12.971146478654063],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-248.53082756801467,716.5165048989644,230.58660066600356],[-541.3805660286635,1549.4850611351908,530.894361291798],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-541.3805660286635,1549.4850611351908,530.894361291798],[-236.95309392367915,686.8014190581981,221.63540307060038],[-541.3805660286635,1549.4850611351908,530.894361291798],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-581.1047160250992,1761.4074787391323,560.223118481805],[-236.95309392367915,686.8014190581981,221.63540307060038],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-248.53082756801467,716.5165048989644,230.58660066600356],[-581.1047160250992,1761.4074787391323,560.223118481805],[-28.72780872050259,92.75393201553092,20.07969985706086],[-236.95309392367915,686.8014190581981,221.63540307060038],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-248.53082756801467,716.5165048989644,230.58660066600356],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-581.1047160250992,1761.4074787391323,560.223118481805],[-248.53082756801467,716.5165048989644,230.58660066600356],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-248.53082756801467,716.5165048989644,230.58660066600356],[-581.1047160250992,1761.4074787391323,560.223118481805],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-17.812570538103,37.05701588127941,16.434552378588855],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-581.1047160250992,1761.4074787391323,560.223118481805],[-541.3805660286635,1549.4850611351908,530.894361291798],[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-581.1047160250992,1761.4074787391323,560.223118481805],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-636.0964309400372,1838.729142988994,603.3351009985888],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-353.4193941926609,939.7549050765725,307.18409189457253]]"
4800,30,0.36637865000000003,0.3745129466666667,0.042307387000060884,0.23410292880442352,0.2364159767792271,0.02113768037340881,0.00802464803742602,0.00796538256719424,8.506289351486614E-4,84,"[[-17.812570538103,37.05701588127941,16.434552378588855],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-353.4193941926609,939.7549050765725,307.18409189457253],[-541.3805660286635,1549.4850611351908,530.894361291798],[-541.3805660286635,1549.4850611351908,530.894361291798],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-541.3805660286635,1549.4850611351908,530.894361291798],[-28.72780872050259,92.75393201553092,20.07969985706086],[-532.2982930782737,1536.9370251974597,522.506759005469],[-541.3805660286635,1549.4850611351908,530.894361291798],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-581.1047160250992,1761.4074787391323,560.223118481805],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-28.72780872050259,92.75393201553092,20.07969985706086],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-581.1047160250992,1761.4074787391323,560.223118481805],[-236.95309392367915,686.8014190581981,221.63540307060038],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-248.53082756801467,716.5165048989644,230.58660066600356],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-13.978220919491037,40.68440412203121,12.971146478654063],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-248.53082756801467,716.5165048989644,230.58660066600356],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-236.95309392367915,686.8014190581981,221.63540307060038],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-236.95309392367915,686.8014190581981,221.63540307060038],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-248.53082756801467,716.5165048989644,230.58660066600356],[-28.72780872050259,92.75393201553092,20.07969985706086],[-236.95309392367915,686.8014190581981,221.63540307060038],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-248.53082756801467,716.5165048989644,230.58660066600356],[-581.1047160250992,1761.4074787391323,560.223118481805],[-248.53082756801467,716.5165048989644,230.58660066600356],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-248.53082756801467,716.5165048989644,230.58660066600356],[-581.1047160250992,1761.4074787391323,560.223118481805],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-17.812570538103,37.05701588127941,16.434552378588855],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-581.1047160250992,1761.4074787391323,560.223118481805],[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-581.1047160250992,1761.4074787391323,560.223118481805],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-636.0964309400372,1838.729142988994,603.3351009985888],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-353.4193941926609,939.7549050765725,307.18409189457253]]"
4900,30,0.37431580000000003,0.3824084966666667,0.042702449728981545,0.23431846419706615,0.2370449336906599,0.021387297252835696,0.008054939779402685,0.007988472863586558,8.991172250235808E-4,76,"[[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-13.978220919491037,40.68440412203121,12.971146478654063],[-407.42709607383966,1140.633195888571,394.1112478911705],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-541.3805660286635,1549.4850611351908,530.894361291798],[-541.3805660286635,1549.4850611351908,530.894361291798],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-541.3805660286635,1549.4850611351908,530.894361291798],[-532.2982930782737,1536.9370251974597,522.506759005469],[-541.3805660286635,1549.4850611351908,530.894361291798],[-236.95309392367915,686.8014190581981,221.63540307060038],[-581.1047160250992,1761.4074787391323,560.223118481805],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-581.1047160250992,1761.4074787391323,560.223118481805],[-236.95309392367915,686.8014190581981,221.63540307060038],[-248.53082756801467,716.5165048989644,230.58660066600356],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-248.53082756801467,716.5165048989644,230.58660066600356],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-236.95309392367915,686.8014190581981,221.63540307060038],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-236.95309392367915,686.8014190581981,221.63540307060038],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-248.53082756801467,716.5165048989644,230.58660066600356],[-28.72780872050259,92.75393201553092,20.07969985706086],[-236.95309392367915,686.8014190581981,221.63540307060038],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-248.53082756801467,716.5165048989644,230.58660066600356],[-581.1047160250992,1761.4074787391323,560.223118481805],[-248.53082756801467,716.5165048989644,230.58660066600356],[-248.53082756801467,716.5165048989644,230.58660066600356],[-581.1047160250992,1761.4074787391323,560.223118481805],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-17.812570538103,37.05701588127941,16.434552378588855],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-581.1047160250992,1761.4074787391323,560.223118481805],[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-581.1047160250992,1761.4074787391323,560.223118481805],[-406.5797431270682,1144.0856395883338,394.26362923829925],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-636.0964309400372,1838.729142988994,603.3351009985888],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-353.4193941926609,939.7549050765725,307.18409189457253]]"
5000,30,0.38231315000000005,0.3902533566666667,0.04284656469811935,0.23543391758803106,0.23782503335590505,0.02187880379552726,0.00787544706457367,0.008003872245163565,9.830006682210613E-4,69,"[[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-407.42709607383966,1140.633195888571,394.1112478911705],[-248.53082756801467,716.5165048989644,230.58660066600356],[-407.42709607383966,1140.633195888571,394.1112478911705],[-576.6233859453898,1746.7937228774292,554.2583758829068],[-550.3884713506054,1559.0435407246543,533.9453802437769],[-248.53082756801467,716.5165048989644,230.58660066600356],[-248.53082756801467,716.5165048989644,230.58660066600356],[-248.53082756801467,716.5165048989644,230.58660066600356],[-407.42709607383966,1140.633195888571,394.1112478911705],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-13.978220919491037,40.68440412203121,12.971146478654063],[-407.42709607383966,1140.633195888571,394.1112478911705],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-541.3805660286635,1549.4850611351908,530.894361291798],[-541.3805660286635,1549.4850611351908,530.894361291798],[-532.2982930782737,1536.9370251974597,522.506759005469],[-541.3805660286635,1549.4850611351908,530.894361291798],[-236.95309392367915,686.8014190581981,221.63540307060038],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-236.95309392367915,686.8014190581981,221.63540307060038],[-248.53082756801467,716.5165048989644,230.58660066600356],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-236.95309392367915,686.8014190581981,221.63540307060038],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-236.95309392367915,686.8014190581981,221.63540307060038],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-236.95309392367915,686.8014190581981,221.63540307060038],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-581.1047160250992,1761.4074787391323,560.223118481805],[-581.1047160250992,1761.4074787391323,560.223118481805],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-17.812570538103,37.05701588127941,16.434552378588855],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-581.1047160250992,1761.4074787391323,560.223118481805],[-581.1047160250992,1761.4074787391323,560.223118481805],[-28.72780872050259,92.75393201553092,20.07969985706086],[-279.1510285382577,854.4603303841831,280.43895649118554],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-353.4193941926609,939.7549050765725,307.18409189457253]]"
5100,30,0.39008135,0.39808679333333336,0.042943714033274745,0.23642362989649168,0.2382359457785171,0.02181661446090815,0.00761723191929188,0.0077422106475375126,9.307467231903223E-4,72,"[[-28.72780872050259,92.75393201553092,20.07969985706086],[-550.3884713506054,1559.0435407246543,533.9453802437769],[-28.72780872050259,92.75393201553092,20.07969985706086],[-589.9783815019366,1777.7376196918024,562.2648123071721],[-28.72780872050259,92.75393201553092,20.07969985706086],[-576.6233859453898,1746.7937228774292,554.2583758829068],[-236.95309392367915,686.8014190581981,221.63540307060038],[-248.53082756801467,716.5165048989644,230.58660066600356],[-550.3884713506054,1559.0435407246543,533.9453802437769],[-343.8471938506251,923.7620168083765,304.4971011954448],[-353.4193941926609,939.7549050765725,307.18409189457253],[-576.6233859453898,1746.7937228774292,554.2583758829068],[-248.53082756801467,716.5165048989644,230.58660066600356],[-248.53082756801467,716.5165048989644,230.58660066600356],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-248.53082756801467,716.5165048989644,230.58660066600356],[-550.3884713506054,1559.0435407246543,533.9453802437769],[-248.53082756801467,716.5165048989644,230.58660066600356],[-528.6098783509283,1517.8885557872268,521.1271587385719],[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-636.0964309400372,1838.729142988994,603.3351009985888],[-407.42709607383966,1140.633195888571,394.1112478911705],[-407.42709607383966,1140.633195888571,394.1112478911705],[-576.6233859453898,1746.7937228774292,554.2583758829068],[-550.3884713506054,1559.0435407246543,533.9453802437769],[-407.42709607383966,1140.633195888571,394.1112478911705],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-13.978220919491037,40.68440412203121,12.971146478654063],[-407.42709607383966,1140.633195888571,394.1112478911705],[-532.2982930782737,1536.9370251974597,522.506759005469],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-353.4193941926609,939.7549050765725,307.18409189457253],[-410.0010208878701,1159.4105853049623,394.62148712921135],[-353.4193941926609,939.7549050765725,307.18409189457253],[-353.4193941926609,939.7549050765725,307.18409189457253],[-236.95309392367915,686.8014190581981,221.63540307060038],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-236.95309392367915,686.8014190581981,221.63540307060038],[-673.5111274967564,1906.8457424696946,623.6575128893257],[-236.95309392367915,686.8014190581981,221.63540307060038],[-499.23594636249237,1428.9382760753715,472.4890398078827],[-236.95309392367915,686.8014190581981,221.63540307060038],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-484.18144077087646,1385.8647736257985,455.60051001004956],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-17.812570538103,37.05701588127941,16.434552378588855],[-581.1047160250992,1761.4074787391323,560.223118481805],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-680.6440731651292,1936.8732761391936,638.1801880372227],[-13.978220919491037,40.68440412203121,12.971146478654063],[-13.978220919491037,40.68440412203121,12.971146478654063],[-497.4993137153787,1412.3083852753648,470.1144802436213],[-581.1047160250992,1761.4074787391323,560.223118481805],[-581.1047160250992,1761.4074787391323,560.223118481805],[-279.1510285382577,854.4603303841831,280.43895649118554],[-28.72780872050259,92.75393201553092,20.07969985706086],[-17.812570538103,37.05701588127941,16.434552378588855],[-353.4193941926609,939.7549050765725,307.18409189457253]]"


==> plotsdata/satibea_weafqas_statsResults_20000.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.005431,0.008871886666666669,0.018723733387937744,0.0,0.0,0.0,0.0,0.0,0.0,0,"[]"
300,30,0.014627150000000002,0.019020903333333332,0.022632066506107766,0.05172057018577966,0.06022434437130275,0.05249301727438291,0.03516142715260656,0.03760602860115479,0.029106846821279227,4,"[[-14.395428834021953,45.643759829950014,8.110583658726423],[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
400,30,0.0232693,0.028374593333333337,0.02542757582835711,0.11427810881061526,0.09974762806805641,0.05641243063285005,0.025244137813633837,0.027096134882716713,0.015471785926649053,10,"[[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-688.6400448868682,1958.635394974916,647.1690751340556],[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
500,30,0.03159465,0.03718821,0.02632477947245418,0.13057105739738523,0.11747304819370703,0.05400644304091074,0.014845329263257937,0.017290361235967295,0.010905772145162545,38,"[[-705.5586054866446,1954.8963494299837,638.8092315973945],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-9.375279395718447,40.59241951840642,23.597391251999156],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-688.1074254741447,1950.26820281908,634.2575046312869],[-10.8794243857317,47.811966501854855,8.632662613229668],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-642.2609489148616,1795.5382102552253,603.2927941721767],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-688.1074254741447,1950.26820281908,634.2575046312869],[-688.1074254741447,1950.26820281908,634.2575046312869],[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
600,30,0.040422400000000004,0.04588892000000001,0.027731257223752605,0.14343429843903227,0.1341072427128855,0.04857746938302598,0.011276759196252723,0.012688093648656343,0.00711273526877876,49,"[[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-14.395428834021953,45.643759829950014,8.110583658726423],[-9.375279395718447,40.59241951840642,23.597391251999156],[-14.395428834021953,45.643759829950014,8.110583658726423],[-9.375279395718447,40.59241951840642,23.597391251999156],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-657.5252425214857,1822.213670051882,570.5252335246311],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-10.8794243857317,47.811966501854855,8.632662613229668],[-10.8794243857317,47.811966501854855,8.632662613229668],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-9.375279395718447,40.59241951840642,23.597391251999156],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-9.375279395718447,40.59241951840642,23.597391251999156],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-14.395428834021953,45.643759829950014,8.110583658726423],[-10.8794243857317,47.811966501854855,8.632662613229668],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-642.2609489148616,1795.5382102552253,603.2927941721767],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-688.1074254741447,1950.26820281908,634.2575046312869],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
700,30,0.048650700000000005,0.05446056333333334,0.02863531854332294,0.14651540271075672,0.14226812993458005,0.043709461935700314,0.010779649508374898,0.011833190487962013,0.005479071147355351,71,"[[-661.546109259215,1818.6311668355247,579.2886815406338],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-635.1678288072729,1781.4718505342976,596.1199945952637],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-349.1730866978142,1068.760475861412,370.0870206779438],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-657.5252425214857,1822.213670051882,570.5252335246311],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-382.63513444534055,1085.97431241097,359.52637606440715],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-657.5252425214857,1822.213670051882,570.5252335246311],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-657.5252425214857,1822.213670051882,570.5252335246311],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-642.2609489148616,1795.5382102552253,603.2927941721767],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
800,30,0.057149900000000003,0.06303062333333334,0.02956948652066254,0.14995837468869005,0.15095383878418625,0.04310085294348764,0.01100220860536442,0.011536543397417715,0.003596649389966001,64,"[[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-349.1730866978142,1068.760475861412,370.0870206779438],[-382.63513444534055,1085.97431241097,359.52637606440715],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-349.1730866978142,1068.760475861412,370.0870206779438],[-635.1678288072729,1781.4718505342976,596.1199945952637],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-349.1730866978142,1068.760475861412,370.0870206779438],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-657.5252425214857,1822.213670051882,570.5252335246311],[-661.546109259215,1818.6311668355247,579.2886815406338],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-635.1678288072729,1781.4718505342976,596.1199945952637],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-349.1730866978142,1068.760475861412,370.0870206779438],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-657.5252425214857,1822.213670051882,570.5252335246311],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-657.5252425214857,1822.213670051882,570.5252335246311],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
900,30,0.06554890000000001,0.07155797000000001,0.030308411183515856,0.1733411397718146,0.16014578703185736,0.0431054880588597,0.01142587905307436,0.011380346119932683,0.002673389676885408,69,"[[-665.7574643255358,1838.4086410502894,580.1518682505879],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-349.1730866978142,1068.760475861412,370.0870206779438],[-657.5252425214857,1822.213670051882,570.5252335246311],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-349.1730866978142,1068.760475861412,370.0870206779438],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-657.5252425214857,1822.213670051882,570.5252335246311],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-657.5252425214857,1822.213670051882,570.5252335246311],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
1000,30,0.07356855000000001,0.07999690666666667,0.031140978345559005,0.17579666850057718,0.16482519916999203,0.042709612401821175,0.010894573193981932,0.010996236498403627,0.00211222036347044,64,"[[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-657.5252425214857,1822.213670051882,570.5252335246311],[-657.5252425214857,1822.213670051882,570.5252335246311],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-652.329373055128,1806.6341942123377,562.1056344693985],[-657.5252425214857,1822.213670051882,570.5252335246311],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-657.5252425214857,1822.213670051882,570.5252335246311],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
1100,30,0.08197565000000001,0.08843620666666667,0.03236555484354159,0.17646183457452735,0.16850013458292543,0.041811994559671745,0.01024127231513705,0.01064872421285195,0.0017001700774978577,64,"[[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-652.985519772339,1804.7386653024816,570.0342040272755],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-652.329373055128,1806.6341942123377,562.1056344693985],[-657.5252425214857,1822.213670051882,570.5252335246311],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-657.5252425214857,1822.213670051882,570.5252335246311],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-657.5252425214857,1822.213670051882,570.5252335246311],[-657.5252425214857,1822.213670051882,570.5252335246311],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.4345964369156,1199.8870701328697,408.19238150162465],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
1200,30,0.09039985,0.09685996000000001,0.032845305634365725,0.17901846687703002,0.17858333865050788,0.026716323770054094,0.010409604847746175,0.010725551323863788,0.0016455219659894217,62,"[[-656.3007897274086,1804.890301125394,563.6083204729005],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-338.1651434366518,935.2307926338896,375.66920361615564],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-382.63513444534055,1085.97431241097,359.52637606440715],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-652.329373055128,1806.6341942123377,562.1056344693985],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-665.7574643255358,1838.4086410502894,580.1518682505879]]"
1300,30,0.09892325,0.10544565,0.03309765365683954,0.19040140364663655,0.1821570144607659,0.02605192479284578,0.010535742582440145,0.010697408781076636,0.0016124753921027666,56,"[[-338.1651434366518,935.2307926338896,375.66920361615564],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-22.609121068974908,55.645557192799416,16.25874935280554],[-652.329373055128,1806.6341942123377,562.1056344693985],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-22.609121068974908,55.645557192799416,16.25874935280554],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-338.1651434366518,935.2307926338896,375.66920361615564],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
1400,30,0.10698825000000001,0.11405432,0.033771990554982,0.1923004904847077,0.18507117192380057,0.02686525375684856,0.010196023458577824,0.010498229335459448,0.0013569792127585902,58,"[[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-338.1651434366518,935.2307926338896,375.66920361615564],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-22.609121068974908,55.645557192799416,16.25874935280554],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-338.1651434366518,935.2307926338896,375.66920361615564],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-22.609121068974908,55.645557192799416,16.25874935280554],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-22.609121068974908,55.645557192799416,16.25874935280554],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-338.1651434366518,935.2307926338896,375.66920361615564],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
1500,30,0.1157214,0.12248982666666668,0.03421534998055227,0.19463069610850275,0.1893835880911712,0.027431800586986743,0.010148754717712318,0.010156685758802589,0.0012179629335537577,67,"[[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-641.3362748213274,1778.9581053226577,552.646598996979],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-22.609121068974908,55.645557192799416,16.25874935280554],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-22.609121068974908,55.645557192799416,16.25874935280554],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-338.1651434366518,935.2307926338896,375.66920361615564],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-22.609121068974908,55.645557192799416,16.25874935280554],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-22.609121068974908,55.645557192799416,16.25874935280554],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-338.1651434366518,935.2307926338896,375.66920361615564],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-382.63513444534055,1085.97431241097,359.52637606440715],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
1600,30,0.12409765,0.13097609333333335,0.03488842348523048,0.19756960368142817,0.19352004035201303,0.028306142422126392,0.010184863892118378,0.010215449996581081,0.0013352264854174863,67,"[[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-641.3362748213274,1778.9581053226577,552.646598996979],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-641.3362748213274,1778.9581053226577,552.646598996979],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-642.9425843430568,1794.7126072512517,553.0709874178415],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-22.609121068974908,55.645557192799416,16.25874935280554],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-22.609121068974908,55.645557192799416,16.25874935280554],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-338.1651434366518,935.2307926338896,375.66920361615564],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-22.609121068974908,55.645557192799416,16.25874935280554],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-22.609121068974908,55.645557192799416,16.25874935280554],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-338.1651434366518,935.2307926338896,375.66920361615564],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-382.63513444534055,1085.97431241097,359.52637606440715],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
1700,30,0.1324848,0.13922005666666668,0.03506459636027124,0.19957628564115432,0.19601366327055217,0.03044026647502183,0.010118297572578008,0.00996802647263522,0.001123803077852823,61,"[[-423.2398656871283,1186.4841015934328,401.88869479550317],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-423.2398656871283,1186.4841015934328,401.88869479550317],[-437.9117628851889,1230.983588186388,415.52238195442214],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-635.7130760537308,1777.150317517734,546.5954056608338],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-22.609121068974908,55.645557192799416,16.25874935280554],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-338.1651434366518,935.2307926338896,375.66920361615564],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
1800,30,0.14024965,0.14762907,0.035648628388105015,0.19989915116122048,0.20042158618241177,0.02705477404309046,0.009944436904572952,0.009944600017997287,0.001147615682766255,57,"[[-430.9268847418485,1169.9522537865835,385.11316676456687],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-437.9117628851889,1230.983588186388,415.52238195442214],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-338.1651434366518,935.2307926338896,375.66920361615564],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-665.7574643255358,1838.4086410502894,580.1518682505879],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-437.9117628851889,1230.983588186388,415.52238195442214],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-295.175923925428,775.3077365168118,250.85636938665715],[-437.9117628851889,1230.983588186388,415.52238195442214],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-382.63513444534055,1085.97431241097,359.52637606440715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-496.7606872262341,1427.1908568025326,490.95638452338517],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-382.63513444534055,1085.97431241097,359.52637606440715],[-434.6344080575094,1218.0255658054123,408.8655034415195],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
1900,30,0.14931310000000003,0.15624230666666666,0.03617547850594981,0.20167511208550365,0.20284477506817952,0.026281870332269315,0.009987004087396511,0.00978636622154683,0.0010891220159223646,54,"[[-631.3310967677952,1763.1768396373022,545.5292979134844],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-295.175923925428,775.3077365168118,250.85636938665715],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-437.9117628851889,1230.983588186388,415.52238195442214],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-437.9117628851889,1230.983588186388,415.52238195442214],[-698.4654853790558,1940.8299897090558,631.6364320204816],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-295.175923925428,775.3077365168118,250.85636938665715],[-437.9117628851889,1230.983588186388,415.52238195442214],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2000,30,0.15812205000000001,0.16470738333333335,0.036810759711793074,0.20155060267098251,0.2036532379447188,0.025873522127361513,0.009590282190994013,0.00969424432497058,0.0011059894364720288,61,"[[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-14.395428834021953,45.643759829950014,8.110583658726423],[-290.79394463949245,761.33425863638,249.7902616393078],[-295.175923925428,775.3077365168118,250.85636938665715],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-437.9117628851889,1230.983588186388,415.52238195442214],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-437.9117628851889,1230.983588186388,415.52238195442214],[-635.7130760537308,1777.150317517734,546.5954056608338],[-295.175923925428,775.3077365168118,250.85636938665715],[-437.9117628851889,1230.983588186388,415.52238195442214],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2100,30,0.16707805,0.17316997333333334,0.03697839574848641,0.20627257093905185,0.20567010039076405,0.025161331131491563,0.009459807584556352,0.009617298851294108,0.0010234083882133245,53,"[[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-382.63513444534055,1085.97431241097,359.52637606440715],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-382.63513444534055,1085.97431241097,359.52637606440715],[-290.79394463949245,761.33425863638,249.7902616393078],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-290.79394463949245,761.33425863638,249.7902616393078],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-22.609121068974908,55.645557192799416,16.25874935280554],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-673.9020735731248,1851.701883542963,581.005769142121],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-437.9117628851889,1230.983588186388,415.52238195442214],[-635.7130760537308,1777.150317517734,546.5954056608338],[-295.175923925428,775.3077365168118,250.85636938665715],[-437.9117628851889,1230.983588186388,415.52238195442214],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2200,30,0.174873,0.1816475466666667,0.03708772160824726,0.2114446663246927,0.20852584398365,0.024916469850847958,0.009365543239173893,0.00937183604378769,0.0010468260458096233,65,"[[-295.175923925428,775.3077365168118,250.85636938665715],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-656.3007897274086,1804.890301125394,563.6083204729005],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-634.1910138785743,1760.528507472266,544.9922962514485],[-437.9117628851889,1230.983588186388,415.52238195442214],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-382.63513444534055,1085.97431241097,359.52637606440715],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-382.63513444534055,1085.97431241097,359.52637606440715],[-290.79394463949245,761.33425863638,249.7902616393078],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-290.79394463949245,761.33425863638,249.7902616393078],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-673.9020735731248,1851.701883542963,581.005769142121],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-437.9117628851889,1230.983588186388,415.52238195442214],[-635.7130760537308,1777.150317517734,546.5954056608338],[-295.175923925428,775.3077365168118,250.85636938665715],[-437.9117628851889,1230.983588186388,415.52238195442214],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2300,30,0.18291455,0.18995869333333334,0.03737798031246825,0.21155671562169925,0.21104597119719987,0.024792521452157584,0.009185028075488981,0.009178459165625458,0.001016380656291543,70,"[[-705.5586054866446,1954.8963494299837,638.8092315973945],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-22.609121068974908,55.645557192799416,16.25874935280554],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-634.1910138785743,1760.528507472266,544.9922962514485],[-437.9117628851889,1230.983588186388,415.52238195442214],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-382.63513444534055,1085.97431241097,359.52637606440715],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-382.63513444534055,1085.97431241097,359.52637606440715],[-290.79394463949245,761.33425863638,249.7902616393078],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-290.79394463949245,761.33425863638,249.7902616393078],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-673.9020735731248,1851.701883542963,581.005769142121],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-437.9117628851889,1230.983588186388,415.52238195442214],[-635.7130760537308,1777.150317517734,546.5954056608338],[-295.175923925428,775.3077365168118,250.85636938665715],[-437.9117628851889,1230.983588186388,415.52238195442214],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2400,30,0.1915706,0.19863398666666668,0.03783480302228345,0.21160136206005092,0.2118550557036607,0.025113221139773958,0.009238667453135428,0.009332994176071223,0.0011096883907162447,70,"[[-682.6438434150316,1939.6608514760487,608.4336096647097],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-702.0212689867506,1937.0364215736154,632.7882937471745],[-290.79394463949245,761.33425863638,249.7902616393078],[-635.7130760537308,1777.150317517734,546.5954056608338],[-290.79394463949245,761.33425863638,249.7902616393078],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-634.1910138785743,1760.528507472266,544.9922962514485],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-673.9020735731248,1851.701883542963,581.005769142121],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-631.3310967677952,1763.1768396373022,545.5292979134844],[-634.1910138785743,1760.528507472266,544.9922962514485],[-437.9117628851889,1230.983588186388,415.52238195442214],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-699.7419728078247,1946.2465219363958,633.5937682623752],[-290.79394463949245,761.33425863638,249.7902616393078],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-673.9020735731248,1851.701883542963,581.005769142121],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-437.9117628851889,1230.983588186388,415.52238195442214],[-295.175923925428,775.3077365168118,250.85636938665715],[-437.9117628851889,1230.983588186388,415.52238195442214],[-295.175923925428,775.3077365168118,250.85636938665715],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2500,30,0.1996725,0.20706572333333334,0.03790354670576796,0.21314277147697458,0.2129210870329484,0.025621558424238567,0.008942885427285106,0.00905869990793128,0.0011065259781527011,70,"[[-634.1910138785743,1760.528507472266,544.9922962514485],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-290.79394463949245,761.33425863638,249.7902616393078],[-634.1910138785743,1760.528507472266,544.9922962514485],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-295.175923925428,775.3077365168118,250.85636938665715],[-290.79394463949245,761.33425863638,249.7902616393078],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-321.0067567027417,877.9675151250877,290.4593883296596],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-702.0212689867506,1937.0364215736154,632.7882937471745],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-634.1910138785743,1760.528507472266,544.9922962514485],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-634.1910138785743,1760.528507472266,544.9922962514485],[-437.9117628851889,1230.983588186388,415.52238195442214],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-437.9117628851889,1230.983588186388,415.52238195442214],[-437.9117628851889,1230.983588186388,415.52238195442214],[-635.7130760537308,1777.150317517734,546.5954056608338],[-635.7130760537308,1777.150317517734,546.5954056608338],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2600,30,0.20807385,0.21538812000000002,0.038085785050189544,0.21378169164688887,0.21414197478175506,0.02561415008166232,0.008981653139816748,0.009054520049856343,0.0011403542171090927,73,"[[-509.4840051913731,1507.1325496305085,502.27318742280903],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-321.0067567027417,877.9675151250877,290.4593883296596],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-634.1910138785743,1760.528507472266,544.9922962514485],[-321.0067567027417,877.9675151250877,290.4593883296596],[-634.1910138785743,1760.528507472266,544.9922962514485],[-22.609121068974908,55.645557192799416,16.25874935280554],[-634.1910138785743,1760.528507472266,544.9922962514485],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-634.1910138785743,1760.528507472266,544.9922962514485],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-295.175923925428,775.3077365168118,250.85636938665715],[-290.79394463949245,761.33425863638,249.7902616393078],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-321.0067567027417,877.9675151250877,290.4593883296596],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-702.0212689867506,1937.0364215736154,632.7882937471745],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-634.1910138785743,1760.528507472266,544.9922962514485],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-634.1910138785743,1760.528507472266,544.9922962514485],[-437.9117628851889,1230.983588186388,415.52238195442214],[-382.63513444534055,1085.97431241097,359.52637606440715],[-382.63513444534055,1085.97431241097,359.52637606440715],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-437.9117628851889,1230.983588186388,415.52238195442214],[-437.9117628851889,1230.983588186388,415.52238195442214],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2700,30,0.2157716,0.22342194,0.038189480771213646,0.21373299731928377,0.21419376337187002,0.026412039856265983,0.009243381433454762,0.009260541443125202,0.001194499317280967,65,"[[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-634.1910138785743,1760.528507472266,544.9922962514485],[-634.1910138785743,1760.528507472266,544.9922962514485],[-634.1910138785743,1760.528507472266,544.9922962514485],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-437.9117628851889,1230.983588186388,415.52238195442214],[-634.1910138785743,1760.528507472266,544.9922962514485],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-321.0067567027417,877.9675151250877,290.4593883296596],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-634.1910138785743,1760.528507472266,544.9922962514485],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-321.0067567027417,877.9675151250877,290.4593883296596],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-702.0212689867506,1937.0364215736154,632.7882937471745],[-22.609121068974908,55.645557192799416,16.25874935280554],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-656.3007897274086,1804.890301125394,563.6083204729005],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-437.9117628851889,1230.983588186388,415.52238195442214],[-382.63513444534055,1085.97431241097,359.52637606440715],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-517.7162269954233,1523.3275206289159,511.89982214876596],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2800,30,0.2245553,0.23178062666666668,0.03862255465449256,0.21379723374962442,0.21495428837248806,0.027116673039456293,0.009068312500543524,0.009054348479193753,0.001197534035480533,64,"[[-423.73215399206117,1156.5492852471466,378.8094800584454],[-437.9117628851889,1230.983588186388,415.52238195442214],[-632.9665610844972,1743.205138545778,538.0753831997179],[-382.63513444534055,1085.97431241097,359.52637606440715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-437.9117628851889,1230.983588186388,415.52238195442214],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-634.1910138785743,1760.528507472266,544.9922962514485],[-634.1910138785743,1760.528507472266,544.9922962514485],[-634.1910138785743,1760.528507472266,544.9922962514485],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-634.1910138785743,1760.528507472266,544.9922962514485],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-321.0067567027417,877.9675151250877,290.4593883296596],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-634.1910138785743,1760.528507472266,544.9922962514485],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-321.0067567027417,877.9675151250877,290.4593883296596],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-702.0212689867506,1937.0364215736154,632.7882937471745],[-22.609121068974908,55.645557192799416,16.25874935280554],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-656.3007897274086,1804.890301125394,563.6083204729005],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-437.9117628851889,1230.983588186388,415.52238195442214],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-656.3007897274086,1804.890301125394,563.6083204729005],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
2900,30,0.2331079,0.24015202000000002,0.038981801742956575,0.2142168123449731,0.2159857328623318,0.02827573677218476,0.009067783936095995,0.009019649827655197,0.0012509524444567813,62,"[[-436.21314489200046,1216.3484060872242,406.4034996166813],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-632.9665610844972,1743.205138545778,538.0753831997179],[-382.63513444534055,1085.97431241097,359.52637606440715],[-702.0212689867506,1937.0364215736154,632.7882937471745],[-656.3007897274086,1804.890301125394,563.6083204729005],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-632.9665610844972,1743.205138545778,538.0753831997179],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-437.9117628851889,1230.983588186388,415.52238195442214],[-632.9665610844972,1743.205138545778,538.0753831997179],[-437.9117628851889,1230.983588186388,415.52238195442214],[-484.37008701008915,1398.2084124235516,476.2330987620312],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-656.3007897274086,1804.890301125394,563.6083204729005],[-634.1910138785743,1760.528507472266,544.9922962514485],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-634.1910138785743,1760.528507472266,544.9922962514485],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-321.0067567027417,877.9675151250877,290.4593883296596],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-321.0067567027417,877.9675151250877,290.4593883296596],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-22.609121068974908,55.645557192799416,16.25874935280554],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
3000,30,0.24188555,0.24848602333333333,0.03945096274835629,0.21466907173389604,0.21918449584733135,0.026055632236751794,0.008980556928124668,0.009026058268046618,0.0011747139689934406,59,"[[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-382.63513444534055,1085.97431241097,359.52637606440715],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-656.3007897274086,1804.890301125394,563.6083204729005],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-437.9117628851889,1230.983588186388,415.52238195442214],[-437.9117628851889,1230.983588186388,415.52238195442214],[-656.3007897274086,1804.890301125394,563.6083204729005],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-321.0067567027417,877.9675151250877,290.4593883296596],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
3100,30,0.25031895000000004,0.25683794000000004,0.03983246705721179,0.2148433880608418,0.21981890450477976,0.02560869503161564,0.009024929419729905,0.008923635400097253,0.0011401537619304934,68,"[[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-22.609121068974908,55.645557192799416,16.25874935280554],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-437.9117628851889,1230.983588186388,415.52238195442214],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-673.9020735731248,1851.701883542963,581.005769142121],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-656.3007897274086,1804.890301125394,563.6083204729005],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-656.3007897274086,1804.890301125394,563.6083204729005],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-321.0067567027417,877.9675151250877,290.4593883296596],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-491.56481775987646,1411.6113809629885,482.5367854681527],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
3200,30,0.25823585000000004,0.26509873333333334,0.040260027776257895,0.21945133302178788,0.22089922346022223,0.02579677796401428,0.008578297973319523,0.00890364738533584,0.0010130821560428457,73,"[[-295.175923925428,775.3077365168118,250.85636938665715],[-22.609121068974908,55.645557192799416,16.25874935280554],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-295.175923925428,775.3077365168118,250.85636938665715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-295.175923925428,775.3077365168118,250.85636938665715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-632.9665610844972,1743.205138545778,538.0753831997179],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-22.609121068974908,55.645557192799416,16.25874935280554],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-632.9665610844972,1743.205138545778,538.0753831997179],[-22.609121068974908,55.645557192799416,16.25874935280554],[-632.9665610844972,1743.205138545778,538.0753831997179],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-22.609121068974908,55.645557192799416,16.25874935280554],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-437.9117628851889,1230.983588186388,415.52238195442214],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-321.0067567027417,877.9675151250877,290.4593883296596],[-14.395428834021953,45.643759829950014,8.110583658726423],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-14.395428834021953,45.643759829950014,8.110583658726423],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
3300,30,0.2657377,0.27330193333333336,0.04032046291592785,0.2237426730501018,0.22203407196119257,0.025740036429677492,0.008556705600878962,0.008793668033523501,0.0010374820967807587,78,"[[-436.21314489200046,1216.3484060872242,406.4034996166813],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-14.395428834021953,45.643759829950014,8.110583658726423],[-22.609121068974908,55.645557192799416,16.25874935280554],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-321.0067567027417,877.9675151250877,290.4593883296596],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-22.609121068974908,55.645557192799416,16.25874935280554],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-295.175923925428,775.3077365168118,250.85636938665715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-295.175923925428,775.3077365168118,250.85636938665715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-632.9665610844972,1743.205138545778,538.0753831997179],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-22.609121068974908,55.645557192799416,16.25874935280554],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-632.9665610844972,1743.205138545778,538.0753831997179],[-22.609121068974908,55.645557192799416,16.25874935280554],[-632.9665610844972,1743.205138545778,538.0753831997179],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-22.609121068974908,55.645557192799416,16.25874935280554],[-437.9117628851889,1230.983588186388,415.52238195442214],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-290.79394463949245,761.33425863638,249.7902616393078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
3400,30,0.27485675,0.28176194,0.04099420391401523,0.22272664807581705,0.22206655970614492,0.025494935484376268,0.008642156699088549,0.008837757129774833,9.839972915301845E-4,72,"[[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-632.9665610844972,1743.205138545778,538.0753831997179],[-290.79394463949245,761.33425863638,249.7902616393078],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-14.395428834021953,45.643759829950014,8.110583658726423],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-321.0067567027417,877.9675151250877,290.4593883296596],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-295.175923925428,775.3077365168118,250.85636938665715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-295.175923925428,775.3077365168118,250.85636938665715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-22.609121068974908,55.645557192799416,16.25874935280554],[-656.3007897274086,1804.890301125394,563.6083204729005],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-22.609121068974908,55.645557192799416,16.25874935280554],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-22.609121068974908,55.645557192799416,16.25874935280554],[-437.9117628851889,1230.983588186388,415.52238195442214],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
3500,30,0.2835644,0.29003030333333335,0.04123169298617922,0.2253278122963948,0.2271213763248765,0.021510150019283476,0.008695144831951628,0.008701248646321677,9.688574179738551E-4,62,"[[-691.1272587256107,1940.225132135332,617.612310044078],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-295.175923925428,775.3077365168118,250.85636938665715],[-22.609121068974908,55.645557192799416,16.25874935280554],[-632.9665610844972,1743.205138545778,538.0753831997179],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-632.9665610844972,1743.205138545778,538.0753831997179],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-14.395428834021953,45.643759829950014,8.110583658726423],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-321.0067567027417,877.9675151250877,290.4593883296596],[-321.0067567027417,877.9675151250877,290.4593883296596],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
3600,30,0.29157120000000003,0.2986639933333334,0.042405258871837354,0.22578978415175216,0.2280014779294253,0.02127888553088893,0.008875467467336414,0.008787743802368938,9.766965736637883E-4,71,"[[-288.3817985303462,749.3010076242948,245.44518418279063],[-6.911702597661317,41.801773831499645,25.06704926087759],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-632.9665610844972,1743.205138545778,538.0753831997179],[-691.1272587256107,1940.225132135332,617.612310044078],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-682.6438434150316,1939.6608514760487,608.4336096647097],[-656.3007897274086,1804.890301125394,563.6083204729005],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-691.1272587256107,1940.225132135332,617.612310044078],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-295.175923925428,775.3077365168118,250.85636938665715],[-22.609121068974908,55.645557192799416,16.25874935280554],[-632.9665610844972,1743.205138545778,538.0753831997179],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-632.9665610844972,1743.205138545778,538.0753831997179],[-290.79394463949245,761.33425863638,249.7902616393078],[-705.5586054866446,1954.8963494299837,638.8092315973945],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-14.395428834021953,45.643759829950014,8.110583658726423],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-509.4840051913731,1507.1325496305085,502.27318742280903],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-321.0067567027417,877.9675151250877,290.4593883296596],[-321.0067567027417,877.9675151250877,290.4593883296596],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
3700,30,0.29976755,0.3068418666666667,0.04262729038169969,0.22671454474631458,0.22955707529366576,0.021141566447785896,0.008887304691925956,0.008844618058862453,9.66767930493107E-4,59,"[[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-691.1272587256107,1940.225132135332,617.612310044078],[-295.175923925428,775.3077365168118,250.85636938665715],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-691.1272587256107,1940.225132135332,617.612310044078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-691.1272587256107,1940.225132135332,617.612310044078],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-632.9665610844972,1743.205138545778,538.0753831997179],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-290.79394463949245,761.33425863638,249.7902616393078],[-632.9665610844972,1743.205138545778,538.0753831997179],[-290.79394463949245,761.33425863638,249.7902616393078],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-14.395428834021953,45.643759829950014,8.110583658726423],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-656.3007897274086,1804.890301125394,563.6083204729005],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
3800,30,0.3074768,0.31525036,0.043106825479072026,0.22753695531729473,0.23029993509743552,0.021722062262879364,0.008610616980531713,0.008698092428439266,9.829436945086273E-4,60,"[[-430.9268847418485,1169.9522537865835,385.11316676456687],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-295.175923925428,775.3077365168118,250.85636938665715],[-22.609121068974908,55.645557192799416,16.25874935280554],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-321.0067567027417,877.9675151250877,290.4593883296596],[-656.3007897274086,1804.890301125394,563.6083204729005],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-691.1272587256107,1940.225132135332,617.612310044078],[-295.175923925428,775.3077365168118,250.85636938665715],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-691.1272587256107,1940.225132135332,617.612310044078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-691.1272587256107,1940.225132135332,617.612310044078],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-632.9665610844972,1743.205138545778,538.0753831997179],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-290.79394463949245,761.33425863638,249.7902616393078],[-632.9665610844972,1743.205138545778,538.0753831997179],[-290.79394463949245,761.33425863638,249.7902616393078],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-14.395428834021953,45.643759829950014,8.110583658726423],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-632.9665610844972,1743.205138545778,538.0753831997179],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
3900,30,0.31564935000000005,0.32372379333333334,0.043460712236907305,0.2295286128347222,0.23116160198801083,0.021719266461453283,0.008582245589802034,0.008579897805409725,9.74856439161533E-4,69,"[[-288.3817985303462,749.3010076242948,245.44518418279063],[-22.609121068974908,55.645557192799416,16.25874935280554],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-691.1272587256107,1940.225132135332,617.612310044078],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-288.3817985303462,749.3010076242948,245.44518418279063],[-622.3405894848719,1712.3148478252322,532.2381391964843],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-321.0067567027417,877.9675151250877,290.4593883296596],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-22.609121068974908,55.645557192799416,16.25874935280554],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-22.609121068974908,55.645557192799416,16.25874935280554],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-321.0067567027417,877.9675151250877,290.4593883296596],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-691.1272587256107,1940.225132135332,617.612310044078],[-295.175923925428,775.3077365168118,250.85636938665715],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-691.1272587256107,1940.225132135332,617.612310044078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-691.1272587256107,1940.225132135332,617.612310044078],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-14.395428834021953,45.643759829950014,8.110583658726423],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4000,30,0.32435755,0.33194382,0.04356788582843546,0.22979006046415587,0.23283914299727784,0.021993779017567248,0.008483448023987945,0.008415982578323858,8.130232064425256E-4,76,"[[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-691.1272587256107,1940.225132135332,617.612310044078],[-14.395428834021953,45.643759829950014,8.110583658726423],[-622.3405894848719,1712.3148478252322,532.2381391964843],[-691.1272587256107,1940.225132135332,617.612310044078],[-617.8966480748064,1715.595994271732,526.998429691655],[-617.8966480748064,1715.595994271732,526.998429691655],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-622.3405894848719,1712.3148478252322,532.2381391964843],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-22.609121068974908,55.645557192799416,16.25874935280554],[-632.9665610844972,1743.205138545778,538.0753831997179],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-22.609121068974908,55.645557192799416,16.25874935280554],[-656.3007897274086,1804.890301125394,563.6083204729005],[-288.3817985303462,749.3010076242948,245.44518418279063],[-22.609121068974908,55.645557192799416,16.25874935280554],[-691.1272587256107,1940.225132135332,617.612310044078],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-288.3817985303462,749.3010076242948,245.44518418279063],[-622.3405894848719,1712.3148478252322,532.2381391964843],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-321.0067567027417,877.9675151250877,290.4593883296596],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-22.609121068974908,55.645557192799416,16.25874935280554],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-22.609121068974908,55.645557192799416,16.25874935280554],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-321.0067567027417,877.9675151250877,290.4593883296596],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-382.63513444534055,1085.97431241097,359.52637606440715],[-626.5519445511928,1732.0923220399968,533.1013259064384],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4100,30,0.3321523,0.34000266333333334,0.043678990650019275,0.23163875601239642,0.23355471666404323,0.022407331559526487,0.00854183757922712,0.008477715933571434,8.55429629827241E-4,73,"[[-622.3405894848719,1712.3148478252322,532.2381391964843],[-656.3007897274086,1804.890301125394,563.6083204729005],[-622.3405894848719,1712.3148478252322,532.2381391964843],[-321.0067567027417,877.9675151250877,290.4593883296596],[-688.491491311837,1927.2511281982597,609.8735108348172],[-288.3817985303462,749.3010076242948,245.44518418279063],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-617.8966480748064,1715.595994271732,526.998429691655],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-617.8966480748064,1715.595994271732,526.998429691655],[-617.8966480748064,1715.595994271732,526.998429691655],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-622.3405894848719,1712.3148478252322,532.2381391964843],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-14.395428834021953,45.643759829950014,8.110583658726423],[-22.609121068974908,55.645557192799416,16.25874935280554],[-288.3817985303462,749.3010076242948,245.44518418279063],[-22.609121068974908,55.645557192799416,16.25874935280554],[-691.1272587256107,1940.225132135332,617.612310044078],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-321.0067567027417,877.9675151250877,290.4593883296596],[-22.609121068974908,55.645557192799416,16.25874935280554],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-22.609121068974908,55.645557192799416,16.25874935280554],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-321.0067567027417,877.9675151250877,290.4593883296596],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-382.63513444534055,1085.97431241097,359.52637606440715],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4200,30,0.34038545,0.34839232000000003,0.043789461555567025,0.23218654749721562,0.23395286999515977,0.022535735672502874,0.008471787605025427,0.008440326640924851,9.228462294393463E-4,61,"[[-617.8966480748064,1715.595994271732,526.998429691655],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-617.8966480748064,1715.595994271732,526.998429691655],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-688.491491311837,1927.2511281982597,609.8735108348172],[-656.3007897274086,1804.890301125394,563.6083204729005],[-382.63513444534055,1085.97431241097,359.52637606440715],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-632.9665610844972,1743.205138545778,538.0753831997179],[-656.3007897274086,1804.890301125394,563.6083204729005],[-688.491491311837,1927.2511281982597,609.8735108348172],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-691.1272587256107,1940.225132135332,617.612310044078],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-288.3817985303462,749.3010076242948,245.44518418279063],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-321.0067567027417,877.9675151250877,290.4593883296596],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4300,30,0.34819140000000004,0.3567332733333334,0.044798512936703096,0.23246207971034127,0.23496089413993054,0.021383141164052884,0.008447383164134004,0.008421214454112534,9.015926669809217E-4,67,"[[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-632.9665610844972,1743.205138545778,538.0753831997179],[-321.0067567027417,877.9675151250877,290.4593883296596],[-22.609121068974908,55.645557192799416,16.25874935280554],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-617.8966480748064,1715.595994271732,526.998429691655],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-617.8966480748064,1715.595994271732,526.998429691655],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-688.491491311837,1927.2511281982597,609.8735108348172],[-656.3007897274086,1804.890301125394,563.6083204729005],[-382.63513444534055,1085.97431241097,359.52637606440715],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-688.491491311837,1927.2511281982597,609.8735108348172],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-321.0067567027417,877.9675151250877,290.4593883296596],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-295.175923925428,775.3077365168118,250.85636938665715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4400,30,0.3561473,0.36487054,0.04516315012531558,0.23372782259757116,0.2359522615736753,0.021656816407487584,0.008532157732082154,0.008390780605750336,9.746492767122308E-4,61,"[[-688.491491311837,1927.2511281982597,609.8735108348172],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-691.1272587256107,1940.225132135332,617.612310044078],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-632.9665610844972,1743.205138545778,538.0753831997179],[-22.609121068974908,55.645557192799416,16.25874935280554],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-617.8966480748064,1715.595994271732,526.998429691655],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-382.63513444534055,1085.97431241097,359.52637606440715],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-688.491491311837,1927.2511281982597,609.8735108348172],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4500,30,0.363837,0.37291378333333336,0.045403760103117426,0.23437677656094774,0.23592466295876613,0.021840204580681945,0.008368418011702622,0.008361908361622214,8.639805934368793E-4,56,"[[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-288.3817985303462,749.3010076242948,245.44518418279063],[-688.491491311837,1927.2511281982597,609.8735108348172],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-655.802238711962,1791.232784694704,557.3929126881644],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-632.9665610844972,1743.205138545778,538.0753831997179],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-382.63513444534055,1085.97431241097,359.52637606440715],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-656.3007897274086,1804.890301125394,563.6083204729005],[-688.491491311837,1927.2511281982597,609.8735108348172],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-632.9665610844972,1743.205138545778,538.0753831997179],[-632.9665610844972,1743.205138545778,538.0753831997179],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4600,30,0.3723111,0.3814075366666667,0.045621591933837365,0.23437592378717648,0.23695164551124745,0.0211703186797014,0.008203532067641274,0.008165218390596996,9.455430557738693E-4,64,"[[-632.9665610844972,1743.205138545778,538.0753831997179],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-321.0067567027417,877.9675151250877,290.4593883296596],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-617.8966480748064,1715.595994271732,526.998429691655],[-691.1272587256107,1940.225132135332,617.612310044078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-655.802238711962,1791.232784694704,557.3929126881644],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-288.3817985303462,749.3010076242948,245.44518418279063],[-688.491491311837,1927.2511281982597,609.8735108348172],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-655.802238711962,1791.232784694704,557.3929126881644],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-382.63513444534055,1085.97431241097,359.52637606440715],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-688.491491311837,1927.2511281982597,609.8735108348172],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-632.9665610844972,1743.205138545778,538.0753831997179],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4700,30,0.3805586,0.38948157333333333,0.045937681990165874,0.23469524136016662,0.23766920801532135,0.02147137135120614,0.007988122528999074,0.00814642596714764,9.422932465264627E-4,66,"[[-691.1272587256107,1940.225132135332,617.612310044078],[-303.4081457294782,791.5027075152193,260.4830041126141],[-655.802238711962,1791.232784694704,557.3929126881644],[-617.8966480748064,1715.595994271732,526.998429691655],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-632.9665610844972,1743.205138545778,538.0753831997179],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-321.0067567027417,877.9675151250877,290.4593883296596],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-617.8966480748064,1715.595994271732,526.998429691655],[-691.1272587256107,1940.225132135332,617.612310044078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-655.802238711962,1791.232784694704,557.3929126881644],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-288.3817985303462,749.3010076242948,245.44518418279063],[-688.491491311837,1927.2511281982597,609.8735108348172],[-295.175923925428,775.3077365168118,250.85636938665715],[-655.802238711962,1791.232784694704,557.3929126881644],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-382.63513444534055,1085.97431241097,359.52637606440715],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-688.491491311837,1927.2511281982597,609.8735108348172],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-632.9665610844972,1743.205138545778,538.0753831997179],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-673.9020735731248,1851.701883542963,581.005769142121],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4800,30,0.3883611,0.3977951533333334,0.04609953858610984,0.23443962299113535,0.23809862111445862,0.020943741813965782,0.007681418701906044,0.00801673276207439,9.633554792119141E-4,58,"[[-488.37092831535557,1394.2922415714613,476.0497736868764],[-14.395428834021953,45.643759829950014,8.110583658726423],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-295.175923925428,775.3077365168118,250.85636938665715],[-673.9020735731248,1851.701883542963,581.005769142121],[-303.4081457294782,791.5027075152193,260.4830041126141],[-655.802238711962,1791.232784694704,557.3929126881644],[-632.9665610844972,1743.205138545778,538.0753831997179],[-22.609121068974908,55.645557192799416,16.25874935280554],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-691.1272587256107,1940.225132135332,617.612310044078],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-655.802238711962,1791.232784694704,557.3929126881644],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-688.491491311837,1927.2511281982597,609.8735108348172],[-655.802238711962,1791.232784694704,557.3929126881644],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-382.63513444534055,1085.97431241097,359.52637606440715],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-688.491491311837,1927.2511281982597,609.8735108348172],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-691.1272587256107,1940.225132135332,617.612310044078],[-430.9268847418485,1169.9522537865835,385.11316676456687],[-632.9665610844972,1743.205138545778,538.0753831997179],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-321.0067567027417,877.9675151250877,290.4593883296596],[-288.3817985303462,749.3010076242948,245.44518418279063],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-288.3817985303462,749.3010076242948,245.44518418279063],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
4900,30,0.3970588500000001,0.4058834766666667,0.046495137976549784,0.23431423645855004,0.23853012436381824,0.021391629653523,0.007988315577635973,0.008111296466426306,9.906276792168807E-4,51,"[[-288.3817985303462,749.3010076242948,245.44518418279063],[-691.1272587256107,1940.225132135332,617.612310044078],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-655.802238711962,1791.232784694704,557.3929126881644],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-295.175923925428,775.3077365168118,250.85636938665715],[-673.9020735731248,1851.701883542963,581.005769142121],[-303.4081457294782,791.5027075152193,260.4830041126141],[-632.9665610844972,1743.205138545778,538.0753831997179],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-688.491491311837,1927.2511281982597,609.8735108348172],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-688.491491311837,1927.2511281982597,609.8735108348172],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-632.9665610844972,1743.205138545778,538.0753831997179],[-617.8966480748064,1715.595994271732,526.998429691655],[-321.0067567027417,877.9675151250877,290.4593883296596],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
5000,30,0.40475225000000004,0.41400031333333337,0.0466059748898604,0.23373399281121413,0.2387648608961026,0.021534116935180182,0.00769824174331688,0.00793380822087784,9.780661397763852E-4,56,"[[-26.820476135295877,75.4230314075641,17.121936062759673],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-22.609121068974908,55.645557192799416,16.25874935280554],[-321.0067567027417,877.9675151250877,290.4593883296596],[-295.175923925428,775.3077365168118,250.85636938665715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-691.1272587256107,1940.225132135332,617.612310044078],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-295.175923925428,775.3077365168118,250.85636938665715],[-673.9020735731248,1851.701883542963,581.005769142121],[-303.4081457294782,791.5027075152193,260.4830041126141],[-632.9665610844972,1743.205138545778,538.0753831997179],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-688.491491311837,1927.2511281982597,609.8735108348172],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-688.491491311837,1927.2511281982597,609.8735108348172],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-632.9665610844972,1743.205138545778,538.0753831997179],[-617.8966480748064,1715.595994271732,526.998429691655],[-321.0067567027417,877.9675151250877,290.4593883296596],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-22.609121068974908,55.645557192799416,16.25874935280554],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
5100,30,0.41310900000000006,0.4221954233333334,0.0472412873060805,0.23518737367179748,0.23954212302559133,0.021583692522038664,0.007780952215091616,0.007947349026587837,9.211455892185264E-4,69,"[[-423.73215399206117,1156.5492852471466,378.8094800584454],[-691.1272587256107,1940.225132135332,617.612310044078],[-617.8966480748064,1715.595994271732,526.998429691655],[-672.3800113979681,1835.0800734974953,579.4026597327359],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-22.609121068974908,55.645557192799416,16.25874935280554],[-617.8966480748064,1715.595994271732,526.998429691655],[-22.609121068974908,55.645557192799416,16.25874935280554],[-632.9665610844972,1743.205138545778,538.0753831997179],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-26.820476135295877,75.4230314075641,17.121936062759673],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-22.609121068974908,55.645557192799416,16.25874935280554],[-321.0067567027417,877.9675151250877,290.4593883296596],[-295.175923925428,775.3077365168118,250.85636938665715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-691.1272587256107,1940.225132135332,617.612310044078],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-295.175923925428,775.3077365168118,250.85636938665715],[-303.4081457294782,791.5027075152193,260.4830041126141],[-632.9665610844972,1743.205138545778,538.0753831997179],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-688.491491311837,1927.2511281982597,609.8735108348172],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-321.0067567027417,877.9675151250877,290.4593883296596],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
5200,30,0.42087975,0.43049261000000005,0.04762309533825058,0.2351496650304703,0.2397403721814733,0.021554682505786973,0.007803338447756352,0.007972623508852961,0.0010221978700520433,71,"[[-655.802238711962,1791.232784694704,557.3929126881644],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-321.0067567027417,877.9675151250877,290.4593883296596],[-303.4081457294782,791.5027075152193,260.4830041126141],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-342.5138284868993,903.2280555279247,314.6142004656438],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-22.609121068974908,55.645557192799416,16.25874935280554],[-617.8966480748064,1715.595994271732,526.998429691655],[-22.609121068974908,55.645557192799416,16.25874935280554],[-632.9665610844972,1743.205138545778,538.0753831997179],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-22.609121068974908,55.645557192799416,16.25874935280554],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-26.820476135295877,75.4230314075641,17.121936062759673],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-22.609121068974908,55.645557192799416,16.25874935280554],[-321.0067567027417,877.9675151250877,290.4593883296596],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-295.175923925428,775.3077365168118,250.85636938665715],[-303.4081457294782,791.5027075152193,260.4830041126141],[-632.9665610844972,1743.205138545778,538.0753831997179],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-688.491491311837,1927.2511281982597,609.8735108348172],[-617.8966480748064,1715.595994271732,526.998429691655],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
5300,30,0.4302251,0.43860562333333336,0.047755741244606915,0.23854325194627907,0.24205160009070614,0.02032678498387386,0.007875321041480528,0.007960414010229377,9.73124570588915E-4,65,"[[-655.802238711962,1791.232784694704,557.3929126881644],[-26.820476135295877,75.4230314075641,17.121936062759673],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-26.820476135295877,75.4230314075641,17.121936062759673],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-288.3817985303462,749.3010076242948,245.44518418279063],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-303.4081457294782,791.5027075152193,260.4830041126141],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-342.5138284868993,903.2280555279247,314.6142004656438],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-632.9665610844972,1743.205138545778,538.0753831997179],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-26.820476135295877,75.4230314075641,17.121936062759673],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-321.0067567027417,877.9675151250877,290.4593883296596],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-436.21314489200046,1216.3484060872242,406.4034996166813],[-295.175923925428,775.3077365168118,250.85636938665715],[-303.4081457294782,791.5027075152193,260.4830041126141],[-632.9665610844972,1743.205138545778,538.0753831997179],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
5400,30,0.43838340000000003,0.4469174866666667,0.048006678675997845,0.23860792886903526,0.24299199527778959,0.020809988242112692,0.007797076863821317,0.008079978852544875,0.0010227164495661494,64,"[[-26.820476135295877,75.4230314075641,17.121936062759673],[-295.175923925428,775.3077365168118,250.85636938665715],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-295.175923925428,775.3077365168118,250.85636938665715],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-342.5138284868993,903.2280555279247,314.6142004656438],[-342.5138284868993,903.2280555279247,314.6142004656438],[-655.802238711962,1791.232784694704,557.3929126881644],[-26.820476135295877,75.4230314075641,17.121936062759673],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-26.820476135295877,75.4230314075641,17.121936062759673],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-288.3817985303462,749.3010076242948,245.44518418279063],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-342.5138284868993,903.2280555279247,314.6142004656438],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-303.4081457294782,791.5027075152193,260.4830041126141],[-632.9665610844972,1743.205138545778,538.0753831997179],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-495.10215425977054,1429.4713088193566,488.5577233183726],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
5500,30,0.44734890000000005,0.4550980333333334,0.04806949834105739,0.2393795624223387,0.2431901438815944,0.020863753671921958,0.007818371491607976,0.008007960040686185,9.399601595902466E-4,61,"[[-288.3817985303462,749.3010076242948,245.44518418279063],[-312.7949344415494,803.4242944763052,269.5176511641711],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-295.175923925428,775.3077365168118,250.85636938665715],[-352.62038774466305,1027.7901195055638,321.3326935484165],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-295.175923925428,775.3077365168118,250.85636938665715],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-342.5138284868993,903.2280555279247,314.6142004656438],[-655.802238711962,1791.232784694704,557.3929126881644],[-26.820476135295877,75.4230314075641,17.121936062759673],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-26.820476135295877,75.4230314075641,17.121936062759673],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-342.5138284868993,903.2280555279247,314.6142004656438],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-617.8966480748064,1715.595994271732,526.998429691655],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-632.9665610844972,1743.205138545778,538.0753831997179],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-632.9665610844972,1743.205138545778,538.0753831997179],[-303.4081457294782,791.5027075152193,260.4830041126141],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121]]"
5600,30,0.45518665,0.46351532,0.04821199048806901,0.2403445131204754,0.2439418402535553,0.020868766557877533,0.007658174856471549,0.007973741369642214,9.441161985528348E-4,62,"[[-632.9665610844972,1743.205138545778,538.0753831997179],[-673.9020735731248,1851.701883542963,581.005769142121],[-632.9665610844972,1743.205138545778,538.0753831997179],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-312.7949344415494,803.4242944763052,269.5176511641711],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-617.8966480748064,1715.595994271732,526.998429691655],[-312.7949344415494,803.4242944763052,269.5176511641711],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-288.3817985303462,749.3010076242948,245.44518418279063],[-312.7949344415494,803.4242944763052,269.5176511641711],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-295.175923925428,775.3077365168118,250.85636938665715],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-342.5138284868993,903.2280555279247,314.6142004656438],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-342.5138284868993,903.2280555279247,314.6142004656438],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-617.8966480748064,1715.595994271732,526.998429691655],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-655.802238711962,1791.232784694704,557.3929126881644],[-288.3817985303462,749.3010076242948,245.44518418279063],[-655.802238711962,1791.232784694704,557.3929126881644],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764]]"
5700,30,0.46369575,0.47170024000000005,0.048426722031707614,0.2407415469249595,0.2440095999146626,0.020450246689931822,0.007906342743811499,0.007938723899893271,9.753305402765149E-4,65,"[[-617.8966480748064,1715.595994271732,526.998429691655],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339],[-318.5385322464833,816.6147186637534,273.921341045574],[-655.802238711962,1791.232784694704,557.3929126881644],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-673.9020735731248,1851.701883542963,581.005769142121],[-632.9665610844972,1743.205138545778,538.0753831997179],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-312.7949344415494,803.4242944763052,269.5176511641711],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-617.8966480748064,1715.595994271732,526.998429691655],[-312.7949344415494,803.4242944763052,269.5176511641711],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-288.3817985303462,749.3010076242948,245.44518418279063],[-312.7949344415494,803.4242944763052,269.5176511641711],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-295.175923925428,775.3077365168118,250.85636938665715],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-342.5138284868993,903.2280555279247,314.6142004656438],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-342.5138284868993,903.2280555279247,314.6142004656438],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-617.8966480748064,1715.595994271732,526.998429691655],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764]]"
5800,30,0.47158030000000006,0.47996162000000003,0.04877234611742106,0.24134367414057578,0.24496401736348147,0.020177310450646815,0.007822950413253581,0.007849482323865554,8.481494284619768E-4,71,"[[-657.2576940574781,1791.8414481937002,556.2489093145589],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-288.3817985303462,749.3010076242948,245.44518418279063],[-650.2477380513557,1757.9317324166534,545.131315113177],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-288.3817985303462,749.3010076242948,245.44518418279063],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-312.7949344415494,803.4242944763052,269.5176511641711],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-617.8966480748064,1715.595994271732,526.998429691655],[-312.7949344415494,803.4242944763052,269.5176511641711],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-14.395428834021953,45.643759829950014,8.110583658726423],[-312.7949344415494,803.4242944763052,269.5176511641711],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-295.175923925428,775.3077365168118,250.85636938665715],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-342.5138284868993,903.2280555279247,314.6142004656438],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-342.5138284868993,903.2280555279247,314.6142004656438],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-617.8966480748064,1715.595994271732,526.998429691655],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764]]"
5900,30,0.47963030000000006,0.48803367333333336,0.049024132033941535,0.24161546307231763,0.24569939258884468,0.01948921235072099,0.007683143824189385,0.007829592170979486,8.344557692155101E-4,66,"[[-706.3763397015251,1929.5905469640809,634.9240234953625],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-318.5385322464833,816.6147186637534,273.921341045574],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-312.7949344415494,803.4242944763052,269.5176511641711],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-318.5385322464833,816.6147186637534,273.921341045574],[-617.8966480748064,1715.595994271732,526.998429691655],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-288.3817985303462,749.3010076242948,245.44518418279063],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-288.3817985303462,749.3010076242948,245.44518418279063],[-650.2477380513557,1757.9317324166534,545.131315113177],[-288.3817985303462,749.3010076242948,245.44518418279063],[-650.2477380513557,1757.9317324166534,545.131315113177],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-342.5138284868993,903.2280555279247,314.6142004656438],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-342.5138284868993,903.2280555279247,314.6142004656438],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764]]"
6000,30,0.48794585,0.49612352333333337,0.04940916812113458,0.24176000619221466,0.24588935376121804,0.019645348018219298,0.007910656950682493,0.007933385258423586,8.425542813376595E-4,67,"[[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-318.5385322464833,816.6147186637534,273.921341045574],[-342.5138284868993,903.2280555279247,314.6142004656438],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-617.8966480748064,1715.595994271732,526.998429691655],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-318.5385322464833,816.6147186637534,273.921341045574],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-318.5385322464833,816.6147186637534,273.921341045574],[-617.8966480748064,1715.595994271732,526.998429691655],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764]]"
6100,30,0.49564565000000005,0.5042757533333334,0.04957637414078114,0.24179115331194556,0.24588215576892175,0.0199436428910296,0.0076822436597404585,0.007916404114615149,9.333412287405615E-4,65,"[[-318.5385322464833,816.6147186637534,273.921341045574],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-318.5385322464833,816.6147186637534,273.921341045574],[-342.5138284868993,903.2280555279247,314.6142004656438],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-318.5385322464833,816.6147186637534,273.921341045574],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-318.5385322464833,816.6147186637534,273.921341045574],[-617.8966480748064,1715.595994271732,526.998429691655],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764]]"
6200,30,0.5037563,0.5126479066666667,0.049861958336321455,0.24159645980822636,0.24638435406815876,0.0198414994566739,0.007880055257102548,0.007815793011874638,9.368292186975421E-4,62,"[[-323.7344017128409,832.1941945032977,282.34094010080656],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-342.5138284868993,903.2280555279247,314.6142004656438],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-318.5385322464833,816.6147186637534,273.921341045574],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-318.5385322464833,816.6147186637534,273.921341045574],[-617.8966480748064,1715.595994271732,526.998429691655],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764]]"
6300,30,0.5122805500000001,0.5209313033333334,0.050238976134824906,0.24319232560394607,0.2484969280205035,0.018916443850794065,0.007840433215600877,0.007782393127237146,8.595470551454313E-4,68,"[[-288.3817985303462,749.3010076242948,245.44518418279063],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.7344017128409,832.1941945032977,282.34094010080656],[-653.7203575575841,1773.981520337332,550.227971464339],[-288.3817985303462,749.3010076242948,245.44518418279063],[-617.8966480748064,1715.595994271732,526.998429691655],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-323.7344017128409,832.1941945032977,282.34094010080656],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-323.7344017128409,832.1941945032977,282.34094010080656],[-14.395428834021953,45.643759829950014,8.110583658726423],[-342.5138284868993,903.2280555279247,314.6142004656438],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-26.820476135295877,75.4230314075641,17.121936062759673],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764],[-488.37092831535557,1394.2922415714613,476.0497736868764]]"
6400,30,0.5203901500000001,0.5293382,0.050458044535059705,0.24619946500852105,0.24944830281802705,0.018642605211065484,0.007696480284742508,0.007758285459263308,8.099436261748557E-4,65,"[[-295.175923925428,775.3077365168118,250.85636938665715],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-14.395428834021953,45.643759829950014,8.110583658726423],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-288.3817985303462,749.3010076242948,245.44518418279063],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-653.7203575575841,1773.981520337332,550.227971464339],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-288.3817985303462,749.3010076242948,245.44518418279063],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-491.90826481524965,1412.1521694278294,482.0707115370963],[-323.7344017128409,832.1941945032977,282.34094010080656],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-323.7344017128409,832.1941945032977,282.34094010080656],[-342.5138284868993,903.2280555279247,314.6142004656438],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
6500,30,0.5287551,0.5377905266666667,0.050447558210228935,0.2466298995529348,0.2496111292741895,0.018649687843241083,0.007768216354240398,0.007835255023172737,8.593004724397294E-4,59,"[[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-14.395428834021953,45.643759829950014,8.110583658726423],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-653.7203575575841,1773.981520337332,550.227971464339],[-288.3817985303462,749.3010076242948,245.44518418279063],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-288.3817985303462,749.3010076242948,245.44518418279063],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.7344017128409,832.1941945032977,282.34094010080656],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-323.7344017128409,832.1941945032977,282.34094010080656],[-342.5138284868993,903.2280555279247,314.6142004656438],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
6600,30,0.53703065,0.5462299833333334,0.0507701196792792,0.24676798813989337,0.250155545525474,0.01870502551757379,0.007649224850795529,0.007738191358717115,9.739020806846112E-4,58,"[[-295.175923925428,775.3077365168118,250.85636938665715],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-323.7344017128409,832.1941945032977,282.34094010080656],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-14.395428834021953,45.643759829950014,8.110583658726423],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-14.395428834021953,45.643759829950014,8.110583658726423],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-653.7203575575841,1773.981520337332,550.227971464339],[-288.3817985303462,749.3010076242948,245.44518418279063],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-288.3817985303462,749.3010076242948,245.44518418279063],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-617.8966480748064,1715.595994271732,526.998429691655],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-624.3112646081107,1726.7088107775132,531.9724869849344],[-323.7344017128409,832.1941945032977,282.34094010080656],[-342.5138284868993,903.2280555279247,314.6142004656438],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
6700,30,0.5460434000000001,0.5545427466666667,0.05131327530971065,0.2475038256471564,0.250266856679458,0.01863121477478834,0.007769935184452983,0.007664198709734763,8.921392412035502E-4,63,"[[-706.3763397015251,1929.5905469640809,634.9240234953625],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-617.8966480748064,1715.595994271732,526.998429691655],[-295.175923925428,775.3077365168118,250.85636938665715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-295.175923925428,775.3077365168118,250.85636938665715],[-323.7344017128409,832.1941945032977,282.34094010080656],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-617.8966480748064,1715.595994271732,526.998429691655],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-323.7344017128409,832.1941945032977,282.34094010080656],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-14.395428834021953,45.643759829950014,8.110583658726423],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-14.395428834021953,45.643759829950014,8.110583658726423],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-653.7203575575841,1773.981520337332,550.227971464339],[-288.3817985303462,749.3010076242948,245.44518418279063],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-342.5138284868993,903.2280555279247,314.6142004656438],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
6800,30,0.55469175,0.5627684333333334,0.051383372738862905,0.247541300021389,0.25046627618180756,0.018641438888730533,0.007725094994072117,0.007631601359032683,9.372166572025258E-4,60,"[[-673.9020735731248,1851.701883542963,581.005769142121],[-479.09431641119045,1363.6380086746524,462.5811457569293],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-700.7472822359708,1942.958554270477,621.0372805701334],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-673.9020735731248,1851.701883542963,581.005769142121],[-617.8966480748064,1715.595994271732,526.998429691655],[-617.8966480748064,1715.595994271732,526.998429691655],[-479.09431641119045,1363.6380086746524,462.5811457569293],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-288.3817985303462,749.3010076242948,245.44518418279063],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-295.175923925428,775.3077365168118,250.85636938665715],[-323.7344017128409,832.1941945032977,282.34094010080656],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-323.7344017128409,832.1941945032977,282.34094010080656],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-14.395428834021953,45.643759829950014,8.110583658726423],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-653.7203575575841,1773.981520337332,550.227971464339],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-702.9037201952967,1913.5407590434022,629.8273671442004],[-323.7344017128409,832.1941945032977,282.34094010080656],[-342.5138284868993,903.2280555279247,314.6142004656438],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
6900,30,0.5628786,0.5711213333333334,0.0516673512780145,0.25200506964266045,0.2519624465927295,0.018475411063134356,0.007710590426265275,0.007681141083385412,8.90976489700776E-4,64,"[[-479.09431641119045,1363.6380086746524,462.5811457569293],[-323.7344017128409,832.1941945032977,282.34094010080656],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-323.7344017128409,832.1941945032977,282.34094010080656],[-323.7344017128409,832.1941945032977,282.34094010080656],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-26.820476135295877,75.4230314075641,17.121936062759673],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-295.175923925428,775.3077365168118,250.85636938665715],[-617.8966480748064,1715.595994271732,526.998429691655],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-479.09431641119045,1363.6380086746524,462.5811457569293],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-700.7472822359708,1942.958554270477,621.0372805701334],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-673.9020735731248,1851.701883542963,581.005769142121],[-617.8966480748064,1715.595994271732,526.998429691655],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-288.3817985303462,749.3010076242948,245.44518418279063],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-295.175923925428,775.3077365168118,250.85636938665715],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-14.395428834021953,45.643759829950014,8.110583658726423],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-653.7203575575841,1773.981520337332,550.227971464339],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-342.5138284868993,903.2280555279247,314.6142004656438],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
7000,30,0.5716248500000001,0.5795523233333334,0.05210878507706793,0.25200599789564915,0.25217448236579604,0.018442575933584168,0.00770785840337361,0.00769010337243418,7.744318949535707E-4,65,"[[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-479.09431641119045,1363.6380086746524,462.5811457569293],[-323.7344017128409,832.1941945032977,282.34094010080656],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-323.7344017128409,832.1941945032977,282.34094010080656],[-323.7344017128409,832.1941945032977,282.34094010080656],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-26.820476135295877,75.4230314075641,17.121936062759673],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-479.09431641119045,1363.6380086746524,462.5811457569293],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-295.175923925428,775.3077365168118,250.85636938665715],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-653.7203575575841,1773.981520337332,550.227971464339],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-342.5138284868993,903.2280555279247,314.6142004656438],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
7100,30,0.5805206,0.5879661366666667,0.05247989431841549,0.2521270251678821,0.2532103841507643,0.017639497315214834,0.007542472121665529,0.007653475389145505,7.038223706037898E-4,59,"[[-490.20964682206125,1397.5169873286657,472.9518291993555],[-318.5385322464833,816.6147186637534,273.921341045574],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-650.2477380513557,1757.9317324166534,545.131315113177],[-479.09431641119045,1363.6380086746524,462.5811457569293],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-323.7344017128409,832.1941945032977,282.34094010080656],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-323.7344017128409,832.1941945032977,282.34094010080656],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-318.5385322464833,816.6147186637534,273.921341045574],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-295.175923925428,775.3077365168118,250.85636938665715],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-653.7203575575841,1773.981520337332,550.227971464339],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-342.5138284868993,903.2280555279247,314.6142004656438],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
7200,30,0.58904135,0.5964146300000001,0.052619418375690605,0.25276931468827746,0.2536251519153677,0.017794921985170215,0.0073388490353967,0.0075333908479377825,7.403249784399921E-4,65,"[[-26.820476135295877,75.4230314075641,17.121936062759673],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-323.7344017128409,832.1941945032977,282.34094010080656],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-14.395428834021953,45.643759829950014,8.110583658726423],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-14.395428834021953,45.643759829950014,8.110583658726423],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-318.5385322464833,816.6147186637534,273.921341045574],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-650.2477380513557,1757.9317324166534,545.131315113177],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-486.28904716097776,1377.0409772140893,468.88483246305077],[-318.5385322464833,816.6147186637534,273.921341045574],[-617.8966480748064,1715.595994271732,526.998429691655],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-342.5138284868993,903.2280555279247,314.6142004656438],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
7300,30,0.5972066,0.6047203366666667,0.05312591788823257,0.2537567390203841,0.25397659726147914,0.01783654228114802,0.007362205873377014,0.0075096507166745475,8.288394315250855E-4,60,"[[-483.01169233329824,1364.0829548331135,462.2279539501481],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-26.820476135295877,75.4230314075641,17.121936062759673],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-323.7344017128409,832.1941945032977,282.34094010080656],[-323.7344017128409,832.1941945032977,282.34094010080656],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-14.395428834021953,45.643759829950014,8.110583658726423],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-318.5385322464833,816.6147186637534,273.921341045574],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-318.5385322464833,816.6147186637534,273.921341045574],[-617.8966480748064,1715.595994271732,526.998429691655],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-342.5138284868993,903.2280555279247,314.6142004656438],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
7400,30,0.6051115,0.61301814,0.05329453642555582,0.2537250086469556,0.2541796432036077,0.017614075867125174,0.007426287456427563,0.0075532978066336475,7.679896262264849E-4,61,"[[-432.9433355560124,1187.5719009251661,383.4024701246651],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-423.73215399206117,1156.5492852471466,378.8094800584454],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.7344017128409,832.1941945032977,282.34094010080656],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-14.395428834021953,45.643759829950014,8.110583658726423],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-318.5385322464833,816.6147186637534,273.921341045574],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-318.5385322464833,816.6147186637534,273.921341045574],[-617.8966480748064,1715.595994271732,526.998429691655],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-323.7344017128409,832.1941945032977,282.34094010080656],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-318.5385322464833,816.6147186637534,273.921341045574],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-342.5138284868993,903.2280555279247,314.6142004656438],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
7500,30,0.6135761,0.6215645900000001,0.053494083683888465,0.25516862512754557,0.25470768379394065,0.017613440545741557,0.0074654956090595545,0.007539484152315638,9.191639619855688E-4,56,"[[-323.7344017128409,832.1941945032977,282.34094010080656],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-673.9020735731248,1851.701883542963,581.005769142121],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-14.395428834021953,45.643759829950014,8.110583658726423],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
7600,30,0.6235616,0.6298483566666667,0.05374585466723463,0.2551329773994279,0.254802787677248,0.017665342295471894,0.007257452168014376,0.007431285559337435,7.763734707322849E-4,58,"[[-26.820476135295877,75.4230314075641,17.121936062759673],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.7344017128409,832.1941945032977,282.34094010080656],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-432.9433355560124,1187.5719009251661,383.4024701246651],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-14.395428834021953,45.643759829950014,8.110583658726423],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-432.9433355560124,1187.5719009251661,383.4024701246651]]"
7700,30,0.6312499,0.6380688166666667,0.05415181782001849,0.25474101054029763,0.25538725564517384,0.01687050289290279,0.007444170778045337,0.00752870770614468,8.579353167143162E-4,62,"[[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.7344017128409,832.1941945032977,282.34094010080656],[-432.6538560271432,1187.997767876979,380.3666173031503],[-56.940141782560794,160.69737305923564,72.64330422385791],[-617.8966480748064,1715.595994271732,526.998429691655],[-26.820476135295877,75.4230314075641,17.121936062759673],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-26.820476135295877,75.4230314075641,17.121936062759673],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.7344017128409,832.1941945032977,282.34094010080656],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-295.175923925428,775.3077365168118,250.85636938665715],[-295.175923925428,775.3077365168118,250.85636938665715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-428.27187674120773,1174.0242899965472,379.30050955580094],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-26.820476135295877,75.4230314075641,17.121936062759673],[-349.9591204585463,1031.2072779945515,317.70286909022127]]"
7800,30,0.63899895,0.6463220000000001,0.0541908006686082,0.25470601245784263,0.25555549314623516,0.0168864988737196,0.007401655827811184,0.007433392432347605,7.749179586737203E-4,69,"[[-56.940141782560794,160.69737305923564,72.64330422385791],[-288.3817985303462,749.3010076242948,245.44518418279063],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-432.6538560271432,1187.997767876979,380.3666173031503],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-318.5385322464833,816.6147186637534,273.921341045574],[-295.175923925428,775.3077365168118,250.85636938665715],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-26.820476135295877,75.4230314075641,17.121936062759673],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.7344017128409,832.1941945032977,282.34094010080656],[-432.6538560271432,1187.997767876979,380.3666173031503],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.7344017128409,832.1941945032977,282.34094010080656],[-432.6538560271432,1187.997767876979,380.3666173031503],[-56.940141782560794,160.69737305923564,72.64330422385791],[-617.8966480748064,1715.595994271732,526.998429691655],[-26.820476135295877,75.4230314075641,17.121936062759673],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.7344017128409,832.1941945032977,282.34094010080656],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-490.20964682206125,1397.5169873286657,472.9518291993555],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-14.395428834021953,45.643759829950014,8.110583658726423],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-363.66378756956647,1061.6113854214373,339.7614156266715],[-363.66378756956647,1061.6113854214373,339.7614156266715]]"
7900,30,0.6467977,0.6544132433333334,0.05429142930188116,0.25704565849813443,0.2558005623339941,0.016940293690253898,0.00730301440517604,0.007448089881223731,8.097962675635398E-4,69,"[[-636.478970053349,1732.0366675751354,535.0305603142705],[-432.6538560271432,1187.997767876979,380.3666173031503],[-26.820476135295877,75.4230314075641,17.121936062759673],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.7344017128409,832.1941945032977,282.34094010080656],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-56.940141782560794,160.69737305923564,72.64330422385791],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-288.3817985303462,749.3010076242948,245.44518418279063],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-318.5385322464833,816.6147186637534,273.921341045574],[-295.175923925428,775.3077365168118,250.85636938665715],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-56.940141782560794,160.69737305923564,72.64330422385791],[-617.8966480748064,1715.595994271732,526.998429691655],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.7344017128409,832.1941945032977,282.34094010080656],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-14.395428834021953,45.643759829950014,8.110583658726423],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-363.66378756956647,1061.6113854214373,339.7614156266715]]"
8000,30,0.6547943,0.6628299900000001,0.05448545132490115,0.2550280110977221,0.2557278265990538,0.01709582057296683,0.007437855655007067,0.007474941635324205,7.429392565982962E-4,62,"[[-56.940141782560794,160.69737305923564,72.64330422385791],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-636.478970053349,1732.0366675751354,535.0305603142705],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-288.3817985303462,749.3010076242948,245.44518418279063],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-318.5385322464833,816.6147186637534,273.921341045574],[-295.175923925428,775.3077365168118,250.85636938665715],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-56.940141782560794,160.69737305923564,72.64330422385791],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-323.7344017128409,832.1941945032977,282.34094010080656],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-355.7027182634803,1044.3977021819996,322.10655897162417],[-653.7203575575841,1773.981520337332,550.227971464339],[-363.66378756956647,1061.6113854214373,339.7614156266715]]"
8100,30,0.6631271000000001,0.67103911,0.054599429443907575,0.2559206112755137,0.2561010356484895,0.017208499622196057,0.007423138583078902,0.007357986822045171,7.456310514208916E-4,60,"[[-499.1432962436859,1413.6739538829518,476.5902188914944],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-349.9591204585463,1031.2072779945515,317.70286909022127],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-636.478970053349,1732.0366675751354,535.0305603142705],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-288.3817985303462,749.3010076242948,245.44518418279063],[-295.175923925428,775.3077365168118,250.85636938665715],[-318.5385322464833,816.6147186637534,273.921341045574],[-295.175923925428,775.3077365168118,250.85636938665715],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-56.940141782560794,160.69737305923564,72.64330422385791],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-323.7344017128409,832.1941945032977,282.34094010080656],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-362.1417253944099,1044.9895753759695,338.1583062172863],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-653.7203575575841,1773.981520337332,550.227971464339],[-363.66378756956647,1061.6113854214373,339.7614156266715]]"
8200,30,0.6715372,0.6792674433333333,0.054944325523969446,0.25617093169577465,0.25646871832587476,0.01681234800098178,0.007333060326355544,0.007330085973998219,8.142090031525419E-4,61,"[[-432.6538560271432,1187.997767876979,380.3666173031503],[-462.2473781992977,1297.3361479183973,428.41374366645397],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-295.175923925428,775.3077365168118,250.85636938665715],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-56.940141782560794,160.69737305923564,72.64330422385791],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-636.478970053349,1732.0366675751354,535.0305603142705],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-295.175923925428,775.3077365168118,250.85636938665715],[-318.5385322464833,816.6147186637534,273.921341045574],[-295.175923925428,775.3077365168118,250.85636938665715],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-323.7344017128409,832.1941945032977,282.34094010080656],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-653.7203575575841,1773.981520337332,550.227971464339]]"
8300,30,0.6797619,0.6876565933333334,0.05513229467706984,0.2557034375544184,0.2567548915667785,0.016692910786482457,0.007386490669912973,0.007409443529786238,7.580047095356512E-4,61,"[[-636.478970053349,1732.0366675751354,535.0305603142705],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-462.2473781992977,1297.3361479183973,428.41374366645397],[-288.3817985303462,749.3010076242948,245.44518418279063],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-462.2473781992977,1297.3361479183973,428.41374366645397],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-295.175923925428,775.3077365168118,250.85636938665715],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-432.6538560271432,1187.997767876979,380.3666173031503],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-295.175923925428,775.3077365168118,250.85636938665715],[-318.5385322464833,816.6147186637534,273.921341045574],[-295.175923925428,775.3077365168118,250.85636938665715],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-457.7076554501512,1279.8611431689967,427.9227141690984],[-323.7344017128409,832.1941945032977,282.34094010080656],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339]]"
8400,30,0.68835855,0.69601937,0.05519020529014528,0.2557031460857922,0.2573574964474025,0.01665134473379929,0.0072231031481135655,0.007244636572220347,6.02370471095706E-4,69,"[[-703.7405722877514,1916.6165430270087,627.1852242861017],[-432.6538560271432,1187.997767876979,380.3666173031503],[-288.3817985303462,749.3010076242948,245.44518418279063],[-432.6538560271432,1187.997767876979,380.3666173031503],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-617.8966480748064,1715.595994271732,526.998429691655],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-295.175923925428,775.3077365168118,250.85636938665715],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-56.940141782560794,160.69737305923564,72.64330422385791],[-295.175923925428,775.3077365168118,250.85636938665715],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-14.395428834021953,45.643759829950014,8.110583658726423],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-462.2473781992977,1297.3361479183973,428.41374366645397],[-295.175923925428,775.3077365168118,250.85636938665715],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-636.478970053349,1732.0366675751354,535.0305603142705],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-462.2473781992977,1297.3361479183973,428.41374366645397],[-288.3817985303462,749.3010076242948,245.44518418279063],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-462.2473781992977,1297.3361479183973,428.41374366645397],[-56.940141782560794,160.69737305923564,72.64330422385791],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-323.7344017128409,832.1941945032977,282.34094010080656],[-650.2477380513557,1757.9317324166534,545.131315113177],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-617.8966480748064,1715.595994271732,526.998429691655],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339]]"
8500,30,0.6968842,0.7041683200000001,0.05573915760525741,0.25768706721802503,0.25761540253287285,0.01641888655002512,0.007357858670397019,0.007286039661547447,7.393200666391409E-4,61,"[[-650.2477380513557,1757.9317324166534,545.131315113177],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-650.2477380513557,1757.9317324166534,545.131315113177],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-432.6538560271432,1187.997767876979,380.3666173031503],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-636.478970053349,1732.0366675751354,535.0305603142705],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-288.3817985303462,749.3010076242948,245.44518418279063],[-449.47543364610095,1263.6661721705896,418.2960794431415],[-56.940141782560794,160.69737305923564,72.64330422385791],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-318.5385322464833,816.6147186637534,273.921341045574],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-323.7344017128409,832.1941945032977,282.34094010080656],[-617.8966480748064,1715.595994271732,526.998429691655],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339]]"
8600,30,0.7043568,0.7124403,0.056009000672435014,0.25774550132402185,0.258344962300279,0.016092217923548296,0.007141119747607413,0.007218222629668667,7.336699167988628E-4,59,"[[-640.8609493392845,1746.0101454555675,536.0966680616199],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-256.14035344763136,692.6483388834617,210.51972783152033],[-323.40613725763905,833.9708204147164,274.8503807975075],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.2477380513557,1757.9317324166534,545.131315113177],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-650.2477380513557,1757.9317324166534,545.131315113177],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-323.40613725763905,833.9708204147164,274.8503807975075],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-432.6538560271432,1187.997767876979,380.3666173031503],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-636.478970053349,1732.0366675751354,535.0305603142705],[-288.3817985303462,749.3010076242948,245.44518418279063],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-318.5385322464833,816.6147186637534,273.921341045574],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339]]"
8700,30,0.7134623500000001,0.7209065800000001,0.056182773111474744,0.2578448065544635,0.25898401100806023,0.01604413728067163,0.007239185656164424,0.007229985859139544,6.887260247632014E-4,70,"[[-706.3763397015251,1929.5905469640809,634.9240234953625],[-9.375279395718447,40.59241951840642,23.597391251999156],[-617.8966480748064,1715.595994271732,526.998429691655],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-14.395428834021953,45.643759829950014,8.110583658726423],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-288.3817985303462,749.3010076242948,245.44518418279063],[-288.3817985303462,749.3010076242948,245.44518418279063],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-323.40613725763905,833.9708204147164,274.8503807975075],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-432.6538560271432,1187.997767876979,380.3666173031503],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-323.40613725763905,833.9708204147164,274.8503807975075],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-256.14035344763136,692.6483388834617,210.51972783152033],[-323.40613725763905,833.9708204147164,274.8503807975075],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-636.478970053349,1732.0366675751354,535.0305603142705],[-288.3817985303462,749.3010076242948,245.44518418279063],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-288.3817985303462,749.3010076242948,245.44518418279063],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339]]"
8800,30,0.7212204500000001,0.7291872533333333,0.05634948161764888,0.25815214618368787,0.2592767512466159,0.016100624387551027,0.00717212327925763,0.0072507700399693405,6.006138040567837E-4,71,"[[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-26.820476135295877,75.4230314075641,17.121936062759673],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-295.175923925428,775.3077365168118,250.85636938665715],[-673.9020735731248,1851.701883542963,581.005769142121],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-673.9020735731248,1851.701883542963,581.005769142121],[-650.2477380513557,1757.9317324166534,545.131315113177],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-256.14035344763136,692.6483388834617,210.51972783152033],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-288.3817985303462,749.3010076242948,245.44518418279063],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-288.3817985303462,749.3010076242948,245.44518418279063],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-653.7203575575841,1773.981520337332,550.227971464339]]"
8900,30,0.7297592,0.7374251666666667,0.05638518954228007,0.2595474033015584,0.26022395236319845,0.01601077396184726,0.0071736086898739025,0.007170998170785793,6.172161502480564E-4,61,"[[-499.1432962436859,1413.6739538829518,476.5902188914944],[-26.820476135295877,75.4230314075641,17.121936062759673],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-26.820476135295877,75.4230314075641,17.121936062759673],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-310.999868329786,801.7640659397514,266.1153347542067],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-673.9020735731248,1851.701883542963,581.005769142121],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-673.9020735731248,1851.701883542963,581.005769142121],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-673.9020735731248,1851.701883542963,581.005769142121],[-650.2477380513557,1757.9317324166534,545.131315113177],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-256.14035344763136,692.6483388834617,210.51972783152033],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-288.3817985303462,749.3010076242948,245.44518418279063],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-653.7203575575841,1773.981520337332,550.227971464339]]"
9000,30,0.7374928000000001,0.7456752166666667,0.05657060740077979,0.26005790311390153,0.260489198299741,0.016026632942242446,0.007040819740842922,0.0070649719099818535,7.03105241481822E-4,62,"[[-348.86769375770643,1021.0517384691434,305.68659865392266],[-288.3817985303462,749.3010076242948,245.44518418279063],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-432.6538560271432,1187.997767876979,380.3666173031503],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-26.820476135295877,75.4230314075641,17.121936062759673],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-26.820476135295877,75.4230314075641,17.121936062759673],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-310.999868329786,801.7640659397514,266.1153347542067],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-673.9020735731248,1851.701883542963,581.005769142121],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-26.820476135295877,75.4230314075641,17.121936062759673],[-256.14035344763136,692.6483388834617,210.51972783152033],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655],[-653.7203575575841,1773.981520337332,550.227971464339]]"
9100,30,0.74627435,0.7543371833333334,0.05664289836624123,0.26054734788583644,0.2614389254611275,0.015315660132329484,0.007027896829908608,0.007094050857946786,6.162940773114775E-4,60,"[[-704.0813391639828,1916.0780694278512,626.7044519136546],[-653.7203575575841,1773.981520337332,550.227971464339],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-319.93351775141065,817.9210324940375,269.75372444634553],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-323.40613725763905,833.9708204147164,274.8503807975075],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-288.3817985303462,749.3010076242948,245.44518418279063],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-432.6538560271432,1187.997767876979,380.3666173031503],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-432.6538560271432,1187.997767876979,380.3666173031503],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-432.6538560271432,1187.997767876979,380.3666173031503],[-26.820476135295877,75.4230314075641,17.121936062759673],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-673.9020735731248,1851.701883542963,581.005769142121],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-56.940141782560794,160.69737305923564,72.64330422385791],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-703.7405722877514,1916.6165430270087,627.1852242861017],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-26.820476135295877,75.4230314075641,17.121936062759673],[-256.14035344763136,692.6483388834617,210.51972783152033],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655]]"
9200,30,0.7547564,0.7627109666666667,0.05677791803544349,0.26052954379829474,0.26161382968491054,0.015405736514243222,0.007078318300759463,0.007106809944562268,6.024070017150767E-4,62,"[[-319.93351775141065,817.9210324940375,269.75372444634553],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-56.940141782560794,160.69737305923564,72.64330422385791],[-673.9020735731248,1851.701883542963,581.005769142121],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-653.7203575575841,1773.981520337332,550.227971464339],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-319.93351775141065,817.9210324940375,269.75372444634553],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-323.40613725763905,833.9708204147164,274.8503807975075],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-288.3817985303462,749.3010076242948,245.44518418279063],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-56.940141782560794,160.69737305923564,72.64330422385791],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-465.8522646977401,1293.1543856616706,428.7766150606315],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655]]"
9300,30,0.7622030000000001,0.77076199,0.056926017140576476,0.2623822921513834,0.2637585572700642,0.015485440808301849,0.007129712234327394,0.0071157895911336585,6.735451585531551E-4,65,"[[-463.9428175371928,1274.8558153736556,421.9237243020409],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.93351775141065,817.9210324940375,269.75372444634553],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-673.9020735731248,1851.701883542963,581.005769142121],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-653.7203575575841,1773.981520337332,550.227971464339],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-319.93351775141065,817.9210324940375,269.75372444634553],[-432.6538560271432,1187.997767876979,380.3666173031503],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-323.40613725763905,833.9708204147164,274.8503807975075],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-288.3817985303462,749.3010076242948,245.44518418279063],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-295.175923925428,775.3077365168118,250.85636938665715],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-617.8966480748064,1715.595994271732,526.998429691655]]"
9400,30,0.77106455,0.7791975366666667,0.05689631062477925,0.2629117760530441,0.263867485073409,0.01548678050846448,0.007193807806054421,0.007040331255729428,7.37252131981774E-4,80,"[[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.40613725763905,833.9708204147164,274.8503807975075],[-256.14035344763136,692.6483388834617,210.51972783152033],[-432.6538560271432,1187.997767876979,380.3666173031503],[-617.8966480748064,1715.595994271732,526.998429691655],[-319.93351775141065,817.9210324940375,269.75372444634553],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-26.820476135295877,75.4230314075641,17.121936062759673],[-617.8966480748064,1715.595994271732,526.998429691655],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.40613725763905,833.9708204147164,274.8503807975075],[-617.8966480748064,1715.595994271732,526.998429691655],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-288.3817985303462,749.3010076242948,245.44518418279063],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.93351775141065,817.9210324940375,269.75372444634553],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-673.9020735731248,1851.701883542963,581.005769142121],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-653.7203575575841,1773.981520337332,550.227971464339],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.40613725763905,833.9708204147164,274.8503807975075],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-295.175923925428,775.3077365168118,250.85636938665715],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-706.3763397015251,1929.5905469640809,634.9240234953625]]"
9500,30,0.7789628,0.7875085033333333,0.05693715459310338,0.26316137693365105,0.26383922949029187,0.015528309338986647,0.00693887436573353,0.006964222189872364,7.091136374504148E-4,69,"[[-673.9020735731248,1851.701883542963,581.005769142121],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-288.3817985303462,749.3010076242948,245.44518418279063],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-256.14035344763136,692.6483388834617,210.51972783152033],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.40613725763905,833.9708204147164,274.8503807975075],[-617.8966480748064,1715.595994271732,526.998429691655],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-319.93351775141065,817.9210324940375,269.75372444634553],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-653.7203575575841,1773.981520337332,550.227971464339],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-432.6538560271432,1187.997767876979,380.3666173031503],[-323.40613725763905,833.9708204147164,274.8503807975075],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-650.2477380513557,1757.9317324166534,545.131315113177],[-650.2477380513557,1757.9317324166534,545.131315113177],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-295.175923925428,775.3077365168118,250.85636938665715],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-706.3763397015251,1929.5905469640809,634.9240234953625]]"
9600,30,0.78649745,0.7957369466666667,0.05782349615445225,0.26403891361797727,0.2642808554871782,0.01579010221069273,0.007097001488551565,0.007034815082372493,7.004852703218023E-4,76,"[[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-319.93351775141065,817.9210324940375,269.75372444634553],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-617.8966480748064,1715.595994271732,526.998429691655],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.40613725763905,833.9708204147164,274.8503807975075],[-319.93351775141065,817.9210324940375,269.75372444634553],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-295.175923925428,775.3077365168118,250.85636938665715],[-673.9020735731248,1851.701883542963,581.005769142121],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-288.3817985303462,749.3010076242948,245.44518418279063],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-256.14035344763136,692.6483388834617,210.51972783152033],[-26.820476135295877,75.4230314075641,17.121936062759673],[-432.6538560271432,1187.997767876979,380.3666173031503],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-653.7203575575841,1773.981520337332,550.227971464339],[-432.6538560271432,1187.997767876979,380.3666173031503],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-650.2477380513557,1757.9317324166534,545.131315113177],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625]]"
9700,30,0.7961814500000001,0.8041163333333334,0.057857472746702346,0.2640156615051408,0.26475810115300535,0.01587900971939835,0.00706001011822094,0.007038335665140509,6.258040427461576E-4,76,"[[-56.940141782560794,160.69737305923564,72.64330422385791],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-56.940141782560794,160.69737305923564,72.64330422385791],[-319.93351775141065,817.9210324940375,269.75372444634553],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-319.93351775141065,817.9210324940375,269.75372444634553],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.40613725763905,833.9708204147164,274.8503807975075],[-319.93351775141065,817.9210324940375,269.75372444634553],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-673.9020735731248,1851.701883542963,581.005769142121],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-288.3817985303462,749.3010076242948,245.44518418279063],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-432.6538560271432,1187.997767876979,380.3666173031503],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-653.7203575575841,1773.981520337332,550.227971464339],[-432.6538560271432,1187.997767876979,380.3666173031503],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-636.478970053349,1732.0366675751354,535.0305603142705],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-650.2477380513557,1757.9317324166534,545.131315113177],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625]]"
9800,30,0.8051815500000001,0.8125233933333333,0.057858095179188974,0.2636368961618609,0.2648642077867893,0.015760679070623618,0.006892187854355704,0.006988496859366897,6.649110215195765E-4,68,"[[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-319.93351775141065,817.9210324940375,269.75372444634553],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-319.93351775141065,817.9210324940375,269.75372444634553],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-673.9020735731248,1851.701883542963,581.005769142121],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-288.3817985303462,749.3010076242948,245.44518418279063],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-653.7203575575841,1773.981520337332,550.227971464339],[-432.6538560271432,1187.997767876979,380.3666173031503],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-650.2477380513557,1757.9317324166534,545.131315113177],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625]]"
9900,30,0.8128967,0.8206666733333334,0.057915151041710106,0.26365155033677096,0.26529540542232455,0.016068994704819345,0.006889660075190285,0.0069685015428111105,7.52235090842328E-4,70,"[[-463.9428175371928,1274.8558153736556,421.9237243020409],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-701.999458009605,1898.8268050704794,619.5395106898291],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-295.175923925428,775.3077365168118,250.85636938665715],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-319.93351775141065,817.9210324940375,269.75372444634553],[-319.93351775141065,817.9210324940375,269.75372444634553],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-288.3817985303462,749.3010076242948,245.44518418279063],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-653.7203575575841,1773.981520337332,550.227971464339],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-650.2477380513557,1757.9317324166534,545.131315113177],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625]]"
10000,30,0.8211028,0.8288439400000001,0.057986749453269704,0.26449493224706144,0.26573205154890406,0.01634285575741652,0.006958467893881697,0.006876373600740277,7.13676306817054E-4,75,"[[-614.2781064170777,1697.020240718592,520.8010431791901],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-56.940141782560794,160.69737305923564,72.64330422385791],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-319.93351775141065,817.9210324940375,269.75372444634553],[-56.940141782560794,160.69737305923564,72.64330422385791],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-499.1432962436859,1413.6739538829518,476.5902188914944],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-701.999458009605,1898.8268050704794,619.5395106898291],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-319.93351775141065,817.9210324940375,269.75372444634553],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-295.175923925428,775.3077365168118,250.85636938665715],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-288.3817985303462,749.3010076242948,245.44518418279063],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-653.7203575575841,1773.981520337332,550.227971464339],[-673.9020735731248,1851.701883542963,581.005769142121],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-432.6538560271432,1187.997767876979,380.3666173031503],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-650.2477380513557,1757.9317324166534,545.131315113177],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625]]"
10100,30,0.82938785,0.8370519566666668,0.05829397101129747,0.2657405326810045,0.26604553486093807,0.016222014382608767,0.006832592461985646,0.00688856637028575,7.712708646931555E-4,67,"[[-441.58750544876784,1204.1547344312648,384.0050069952892],[-657.2576940574781,1791.8414481937002,556.2489093145589],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-653.7203575575841,1773.981520337332,550.227971464339],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-56.940141782560794,160.69737305923564,72.64330422385791],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-26.820476135295877,75.4230314075641,17.121936062759673],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-701.999458009605,1898.8268050704794,619.5395106898291],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-56.940141782560794,160.69737305923564,72.64330422385791],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-319.93351775141065,817.9210324940375,269.75372444634553],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-650.2477380513557,1757.9317324166534,545.131315113177],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
10200,30,0.8378891500000001,0.8454277800000001,0.05850095878339207,0.2656745718093478,0.26657041085426486,0.016725246633300654,0.006847668128250399,0.006901299411963319,6.924935179905772E-4,66,"[[-463.9428175371928,1274.8558153736556,421.9237243020409],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-56.940141782560794,160.69737305923564,72.64330422385791],[-288.3817985303462,749.3010076242948,245.44518418279063],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-653.7203575575841,1773.981520337332,550.227971464339],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-701.999458009605,1898.8268050704794,619.5395106898291],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-319.93351775141065,817.9210324940375,269.75372444634553],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-673.9020735731248,1851.701883542963,581.005769142121],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-56.940141782560794,160.69737305923564,72.64330422385791],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-650.2477380513557,1757.9317324166534,545.131315113177],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
10300,30,0.8461741500000001,0.8538398566666667,0.05851371509199087,0.2659320820415587,0.2668084366979272,0.016433527173789476,0.006819235767040726,0.006821347774052597,7.670296534648299E-4,63,"[[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-365.74783375324927,1059.659944568725,327.1948814653351],[-256.14035344763136,692.6483388834617,210.51972783152033],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-256.14035344763136,692.6483388834617,210.51972783152033],[-14.395428834021953,45.643759829950014,8.110583658726423],[-256.14035344763136,692.6483388834617,210.51972783152033],[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-673.9020735731248,1851.701883542963,581.005769142121],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-56.940141782560794,160.69737305923564,72.64330422385791],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-56.940141782560794,160.69737305923564,72.64330422385791],[-288.3817985303462,749.3010076242948,245.44518418279063],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-653.7203575575841,1773.981520337332,550.227971464339],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-701.999458009605,1898.8268050704794,619.5395106898291],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-704.0813391639828,1916.0780694278512,626.7044519136546],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-26.820476135295877,75.4230314075641,17.121936062759673],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-56.940141782560794,160.69737305923564,72.64330422385791],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
10400,30,0.8540782,0.8620821000000001,0.058827056521028466,0.26594124503129546,0.26711048978014623,0.01640785593055481,0.006710612455235873,0.006787370776761332,7.069140268180892E-4,68,"[[-701.999458009605,1898.8268050704794,619.5395106898291],[-673.9020735731248,1851.701883542963,581.005769142121],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-701.999458009605,1898.8268050704794,619.5395106898291],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-319.93351775141065,817.9210324940375,269.75372444634553],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-365.74783375324927,1059.659944568725,327.1948814653351],[-256.14035344763136,692.6483388834617,210.51972783152033],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-288.3817985303462,749.3010076242948,245.44518418279063],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-653.7203575575841,1773.981520337332,550.227971464339],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-434.74823670225567,1191.7853037638708,379.3205749708211],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-323.40613725763905,833.9708204147164,274.8503807975075],[-483.01169233329824,1364.0829548331135,462.2279539501481],[-26.820476135295877,75.4230314075641,17.121936062759673],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-56.940141782560794,160.69737305923564,72.64330422385791],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
10500,30,0.8622262,0.8704238466666667,0.059395843261679716,0.26578431427880667,0.2670645685395447,0.01765647846688425,0.006912721094834321,0.006846634900820294,7.222932486778953E-4,61,"[[-251.04100923580054,680.8836892594828,204.250586631138],[-365.74783375324927,1059.659944568725,327.1948814653351],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-494.0749264268336,1423.1546909071246,460.9520210351815],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-365.74783375324927,1059.659944568725,327.1948814653351],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-319.93351775141065,817.9210324940375,269.75372444634553],[-256.14035344763136,692.6483388834617,210.51972783152033],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-288.3817985303462,749.3010076242948,245.44518418279063],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-653.7203575575841,1773.981520337332,550.227971464339],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
10600,30,0.87038305,0.87896138,0.05958258785627989,0.2656042131998746,0.26728148837760274,0.01758960664632292,0.006879266098326817,0.006784478997465403,6.591259702878583E-4,64,"[[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.04100923580054,680.8836892594828,204.250586631138],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-251.04100923580054,680.8836892594828,204.250586631138],[-319.93351775141065,817.9210324940375,269.75372444634553],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.04100923580054,680.8836892594828,204.250586631138],[-485.79628628851475,1409.1436594524039,458.60898239243465],[-56.940141782560794,160.69737305923564,72.64330422385791],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-323.40613725763905,833.9708204147164,274.8503807975075],[-251.04100923580054,680.8836892594828,204.250586631138],[-365.74783375324927,1059.659944568725,327.1948814653351],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-494.0749264268336,1423.1546909071246,460.9520210351815],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-365.74783375324927,1059.659944568725,327.1948814653351],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-288.3817985303462,749.3010076242948,245.44518418279063],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-653.7203575575841,1773.981520337332,550.227971464339],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121]]"
10700,30,0.8777444000000001,0.8871376900000001,0.05972271357679677,0.26673539845894134,0.26817189834912647,0.017339755131429536,0.0067655779393653945,0.006792324939607703,6.622474309140975E-4,60,"[[-534.2146545884951,1440.7289555631562,451.38082097041905],[-26.820476135295877,75.4230314075641,17.121936062759673],[-365.74783375324927,1059.659944568725,327.1948814653351],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-614.2781064170777,1697.020240718592,520.8010431791901],[-251.04100923580054,680.8836892594828,204.250586631138],[-251.04100923580054,680.8836892594828,204.250586631138],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.04100923580054,680.8836892594828,204.250586631138],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-251.04100923580054,680.8836892594828,204.250586631138],[-319.93351775141065,817.9210324940375,269.75372444634553],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.04100923580054,680.8836892594828,204.250586631138],[-485.79628628851475,1409.1436594524039,458.60898239243465],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-251.04100923580054,680.8836892594828,204.250586631138],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-365.74783375324927,1059.659944568725,327.1948814653351],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-256.14035344763136,692.6483388834617,210.51972783152033],[-256.14035344763136,692.6483388834617,210.51972783152033],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-653.7203575575841,1773.981520337332,550.227971464339],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-508.6548605379855,1431.1476602137545,477.68368917769436],[-323.40613725763905,833.9708204147164,274.8503807975075],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121]]"
10800,30,0.885969,0.8953970800000001,0.060152353183747904,0.2672572065402281,0.2678318694030823,0.017590222320199765,0.0067486859402437135,0.006846301856958984,6.572038636031964E-4,54,"[[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-256.14035344763136,692.6483388834617,210.51972783152033],[-653.7203575575841,1773.981520337332,550.227971464339],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-365.74783375324927,1059.659944568725,327.1948814653351],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-251.04100923580054,680.8836892594828,204.250586631138],[-251.04100923580054,680.8836892594828,204.250586631138],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-256.14035344763136,692.6483388834617,210.51972783152033],[-251.04100923580054,680.8836892594828,204.250586631138],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-614.2781064170777,1697.020240718592,520.8010431791901],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.04100923580054,680.8836892594828,204.250586631138],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-251.04100923580054,680.8836892594828,204.250586631138],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-365.74783375324927,1059.659944568725,327.1948814653351],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-701.999458009605,1898.8268050704794,619.5395106898291],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121]]"
10900,30,0.89462675,0.9037378133333334,0.060494176892694755,0.26815781977988984,0.2681597633952385,0.017554032952571717,0.006904088874870715,0.006801029909262792,5.941511894064297E-4,74,"[[-463.9428175371928,1274.8558153736556,421.9237243020409],[-251.04100923580054,680.8836892594828,204.250586631138],[-14.395428834021953,45.643759829950014,8.110583658726423],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-653.7203575575841,1773.981520337332,550.227971464339],[-673.9020735731248,1851.701883542963,581.005769142121],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-251.04100923580054,680.8836892594828,204.250586631138],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-256.14035344763136,692.6483388834617,210.51972783152033],[-653.7203575575841,1773.981520337332,550.227971464339],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-26.820476135295877,75.4230314075641,17.121936062759673],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-256.14035344763136,692.6483388834617,210.51972783152033],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-701.999458009605,1898.8268050704794,619.5395106898291],[-26.820476135295877,75.4230314075641,17.121936062759673],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-365.74783375324927,1059.659944568725,327.1948814653351],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-251.04100923580054,680.8836892594828,204.250586631138],[-251.04100923580054,680.8836892594828,204.250586631138],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-251.04100923580054,680.8836892594828,204.250586631138],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-614.2781064170777,1697.020240718592,520.8010431791901],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.04100923580054,680.8836892594828,204.250586631138],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-251.04100923580054,680.8836892594828,204.250586631138],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-365.74783375324927,1059.659944568725,327.1948814653351],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11000,30,0.9035307000000001,0.9120825233333334,0.06066495424879225,0.26818779134155835,0.26844888945411394,0.016489103602361048,0.0069388910869469,0.006798458640049193,6.258413799415722E-4,71,"[[-251.04100923580054,680.8836892594828,204.250586631138],[-257.7466629693608,708.4028408120558,210.9441162523828],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-288.3817985303462,749.3010076242948,245.44518418279063],[-26.820476135295877,75.4230314075641,17.121936062759673],[-251.04100923580054,680.8836892594828,204.250586631138],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-288.3817985303462,749.3010076242948,245.44518418279063],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-673.9020735731248,1851.701883542963,581.005769142121],[-251.04100923580054,680.8836892594828,204.250586631138],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-653.7203575575841,1773.981520337332,550.227971464339],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-653.7203575575841,1773.981520337332,550.227971464339],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-26.820476135295877,75.4230314075641,17.121936062759673],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-365.74783375324927,1059.659944568725,327.1948814653351],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-614.2781064170777,1697.020240718592,520.8010431791901],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.04100923580054,680.8836892594828,204.250586631138],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-251.04100923580054,680.8836892594828,204.250586631138],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-365.74783375324927,1059.659944568725,327.1948814653351],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11100,30,0.9114521,0.9203066466666667,0.06068781343823734,0.2680476240249464,0.2686901419860461,0.01677424425580192,0.006867102841599144,0.006841391649953157,6.289615075990195E-4,63,"[[-534.2146545884951,1440.7289555631562,451.38082097041905],[-259.4246186952465,696.071584338541,204.65754742856828],[-365.74783375324927,1059.659944568725,327.1948814653351],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-26.820476135295877,75.4230314075641,17.121936062759673],[-251.04100923580054,680.8836892594828,204.250586631138],[-257.7466629693608,708.4028408120558,210.9441162523828],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-251.04100923580054,680.8836892594828,204.250586631138],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-288.3817985303462,749.3010076242948,245.44518418279063],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-673.9020735731248,1851.701883542963,581.005769142121],[-251.04100923580054,680.8836892594828,204.250586631138],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-653.7203575575841,1773.981520337332,550.227971464339],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-614.2781064170777,1697.020240718592,520.8010431791901],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11200,30,0.9193425000000001,0.9286472066666668,0.06084140598645727,0.2679274134392502,0.26886881849716665,0.016808949164525962,0.006738805886617136,0.006745936067793443,6.205829276556111E-4,69,"[[-534.2146545884951,1440.7289555631562,451.38082097041905],[-673.9020735731248,1851.701883542963,581.005769142121],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-365.74783375324927,1059.659944568725,327.1948814653351],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-653.7203575575841,1773.981520337332,550.227971464339],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-259.4246186952465,696.071584338541,204.65754742856828],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-319.93351775141065,817.9210324940375,269.75372444634553],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-259.4246186952465,696.071584338541,204.65754742856828],[-365.74783375324927,1059.659944568725,327.1948814653351],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-288.3817985303462,749.3010076242948,245.44518418279063],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-653.7203575575841,1773.981520337332,550.227971464339],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-323.40613725763905,833.9708204147164,274.8503807975075],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-614.2781064170777,1697.020240718592,520.8010431791901],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11300,30,0.9285125500000001,0.9369106500000001,0.06104668977316067,0.2686799958621008,0.2687483632743319,0.016756294993556426,0.0067995691675977,0.006750891136780269,6.341548675827099E-4,78,"[[-650.4430027299046,1761.0234979563563,543.5710929514363],[-323.40613725763905,833.9708204147164,274.8503807975075],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-26.820476135295877,75.4230314075641,17.121936062759673],[-701.999458009605,1898.8268050704794,619.5395106898291],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-537.7519910883891,1458.5888834195248,457.40175882063903],[-323.40613725763905,833.9708204147164,274.8503807975075],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-673.9020735731248,1851.701883542963,581.005769142121],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-365.74783375324927,1059.659944568725,327.1948814653351],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-259.4246186952465,696.071584338541,204.65754742856828],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-319.93351775141065,817.9210324940375,269.75372444634553],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-259.4246186952465,696.071584338541,204.65754742856828],[-365.74783375324927,1059.659944568725,327.1948814653351],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-288.3817985303462,749.3010076242948,245.44518418279063],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-653.7203575575841,1773.981520337332,550.227971464339],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-323.40613725763905,833.9708204147164,274.8503807975075],[-614.2781064170777,1697.020240718592,520.8010431791901],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11400,30,0.9372489,0.9452845333333334,0.06123509663642212,0.2685332138954789,0.26886500828567017,0.01659905377012288,0.0066141941009881695,0.00669058578849113,6.645765703601464E-4,87,"[[-26.820476135295877,75.4230314075641,17.121936062759673],[-251.04100923580054,680.8836892594828,204.250586631138],[-26.820476135295877,75.4230314075641,17.121936062759673],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-251.04100923580054,680.8836892594828,204.250586631138],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-701.999458009605,1898.8268050704794,619.5395106898291],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-251.04100923580054,680.8836892594828,204.250586631138],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-319.93351775141065,817.9210324940375,269.75372444634553],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-365.74783375324927,1059.659944568725,327.1948814653351],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-323.40613725763905,833.9708204147164,274.8503807975075],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-537.7519910883891,1458.5888834195248,457.40175882063903],[-323.40613725763905,833.9708204147164,274.8503807975075],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-673.9020735731248,1851.701883542963,581.005769142121],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-365.74783375324927,1059.659944568725,327.1948814653351],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-259.4246186952465,696.071584338541,204.65754742856828],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-259.4246186952465,696.071584338541,204.65754742856828],[-365.74783375324927,1059.659944568725,327.1948814653351],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-288.3817985303462,749.3010076242948,245.44518418279063],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-653.7203575575841,1773.981520337332,550.227971464339],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-614.2781064170777,1697.020240718592,520.8010431791901],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11500,30,0.9455825500000001,0.9534595000000001,0.06161511676655778,0.26845054233576904,0.2691407671518641,0.016823032494046354,0.006577147651740897,0.006665587449031139,6.259399736595879E-4,79,"[[-430.5484250816619,1173.6468080913285,378.6474530309263],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-653.7203575575841,1773.981520337332,550.227971464339],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-284.9091790241178,733.2512197036161,240.34852783162864],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-284.9091790241178,733.2512197036161,240.34852783162864],[-251.04100923580054,680.8836892594828,204.250586631138],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-251.04100923580054,680.8836892594828,204.250586631138],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-701.999458009605,1898.8268050704794,619.5395106898291],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-251.04100923580054,680.8836892594828,204.250586631138],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-319.93351775141065,817.9210324940375,269.75372444634553],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-365.74783375324927,1059.659944568725,327.1948814653351],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-323.40613725763905,833.9708204147164,274.8503807975075],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-537.7519910883891,1458.5888834195248,457.40175882063903],[-323.40613725763905,833.9708204147164,274.8503807975075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-673.9020735731248,1851.701883542963,581.005769142121],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-365.74783375324927,1059.659944568725,327.1948814653351],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-259.4246186952465,696.071584338541,204.65754742856828],[-365.74783375324927,1059.659944568725,327.1948814653351],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-614.2781064170777,1697.020240718592,520.8010431791901],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.93351775141065,817.9210324940375,269.75372444634553],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-614.2781064170777,1697.020240718592,520.8010431791901],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11600,30,0.9539954,0.9619342933333334,0.06184316595680271,0.26845745950748007,0.26927483863443563,0.016944106620111348,0.006732973900074492,0.006652470986180268,6.231145087700131E-4,73,"[[-614.2781064170777,1697.020240718592,520.8010431791901],[-653.7203575575841,1773.981520337332,550.227971464339],[-323.40613725763905,833.9708204147164,274.8503807975075],[-693.7672362055547,1882.631834072072,609.9128759638722],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-614.2781064170777,1697.020240718592,520.8010431791901],[-319.93351775141065,817.9210324940375,269.75372444634553],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-284.9091790241178,733.2512197036161,240.34852783162864],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-284.9091790241178,733.2512197036161,240.34852783162864],[-251.04100923580054,680.8836892594828,204.250586631138],[-26.820476135295877,75.4230314075641,17.121936062759673],[-251.04100923580054,680.8836892594828,204.250586631138],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-251.04100923580054,680.8836892594828,204.250586631138],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-537.7519910883891,1458.5888834195248,457.40175882063903],[-323.40613725763905,833.9708204147164,274.8503807975075],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-259.4246186952465,696.071584338541,204.65754742856828],[-365.74783375324927,1059.659944568725,327.1948814653351],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11700,30,0.9624680000000001,0.9702759266666667,0.06225271921840418,0.2688721002312576,0.26854486625895874,0.018268427856669635,0.006694399198164709,0.00671350708230833,7.205751564881638E-4,72,"[[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-284.9091790241178,733.2512197036161,240.34852783162864],[-614.2781064170777,1697.020240718592,520.8010431791901],[-323.40613725763905,833.9708204147164,274.8503807975075],[-693.7672362055547,1882.631834072072,609.9128759638722],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-614.2781064170777,1697.020240718592,520.8010431791901],[-319.93351775141065,817.9210324940375,269.75372444634553],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-284.9091790241178,733.2512197036161,240.34852783162864],[-251.04100923580054,680.8836892594828,204.250586631138],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-251.04100923580054,680.8836892594828,204.250586631138],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-537.7519910883891,1458.5888834195248,457.40175882063903],[-323.40613725763905,833.9708204147164,274.8503807975075],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-259.4246186952465,696.071584338541,204.65754742856828],[-365.74783375324927,1059.659944568725,327.1948814653351],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11800,30,0.9706773500000001,0.9785248166666667,0.062379100284183295,0.2687805763923173,0.26869945318067257,0.018296809843787277,0.006767529728776547,0.006731829782928834,7.337051226670391E-4,73,"[[-634.0216805927723,1733.6407147881735,531.4122360371518],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-284.9091790241178,733.2512197036161,240.34852783162864],[-614.2781064170777,1697.020240718592,520.8010431791901],[-323.40613725763905,833.9708204147164,274.8503807975075],[-693.7672362055547,1882.631834072072,609.9128759638722],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-614.2781064170777,1697.020240718592,520.8010431791901],[-319.93351775141065,817.9210324940375,269.75372444634553],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-284.9091790241178,733.2512197036161,240.34852783162864],[-251.04100923580054,680.8836892594828,204.250586631138],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-251.04100923580054,680.8836892594828,204.250586631138],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-365.74783375324927,1059.659944568725,327.1948814653351],[-259.4246186952465,696.071584338541,204.65754742856828],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-259.4246186952465,696.071584338541,204.65754742856828],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
11900,30,0.97890885,0.9867476866666667,0.06256153591920097,0.2707053533330013,0.2697962573413181,0.017198383126017052,0.006630534833066361,0.006669986785784431,6.345961990063941E-4,80,"[[-525.2848082527676,1428.944762344691,448.80912681574176],[-251.04100923580054,680.8836892594828,204.250586631138],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-251.04100923580054,680.8836892594828,204.250586631138],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-56.940141782560794,160.69737305923564,72.64330422385791],[-319.93351775141065,817.9210324940375,269.75372444634553],[-539.313998800326,1452.493605187135,457.64996217080136],[-14.395428834021953,45.643759829950014,8.110583658726423],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-259.4246186952465,696.071584338541,204.65754742856828],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-539.313998800326,1452.493605187135,457.64996217080136],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-284.9091790241178,733.2512197036161,240.34852783162864],[-614.2781064170777,1697.020240718592,520.8010431791901],[-323.40613725763905,833.9708204147164,274.8503807975075],[-693.7672362055547,1882.631834072072,609.9128759638722],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-614.2781064170777,1697.020240718592,520.8010431791901],[-319.93351775141065,817.9210324940375,269.75372444634553],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-284.9091790241178,733.2512197036161,240.34852783162864],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-251.04100923580054,680.8836892594828,204.250586631138],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-701.999458009605,1898.8268050704794,619.5395106898291],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-365.74783375324927,1059.659944568725,327.1948814653351],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12000,30,0.9869783000000001,0.99518741,0.0626490079526781,0.2719845686850775,0.2699481660485534,0.017262695355520878,0.00666753722489132,0.006604554755707927,5.650820456893666E-4,76,"[[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-476.6426721760388,1315.007832926922,427.97247787254736],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-701.999458009605,1898.8268050704794,619.5395106898291],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-693.7672362055547,1882.631834072072,609.9128759638722],[-252.22988794545924,682.668615799104,198.35386072244683],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-259.4246186952465,696.071584338541,204.65754742856828],[-525.2848082527676,1428.944762344691,448.80912681574176],[-251.04100923580054,680.8836892594828,204.250586631138],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-319.93351775141065,817.9210324940375,269.75372444634553],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-259.4246186952465,696.071584338541,204.65754742856828],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-284.9091790241178,733.2512197036161,240.34852783162864],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-614.2781064170777,1697.020240718592,520.8010431791901],[-319.93351775141065,817.9210324940375,269.75372444634553],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-430.5484250816619,1173.6468080913285,378.6474530309263],[-284.9091790241178,733.2512197036161,240.34852783162864],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-607.8634898837734,1685.9074242128108,515.8269858859106],[-365.74783375324927,1059.659944568725,327.1948814653351],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-56.940141782560794,160.69737305923564,72.64330422385791],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12100,30,0.99584815,1.0035963033333335,0.06300155370382152,0.2729096289821821,0.27112620056797043,0.01751284284426968,0.006784103208143851,0.006655882698280824,7.191370459921224E-4,72,"[[-259.4246186952465,696.071584338541,204.65754742856828],[-56.940141782560794,160.69737305923564,72.64330422385791],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-611.0007515893982,1684.0622183376163,514.1441646662873],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-252.22988794545924,682.668615799104,198.35386072244683],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-319.93351775141065,817.9210324940375,269.75372444634553],[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-476.6426721760388,1315.007832926922,427.97247787254736],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-701.999458009605,1898.8268050704794,619.5395106898291],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-252.22988794545924,682.668615799104,198.35386072244683],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-525.2848082527676,1428.944762344691,448.80912681574176],[-251.04100923580054,680.8836892594828,204.250586631138],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-614.2781064170777,1697.020240718592,520.8010431791901],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-284.9091790241178,733.2512197036161,240.34852783162864],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-251.04100923580054,680.8836892594828,204.250586631138],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12200,30,1.0046180000000002,1.0117809966666667,0.06302719263674447,0.27235834733651487,0.27104135662954687,0.017512448287751052,0.0067829362077126785,0.0066608831710084524,6.23263919765368E-4,71,"[[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-252.22988794545924,682.668615799104,198.35386072244683],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-259.4246186952465,696.071584338541,204.65754742856828],[-56.940141782560794,160.69737305923564,72.64330422385791],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-14.395428834021953,45.643759829950014,8.110583658726423],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-611.0007515893982,1684.0622183376163,514.1441646662873],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-252.22988794545924,682.668615799104,198.35386072244683],[-319.93351775141065,817.9210324940375,269.75372444634553],[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-476.6426721760388,1315.007832926922,427.97247787254736],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-701.999458009605,1898.8268050704794,619.5395106898291],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-252.22988794545924,682.668615799104,198.35386072244683],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-614.2781064170777,1697.020240718592,520.8010431791901],[-673.9020735731248,1851.701883542963,581.005769142121],[-653.7203575575841,1773.981520337332,550.227971464339],[-284.9091790241178,733.2512197036161,240.34852783162864],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12300,30,1.0125918,1.0201352766666667,0.06315009909545116,0.2723486938450774,0.271494253647579,0.01741683255733725,0.006514683055802809,0.006534335921919153,5.883374688054717E-4,74,"[[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-284.9091790241178,733.2512197036161,240.34852783162864],[-26.820476135295877,75.4230314075641,17.121936062759673],[-252.22988794545924,682.668615799104,198.35386072244683],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-252.22988794545924,682.668615799104,198.35386072244683],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-611.0007515893982,1684.0622183376163,514.1441646662873],[-252.22988794545924,682.668615799104,198.35386072244683],[-319.93351775141065,817.9210324940375,269.75372444634553],[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-476.6426721760388,1315.007832926922,427.97247787254736],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-701.999458009605,1898.8268050704794,619.5395106898291],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-252.22988794545924,682.668615799104,198.35386072244683],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-259.4246186952465,696.071584338541,204.65754742856828],[-259.4246186952465,696.071584338541,204.65754742856828],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-614.2781064170777,1697.020240718592,520.8010431791901],[-653.7203575575841,1773.981520337332,550.227971464339],[-284.9091790241178,733.2512197036161,240.34852783162864],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12400,30,1.0199499,1.0282015100000002,0.06327425246492774,0.272243082462835,0.27251239161874274,0.016268418866281126,0.006568953536990005,0.006591420767761612,7.484722833944352E-4,81,"[[-543.6014433005663,1452.6505425242426,460.41546802197615],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-264.11583129915323,707.879251501005,208.33197515118664],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-284.9091790241178,733.2512197036161,240.34852783162864],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-252.22988794545924,682.668615799104,198.35386072244683],[-284.9091790241178,733.2512197036161,240.34852783162864],[-56.940141782560794,160.69737305923564,72.64330422385791],[-323.40613725763905,833.9708204147164,274.8503807975075],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-264.11583129915323,707.879251501005,208.33197515118664],[-323.40613725763905,833.9708204147164,274.8503807975075],[-252.22988794545924,682.668615799104,198.35386072244683],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-14.395428834021953,45.643759829950014,8.110583658726423],[-317.29775033763696,804.9470285569654,262.0149252370848],[-56.940141782560794,160.69737305923564,72.64330422385791],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-323.40613725763905,833.9708204147164,274.8503807975075],[-26.820476135295877,75.4230314075641,17.121936062759673],[-252.22988794545924,682.668615799104,198.35386072244683],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-252.22988794545924,682.668615799104,198.35386072244683],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-319.93351775141065,817.9210324940375,269.75372444634553],[-26.820476135295877,75.4230314075641,17.121936062759673],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-611.0007515893982,1684.0622183376163,514.1441646662873],[-252.22988794545924,682.668615799104,198.35386072244683],[-319.93351775141065,817.9210324940375,269.75372444634553],[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-476.6426721760388,1315.007832926922,427.97247787254736],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-701.999458009605,1898.8268050704794,619.5395106898291],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-614.2781064170777,1697.020240718592,520.8010431791901],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-673.9020735731248,1851.701883542963,581.005769142121],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12500,30,1.02791825,1.0366324466666668,0.06382374091232788,0.27251757735963766,0.27264596994551177,0.016099734278298146,0.00664271432838282,0.006568525100286549,6.601860890698499E-4,72,"[[-553.1130075948658,1470.1242488550454,461.50893830817614],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-673.9020735731248,1851.701883542963,581.005769142121],[-317.29775033763696,804.9470285569654,262.0149252370848],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-14.395428834021953,45.643759829950014,8.110583658726423],[-701.999458009605,1898.8268050704794,619.5395106898291],[-323.40613725763905,833.9708204147164,274.8503807975075],[-614.2781064170777,1697.020240718592,520.8010431791901],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-264.11583129915323,707.879251501005,208.33197515118664],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-252.22988794545924,682.668615799104,198.35386072244683],[-284.9091790241178,733.2512197036161,240.34852783162864],[-264.11583129915323,707.879251501005,208.33197515118664],[-252.22988794545924,682.668615799104,198.35386072244683],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-317.29775033763696,804.9470285569654,262.0149252370848],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-323.40613725763905,833.9708204147164,274.8503807975075],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-26.820476135295877,75.4230314075641,17.121936062759673],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-611.0007515893982,1684.0622183376163,514.1441646662873],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-476.6426721760388,1315.007832926922,427.97247787254736],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-701.999458009605,1898.8268050704794,619.5395106898291],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12600,30,1.0356472,1.0448536966666668,0.06392107855354609,0.27284476059949164,0.27317047753465684,0.015569447233574762,0.006781130320029787,0.006549630234730014,6.77400564465558E-4,77,"[[-653.7203575575841,1773.981520337332,550.227971464339],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-27.160791204664015,57.829045866653814,18.831031297595064],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-323.40613725763905,833.9708204147164,274.8503807975075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-264.11583129915323,707.879251501005,208.33197515118664],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-317.29775033763696,804.9470285569654,262.0149252370848],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-323.40613725763905,833.9708204147164,274.8503807975075],[-614.2781064170777,1697.020240718592,520.8010431791901],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-264.11583129915323,707.879251501005,208.33197515118664],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-284.9091790241178,733.2512197036161,240.34852783162864],[-264.11583129915323,707.879251501005,208.33197515118664],[-252.22988794545924,682.668615799104,198.35386072244683],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-317.29775033763696,804.9470285569654,262.0149252370848],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-323.40613725763905,833.9708204147164,274.8503807975075],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-26.820476135295877,75.4230314075641,17.121936062759673],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-611.0007515893982,1684.0622183376163,514.1441646662873],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-476.6426721760388,1315.007832926922,427.97247787254736],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-701.999458009605,1898.8268050704794,619.5395106898291],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12700,30,1.0434492,1.0532707700000001,0.06430514505351188,0.2729674199745803,0.2736511636200888,0.014978848604153721,0.006525499470612785,0.006501851359987372,6.47545283821736E-4,96,"[[-358.3427299179923,1046.3951730736096,318.10982988765153],[-56.940141782560794,160.69737305923564,72.64330422385791],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-284.9091790241178,733.2512197036161,240.34852783162864],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-653.7203575575841,1773.981520337332,550.227971464339],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-614.2781064170777,1697.020240718592,520.8010431791901],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-252.22988794545924,682.668615799104,198.35386072244683],[-14.395428834021953,45.643759829950014,8.110583658726423],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-323.40613725763905,833.9708204147164,274.8503807975075],[-252.22988794545924,682.668615799104,198.35386072244683],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-252.22988794545924,682.668615799104,198.35386072244683],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-701.999458009605,1898.8268050704794,619.5395106898291],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-27.160791204664015,57.829045866653814,18.831031297595064],[-323.40613725763905,833.9708204147164,274.8503807975075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-264.11583129915323,707.879251501005,208.33197515118664],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-317.29775033763696,804.9470285569654,262.0149252370848],[-323.40613725763905,833.9708204147164,274.8503807975075],[-614.2781064170777,1697.020240718592,520.8010431791901],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-264.11583129915323,707.879251501005,208.33197515118664],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-284.9091790241178,733.2512197036161,240.34852783162864],[-264.11583129915323,707.879251501005,208.33197515118664],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-317.29775033763696,804.9470285569654,262.0149252370848],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-323.40613725763905,833.9708204147164,274.8503807975075],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-26.820476135295877,75.4230314075641,17.121936062759673],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-611.0007515893982,1684.0622183376163,514.1441646662873],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-476.6426721760388,1315.007832926922,427.97247787254736],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-701.999458009605,1898.8268050704794,619.5395106898291],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-543.6014433005663,1452.6505425242426,460.41546802197615],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-26.820476135295877,75.4230314075641,17.121936062759673],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-26.820476135295877,75.4230314075641,17.121936062759673]]"
12800,30,1.0520298000000001,1.0615591800000002,0.06473963788214006,0.2729343297755835,0.2738484966609891,0.015143692700232345,0.00663057055394575,0.006544308462170485,6.521680259841341E-4,86,"[[-441.58750544876784,1204.1547344312648,384.0050069952892],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-56.940141782560794,160.69737305923564,72.64330422385791],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-284.9091790241178,733.2512197036161,240.34852783162864],[-653.7203575575841,1773.981520337332,550.227971464339],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-252.22988794545924,682.668615799104,198.35386072244683],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-701.999458009605,1898.8268050704794,619.5395106898291],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-27.160791204664015,57.829045866653814,18.831031297595064],[-323.40613725763905,833.9708204147164,274.8503807975075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-264.11583129915323,707.879251501005,208.33197515118664],[-317.29775033763696,804.9470285569654,262.0149252370848],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-317.29775033763696,804.9470285569654,262.0149252370848],[-323.40613725763905,833.9708204147164,274.8503807975075],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-264.11583129915323,707.879251501005,208.33197515118664],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-264.11583129915323,707.879251501005,208.33197515118664],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-317.29775033763696,804.9470285569654,262.0149252370848],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-323.40613725763905,833.9708204147164,274.8503807975075],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-611.0007515893982,1684.0622183376163,514.1441646662873],[-252.22988794545924,682.668615799104,198.35386072244683],[-476.6426721760388,1315.007832926922,427.97247787254736],[-701.999458009605,1898.8268050704794,619.5395106898291],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-365.74783375324927,1059.659944568725,327.1948814653351],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
12900,30,1.06008485,1.0697888366666668,0.06497745912488839,0.2737799336553872,0.27456232393699165,0.014808998596352183,0.0065194258471294635,0.006531439524465055,6.111591178117184E-4,88,"[[-347.1886463804995,1023.8373751413038,301.0986011499653],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-421.4831095368613,1149.8631306774414,362.9894822210281],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-268.7872901139579,721.426862429624,212.4339357200508],[-323.40613725763905,833.9708204147164,274.8503807975075],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-365.74783375324927,1059.659944568725,327.1948814653351],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-323.40613725763905,833.9708204147164,274.8503807975075],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-26.820476135295877,75.4230314075641,17.121936062759673],[-56.940141782560794,160.69737305923564,72.64330422385791],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-56.940141782560794,160.69737305923564,72.64330422385791],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-284.9091790241178,733.2512197036161,240.34852783162864],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-701.999458009605,1898.8268050704794,619.5395106898291],[-634.0216805927723,1733.6407147881735,531.4122360371518],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-27.160791204664015,57.829045866653814,18.831031297595064],[-323.40613725763905,833.9708204147164,274.8503807975075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-317.29775033763696,804.9470285569654,262.0149252370848],[-317.29775033763696,804.9470285569654,262.0149252370848],[-264.11583129915323,707.879251501005,208.33197515118664],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-264.11583129915323,707.879251501005,208.33197515118664],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-317.29775033763696,804.9470285569654,262.0149252370848],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-252.22988794545924,682.668615799104,198.35386072244683],[-476.6426721760388,1315.007832926922,427.97247787254736],[-701.999458009605,1898.8268050704794,619.5395106898291],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
13000,30,1.0682231500000001,1.07799131,0.06533812467252413,0.2746161586760503,0.2748582954673359,0.014871999762323165,0.006571764695681349,0.006531681690029914,6.440068573685672E-4,89,"[[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-27.160791204664015,57.829045866653814,18.831031297595064],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-421.4831095368613,1149.8631306774414,362.9894822210281],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-268.7872901139579,721.426862429624,212.4339357200508],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-365.74783375324927,1059.659944568725,327.1948814653351],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-323.40613725763905,833.9708204147164,274.8503807975075],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-26.820476135295877,75.4230314075641,17.121936062759673],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-284.9091790241178,733.2512197036161,240.34852783162864],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-348.86769375770643,1021.0517384691434,305.68659865392266],[-701.999458009605,1898.8268050704794,619.5395106898291],[-673.9020735731248,1851.701883542963,581.005769142121],[-27.160791204664015,57.829045866653814,18.831031297595064],[-323.40613725763905,833.9708204147164,274.8503807975075],[-317.29775033763696,804.9470285569654,262.0149252370848],[-317.29775033763696,804.9470285569654,262.0149252370848],[-264.11583129915323,707.879251501005,208.33197515118664],[-264.11583129915323,707.879251501005,208.33197515118664],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-317.29775033763696,804.9470285569654,262.0149252370848],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-252.22988794545924,682.668615799104,198.35386072244683],[-476.6426721760388,1315.007832926922,427.97247787254736],[-701.999458009605,1898.8268050704794,619.5395106898291],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
13100,30,1.07675195,1.08633885,0.06546573652701056,0.2745895119253455,0.2749412405506343,0.014973558464720258,0.006536394179173755,0.006481033438526661,6.308143711144314E-4,81,"[[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-14.395428834021953,45.643759829950014,8.110583658726423],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-343.7683495458756,1009.2870888451645,299.41745745354035],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-421.4831095368613,1149.8631306774414,362.9894822210281],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-268.7872901139579,721.426862429624,212.4339357200508],[-323.40613725763905,833.9708204147164,274.8503807975075],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-706.3763397015251,1929.5905469640809,634.9240234953625],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-673.9020735731248,1851.701883542963,581.005769142121],[-27.160791204664015,57.829045866653814,18.831031297595064],[-317.29775033763696,804.9470285569654,262.0149252370848],[-317.29775033763696,804.9470285569654,262.0149252370848],[-264.11583129915323,707.879251501005,208.33197515118664],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-317.29775033763696,804.9470285569654,262.0149252370848],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-252.22988794545924,682.668615799104,198.35386072244683],[-701.999458009605,1898.8268050704794,619.5395106898291],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-640.8609493392845,1746.0101454555675,536.0966680616199],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
13200,30,1.0852465000000002,1.0947022333333334,0.0657606175554542,0.27590278073977165,0.27527833842934984,0.015142938422826265,0.006737157737308555,0.006490170873864428,6.026143501542032E-4,71,"[[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-27.160791204664015,57.829045866653814,18.831031297595064],[-268.7872901139579,721.426862429624,212.4339357200508],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-14.395428834021953,45.643759829950014,8.110583658726423],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-323.40613725763905,833.9708204147164,274.8503807975075],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-268.7872901139579,721.426862429624,212.4339357200508],[-323.40613725763905,833.9708204147164,274.8503807975075],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-673.9020735731248,1851.701883542963,581.005769142121],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-701.999458009605,1898.8268050704794,619.5395106898291],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
13300,30,1.0927031,1.10275123,0.06590414690624116,0.27604389453327605,0.2755161765502716,0.01528788750650768,0.006337117983282587,0.0063163366182379605,6.271784721667706E-4,80,"[[-347.1886463804995,1023.8373751413038,301.0986011499653],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-694.111012362166,1871.46738183109,608.489439725138],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-268.7872901139579,721.426862429624,212.4339357200508],[-268.7872901139579,721.426862429624,212.4339357200508],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-323.40613725763905,833.9708204147164,274.8503807975075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-252.22988794545924,682.668615799104,198.35386072244683],[-26.820476135295877,75.4230314075641,17.121936062759673],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-27.160791204664015,57.829045866653814,18.831031297595064],[-463.9428175371928,1274.8558153736556,421.9237243020409],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-323.40613725763905,833.9708204147164,274.8503807975075],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-268.7872901139579,721.426862429624,212.4339357200508],[-323.40613725763905,833.9708204147164,274.8503807975075],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-673.9020735731248,1851.701883542963,581.005769142121],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-701.999458009605,1898.8268050704794,619.5395106898291],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
13400,30,1.1006828,1.11108231,0.06634224482992743,0.27603723780596456,0.2758286804763878,0.015325527480289381,0.006357598698767048,0.00631443821992896,6.784503600988127E-4,74,"[[-635.6472251683113,1737.2612219768682,525.0622164867643],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-557.7240984146255,1484.525649713459,465.9021307599645],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-27.160791204664015,57.829045866653814,18.831031297595064],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-694.111012362166,1871.46738183109,608.489439725138],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-268.7872901139579,721.426862429624,212.4339357200508],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-252.22988794545924,682.668615799104,198.35386072244683],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-323.40613725763905,833.9708204147164,274.8503807975075],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-268.7872901139579,721.426862429624,212.4339357200508],[-323.40613725763905,833.9708204147164,274.8503807975075],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-673.9020735731248,1851.701883542963,581.005769142121],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-701.999458009605,1898.8268050704794,619.5395106898291],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423]]"
13500,30,1.1085294,1.1192487833333333,0.06634114239822402,0.27613826024707666,0.2762614716396043,0.01568279745550793,0.006485956850903091,0.006371210093443545,6.849316291674516E-4,77,"[[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-557.7240984146255,1484.525649713459,465.9021307599645],[-14.395428834021953,45.643759829950014,8.110583658726423],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-268.7872901139579,721.426862429624,212.4339357200508],[-56.940141782560794,160.69737305923564,72.64330422385791],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-557.7240984146255,1484.525649713459,465.9021307599645],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-27.160791204664015,57.829045866653814,18.831031297595064],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-694.111012362166,1871.46738183109,608.489439725138],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-268.7872901139579,721.426862429624,212.4339357200508],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-56.940141782560794,160.69737305923564,72.64330422385791],[-252.22988794545924,682.668615799104,198.35386072244683],[-317.29775033763696,804.9470285569654,262.0149252370848],[-317.29775033763696,804.9470285569654,262.0149252370848],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-323.40613725763905,833.9708204147164,274.8503807975075],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-323.40613725763905,833.9708204147164,274.8503807975075],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-323.40613725763905,833.9708204147164,274.8503807975075],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-701.999458009605,1898.8268050704794,619.5395106898291],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-701.999458009605,1898.8268050704794,619.5395106898291],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
13600,30,1.11666445,1.1271954100000001,0.06651378019272736,0.2763578181933287,0.27641271545821494,0.01595245226116858,0.0063931304663527215,0.006352114014880981,6.40222205578969E-4,72,"[[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-317.29775033763696,804.9470285569654,262.0149252370848],[-701.999458009605,1898.8268050704794,619.5395106898291],[-26.820476135295877,75.4230314075641,17.121936062759673],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-557.7240984146255,1484.525649713459,465.9021307599645],[-14.395428834021953,45.643759829950014,8.110583658726423],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-268.7872901139579,721.426862429624,212.4339357200508],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-557.7240984146255,1484.525649713459,465.9021307599645],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-27.160791204664015,57.829045866653814,18.831031297595064],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-694.111012362166,1871.46738183109,608.489439725138],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-268.7872901139579,721.426862429624,212.4339357200508],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-323.40613725763905,833.9708204147164,274.8503807975075],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-323.40613725763905,833.9708204147164,274.8503807975075],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-323.40613725763905,833.9708204147164,274.8503807975075],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
13700,30,1.1243293,1.1353809433333333,0.06681354171309929,0.27724494586764115,0.27667997813490436,0.01594547235252204,0.00613237811211564,0.006250703446184646,6.447476239588924E-4,78,"[[-322.4936198039946,820.52650439651,270.4345242923173],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-317.29775033763696,804.9470285569654,262.0149252370848],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-557.7240984146255,1484.525649713459,465.9021307599645],[-701.999458009605,1898.8268050704794,619.5395106898291],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-557.7240984146255,1484.525649713459,465.9021307599645],[-605.285454217232,1655.9994545052475,504.2434493881546],[-557.7240984146255,1484.525649713459,465.9021307599645],[-557.7240984146255,1484.525649713459,465.9021307599645],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-317.29775033763696,804.9470285569654,262.0149252370848],[-701.999458009605,1898.8268050704794,619.5395106898291],[-26.820476135295877,75.4230314075641,17.121936062759673],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-268.7872901139579,721.426862429624,212.4339357200508],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-27.160791204664015,57.829045866653814,18.831031297595064],[-252.22988794545924,682.668615799104,198.35386072244683],[-694.111012362166,1871.46738183109,608.489439725138],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-268.7872901139579,721.426862429624,212.4339357200508],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-673.9020735731248,1851.701883542963,581.005769142121],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
13800,30,1.13191835,1.1436796566666667,0.06709401574344141,0.2776002323718535,0.2767815782191324,0.015983808191449202,0.006254724597762929,0.006243018797023411,6.666231475292229E-4,81,"[[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-557.7240984146255,1484.525649713459,465.9021307599645],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-27.160791204664015,57.829045866653814,18.831031297595064],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-557.7240984146255,1484.525649713459,465.9021307599645],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-322.4936198039946,820.52650439651,270.4345242923173],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-605.285454217232,1655.9994545052475,504.2434493881546],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-317.29775033763696,804.9470285569654,262.0149252370848],[-701.999458009605,1898.8268050704794,619.5395106898291],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-653.7203575575841,1773.981520337332,550.227971464339],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-264.11583129915323,707.879251501005,208.33197515118664],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-268.7872901139579,721.426862429624,212.4339357200508],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-694.111012362166,1871.46738183109,608.489439725138],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-268.7872901139579,721.426862429624,212.4339357200508],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
13900,30,1.1403158500000001,1.1519379966666667,0.0672274459685589,0.2778594357991486,0.27658400838155983,0.016339663417262302,0.006188085570459915,0.006307315752409886,6.11621795959182E-4,86,"[[-635.6472251683113,1737.2612219768682,525.0622164867643],[-56.940141782560794,160.69737305923564,72.64330422385791],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-252.22988794545924,682.668615799104,198.35386072244683],[-557.7240984146255,1484.525649713459,465.9021307599645],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-264.11583129915323,707.879251501005,208.33197515118664],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-26.820476135295877,75.4230314075641,17.121936062759673],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-27.160791204664015,57.829045866653814,18.831031297595064],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-557.7240984146255,1484.525649713459,465.9021307599645],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-56.940141782560794,160.69737305923564,72.64330422385791],[-322.4936198039946,820.52650439651,270.4345242923173],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-605.285454217232,1655.9994545052475,504.2434493881546],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-317.29775033763696,804.9470285569654,262.0149252370848],[-701.999458009605,1898.8268050704794,619.5395106898291],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-653.7203575575841,1773.981520337332,550.227971464339],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-268.7872901139579,721.426862429624,212.4339357200508],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-694.111012362166,1871.46738183109,608.489439725138],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-268.7872901139579,721.426862429624,212.4339357200508],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
14000,30,1.1489579,1.1602652266666666,0.06729492609526767,0.27786449110538125,0.2768425367245245,0.016509895230686227,0.00631241837434046,0.006242015906677862,6.319921753326727E-4,76,"[[-557.7240984146255,1484.525649713459,465.9021307599645],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-697.200041006769,1869.2469726440356,611.2795227675412],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-268.7872901139579,721.426862429624,212.4339357200508],[-312.1984061258061,793.1823789329865,255.74578403670245],[-268.7872901139579,721.426862429624,212.4339357200508],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-264.11583129915323,707.879251501005,208.33197515118664],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-27.160791204664015,57.829045866653814,18.831031297595064],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-557.7240984146255,1484.525649713459,465.9021307599645],[-56.940141782560794,160.69737305923564,72.64330422385791],[-322.4936198039946,820.52650439651,270.4345242923173],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-653.7203575575841,1773.981520337332,550.227971464339],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-605.285454217232,1655.9994545052475,504.2434493881546],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
14100,30,1.15722505,1.1683610633333334,0.0674866406599649,0.2782969055248943,0.277169669701723,0.016608071448822044,0.006192968978293408,0.006242017383725615,7.533564385371732E-4,90,"[[-548.4415487800612,1456.5766379264262,457.40697773931197],[-14.395428834021953,45.643759829950014,8.110583658726423],[-697.200041006769,1869.2469726440356,611.2795227675412],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-557.7240984146255,1484.525649713459,465.9021307599645],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-268.7872901139579,721.426862429624,212.4339357200508],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-14.395428834021953,45.643759829950014,8.110583658726423],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-605.285454217232,1655.9994545052475,504.2434493881546],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-264.11583129915323,707.879251501005,208.33197515118664],[-701.999458009605,1898.8268050704794,619.5395106898291],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-701.999458009605,1898.8268050704794,619.5395106898291],[-605.285454217232,1655.9994545052475,504.2434493881546],[-26.820476135295877,75.4230314075641,17.121936062759673],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-697.200041006769,1869.2469726440356,611.2795227675412],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-312.1984061258061,793.1823789329865,255.74578403670245],[-268.7872901139579,721.426862429624,212.4339357200508],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-27.160791204664015,57.829045866653814,18.831031297595064],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-322.4936198039946,820.52650439651,270.4345242923173],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-653.7203575575841,1773.981520337332,550.227971464339],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-605.285454217232,1655.9994545052475,504.2434493881546],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
14200,30,1.1649087,1.1766537566666668,0.06753844487752338,0.27544548624023524,0.27699435526216615,0.016453702131140634,0.006240169937579355,0.006275379435973513,6.28612233769511E-4,90,"[[-548.4415487800612,1456.5766379264262,457.40697773931197],[-322.4936198039946,820.52650439651,270.4345242923173],[-365.74783375324927,1059.659944568725,327.1948814653351],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-56.940141782560794,160.69737305923564,72.64330422385791],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-557.7240984146255,1484.525649713459,465.9021307599645],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-14.395428834021953,45.643759829950014,8.110583658726423],[-697.200041006769,1869.2469726440356,611.2795227675412],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-557.7240984146255,1484.525649713459,465.9021307599645],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-268.7872901139579,721.426862429624,212.4339357200508],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-605.285454217232,1655.9994545052475,504.2434493881546],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-264.11583129915323,707.879251501005,208.33197515118664],[-701.999458009605,1898.8268050704794,619.5395106898291],[-14.395428834021953,45.643759829950014,8.110583658726423],[-701.999458009605,1898.8268050704794,619.5395106898291],[-605.285454217232,1655.9994545052475,504.2434493881546],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-697.200041006769,1869.2469726440356,611.2795227675412],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-312.1984061258061,793.1823789329865,255.74578403670245],[-268.7872901139579,721.426862429624,212.4339357200508],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-27.160791204664015,57.829045866653814,18.831031297595064],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-605.285454217232,1655.9994545052475,504.2434493881546],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
14300,30,1.17370795,1.1850705266666668,0.06753864017918233,0.2754789342181827,0.2769034009817661,0.016234996054934208,0.006196965752489904,0.006248780137218522,5.889257815962053E-4,85,"[[-323.40613725763905,833.9708204147164,274.8503807975075],[-628.8079564217991,1724.8917913094742,520.3777844622963],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-605.285454217232,1655.9994545052475,504.2434493881546],[-653.7203575575841,1773.981520337332,550.227971464339],[-316.4097611921271,812.9598531477511,256.6089707466566],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-14.395428834021953,45.643759829950014,8.110583658726423],[-322.4936198039946,820.52650439651,270.4345242923173],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-697.200041006769,1869.2469726440356,611.2795227675412],[-557.7240984146255,1484.525649713459,465.9021307599645],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-268.7872901139579,721.426862429624,212.4339357200508],[-317.29775033763696,804.9470285569654,262.0149252370848],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-264.11583129915323,707.879251501005,208.33197515118664],[-14.395428834021953,45.643759829950014,8.110583658726423],[-701.999458009605,1898.8268050704794,619.5395106898291],[-697.200041006769,1869.2469726440356,611.2795227675412],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-312.1984061258061,793.1823789329865,255.74578403670245],[-268.7872901139579,721.426862429624,212.4339357200508],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-27.160791204664015,57.829045866653814,18.831031297595064],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-473.596587838913,1286.1371363066332,423.40094224787487],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
14400,30,1.18116195,1.1931934866666667,0.06779509744158717,0.27393863278618025,0.27677308551384505,0.016169388147043603,0.00618748468180606,0.006229332675508195,6.290799726213213E-4,97,"[[-473.596587838913,1286.1371363066332,423.40094224787487],[-701.999458009605,1898.8268050704794,619.5395106898291],[-557.7240984146255,1484.525649713459,465.9021307599645],[-56.940141782560794,160.69737305923564,72.64330422385791],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-26.820476135295877,75.4230314075641,17.121936062759673],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-56.940141782560794,160.69737305923564,72.64330422385791],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-701.999458009605,1898.8268050704794,619.5395106898291],[-27.160791204664015,57.829045866653814,18.831031297595064],[-252.22988794545924,682.668615799104,198.35386072244683],[-628.8079564217991,1724.8917913094742,520.3777844622963],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-605.285454217232,1655.9994545052475,504.2434493881546],[-653.7203575575841,1773.981520337332,550.227971464339],[-316.4097611921271,812.9598531477511,256.6089707466566],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-322.4936198039946,820.52650439651,270.4345242923173],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-697.200041006769,1869.2469726440356,611.2795227675412],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-268.7872901139579,721.426862429624,212.4339357200508],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-264.11583129915323,707.879251501005,208.33197515118664],[-14.395428834021953,45.643759829950014,8.110583658726423],[-701.999458009605,1898.8268050704794,619.5395106898291],[-697.200041006769,1869.2469726440356,611.2795227675412],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-312.1984061258061,793.1823789329865,255.74578403670245],[-268.7872901139579,721.426862429624,212.4339357200508],[-469.3852327725921,1266.3596620918688,422.5377555379207],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-27.160791204664015,57.829045866653814,18.831031297595064],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
14500,30,1.1896400000000003,1.2016061333333334,0.06817739089632702,0.27419236865304303,0.2769004421424369,0.015975280544879695,0.006272189118597972,0.006182240607252565,7.053176329798965E-4,93,"[[-449.8197272528181,1220.3497054296722,393.6316417212461],[-322.4936198039946,820.52650439651,270.4345242923173],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-601.612630944267,1656.483381080459,498.7517935076667],[-470.96082042513933,1273.163132369561,415.6621430386141],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-473.596587838913,1286.1371363066332,423.40094224787487],[-473.596587838913,1286.1371363066332,423.40094224787487],[-557.7240984146255,1484.525649713459,465.9021307599645],[-56.940141782560794,160.69737305923564,72.64330422385791],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-26.820476135295877,75.4230314075641,17.121936062759673],[-323.40613725763905,833.9708204147164,274.8503807975075],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-26.820476135295877,75.4230314075641,17.121936062759673],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-56.940141782560794,160.69737305923564,72.64330422385791],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-252.22988794545924,682.668615799104,198.35386072244683],[-628.8079564217991,1724.8917913094742,520.3777844622963],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-605.285454217232,1655.9994545052475,504.2434493881546],[-653.7203575575841,1773.981520337332,550.227971464339],[-316.4097611921271,812.9598531477511,256.6089707466566],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-268.7872901139579,721.426862429624,212.4339357200508],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-264.11583129915323,707.879251501005,208.33197515118664],[-14.395428834021953,45.643759829950014,8.110583658726423],[-701.999458009605,1898.8268050704794,619.5395106898291],[-697.200041006769,1869.2469726440356,611.2795227675412],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-312.1984061258061,793.1823789329865,255.74578403670245],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-27.160791204664015,57.829045866653814,18.831031297595064],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-473.596587838913,1286.1371363066332,423.40094224787487],[-317.29775033763696,804.9470285569654,262.0149252370848],[-252.22988794545924,682.668615799104,198.35386072244683],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-605.285454217232,1655.9994545052475,504.2434493881546],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-473.596587838913,1286.1371363066332,423.40094224787487],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339],[-365.74783375324927,1059.659944568725,327.1948814653351]]"
14600,30,1.1980349000000001,1.20979499,0.06818118280602947,0.2775649835928422,0.2781369246487267,0.016412811168629617,0.006091486313885626,0.006167818810422416,6.450605995467016E-4,95,"[[-252.22988794545924,682.668615799104,198.35386072244683],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-316.4097611921271,812.9598531477511,256.6089707466566],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-29.084384411239796,70.85909321764007,19.55860411532763],[-243.84627848601326,667.480720720046,197.94689992501654],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.612630944267,1656.483381080459,498.7517935076667],[-601.612630944267,1656.483381080459,498.7517935076667],[-470.96082042513933,1273.163132369561,415.6621430386141],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-56.940141782560794,160.69737305923564,72.64330422385791],[-27.160791204664015,57.829045866653814,18.831031297595064],[-470.96082042513933,1273.163132369561,415.6621430386141],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-322.4936198039946,820.52650439651,270.4345242923173],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-601.612630944267,1656.483381080459,498.7517935076667],[-470.96082042513933,1273.163132369561,415.6621430386141],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-557.7240984146255,1484.525649713459,465.9021307599645],[-56.940141782560794,160.69737305923564,72.64330422385791],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-26.820476135295877,75.4230314075641,17.121936062759673],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-26.820476135295877,75.4230314075641,17.121936062759673],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-56.940141782560794,160.69737305923564,72.64330422385791],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-252.22988794545924,682.668615799104,198.35386072244683],[-628.8079564217991,1724.8917913094742,520.3777844622963],[-605.285454217232,1655.9994545052475,504.2434493881546],[-56.940141782560794,160.69737305923564,72.64330422385791],[-653.7203575575841,1773.981520337332,550.227971464339],[-316.4097611921271,812.9598531477511,256.6089707466566],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-264.11583129915323,707.879251501005,208.33197515118664],[-14.395428834021953,45.643759829950014,8.110583658726423],[-701.999458009605,1898.8268050704794,619.5395106898291],[-697.200041006769,1869.2469726440356,611.2795227675412],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-268.7872901139579,721.426862429624,212.4339357200508],[-312.1984061258061,793.1823789329865,255.74578403670245],[-268.7872901139579,721.426862429624,212.4339357200508],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-56.940141782560794,160.69737305923564,72.64330422385791],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-253.83619746718867,698.4231177276981,198.7782491433093],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-701.999458009605,1898.8268050704794,619.5395106898291],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339]]"
14700,30,1.20649855,1.2180978533333333,0.0682823698489095,0.27775332561366006,0.27805560653264344,0.01655348739556581,0.006141126080557882,0.006234720676794143,6.028510351343377E-4,93,"[[-606.0699836380821,1657.5757368643144,498.1857938753188],[-701.999458009605,1898.8268050704794,619.5395106898291],[-29.084384411239796,70.85909321764007,19.55860411532763],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-701.999458009605,1898.8268050704794,619.5395106898291],[-268.7872901139579,721.426862429624,212.4339357200508],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-595.869033139333,1643.292956893011,494.3481036262638],[-701.999458009605,1898.8268050704794,619.5395106898291],[-268.7872901139579,721.426862429624,212.4339357200508],[-252.22988794545924,682.668615799104,198.35386072244683],[-470.96082042513933,1273.163132369561,415.6621430386141],[-252.22988794545924,682.668615799104,198.35386072244683],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-316.4097611921271,812.9598531477511,256.6089707466566],[-267.1981618179704,724.4868341774409,209.1058405743943],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-29.084384411239796,70.85909321764007,19.55860411532763],[-243.84627848601326,667.480720720046,197.94689992501654],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.612630944267,1656.483381080459,498.7517935076667],[-601.612630944267,1656.483381080459,498.7517935076667],[-470.96082042513933,1273.163132369561,415.6621430386141],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-27.160791204664015,57.829045866653814,18.831031297595064],[-470.96082042513933,1273.163132369561,415.6621430386141],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-322.4936198039946,820.52650439651,270.4345242923173],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-601.612630944267,1656.483381080459,498.7517935076667],[-470.96082042513933,1273.163132369561,415.6621430386141],[-557.7240984146255,1484.525649713459,465.9021307599645],[-56.940141782560794,160.69737305923564,72.64330422385791],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-26.820476135295877,75.4230314075641,17.121936062759673],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-56.940141782560794,160.69737305923564,72.64330422385791],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-252.22988794545924,682.668615799104,198.35386072244683],[-628.8079564217991,1724.8917913094742,520.3777844622963],[-56.940141782560794,160.69737305923564,72.64330422385791],[-653.7203575575841,1773.981520337332,550.227971464339],[-316.4097611921271,812.9598531477511,256.6089707466566],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-14.395428834021953,45.643759829950014,8.110583658726423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-557.7240984146255,1484.525649713459,465.9021307599645],[-264.11583129915323,707.879251501005,208.33197515118664],[-14.395428834021953,45.643759829950014,8.110583658726423],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-312.1984061258061,793.1823789329865,255.74578403670245],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-56.940141782560794,160.69737305923564,72.64330422385791],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-26.820476135295877,75.4230314075641,17.121936062759673],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339]]"
14800,30,1.2145777,1.2262723,0.06851057571561361,0.2779488596815153,0.27834418992697263,0.016576243580170028,0.006320864141972726,0.006254901088878975,5.789448927607973E-4,88,"[[-534.2146545884951,1440.7289555631562,451.38082097041905],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-316.4097611921271,812.9598531477511,256.6089707466566],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-629.2326086350071,1726.148405471087,520.0881591934849],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-312.1984061258061,793.1823789329865,255.74578403670245],[-312.1984061258061,793.1823789329865,255.74578403670245],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-323.40613725763905,833.9708204147164,274.8503807975075],[-243.84627848601326,667.480720720046,197.94689992501654],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-701.999458009605,1898.8268050704794,619.5395106898291],[-29.084384411239796,70.85909321764007,19.55860411532763],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-701.999458009605,1898.8268050704794,619.5395106898291],[-268.7872901139579,721.426862429624,212.4339357200508],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-595.869033139333,1643.292956893011,494.3481036262638],[-701.999458009605,1898.8268050704794,619.5395106898291],[-268.7872901139579,721.426862429624,212.4339357200508],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-316.4097611921271,812.9598531477511,256.6089707466566],[-267.1981618179704,724.4868341774409,209.1058405743943],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-29.084384411239796,70.85909321764007,19.55860411532763],[-243.84627848601326,667.480720720046,197.94689992501654],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.612630944267,1656.483381080459,498.7517935076667],[-601.612630944267,1656.483381080459,498.7517935076667],[-470.96082042513933,1273.163132369561,415.6621430386141],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-470.96082042513933,1273.163132369561,415.6621430386141],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-601.612630944267,1656.483381080459,498.7517935076667],[-470.96082042513933,1273.163132369561,415.6621430386141],[-56.940141782560794,160.69737305923564,72.64330422385791],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-608.7057510518558,1670.5497408013866,505.92459308457956],[-56.940141782560794,160.69737305923564,72.64330422385791],[-252.22988794545924,682.668615799104,198.35386072244683],[-653.7203575575841,1773.981520337332,550.227971464339],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-557.7240984146255,1484.525649713459,465.9021307599645],[-557.7240984146255,1484.525649713459,465.9021307599645],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-553.1130075948658,1470.1242488550454,461.50893830817614],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-26.820476135295877,75.4230314075641,17.121936062759673],[-653.7203575575841,1773.981520337332,550.227971464339]]"
14900,30,1.2229078000000002,1.23436805,0.06879186714151383,0.27754639929064107,0.2784456809032819,0.01656376401321995,0.0062123200936972,0.006210231281640335,5.578670074034958E-4,86,"[[-606.0699836380821,1657.5757368643144,498.1857938753188],[-595.869033139333,1643.292956893011,494.3481036262638],[-557.7240984146255,1484.525649713459,465.9021307599645],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-701.999458009605,1898.8268050704794,619.5395106898291],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-673.9020735731248,1851.701883542963,581.005769142121],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-557.7240984146255,1484.525649713459,465.9021307599645],[-29.084384411239796,70.85909321764007,19.55860411532763],[-470.96082042513933,1273.163132369561,415.6621430386141],[-29.084384411239796,70.85909321764007,19.55860411532763],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-595.869033139333,1643.292956893011,494.3481036262638],[-312.1984061258061,793.1823789329865,255.74578403670245],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-557.7240984146255,1484.525649713459,465.9021307599645],[-653.7203575575841,1773.981520337332,550.227971464339],[-267.1981618179704,724.4868341774409,209.1058405743943],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-316.4097611921271,812.9598531477511,256.6089707466566],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-316.4097611921271,812.9598531477511,256.6089707466566],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-629.2326086350071,1726.148405471087,520.0881591934849],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-56.940141782560794,160.69737305923564,72.64330422385791],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-323.40613725763905,833.9708204147164,274.8503807975075],[-243.84627848601326,667.480720720046,197.94689992501654],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-29.084384411239796,70.85909321764007,19.55860411532763],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-595.869033139333,1643.292956893011,494.3481036262638],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-316.4097611921271,812.9598531477511,256.6089707466566],[-267.1981618179704,724.4868341774409,209.1058405743943],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-29.084384411239796,70.85909321764007,19.55860411532763],[-243.84627848601326,667.480720720046,197.94689992501654],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-323.40613725763905,833.9708204147164,274.8503807975075],[-470.96082042513933,1273.163132369561,415.6621430386141],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-470.96082042513933,1273.163132369561,415.6621430386141],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-470.96082042513933,1273.163132369561,415.6621430386141],[-56.940141782560794,160.69737305923564,72.64330422385791],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-252.22988794545924,682.668615799104,198.35386072244683],[-653.7203575575841,1773.981520337332,550.227971464339],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683]]"
15000,30,1.2316779000000002,1.2428777466666667,0.06929486024785295,0.27859299863931547,0.27865663871678176,0.016411194268168904,0.0062476503121417625,0.006207057895929753,5.866599809206302E-4,82,"[[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-595.869033139333,1643.292956893011,494.3481036262638],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-252.22988794545924,682.668615799104,198.35386072244683],[-29.084384411239796,70.85909321764007,19.55860411532763],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-595.869033139333,1643.292956893011,494.3481036262638],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-56.940141782560794,160.69737305923564,72.64330422385791],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-312.1984061258061,793.1823789329865,255.74578403670245],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-701.999458009605,1898.8268050704794,619.5395106898291],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-557.7240984146255,1484.525649713459,465.9021307599645],[-470.96082042513933,1273.163132369561,415.6621430386141],[-701.999458009605,1898.8268050704794,619.5395106898291],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-557.7240984146255,1484.525649713459,465.9021307599645],[-653.7203575575841,1773.981520337332,550.227971464339],[-267.1981618179704,724.4868341774409,209.1058405743943],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-316.4097611921271,812.9598531477511,256.6089707466566],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-316.4097611921271,812.9598531477511,256.6089707466566],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-323.40613725763905,833.9708204147164,274.8503807975075],[-243.84627848601326,667.480720720046,197.94689992501654],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-316.4097611921271,812.9598531477511,256.6089707466566],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-365.74783375324927,1059.659944568725,327.1948814653351],[-323.40613725763905,833.9708204147164,274.8503807975075],[-470.96082042513933,1273.163132369561,415.6621430386141],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-470.96082042513933,1273.163132369561,415.6621430386141],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-470.96082042513933,1273.163132369561,415.6621430386141],[-316.4097611921271,812.9598531477511,256.6089707466566],[-653.7203575575841,1773.981520337332,550.227971464339],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643]]"
15100,30,1.2403210500000001,1.2511772933333334,0.06944180817528982,0.2786758077148468,0.27887527586882116,0.016681975832978924,0.006299412731584828,0.006192550247503315,5.539705751258379E-4,89,"[[-701.999458009605,1898.8268050704794,619.5395106898291],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-701.999458009605,1898.8268050704794,619.5395106898291],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-365.74783375324927,1059.659944568725,327.1948814653351],[-701.999458009605,1898.8268050704794,619.5395106898291],[-168.96414484899324,459.79111154801166,126.45921277011547],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-316.4097611921271,812.9598531477511,256.6089707466566],[-14.395428834021953,45.643759829950014,8.110583658726423],[-56.940141782560794,160.69737305923564,72.64330422385791],[-557.7240984146255,1484.525649713459,465.9021307599645],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-595.869033139333,1643.292956893011,494.3481036262638],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-56.940141782560794,160.69737305923564,72.64330422385791],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-312.1984061258061,793.1823789329865,255.74578403670245],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-557.7240984146255,1484.525649713459,465.9021307599645],[-470.96082042513933,1273.163132369561,415.6621430386141],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-557.7240984146255,1484.525649713459,465.9021307599645],[-653.7203575575841,1773.981520337332,550.227971464339],[-267.1981618179704,724.4868341774409,209.1058405743943],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-14.395428834021953,45.643759829950014,8.110583658726423],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-243.84627848601326,667.480720720046,197.94689992501654],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-470.96082042513933,1273.163132369561,415.6621430386141],[-316.4097611921271,812.9598531477511,256.6089707466566],[-653.7203575575841,1773.981520337332,550.227971464339],[-548.4415487800612,1456.5766379264262,457.40697773931197],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643]]"
15200,30,1.24781435,1.2594106366666669,0.06974093512141416,0.27881777097155735,0.27898534438091094,0.016646570695270126,0.006113763674893544,0.00612794997227214,6.42750955452021E-4,88,"[[-14.395428834021953,45.643759829950014,8.110583658726423],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-595.869033139333,1643.292956893011,494.3481036262638],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-267.1981618179704,724.4868341774409,209.1058405743943],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-701.999458009605,1898.8268050704794,619.5395106898291],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-701.999458009605,1898.8268050704794,619.5395106898291],[-365.74783375324927,1059.659944568725,327.1948814653351],[-701.999458009605,1898.8268050704794,619.5395106898291],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-312.1984061258061,793.1823789329865,255.74578403670245],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-316.4097611921271,812.9598531477511,256.6089707466566],[-653.7203575575841,1773.981520337332,550.227971464339],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643]]"
15300,30,1.2561686500000002,1.26762667,0.0700206254034907,0.27882625225193514,0.279110307818849,0.016775385282658206,0.006164277999915985,0.006189774156498885,6.109277385145813E-4,97,"[[-267.1981618179704,724.4868341774409,209.1058405743943],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-701.999458009605,1898.8268050704794,619.5395106898291],[-653.7203575575841,1773.981520337332,550.227971464339],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-595.869033139333,1643.292956893011,494.3481036262638],[-595.869033139333,1643.292956893011,494.3481036262638],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-701.999458009605,1898.8268050704794,619.5395106898291],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-252.22988794545924,682.668615799104,198.35386072244683],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-22.438496849360362,61.44955352713235,16.055828315410317],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-316.4097611921271,812.9598531477511,256.6089707466566],[-470.96082042513933,1273.163132369561,415.6621430386141],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-701.999458009605,1898.8268050704794,619.5395106898291],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-701.999458009605,1898.8268050704794,619.5395106898291],[-365.74783375324927,1059.659944568725,327.1948814653351],[-701.999458009605,1898.8268050704794,619.5395106898291],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-312.1984061258061,793.1823789329865,255.74578403670245],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-449.8197272528181,1220.3497054296722,393.6316417212461],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-653.7203575575841,1773.981520337332,550.227971464339],[-421.68801847353245,1143.3365895141446,361.9062526236245],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653]]"
15400,30,1.2643765,1.2758752866666667,0.07006399075174427,0.2787370703804564,0.279544612637864,0.016932347382440836,0.005982597729694102,0.0061144595872114765,6.891996471504741E-4,98,"[[-424.3074890242015,1147.0907595768579,360.7015715284957],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-365.74783375324927,1059.659944568725,327.1948814653351],[-267.1981618179704,724.4868341774409,209.1058405743943],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-312.1984061258061,793.1823789329865,255.74578403670245],[-29.084384411239796,70.85909321764007,19.55860411532763],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-267.1981618179704,724.4868341774409,209.1058405743943],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-701.999458009605,1898.8268050704794,619.5395106898291],[-653.7203575575841,1773.981520337332,550.227971464339],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-595.869033139333,1643.292956893011,494.3481036262638],[-595.869033139333,1643.292956893011,494.3481036262638],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-701.999458009605,1898.8268050704794,619.5395106898291],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-534.2146545884951,1440.7289555631562,451.38082097041905],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-316.4097611921271,812.9598531477511,256.6089707466566],[-470.96082042513933,1273.163132369561,415.6621430386141],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-701.999458009605,1898.8268050704794,619.5395106898291],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-701.999458009605,1898.8268050704794,619.5395106898291],[-701.999458009605,1898.8268050704794,619.5395106898291],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-653.7203575575841,1773.981520337332,550.227971464339],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653]]"
15500,30,1.2723241500000002,1.2842174100000001,0.07034960884717545,0.2791322522834555,0.27990371340799747,0.016777769690814376,0.006103441921899275,0.006086734080506822,6.982380953887612E-4,96,"[[-347.1886463804995,1023.8373751413038,301.0986011499653],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-312.1984061258061,793.1823789329865,255.74578403670245],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-701.999458009605,1898.8268050704794,619.5395106898291],[-29.084384411239796,70.85909321764007,19.55860411532763],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-14.395428834021953,45.643759829950014,8.110583658726423],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-701.999458009605,1898.8268050704794,619.5395106898291],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-365.74783375324927,1059.659944568725,327.1948814653351],[-267.1981618179704,724.4868341774409,209.1058405743943],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-267.1981618179704,724.4868341774409,209.1058405743943],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-701.999458009605,1898.8268050704794,619.5395106898291],[-653.7203575575841,1773.981520337332,550.227971464339],[-595.869033139333,1643.292956893011,494.3481036262638],[-595.869033139333,1643.292956893011,494.3481036262638],[-701.999458009605,1898.8268050704794,619.5395106898291],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-316.4097611921271,812.9598531477511,256.6089707466566],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-267.1981618179704,724.4868341774409,209.1058405743943],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-653.7203575575841,1773.981520337332,550.227971464339],[-673.9020735731248,1851.701883542963,581.005769142121],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-347.1886463804995,1023.8373751413038,301.0986011499653]]"
15600,30,1.28009365,1.2923271366666667,0.07048343098703255,0.2789839738345097,0.27990816369830274,0.01674134307627344,0.006140835899606855,0.006064787548049753,6.571704145832181E-4,92,"[[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-653.7203575575841,1773.981520337332,550.227971464339],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-711.3525325492275,1949.2571392980485,615.959640949102],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-312.1984061258061,793.1823789329865,255.74578403670245],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-29.084384411239796,70.85909321764007,19.55860411532763],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-701.999458009605,1898.8268050704794,619.5395106898291],[-365.74783375324927,1059.659944568725,327.1948814653351],[-267.1981618179704,724.4868341774409,209.1058405743943],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-267.1981618179704,724.4868341774409,209.1058405743943],[-701.999458009605,1898.8268050704794,619.5395106898291],[-653.7203575575841,1773.981520337332,550.227971464339],[-595.869033139333,1643.292956893011,494.3481036262638],[-701.999458009605,1898.8268050704794,619.5395106898291],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-316.4097611921271,812.9598531477511,256.6089707466566],[-56.940141782560794,160.69737305923564,72.64330422385791],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-267.1981618179704,724.4868341774409,209.1058405743943],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-673.9020735731248,1851.701883542963,581.005769142121],[-347.1886463804995,1023.8373751413038,301.0986011499653]]"
15700,30,1.2887068,1.3006556200000001,0.07059886940943616,0.2790270414574512,0.27984176745388956,0.016732066056314727,0.006012448140366564,0.006070171417512836,6.089398870038389E-4,86,"[[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-56.940141782560794,160.69737305923564,72.64330422385791],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-14.395428834021953,45.643759829950014,8.110583658726423],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-711.3525325492275,1949.2571392980485,615.959640949102],[-673.9020735731248,1851.701883542963,581.005769142121],[-323.40613725763905,833.9708204147164,274.8503807975075],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-29.084384411239796,70.85909321764007,19.55860411532763],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-365.74783375324927,1059.659944568725,327.1948814653351],[-267.1981618179704,724.4868341774409,209.1058405743943],[-358.3427299179923,1046.3951730736096,318.10982988765153],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-267.1981618179704,724.4868341774409,209.1058405743943],[-701.999458009605,1898.8268050704794,619.5395106898291],[-653.7203575575841,1773.981520337332,550.227971464339],[-701.999458009605,1898.8268050704794,619.5395106898291],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-267.1981618179704,724.4868341774409,209.1058405743943],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-323.40613725763905,833.9708204147164,274.8503807975075],[-29.084384411239796,70.85909321764007,19.55860411532763],[-488.6207916892814,1334.4805997674594,432.05814800389794],[-316.4097611921271,812.9598531477511,256.6089707466566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-312.1984061258061,793.1823789329865,255.74578403670245],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-168.96414484899324,459.79111154801166,126.45921277011547],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-267.1981618179704,724.4868341774409,209.1058405743943],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-347.1886463804995,1023.8373751413038,301.0986011499653]]"
15800,30,1.2968929500000002,1.3089799166666667,0.07078436380935575,0.27896830670409317,0.280112237498158,0.01663066169072023,0.006032426290570854,0.006013366293393065,6.055693155268609E-4,88,"[[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-323.40613725763905,833.9708204147164,274.8503807975075],[-711.3525325492275,1949.2571392980485,615.959640949102],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-14.395428834021953,45.643759829950014,8.110583658726423],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-267.1981618179704,724.4868341774409,209.1058405743943],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-267.1981618179704,724.4868341774409,209.1058405743943],[-470.96082042513933,1273.163132369561,415.6621430386141],[-323.40613725763905,833.9708204147164,274.8503807975075],[-267.1981618179704,724.4868341774409,209.1058405743943],[-428.9185798439611,1161.4921604352714,365.09476398028403],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-323.40613725763905,833.9708204147164,274.8503807975075],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-653.7203575575841,1773.981520337332,550.227971464339],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-365.74783375324927,1059.659944568725,327.1948814653351],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-56.940141782560794,160.69737305923564,72.64330422385791],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-711.3525325492275,1949.2571392980485,615.959640949102],[-673.9020735731248,1851.701883542963,581.005769142121],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-29.084384411239796,70.85909321764007,19.55860411532763],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-701.999458009605,1898.8268050704794,619.5395106898291],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-312.1984061258061,793.1823789329865,255.74578403670245],[-168.96414484899324,459.79111154801166,126.45921277011547],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
15900,30,1.3050263500000001,1.3175580633333335,0.07192087954959415,0.27926666995615196,0.2801633421084426,0.016668862963658295,0.006019427596305775,0.006023023067434487,6.309047590137E-4,86,"[[-355.7069625042186,1033.4211691365374,310.37103067839075],[-470.96082042513933,1273.163132369561,415.6621430386141],[-547.4383695274361,1459.842946044398,448.7792914851852],[-470.96082042513933,1273.163132369561,415.6621430386141],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-711.3525325492275,1949.2571392980485,615.959640949102],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-323.40613725763905,833.9708204147164,274.8503807975075],[-711.3525325492275,1949.2571392980485,615.959640949102],[-312.1984061258061,793.1823789329865,255.74578403670245],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-267.1981618179704,724.4868341774409,209.1058405743943],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-711.3525325492275,1949.2571392980485,615.959640949102],[-673.9020735731248,1851.701883542963,581.005769142121],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-29.084384411239796,70.85909321764007,19.55860411532763],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-701.999458009605,1898.8268050704794,619.5395106898291],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-312.1984061258061,793.1823789329865,255.74578403670245],[-168.96414484899324,459.79111154801166,126.45921277011547],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16000,30,1.3130043,1.32584326,0.07180626749312012,0.2788686937818107,0.28005788175332375,0.01700538359137933,0.006093490411936809,0.006027952230787783,6.336223226296822E-4,84,"[[-635.6472251683113,1737.2612219768682,525.0622164867643],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-312.1984061258061,793.1823789329865,255.74578403670245],[-29.084384411239796,70.85909321764007,19.55860411532763],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-470.96082042513933,1273.163132369561,415.6621430386141],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-564.0546665288333,1489.3268227390022,464.28952029375],[-323.40613725763905,833.9708204147164,274.8503807975075],[-711.3525325492275,1949.2571392980485,615.959640949102],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-14.395428834021953,45.643759829950014,8.110583658726423],[-653.7203575575841,1773.981520337332,550.227971464339],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-267.1981618179704,724.4868341774409,209.1058405743943],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-526.9840932180665,1422.5733846420292,448.1923096137595],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-711.3525325492275,1949.2571392980485,615.959640949102],[-673.9020735731248,1851.701883542963,581.005769142121],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-312.1984061258061,793.1823789329865,255.74578403670245],[-168.96414484899324,459.79111154801166,126.45921277011547],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16100,30,1.32080035,1.3341308533333334,0.07198603373785842,0.27890441554129075,0.28039229671204896,0.01705973603541451,0.006110365546433306,0.006065158942613529,6.37896857459621E-4,79,"[[-606.0699836380821,1657.5757368643144,498.1857938753188],[-312.1984061258061,793.1823789329865,255.74578403670245],[-313.9976150829809,800.9266021356659,252.26389329013944],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-56.940141782560794,160.69737305923564,72.64330422385791],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-547.4383695274361,1459.842946044398,448.7792914851852],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-29.084384411239796,70.85909321764007,19.55860411532763],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-470.96082042513933,1273.163132369561,415.6621430386141],[-564.0546665288333,1489.3268227390022,464.28952029375],[-323.40613725763905,833.9708204147164,274.8503807975075],[-711.3525325492275,1949.2571392980485,615.959640949102],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-267.1981618179704,724.4868341774409,209.1058405743943],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-711.3525325492275,1949.2571392980485,615.959640949102],[-673.9020735731248,1851.701883542963,581.005769142121],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16200,30,1.32913235,1.34243618,0.07200612233702601,0.27887935949009757,0.2802127287982324,0.01727427178992997,0.0060368553282320195,0.006063407752886965,6.297446957522802E-4,86,"[[-267.1981618179704,724.4868341774409,209.1058405743943],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-313.9976150829809,800.9266021356659,252.26389329013944],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-313.9976150829809,800.9266021356659,252.26389329013944],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-653.7203575575841,1773.981520337332,550.227971464339],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-470.96082042513933,1273.163132369561,415.6621430386141],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-29.084384411239796,70.85909321764007,19.55860411532763],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-470.96082042513933,1273.163132369561,415.6621430386141],[-564.0546665288333,1489.3268227390022,464.28952029375],[-323.40613725763905,833.9708204147164,274.8503807975075],[-711.3525325492275,1949.2571392980485,615.959640949102],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-267.1981618179704,724.4868341774409,209.1058405743943],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-711.3525325492275,1949.2571392980485,615.959640949102],[-673.9020735731248,1851.701883542963,581.005769142121],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-698.7221031819255,1885.8687826895036,612.8826321769263],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16300,30,1.3387619000000002,1.3507385033333335,0.07225043158086818,0.2789386111248444,0.2804043252763166,0.017246981145972066,0.005919780728331396,0.0060162670253957095,6.621631469133002E-4,84,"[[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-564.0546665288333,1489.3268227390022,464.28952029375],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-168.96414484899324,459.79111154801166,126.45921277011547],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-267.1981618179704,724.4868341774409,209.1058405743943],[-267.1981618179704,724.4868341774409,209.1058405743943],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-313.9976150829809,800.9266021356659,252.26389329013944],[-547.4383695274361,1459.842946044398,448.7792914851852],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-470.96082042513933,1273.163132369561,415.6621430386141],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-564.0546665288333,1489.3268227390022,464.28952029375],[-29.084384411239796,70.85909321764007,19.55860411532763],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-470.96082042513933,1273.163132369561,415.6621430386141],[-564.0546665288333,1489.3268227390022,464.28952029375],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-267.1981618179704,724.4868341774409,209.1058405743943],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-711.3525325492275,1949.2571392980485,615.959640949102],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-711.3525325492275,1949.2571392980485,615.959640949102],[-673.9020735731248,1851.701883542963,581.005769142121],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-14.395428834021953,45.643759829950014,8.110583658726423],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16400,30,1.3468306500000002,1.3588795066666668,0.07238588672841256,0.2786933062212761,0.280541255300251,0.017299967951647902,0.005987729499112653,0.006072639517628946,7.108237083856361E-4,95,"[[-323.40613725763905,833.9708204147164,274.8503807975075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-673.9020735731248,1851.701883542963,581.005769142121],[-168.96414484899324,459.79111154801166,126.45921277011547],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-547.4383695274361,1459.842946044398,448.7792914851852],[-653.7203575575841,1773.981520337332,550.227971464339],[-470.96082042513933,1273.163132369561,415.6621430386141],[-711.3525325492275,1949.2571392980485,615.959640949102],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-267.1981618179704,724.4868341774409,209.1058405743943],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-564.0546665288333,1489.3268227390022,464.28952029375],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-168.96414484899324,459.79111154801166,126.45921277011547],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-267.1981618179704,724.4868341774409,209.1058405743943],[-267.1981618179704,724.4868341774409,209.1058405743943],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-313.9976150829809,800.9266021356659,252.26389329013944],[-547.4383695274361,1459.842946044398,448.7792914851852],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-470.96082042513933,1273.163132369561,415.6621430386141],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-564.0546665288333,1489.3268227390022,464.28952029375],[-29.084384411239796,70.85909321764007,19.55860411532763],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-470.96082042513933,1273.163132369561,415.6621430386141],[-564.0546665288333,1489.3268227390022,464.28952029375],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-673.9020735731248,1851.701883542963,581.005769142121],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-14.395428834021953,45.643759829950014,8.110583658726423],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16500,30,1.3545958,1.3671485866666668,0.07246864974864334,0.2788401236325874,0.28053225028738327,0.017325432363654844,0.006085679254492498,0.006068174028022948,6.991551819284653E-4,90,"[[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-168.96414484899324,459.79111154801166,126.45921277011547],[-252.22988794545924,682.668615799104,198.35386072244683],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-673.9020735731248,1851.701883542963,581.005769142121],[-168.96414484899324,459.79111154801166,126.45921277011547],[-711.3525325492275,1949.2571392980485,615.959640949102],[-547.4383695274361,1459.842946044398,448.7792914851852],[-653.7203575575841,1773.981520337332,550.227971464339],[-711.3525325492275,1949.2571392980485,615.959640949102],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-267.1981618179704,724.4868341774409,209.1058405743943],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-313.9976150829809,800.9266021356659,252.26389329013944],[-547.4383695274361,1459.842946044398,448.7792914851852],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-470.96082042513933,1273.163132369561,415.6621430386141],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-564.0546665288333,1489.3268227390022,464.28952029375],[-29.084384411239796,70.85909321764007,19.55860411532763],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-470.96082042513933,1273.163132369561,415.6621430386141],[-564.0546665288333,1489.3268227390022,464.28952029375],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-323.40613725763905,833.9708204147164,274.8503807975075],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-564.0546665288333,1489.3268227390022,464.28952029375],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-14.395428834021953,45.643759829950014,8.110583658726423],[-243.84627848601326,667.480720720046,197.94689992501654],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16600,30,1.36355585,1.3754134433333334,0.07230953615169225,0.27885029687762386,0.28093284794663026,0.017531341033042686,0.006093909101352844,0.005981303260851417,6.740986995835112E-4,87,"[[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-267.1981618179704,724.4868341774409,209.1058405743943],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-168.96414484899324,459.79111154801166,126.45921277011547],[-673.9020735731248,1851.701883542963,581.005769142121],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-653.7203575575841,1773.981520337332,550.227971464339],[-711.3525325492275,1949.2571392980485,615.959640949102],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-547.4383695274361,1459.842946044398,448.7792914851852],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-564.0546665288333,1489.3268227390022,464.28952029375],[-29.084384411239796,70.85909321764007,19.55860411532763],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-564.0546665288333,1489.3268227390022,464.28952029375],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-14.395428834021953,45.643759829950014,8.110583658726423],[-243.84627848601326,667.480720720046,197.94689992501654],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16700,30,1.3721662000000001,1.38358438,0.07244613265519471,0.2789601324408492,0.28095961734593966,0.01744642354341241,0.006002256953920324,0.006013576741155974,6.262573010628503E-4,91,"[[-650.4430027299046,1761.0234979563563,543.5710929514363],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-564.0546665288333,1489.3268227390022,464.28952029375],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-316.4097611921271,812.9598531477511,256.6089707466566],[-547.4383695274361,1459.842946044398,448.7792914851852],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-267.1981618179704,724.4868341774409,209.1058405743943],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-673.9020735731248,1851.701883542963,581.005769142121],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-653.7203575575841,1773.981520337332,550.227971464339],[-711.3525325492275,1949.2571392980485,615.959640949102],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-547.4383695274361,1459.842946044398,448.7792914851852],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-29.084384411239796,70.85909321764007,19.55860411532763],[-547.4383695274361,1459.842946044398,448.7792914851852],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-564.0546665288333,1489.3268227390022,464.28952029375],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-14.395428834021953,45.643759829950014,8.110583658726423],[-243.84627848601326,667.480720720046,197.94689992501654],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16800,30,1.3798102500000002,1.3920648266666666,0.07259425823443297,0.27901292074026196,0.281334050569169,0.01713800390181862,0.006092651242996657,0.006080675672165968,6.168898122766236E-4,85,"[[-316.4097611921271,812.9598531477511,256.6089707466566],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-267.1981618179704,724.4868341774409,209.1058405743943],[-653.7203575575841,1773.981520337332,550.227971464339],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-267.1981618179704,724.4868341774409,209.1058405743943],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-564.0546665288333,1489.3268227390022,464.28952029375],[-547.4383695274361,1459.842946044398,448.7792914851852],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-267.1981618179704,724.4868341774409,209.1058405743943],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-316.4097611921271,812.9598531477511,256.6089707466566],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-601.8701720174884,1639.437241191772,497.51267193542395],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-564.0546665288333,1489.3268227390022,464.28952029375],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-547.4383695274361,1459.842946044398,448.7792914851852],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-252.22988794545924,682.668615799104,198.35386072244683],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-547.4383695274361,1459.842946044398,448.7792914851852],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-564.0546665288333,1489.3268227390022,464.28952029375],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
16900,30,1.3882135500000001,1.4008278666666667,0.07248242410882288,0.28313907643514935,0.28255648929257704,0.01695833795298566,0.006076386841456692,0.0060262677835663065,6.339092593713175E-4,87,"[[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-601.8701720174884,1639.437241191772,497.51267193542395],[-14.395428834021953,45.643759829950014,8.110583658726423],[-711.3525325492275,1949.2571392980485,615.959640949102],[-252.22988794545924,682.668615799104,198.35386072244683],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-267.1981618179704,724.4868341774409,209.1058405743943],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-267.1981618179704,724.4868341774409,209.1058405743943],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-653.7203575575841,1773.981520337332,550.227971464339],[-547.4383695274361,1459.842946044398,448.7792914851852],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-267.1981618179704,724.4868341774409,209.1058405743943],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-316.4097611921271,812.9598531477511,256.6089707466566],[-601.8701720174884,1639.437241191772,497.51267193542395],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-347.1886463804995,1023.8373751413038,301.0986011499653],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-564.0546665288333,1489.3268227390022,464.28952029375],[-547.4383695274361,1459.842946044398,448.7792914851852],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-547.4383695274361,1459.842946044398,448.7792914851852],[-56.940141782560794,160.69737305923564,72.64330422385791],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-564.0546665288333,1489.3268227390022,464.28952029375],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17000,30,1.397199,1.4090132033333334,0.07254373126802362,0.28316714636924456,0.28279961241203555,0.016938750991426003,0.006070134409619583,0.006007814104605458,6.658473899033109E-4,82,"[[-347.1886463804995,1023.8373751413038,301.0986011499653],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-267.1981618179704,724.4868341774409,209.1058405743943],[-266.69961080252375,710.8293177467506,202.89043278965832],[-267.1981618179704,724.4868341774409,209.1058405743943],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-601.8701720174884,1639.437241191772,497.51267193542395],[-14.395428834021953,45.643759829950014,8.110583658726423],[-252.22988794545924,682.668615799104,198.35386072244683],[-29.084384411239796,70.85909321764007,19.55860411532763],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-316.4097611921271,812.9598531477511,256.6089707466566],[-601.8701720174884,1639.437241191772,497.51267193542395],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-564.0546665288333,1489.3268227390022,464.28952029375],[-547.4383695274361,1459.842946044398,448.7792914851852],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-56.940141782560794,160.69737305923564,72.64330422385791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-547.4383695274361,1459.842946044398,448.7792914851852],[-56.940141782560794,160.69737305923564,72.64330422385791],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-323.40613725763905,833.9708204147164,274.8503807975075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-564.0546665288333,1489.3268227390022,464.28952029375],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17100,30,1.4046995500000001,1.4170984033333334,0.07243744185092302,0.28295642694912015,0.28281916044991784,0.01684923670335313,0.0060045147808389845,0.005944172222730759,5.886282655664973E-4,79,"[[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-323.40613725763905,833.9708204147164,274.8503807975075],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-56.940141782560794,160.69737305923564,72.64330422385791],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-56.940141782560794,160.69737305923564,72.64330422385791],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-251.73133693001256,669.0110993684139,192.13845293771087],[-323.40613725763905,833.9708204147164,274.8503807975075],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-267.1981618179704,724.4868341774409,209.1058405743943],[-266.69961080252375,710.8293177467506,202.89043278965832],[-267.1981618179704,724.4868341774409,209.1058405743943],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-316.4097611921271,812.9598531477511,256.6089707466566],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-564.0546665288333,1489.3268227390022,464.28952029375],[-547.4383695274361,1459.842946044398,448.7792914851852],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-252.22988794545924,682.668615799104,198.35386072244683],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-547.4383695274361,1459.842946044398,448.7792914851852],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-313.9976150829809,800.9266021356659,252.26389329013944],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-564.0546665288333,1489.3268227390022,464.28952029375],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17200,30,1.4124428,1.4252314566666668,0.07251121182228537,0.2834686716447084,0.28264719236976454,0.017012997443539738,0.00567068215453167,0.005875457710127177,6.678155623545801E-4,93,"[[-251.73133693001256,669.0110993684139,192.13845293771087],[-266.69961080252375,710.8293177467506,202.89043278965832],[-711.3525325492275,1949.2571392980485,615.959640949102],[-547.4383695274361,1459.842946044398,448.7792914851852],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-251.73133693001256,669.0110993684139,192.13845293771087],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-29.084384411239796,70.85909321764007,19.55860411532763],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-313.9976150829809,800.9266021356659,252.26389329013944],[-441.58750544876784,1204.1547344312648,384.0050069952892],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-323.40613725763905,833.9708204147164,274.8503807975075],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-56.940141782560794,160.69737305923564,72.64330422385791],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-56.940141782560794,160.69737305923564,72.64330422385791],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-251.73133693001256,669.0110993684139,192.13845293771087],[-323.40613725763905,833.9708204147164,274.8503807975075],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-267.1981618179704,724.4868341774409,209.1058405743943],[-266.69961080252375,710.8293177467506,202.89043278965832],[-267.1981618179704,724.4868341774409,209.1058405743943],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-316.4097611921271,812.9598531477511,256.6089707466566],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-673.9020735731248,1851.701883542963,581.005769142121],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-316.4097611921271,812.9598531477511,256.6089707466566],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-547.4383695274361,1459.842946044398,448.7792914851852],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-547.4383695274361,1459.842946044398,448.7792914851852],[-313.9976150829809,800.9266021356659,252.26389329013944],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-564.0546665288333,1489.3268227390022,464.28952029375],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-252.22988794545924,682.668615799104,198.35386072244683],[-252.22988794545924,682.668615799104,198.35386072244683],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17300,30,1.4204796000000002,1.4336542366666667,0.07245861540640113,0.2831479795075652,0.28309033934005695,0.016656997246426497,0.005861601302666098,0.005887621288627934,5.657996578972664E-4,92,"[[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-266.69961080252375,710.8293177467506,202.89043278965832],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-323.40613725763905,833.9708204147164,274.8503807975075],[-711.3525325492275,1949.2571392980485,615.959640949102],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-251.73133693001256,669.0110993684139,192.13845293771087],[-266.69961080252375,710.8293177467506,202.89043278965832],[-711.3525325492275,1949.2571392980485,615.959640949102],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-251.73133693001256,669.0110993684139,192.13845293771087],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-29.084384411239796,70.85909321764007,19.55860411532763],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-29.084384411239796,70.85909321764007,19.55860411532763],[-313.9976150829809,800.9266021356659,252.26389329013944],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-694.7878948976227,1857.2137216319504,606.9344453110241],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-267.1981618179704,724.4868341774409,209.1058405743943],[-547.4383695274361,1459.842946044398,448.7792914851852],[-313.9976150829809,800.9266021356659,252.26389329013944],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-345.5823368587701,1008.0828732127097,300.67421272910286],[-564.0546665288333,1489.3268227390022,464.28952029375],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17400,30,1.4292169500000003,1.4419277866666667,0.07260136872258621,0.28488943699429137,0.2832700829080061,0.016676465238011865,0.005859044202848683,0.005907567350012345,5.456909634183703E-4,86,"[[-435.2302966168244,1175.1571852697375,370.51413266673234],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-266.69961080252375,710.8293177467506,202.89043278965832],[-601.8701720174884,1639.437241191772,497.51267193542395],[-266.69961080252375,710.8293177467506,202.89043278965832],[-547.4383695274361,1459.842946044398,448.7792914851852],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-266.69961080252375,710.8293177467506,202.89043278965832],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-323.40613725763905,833.9708204147164,274.8503807975075],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-251.73133693001256,669.0110993684139,192.13845293771087],[-266.69961080252375,710.8293177467506,202.89043278965832],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-251.73133693001256,669.0110993684139,192.13845293771087],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-313.9976150829809,800.9266021356659,252.26389329013944],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-433.62398709509495,1159.4026833411433,370.0897442458699],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-653.7203575575841,1773.981520337332,550.227971464339],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-564.0546665288333,1489.3268227390022,464.28952029375],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-673.9020735731248,1851.701883542963,581.005769142121],[-711.3525325492275,1949.2571392980485,615.959640949102],[-547.4383695274361,1459.842946044398,448.7792914851852],[-313.9976150829809,800.9266021356659,252.26389329013944],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17500,30,1.437029,1.4501834666666666,0.07255149183003057,0.28554408942452103,0.28386529132440425,0.016652923819145696,0.005791309836582902,0.005845014586564982,5.501502294260196E-4,86,"[[-711.3525325492275,1949.2571392980485,615.959640949102],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-601.8701720174884,1639.437241191772,497.51267193542395],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-564.0546665288333,1489.3268227390022,464.28952029375],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-653.7203575575841,1773.981520337332,550.227971464339],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-266.69961080252375,710.8293177467506,202.89043278965832],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-266.69961080252375,710.8293177467506,202.89043278965832],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-323.40613725763905,833.9708204147164,274.8503807975075],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-251.73133693001256,669.0110993684139,192.13845293771087],[-266.69961080252375,710.8293177467506,202.89043278965832],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-313.9976150829809,800.9266021356659,252.26389329013944],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-564.0546665288333,1489.3268227390022,464.28952029375],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-673.9020735731248,1851.701883542963,581.005769142121],[-547.4383695274361,1459.842946044398,448.7792914851852],[-313.9976150829809,800.9266021356659,252.26389329013944],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17600,30,1.4451876000000001,1.4583969033333335,0.07242525628706148,0.28658456659005305,0.28414702930743596,0.016838880101537102,0.005842432310129037,0.005828660745158443,6.20918633023693E-4,97,"[[-705.7333148949557,1914.1459470843083,602.7737618750566],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-711.3525325492275,1949.2571392980485,615.959640949102],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-266.69961080252375,710.8293177467506,202.89043278965832],[-547.4383695274361,1459.842946044398,448.7792914851852],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-547.4383695274361,1459.842946044398,448.7792914851852],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-29.084384411239796,70.85909321764007,19.55860411532763],[-699.7956152345638,1906.6624403362102,596.3714684915478],[-711.3525325492275,1949.2571392980485,615.959640949102],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-601.8701720174884,1639.437241191772,497.51267193542395],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-653.7203575575841,1773.981520337332,550.227971464339],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-266.69961080252375,710.8293177467506,202.89043278965832],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-266.69961080252375,710.8293177467506,202.89043278965832],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-323.40613725763905,833.9708204147164,274.8503807975075],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-251.73133693001256,669.0110993684139,192.13845293771087],[-266.69961080252375,710.8293177467506,202.89043278965832],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-313.9976150829809,800.9266021356659,252.26389329013944],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-564.0546665288333,1489.3268227390022,464.28952029375],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-673.9020735731248,1851.701883542963,581.005769142121],[-547.4383695274361,1459.842946044398,448.7792914851852],[-313.9976150829809,800.9266021356659,252.26389329013944],[-547.4383695274361,1459.842946044398,448.7792914851852],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17700,30,1.453815,1.4667770433333334,0.07235485802786766,0.2867582575791944,0.28421048674699756,0.016961591992881976,0.005733621142838711,0.0058229573808955305,5.748602573480461E-4,96,"[[-709.2706513948497,1932.0058749406764,608.7946997252766],[-653.7203575575841,1773.981520337332,550.227971464339],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-564.0546665288333,1489.3268227390022,464.28952029375],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-266.69961080252375,710.8293177467506,202.89043278965832],[-323.40613725763905,833.9708204147164,274.8503807975075],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-266.69961080252375,710.8293177467506,202.89043278965832],[-266.69961080252375,710.8293177467506,202.89043278965832],[-703.8238677344084,1895.8473767962935,595.920871116466],[-266.69961080252375,710.8293177467506,202.89043278965832],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-711.3525325492275,1949.2571392980485,615.959640949102],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-266.69961080252375,710.8293177467506,202.89043278965832],[-547.4383695274361,1459.842946044398,448.7792914851852],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-547.4383695274361,1459.842946044398,448.7792914851852],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-29.084384411239796,70.85909321764007,19.55860411532763],[-711.3525325492275,1949.2571392980485,615.959640949102],[-601.8701720174884,1639.437241191772,497.51267193542395],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-313.9976150829809,800.9266021356659,252.26389329013944],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-323.40613725763905,833.9708204147164,274.8503807975075],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-673.9020735731248,1851.701883542963,581.005769142121],[-547.4383695274361,1459.842946044398,448.7792914851852],[-313.9976150829809,800.9266021356659,252.26389329013944],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17800,30,1.4626057500000003,1.4749806600000002,0.07230665318009079,0.2874018392505373,0.28469562032911094,0.017120028340283214,0.0058433266887121076,0.0057736859507535035,5.251717820654246E-4,93,"[[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-316.4097611921271,812.9598531477511,256.6089707466566],[-14.395428834021953,45.643759829950014,8.110583658726423],[-569.250535995191,1504.9062985785465,472.7091193489825],[-711.3525325492275,1949.2571392980485,615.959640949102],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-564.0546665288333,1489.3268227390022,464.28952029375],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-313.9976150829809,800.9266021356659,252.26389329013944],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-653.7203575575841,1773.981520337332,550.227971464339],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-266.69961080252375,710.8293177467506,202.89043278965832],[-564.0546665288333,1489.3268227390022,464.28952029375],[-266.69961080252375,710.8293177467506,202.89043278965832],[-266.69961080252375,710.8293177467506,202.89043278965832],[-703.8238677344084,1895.8473767962935,595.920871116466],[-266.69961080252375,710.8293177467506,202.89043278965832],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-266.69961080252375,710.8293177467506,202.89043278965832],[-547.4383695274361,1459.842946044398,448.7792914851852],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-601.8701720174884,1639.437241191772,497.51267193542395],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-323.40613725763905,833.9708204147164,274.8503807975075],[-653.7203575575841,1773.981520337332,550.227971464339],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-313.9976150829809,800.9266021356659,252.26389329013944],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-323.40613725763905,833.9708204147164,274.8503807975075],[-673.9020735731248,1851.701883542963,581.005769142121],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
17900,30,1.4705099000000001,1.4832512566666667,0.07248698081775022,0.28742598236424655,0.2848554344968644,0.017126461449491606,0.005586834342795016,0.005690858972686708,5.503945418096226E-4,90,"[[-14.395428834021953,45.643759829950014,8.110583658726423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-14.395428834021953,45.643759829950014,8.110583658726423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-56.940141782560794,160.69737305923564,72.64330422385791],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-703.8238677344084,1895.8473767962935,595.920871116466],[-56.940141782560794,160.69737305923564,72.64330422385791],[-653.7203575575841,1773.981520337332,550.227971464339],[-56.940141782560794,160.69737305923564,72.64330422385791],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-316.4097611921271,812.9598531477511,256.6089707466566],[-569.250535995191,1504.9062985785465,472.7091193489825],[-711.3525325492275,1949.2571392980485,615.959640949102],[-564.0546665288333,1489.3268227390022,464.28952029375],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-313.9976150829809,800.9266021356659,252.26389329013944],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-653.7203575575841,1773.981520337332,550.227971464339],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-564.0546665288333,1489.3268227390022,464.28952029375],[-266.69961080252375,710.8293177467506,202.89043278965832],[-266.69961080252375,710.8293177467506,202.89043278965832],[-703.8238677344084,1895.8473767962935,595.920871116466],[-266.69961080252375,710.8293177467506,202.89043278965832],[-168.96414484899324,459.79111154801166,126.45921277011547],[-470.96082042513933,1273.163132369561,415.6621430386141],[-355.7069625042186,1033.4211691365374,310.37103067839075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-266.69961080252375,710.8293177467506,202.89043278965832],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-601.8701720174884,1639.437241191772,497.51267193542395],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-323.40613725763905,833.9708204147164,274.8503807975075],[-705.7333148949557,1914.1459470843083,602.7737618750566],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-313.9976150829809,800.9266021356659,252.26389329013944],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-323.40613725763905,833.9708204147164,274.8503807975075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
18000,30,1.47830125,1.49144224,0.07243383395440425,0.28694956347461226,0.2857380349752794,0.016351901304653263,0.005526719891629171,0.005645008980680777,5.183271558208982E-4,80,"[[-168.96414484899324,459.79111154801166,126.45921277011547],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-168.96414484899324,459.79111154801166,126.45921277011547],[-601.8701720174884,1639.437241191772,497.51267193542395],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-601.8701720174884,1639.437241191772,497.51267193542395],[-56.940141782560794,160.69737305923564,72.64330422385791],[-313.9976150829809,800.9266021356659,252.26389329013944],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-703.8238677344084,1895.8473767962935,595.920871116466],[-601.8701720174884,1639.437241191772,497.51267193542395],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-14.395428834021953,45.643759829950014,8.110583658726423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-14.395428834021953,45.643759829950014,8.110583658726423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-703.8238677344084,1895.8473767962935,595.920871116466],[-653.7203575575841,1773.981520337332,550.227971464339],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-569.250535995191,1504.9062985785465,472.7091193489825],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-653.7203575575841,1773.981520337332,550.227971464339],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-703.8238677344084,1895.8473767962935,595.920871116466],[-266.69961080252375,710.8293177467506,202.89043278965832],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-266.69961080252375,710.8293177467506,202.89043278965832],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-352.42160560528225,1020.4523038801037,305.35864475357096],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-323.40613725763905,833.9708204147164,274.8503807975075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
18100,30,1.4864969000000001,1.4995425400000002,0.07265655776830497,0.28648884741973146,0.2856902146387745,0.01628581120910232,0.005551848750470545,0.005660562842013155,5.041076119001045E-4,81,"[[-703.8238677344084,1895.8473767962935,595.920871116466],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-14.395428834021953,45.643759829950014,8.110583658726423],[-601.8701720174884,1639.437241191772,497.51267193542395],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-251.73133693001256,669.0110993684139,192.13845293771087],[-323.40613725763905,833.9708204147164,274.8503807975075],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-547.4383695274361,1459.842946044398,448.7792914851852],[-56.940141782560794,160.69737305923564,72.64330422385791],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-56.940141782560794,160.69737305923564,72.64330422385791],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-601.8701720174884,1639.437241191772,497.51267193542395],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-653.7203575575841,1773.981520337332,550.227971464339],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-569.250535995191,1504.9062985785465,472.7091193489825],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-653.7203575575841,1773.981520337332,550.227971464339],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-266.69961080252375,710.8293177467506,202.89043278965832],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-266.69961080252375,710.8293177467506,202.89043278965832],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-251.73133693001256,669.0110993684139,192.13845293771087],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-462.7285986210891,1256.9681613711537,406.03550831265716],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-323.40613725763905,833.9708204147164,274.8503807975075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-470.96082042513933,1273.163132369561,415.6621430386141]]"
18200,30,1.4945335000000002,1.5076256033333335,0.0725267381155177,0.28655557671364773,0.2861424269029406,0.01632288738696597,0.0056983418999740605,0.005715091208007214,4.6956921256557265E-4,80,"[[-385.9531734035873,1050.7929300451337,328.10210971382344],[-703.8238677344084,1895.8473767962935,595.920871116466],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-323.40613725763905,833.9708204147164,274.8503807975075],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-313.9976150829809,800.9266021356659,252.26389329013944],[-14.395428834021953,45.643759829950014,8.110583658726423],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-617.600464988501,1681.7528346941724,506.54465362240524],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-14.395428834021953,45.643759829950014,8.110583658726423],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-547.4383695274361,1459.842946044398,448.7792914851852],[-56.940141782560794,160.69737305923564,72.64330422385791],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-56.940141782560794,160.69737305923564,72.64330422385791],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-601.8701720174884,1639.437241191772,497.51267193542395],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-653.7203575575841,1773.981520337332,550.227971464339],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-653.7203575575841,1773.981520337332,550.227971464339],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-266.69961080252375,710.8293177467506,202.89043278965832],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-266.69961080252375,710.8293177467506,202.89043278965832],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-251.73133693001256,669.0110993684139,192.13845293771087],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-323.40613725763905,833.9708204147164,274.8503807975075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957]]"
18300,30,1.5028185500000002,1.51599616,0.07242330256263545,0.2863802110153747,0.28643305627955373,0.016215999405592662,0.005665612630888183,0.0057218618226279015,5.180395480754268E-4,79,"[[-385.9531734035873,1050.7929300451337,328.10210971382344],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-266.69961080252375,710.8293177467506,202.89043278965832],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-567.3320213565128,1502.284845119978,470.94639880665267],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-316.4097611921271,812.9598531477511,256.6089707466566],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-323.40613725763905,833.9708204147164,274.8503807975075],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-14.395428834021953,45.643759829950014,8.110583658726423],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-653.7203575575841,1773.981520337332,550.227971464339],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-653.7203575575841,1773.981520337332,550.227971464339],[-266.69961080252375,710.8293177467506,202.89043278965832],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-266.69961080252375,710.8293177467506,202.89043278965832],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-323.40613725763905,833.9708204147164,274.8503807975075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957]]"
18400,30,1.511371,1.5242354333333334,0.07236022539868031,0.2863802110153747,0.286685645713106,0.016275683935853862,0.005609264380140981,0.005712547969014597,5.027258721500424E-4,85,"[[-313.9976150829809,800.9266021356659,252.26389329013944],[-420.10767740360774,1128.9522639043155,360.0284495886009],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-703.8238677344084,1895.8473767962935,595.920871116466],[-56.940141782560794,160.69737305923564,72.64330422385791],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-547.4383695274361,1459.842946044398,448.7792914851852],[-711.3525325492275,1949.2571392980485,615.959640949102],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-323.40613725763905,833.9708204147164,274.8503807975075],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-266.69961080252375,710.8293177467506,202.89043278965832],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-323.40613725763905,833.9708204147164,274.8503807975075],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-703.8238677344084,1895.8473767962935,595.920871116466],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-14.395428834021953,45.643759829950014,8.110583658726423],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-168.96414484899324,459.79111154801166,126.45921277011547],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-356.8035848912178,1034.4257817605353,306.4247525009203],[-653.7203575575841,1773.981520337332,550.227971464339],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-653.7203575575841,1773.981520337332,550.227971464339],[-266.69961080252375,710.8293177467506,202.89043278965832],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-266.69961080252375,710.8293177467506,202.89043278965832],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-323.40613725763905,833.9708204147164,274.8503807975075],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957]]"
18500,30,1.5207632500000001,1.5324982333333335,0.07258432149028031,0.2863935595289945,0.28657402497402457,0.016267418775129792,0.005584344963274419,0.005728408210233202,5.475152239399828E-4,78,"[[-424.3074890242015,1147.0907595768579,360.7015715284957],[-266.69961080252375,710.8293177467506,202.89043278965832],[-617.600464988501,1681.7528346941724,506.54465362240524],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-653.7203575575841,1773.981520337332,550.227971464339],[-601.8701720174884,1639.437241191772,497.51267193542395],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-601.8701720174884,1639.437241191772,497.51267193542395],[-266.69961080252375,710.8293177467506,202.89043278965832],[-266.69961080252375,710.8293177467506,202.89043278965832],[-617.600464988501,1681.7528346941724,506.54465362240524],[-653.7203575575841,1773.981520337332,550.227971464339],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-703.8238677344084,1895.8473767962935,595.920871116466],[-313.9976150829809,800.9266021356659,252.26389329013944],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-323.40613725763905,833.9708204147164,274.8503807975075],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-323.40613725763905,833.9708204147164,274.8503807975075],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-14.395428834021953,45.643759829950014,8.110583658726423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-251.73133693001256,669.0110993684139,192.13845293771087],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957]]"
18600,30,1.52896965,1.5407118000000002,0.07261917379092016,0.28688190460106644,0.2866419550275297,0.01635889261992679,0.005579499494348677,0.005633306974853811,5.44357383554544E-4,89,"[[-709.2706513948497,1932.0058749406764,608.7946997252766],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-14.395428834021953,45.643759829950014,8.110583658726423],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-14.395428834021953,45.643759829950014,8.110583658726423],[-56.940141782560794,160.69737305923564,72.64330422385791],[-711.3525325492275,1949.2571392980485,615.959640949102],[-547.4383695274361,1459.842946044398,448.7792914851852],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-323.40613725763905,833.9708204147164,274.8503807975075],[-14.395428834021953,45.643759829950014,8.110583658726423],[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-703.8238677344084,1895.8473767962935,595.920871116466],[-29.084384411239796,70.85909321764007,19.55860411532763],[-601.8701720174884,1639.437241191772,497.51267193542395],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-266.69961080252375,710.8293177467506,202.89043278965832],[-617.600464988501,1681.7528346941724,506.54465362240524],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-653.7203575575841,1773.981520337332,550.227971464339],[-601.8701720174884,1639.437241191772,497.51267193542395],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-601.8701720174884,1639.437241191772,497.51267193542395],[-266.69961080252375,710.8293177467506,202.89043278965832],[-266.69961080252375,710.8293177467506,202.89043278965832],[-617.600464988501,1681.7528346941724,506.54465362240524],[-653.7203575575841,1773.981520337332,550.227971464339],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-703.8238677344084,1895.8473767962935,595.920871116466],[-313.9976150829809,800.9266021356659,252.26389329013944],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-323.40613725763905,833.9708204147164,274.8503807975075],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-385.9531734035873,1050.7929300451337,328.10210971382344],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-323.40613725763905,833.9708204147164,274.8503807975075],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-703.8238677344084,1895.8473767962935,595.920871116466],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957]]"
18700,30,1.53781905,1.54889224,0.07253673300331501,0.2874820111144063,0.2873727795500167,0.016024804799293323,0.005667948052162927,0.005674223804284225,5.54832255263104E-4,83,"[[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-316.4097611921271,812.9598531477511,256.6089707466566],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-266.69961080252375,710.8293177467506,202.89043278965832],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-555.2188487177777,1456.0100310768905,457.38955011587984],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-711.3525325492275,1949.2571392980485,615.959640949102],[-323.40613725763905,833.9708204147164,274.8503807975075],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-653.7203575575841,1773.981520337332,550.227971464339],[-601.8701720174884,1639.437241191772,497.51267193542395],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-653.7203575575841,1773.981520337332,550.227971464339],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-703.8238677344084,1895.8473767962935,595.920871116466],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-703.8238677344084,1895.8473767962935,595.920871116466],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957]]"
18800,30,1.54609665,1.5568625200000001,0.07265352124215128,0.2897220238295932,0.2877566615857235,0.015954973307107163,0.005581479166465815,0.005628929607438757,5.730235193129374E-4,82,"[[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-693.7072441602168,1870.5199237479237,584.5795605790952],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-14.395428834021953,45.643759829950014,8.110583658726423],[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-266.69961080252375,710.8293177467506,202.89043278965832],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-555.2188487177777,1456.0100310768905,457.38955011587984],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-601.8701720174884,1639.437241191772,497.51267193542395],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-653.7203575575841,1773.981520337332,550.227971464339],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-703.8238677344084,1895.8473767962935,595.920871116466],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-665.6698517690745,1835.5069125445557,571.3791344161641],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-703.8238677344084,1895.8473767962935,595.920871116466],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957]]"
18900,30,1.5537654500000002,1.5650174733333335,0.07275582640400431,0.28939896300165446,0.28810513377954533,0.015934744545383087,0.005548402724751083,0.0056021758979606295,5.440278244351305E-4,90,"[[-56.940141782560794,160.69737305923564,72.64330422385791],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-251.73133693001256,669.0110993684139,192.13845293771087],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-693.7072441602168,1870.5199237479237,584.5795605790952],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-313.9976150829809,800.9266021356659,252.26389329013944],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-711.3525325492275,1949.2571392980485,615.959640949102],[-323.40613725763905,833.9708204147164,274.8503807975075],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-392.52461318649034,1045.4666683016756,328.8054622364497],[-251.73133693001256,669.0110993684139,192.13845293771087],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-273.5388795490359,723.1987484141446,207.5748648141264],[-256.42254953391927,680.8187665308777,195.8128806603292],[-56.940141782560794,160.69737305923564,72.64330422385791],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-693.7072441602168,1870.5199237479237,584.5795605790952],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-14.395428834021953,45.643759829950014,8.110583658726423],[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-323.40613725763905,833.9708204147164,274.8503807975075],[-266.69961080252375,710.8293177467506,202.89043278965832],[-168.96414484899324,459.79111154801166,126.45921277011547],[-555.2188487177777,1456.0100310768905,457.38955011587984],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-653.7203575575841,1773.981520337332,550.227971464339],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-56.940141782560794,160.69737305923564,72.64330422385791],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-703.8238677344084,1895.8473767962935,595.920871116466],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-168.96414484899324,459.79111154801166,126.45921277011547],[-547.4383695274361,1459.842946044398,448.7792914851852],[-547.4383695274361,1459.842946044398,448.7792914851852],[-424.3074890242015,1147.0907595768579,360.7015715284957]]"
19000,30,1.56188905,1.57316564,0.07256816020873826,0.2901085996891153,0.28819031515562743,0.015982205304886032,0.005571583562749949,0.005663611670496824,5.697454775760176E-4,86,"[[-395.6069437053075,1062.0742509781116,329.5793276596574],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-392.52461318649034,1045.4666683016756,328.8054622364497],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-56.940141782560794,160.69737305923564,72.64330422385791],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-251.73133693001256,669.0110993684139,192.13845293771087],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-313.9976150829809,800.9266021356659,252.26389329013944],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-711.3525325492275,1949.2571392980485,615.959640949102],[-323.40613725763905,833.9708204147164,274.8503807975075],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-392.52461318649034,1045.4666683016756,328.8054622364497],[-251.73133693001256,669.0110993684139,192.13845293771087],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-273.5388795490359,723.1987484141446,207.5748648141264],[-256.42254953391927,680.8187665308777,195.8128806603292],[-56.940141782560794,160.69737305923564,72.64330422385791],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-693.7072441602168,1870.5199237479237,584.5795605790952],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-266.69961080252375,710.8293177467506,202.89043278965832],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-323.40613725763905,833.9708204147164,274.8503807975075],[-266.69961080252375,710.8293177467506,202.89043278965832],[-168.96414484899324,459.79111154801166,126.45921277011547],[-555.2188487177777,1456.0100310768905,457.38955011587984],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-653.7203575575841,1773.981520337332,550.227971464339],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-56.940141782560794,160.69737305923564,72.64330422385791],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-703.8238677344084,1895.8473767962935,595.920871116466],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-316.4097611921271,812.9598531477511,256.6089707466566],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19100,30,1.57002935,1.5812307266666668,0.07273610775019201,0.2899753414114649,0.2877860239768057,0.016578904470714504,0.005602100777880072,0.0056547380796237575,5.539715339732265E-4,81,"[[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-392.52461318649034,1045.4666683016756,328.8054622364497],[-323.40613725763905,833.9708204147164,274.8503807975075],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-56.940141782560794,160.69737305923564,72.64330422385791],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-316.4097611921271,812.9598531477511,256.6089707466566],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-56.940141782560794,160.69737305923564,72.64330422385791],[-601.8701720174884,1639.437241191772,497.51267193542395],[-266.69961080252375,710.8293177467506,202.89043278965832],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-392.52461318649034,1045.4666683016756,328.8054622364497],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-711.3525325492275,1949.2571392980485,615.959640949102],[-392.52461318649034,1045.4666683016756,328.8054622364497],[-273.5388795490359,723.1987484141446,207.5748648141264],[-256.42254953391927,680.8187665308777,195.8128806603292],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-653.7203575575841,1773.981520337332,550.227971464339],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-313.9976150829809,800.9266021356659,252.26389329013944],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19200,30,1.5787949500000003,1.5894100033333334,0.07263836685438389,0.2899729608839653,0.28799462749776333,0.01667694841491217,0.00558758989261543,0.00557181837054414,4.429996471144762E-4,88,"[[-395.10839268986086,1048.4167345474214,323.3639198749214],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-251.73133693001256,669.0110993684139,192.13845293771087],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-564.0546665288333,1489.3268227390022,464.28952029375],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-564.0546665288333,1489.3268227390022,464.28952029375],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-56.940141782560794,160.69737305923564,72.64330422385791],[-273.5388795490359,723.1987484141446,207.5748648141264],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-56.940141782560794,160.69737305923564,72.64330422385791],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-316.4097611921271,812.9598531477511,256.6089707466566],[-395.6069437053075,1062.0742509781116,329.5793276596574],[-56.940141782560794,160.69737305923564,72.64330422385791],[-601.8701720174884,1639.437241191772,497.51267193542395],[-266.69961080252375,710.8293177467506,202.89043278965832],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-711.3525325492275,1949.2571392980485,615.959640949102],[-392.52461318649034,1045.4666683016756,328.8054622364497],[-273.5388795490359,723.1987484141446,207.5748648141264],[-256.42254953391927,680.8187665308777,195.8128806603292],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-617.600464988501,1681.7528346941724,506.54465362240524],[-653.7203575575841,1773.981520337332,550.227971464339],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-313.9976150829809,800.9266021356659,252.26389329013944],[-316.4097611921271,812.9598531477511,256.6089707466566],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19300,30,1.5869179500000001,1.5973956666666669,0.07251823057861134,0.29009528678457097,0.28813926762687514,0.01644555848369676,0.005588843532078683,0.005633981146418645,4.988213726662334E-4,79,"[[-617.600464988501,1681.7528346941724,506.54465362240524],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-254.57909665953363,675.5417236578807,200.17910929640595],[-316.4097611921271,812.9598531477511,256.6089707466566],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-273.5388795490359,723.1987484141446,207.5748648141264],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-564.0546665288333,1489.3268227390022,464.28952029375],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-564.0546665288333,1489.3268227390022,464.28952029375],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-56.940141782560794,160.69737305923564,72.64330422385791],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-256.42254953391927,680.8187665308777,195.8128806603292],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-653.7203575575841,1773.981520337332,550.227971464339],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-617.600464988501,1681.7528346941724,506.54465362240524],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19400,30,1.5943751000000002,1.6056170733333335,0.07236444204692463,0.2909125585764133,0.2886821360270176,0.016183071486106836,0.00558305629803128,0.005642793842581201,4.6539509909116476E-4,75,"[[-56.940141782560794,160.69737305923564,72.64330422385791],[-254.57909665953363,675.5417236578807,200.17910929640595],[-564.0546665288333,1489.3268227390022,464.28952029375],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-29.084384411239796,70.85909321764007,19.55860411532763],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-564.0546665288333,1489.3268227390022,464.28952029375],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-256.42254953391927,680.8187665308777,195.8128806603292],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-316.4097611921271,812.9598531477511,256.6089707466566],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-273.5388795490359,723.1987484141446,207.5748648141264],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-601.8701720174884,1639.437241191772,497.51267193542395],[-653.7203575575841,1773.981520337332,550.227971464339],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19500,30,1.6026916500000001,1.6139980733333334,0.07241314810792275,0.29090195012274395,0.2881386288815645,0.016690926036150654,0.0055324650257896,0.005619901114051491,5.235479281801791E-4,86,"[[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-273.5388795490359,723.1987484141446,207.5748648141264],[-254.57909665953363,675.5417236578807,200.17910929640595],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-251.73133693001256,669.0110993684139,192.13845293771087],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-29.084384411239796,70.85909321764007,19.55860411532763],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-56.940141782560794,160.69737305923564,72.64330422385791],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-56.940141782560794,160.69737305923564,72.64330422385791],[-254.57909665953363,675.5417236578807,200.17910929640595],[-564.0546665288333,1489.3268227390022,464.28952029375],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-29.084384411239796,70.85909321764007,19.55860411532763],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-564.0546665288333,1489.3268227390022,464.28952029375],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-256.42254953391927,680.8187665308777,195.8128806603292],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-316.4097611921271,812.9598531477511,256.6089707466566],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-273.5388795490359,723.1987484141446,207.5748648141264],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-323.40613725763905,833.9708204147164,274.8503807975075],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-653.7203575575841,1773.981520337332,550.227971464339],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19600,30,1.61071805,1.6220972500000002,0.07255372256503904,0.29068746540359097,0.28834770738536053,0.016803615123092204,0.005594578072493898,0.005612889707949538,5.659335288532243E-4,80,"[[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-326.1900794024005,826.7576114805728,265.7058340674346],[-319.0969592948117,812.6912517596448,258.5330344905218],[-601.8701720174884,1639.437241191772,497.51267193542395],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-273.5388795490359,723.1987484141446,207.5748648141264],[-251.73133693001256,669.0110993684139,192.13845293771087],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-29.084384411239796,70.85909321764007,19.55860411532763],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-56.940141782560794,160.69737305923564,72.64330422385791],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-56.940141782560794,160.69737305923564,72.64330422385791],[-254.57909665953363,675.5417236578807,200.17910929640595],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-29.084384411239796,70.85909321764007,19.55860411532763],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-256.42254953391927,680.8187665308777,195.8128806603292],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-273.5388795490359,723.1987484141446,207.5748648141264],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-323.40613725763905,833.9708204147164,274.8503807975075],[-601.8701720174884,1639.437241191772,497.51267193542395],[-653.7203575575841,1773.981520337332,550.227971464339],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-567.3320213565128,1502.284845119978,470.94639880665267],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19700,30,1.6189027,1.6302155866666668,0.0725162536591993,0.2910450480795679,0.28845621393965887,0.016851682967356615,0.0054061906549470965,0.00551741966287447,5.092162976633878E-4,82,"[[-592.3519455541517,1620.8993519041474,494.716488415683],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-251.73133693001256,669.0110993684139,192.13845293771087],[-653.7203575575841,1773.981520337332,550.227971464339],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-256.42254953391927,680.8187665308777,195.8128806603292],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-551.1952583105336,1461.355447857237,450.1582168910309],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-273.5388795490359,723.1987484141446,207.5748648141264],[-326.1900794024005,826.7576114805728,265.7058340674346],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-326.1900794024005,826.7576114805728,265.7058340674346],[-601.8701720174884,1639.437241191772,497.51267193542395],[-273.5388795490359,723.1987484141446,207.5748648141264],[-29.084384411239796,70.85909321764007,19.55860411532763],[-56.940141782560794,160.69737305923564,72.64330422385791],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-56.940141782560794,160.69737305923564,72.64330422385791],[-254.57909665953363,675.5417236578807,200.17910929640595],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-29.084384411239796,70.85909321764007,19.55860411532763],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-273.5388795490359,723.1987484141446,207.5748648141264],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-601.8701720174884,1639.437241191772,497.51267193542395],[-567.3320213565128,1502.284845119978,470.94639880665267],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19800,30,1.6273069000000002,1.6383801500000001,0.07255144299359548,0.2912923976524785,0.28871933726402155,0.01707082845095964,0.005446129375311838,0.005498757372179945,4.8745182148291725E-4,92,"[[-469.2622024319509,1258.5279502703972,406.5432607008732],[-539.765938400614,1425.6546624511768,443.0095131941284],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-711.3525325492275,1949.2571392980485,615.959640949102],[-539.765938400614,1425.6546624511768,443.0095131941284],[-38.471173123311026,82.78068017872609,28.593251166884734],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-168.96414484899324,459.79111154801166,126.45921277011547],[-264.8835830726495,706.70242064588,201.47196859934297],[-56.940141782560794,160.69737305923564,72.64330422385791],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-539.765938400614,1425.6546624511768,443.0095131941284],[-592.3519455541517,1620.8993519041474,494.716488415683],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-251.73133693001256,669.0110993684139,192.13845293771087],[-653.7203575575841,1773.981520337332,550.227971464339],[-256.42254953391927,680.8187665308777,195.8128806603292],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-551.1952583105336,1461.355447857237,450.1582168910309],[-273.5388795490359,723.1987484141446,207.5748648141264],[-326.1900794024005,826.7576114805728,265.7058340674346],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-326.1900794024005,826.7576114805728,265.7058340674346],[-273.5388795490359,723.1987484141446,207.5748648141264],[-29.084384411239796,70.85909321764007,19.55860411532763],[-56.940141782560794,160.69737305923564,72.64330422385791],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-56.940141782560794,160.69737305923564,72.64330422385791],[-254.57909665953363,675.5417236578807,200.17910929640595],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-29.084384411239796,70.85909321764007,19.55860411532763],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-29.084384411239796,70.85909321764007,19.55860411532763],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-273.5388795490359,723.1987484141446,207.5748648141264],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-601.8701720174884,1639.437241191772,497.51267193542395],[-567.3320213565128,1502.284845119978,470.94639880665267],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-313.9976150829809,800.9266021356659,252.26389329013944],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
19900,30,1.6352055500000002,1.6465269966666667,0.07252586202662582,0.2901423728519153,0.28875699118092457,0.016948636614633323,0.00550381809588036,0.005497057714861668,4.853750584630019E-4,83,"[[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-601.8701720174884,1639.437241191772,497.51267193542395],[-38.471173123311026,82.78068017872609,28.593251166884734],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-14.395428834021953,45.643759829950014,8.110583658726423],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-38.471173123311026,82.78068017872609,28.593251166884734],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-14.395428834021953,45.643759829950014,8.110583658726423],[-313.9976150829809,800.9266021356659,252.26389329013944],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-38.471173123311026,82.78068017872609,28.593251166884734],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-539.765938400614,1425.6546624511768,443.0095131941284],[-38.471173123311026,82.78068017872609,28.593251166884734],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-264.8835830726495,706.70242064588,201.47196859934297],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-539.765938400614,1425.6546624511768,443.0095131941284],[-592.3519455541517,1620.8993519041474,494.716488415683],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-653.7203575575841,1773.981520337332,550.227971464339],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-551.1952583105336,1461.355447857237,450.1582168910309],[-326.1900794024005,826.7576114805728,265.7058340674346],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-326.1900794024005,826.7576114805728,265.7058340674346],[-273.5388795490359,723.1987484141446,207.5748648141264],[-56.940141782560794,160.69737305923564,72.64330422385791],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-56.940141782560794,160.69737305923564,72.64330422385791],[-254.57909665953363,675.5417236578807,200.17910929640595],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-606.0699836380821,1657.5757368643144,498.1857938753188],[-29.084384411239796,70.85909321764007,19.55860411532763],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-273.5388795490359,723.1987484141446,207.5748648141264],[-326.1900794024005,826.7576114805728,265.7058340674346],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-617.600464988501,1681.7528346941724,506.54465362240524],[-14.395428834021953,45.643759829950014,8.110583658726423],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-14.395428834021953,45.643759829950014,8.110583658726423],[-617.600464988501,1681.7528346941724,506.54465362240524],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-567.3320213565128,1502.284845119978,470.94639880665267],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
20000,30,1.6430351,1.6547945466666667,0.07243362102448787,0.29072747800077214,0.28882900891495644,0.016948366784928462,0.005384238637542234,0.005495752813710848,5.698108771328211E-4,96,"[[-424.3074890242015,1147.0907595768579,360.7015715284957],[-168.96414484899324,459.79111154801166,126.45921277011547],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-328.60222551154675,838.790862492658,270.05091152395175],[-694.9305189914327,1867.8092261576928,580.4983020726036],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-38.471173123311026,82.78068017872609,28.593251166884734],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-539.765938400614,1425.6546624511768,443.0095131941284],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-539.765938400614,1425.6546624511768,443.0095131941284],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-273.5388795490359,723.1987484141446,207.5748648141264],[-617.600464988501,1681.7528346941724,506.54465362240524],[-601.8701720174884,1639.437241191772,497.51267193542395],[-313.9976150829809,800.9266021356659,252.26389329013944],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-326.1900794024005,826.7576114805728,265.7058340674346],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-601.8701720174884,1639.437241191772,497.51267193542395],[-38.471173123311026,82.78068017872609,28.593251166884734],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-38.471173123311026,82.78068017872609,28.593251166884734],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-38.471173123311026,82.78068017872609,28.593251166884734],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-539.765938400614,1425.6546624511768,443.0095131941284],[-38.471173123311026,82.78068017872609,28.593251166884734],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-264.8835830726495,706.70242064588,201.47196859934297],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-313.9976150829809,800.9266021356659,252.26389329013944],[-56.940141782560794,160.69737305923564,72.64330422385791],[-251.73133693001256,669.0110993684139,192.13845293771087],[-539.765938400614,1425.6546624511768,443.0095131941284],[-592.3519455541517,1620.8993519041474,494.716488415683],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-653.7203575575841,1773.981520337332,550.227971464339],[-551.1952583105336,1461.355447857237,450.1582168910309],[-326.1900794024005,826.7576114805728,265.7058340674346],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-326.1900794024005,826.7576114805728,265.7058340674346],[-273.5388795490359,723.1987484141446,207.5748648141264],[-56.940141782560794,160.69737305923564,72.64330422385791],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-56.940141782560794,160.69737305923564,72.64330422385791],[-254.57909665953363,675.5417236578807,200.17910929640595],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-273.5388795490359,723.1987484141446,207.5748648141264],[-326.1900794024005,826.7576114805728,265.7058340674346],[-617.600464988501,1681.7528346941724,506.54465362240524],[-319.0969592948117,812.6912517596448,258.5330344905218],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-617.600464988501,1681.7528346941724,506.54465362240524],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-567.3320213565128,1502.284845119978,470.94639880665267],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-650.4430027299046,1761.0234979563563,543.5710929514363]]"
20100,30,1.65153325,1.6627162400000002,0.07231079556479937,0.2928393102015352,0.2895707141421352,0.017010699891827408,0.005472167045718297,0.005525946453158286,5.830653541737724E-4,95,"[[-702.1252497412199,1881.2121946971297,586.8019887787251],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-251.73133693001256,669.0110993684139,192.13845293771087],[-319.0969592948117,812.6912517596448,258.5330344905218],[-326.1900794024005,826.7576114805728,265.7058340674346],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-251.73133693001256,669.0110993684139,192.13845293771087],[-313.9976150829809,800.9266021356659,252.26389329013944],[-326.1900794024005,826.7576114805728,265.7058340674346],[-539.765938400614,1425.6546624511768,443.0095131941284],[-709.2706513948497,1932.0058749406764,608.7946997252766],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102],[-273.5388795490359,723.1987484141446,207.5748648141264],[-424.3074890242015,1147.0907595768579,360.7015715284957],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-29.084384411239796,70.85909321764007,19.55860411532763],[-556.8251582395072,1471.7645330054845,457.8139385367423],[-14.395428834021953,45.643759829950014,8.110583658726423],[-328.60222551154675,838.790862492658,270.05091152395175],[-694.9305189914327,1867.8092261576928,580.4983020726036],[-38.471173123311026,82.78068017872609,28.593251166884734],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-539.765938400614,1425.6546624511768,443.0095131941284],[-14.395428834021953,45.643759829950014,8.110583658726423],[-168.96414484899324,459.79111154801166,126.45921277011547],[-14.395428834021953,45.643759829950014,8.110583658726423],[-539.765938400614,1425.6546624511768,443.0095131941284],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-273.5388795490359,723.1987484141446,207.5748648141264],[-617.600464988501,1681.7528346941724,506.54465362240524],[-601.8701720174884,1639.437241191772,497.51267193542395],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-168.96414484899324,459.79111154801166,126.45921277011547],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-601.8701720174884,1639.437241191772,497.51267193542395],[-38.471173123311026,82.78068017872609,28.593251166884734],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-38.471173123311026,82.78068017872609,28.593251166884734],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-38.471173123311026,82.78068017872609,28.593251166884734],[-469.2622024319509,1258.5279502703972,406.5432607008732],[-539.765938400614,1425.6546624511768,443.0095131941284],[-38.471173123311026,82.78068017872609,28.593251166884734],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-264.8835830726495,706.70242064588,201.47196859934297],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-56.940141782560794,160.69737305923564,72.64330422385791],[-539.765938400614,1425.6546624511768,443.0095131941284],[-592.3519455541517,1620.8993519041474,494.716488415683],[-465.9848476042714,1245.5699278894215,399.8863821879705],[-650.4430027299046,1761.0234979563563,543.5710929514363],[-653.7203575575841,1773.981520337332,550.227971464339],[-551.1952583105336,1461.355447857237,450.1582168910309],[-564.0546665288333,1489.3268227390022,464.28952029375],[-564.0546665288333,1489.3268227390022,464.28952029375],[-326.1900794024005,826.7576114805728,265.7058340674346],[-273.5388795490359,723.1987484141446,207.5748648141264],[-56.940141782560794,160.69737305923564,72.64330422385791],[-56.940141782560794,160.69737305923564,72.64330422385791],[-254.57909665953363,675.5417236578807,200.17910929640595],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-435.2302966168244,1175.1571852697375,370.51413266673234],[-617.600464988501,1681.7528346941724,506.54465362240524],[-273.5388795490359,723.1987484141446,207.5748648141264],[-326.1900794024005,826.7576114805728,265.7058340674346],[-617.600464988501,1681.7528346941724,506.54465362240524],[-698.7049529065962,1866.6619084009903,585.1208450823001],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-395.10839268986086,1048.4167345474214,323.3639198749214],[-617.600464988501,1681.7528346941724,506.54465362240524],[-634.1251629931547,1720.6394119314002,523.4591070773791],[-168.96414484899324,459.79111154801166,126.45921277011547],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-612.9092523845943,1669.9451675317084,502.8702258997869],[-702.1252497412199,1881.2121946971297,586.8019887787251],[-635.6472251683113,1737.2612219768682,525.0622164867643],[-543.9657500212077,1443.7931581237194,443.6826351340232],[-168.96414484899324,459.79111154801166,126.45921277011547],[-567.3320213565128,1502.284845119978,470.94639880665267],[-313.9976150829809,800.9266021356659,252.26389329013944],[-711.3525325492275,1949.2571392980485,615.959640949102]]"


==> plotsdata/satibea_wget_statsResults.dat <==
NFE,Runs,Time Median (s),Time Mean (s),Time SD (s),HV Median,HV Mean,HV SD,GD Median,GD Mean,GD SD,Solutions,ParetoFront
200,30,0.0020881500000000004,0.004689700000000001,0.013582820463009326,0.30809590296456735,0.3042663444272697,0.028095215010164334,0.032655902753206324,0.03302550004875366,0.004324229867431715,27,"[[-29.373138483734056,125.68560138790423,33.6406352925073],[-45.44363619103971,137.29659707518348,46.211835890251116],[-24.629195095992305,105.85943813503523,24.800499837597194],[-42.66496759548158,153.3738303062892,35.50249448507859],[-42.63718350657182,166.21652587177832,46.34911180862063],[-48.03884331540059,145.32472059375394,46.60506028661539],[-34.69097621959559,153.78893490999005,38.356615195931155],[-24.049073833729974,107.59414734362718,22.98852302567896],[-55.353122134410945,186.13685147644534,50.527341954825694],[-43.14909556896969,151.02360290565431,40.971308424124366],[-45.604765022911124,138.59022259952317,32.284796088464105],[-56.710314575867706,181.05893762440894,44.44708905324726],[-41.52476124169788,141.8313999620918,43.2821944701263],[-46.090726861614876,158.836178669996,43.100317016629326],[-54.06855126233261,179.8514790367489,46.566330627627345],[-43.04859445804549,131.3313073101184,45.724567098212496],[-37.45070698522593,160.08667859599734,44.48642923628561],[-52.809288999824666,166.48410763855938,60.79452059018113],[-34.22702967525867,109.87318000295816,25.15876863422679],[-47.74594608384714,155.8912495809595,40.76013769450708],[-35.55156703048518,153.3619629192506,27.22754519247952],[-36.99043506723384,125.44881363937037,28.613781521077502],[-36.86270874425805,126.8357129868517,37.41732489579252],[-42.370297714238895,178.06642807944843,38.12055378179333],[-45.97831584222262,141.94919491142323,29.31032200017402],[-40.9755488243898,136.16261217600191,32.93129311166406],[-31.78680169364996,114.87613373306998,41.090372544662166]]"
300,30,0.0100554,0.015016400000000001,0.02551685666641726,0.3160011060773495,0.31271910197766745,0.027453131632143125,0.01874865545275059,0.018752499371059234,0.0037708963835018858,44,"[[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-47.74594608384714,155.8912495809595,40.76013769450708],[-45.604765022911124,138.59022259952317,32.284796088464105],[-34.22702967525867,109.87318000295816,25.15876863422679],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.604765022911124,138.59022259952317,32.284796088464105],[-40.9755488243898,136.16261217600191,32.93129311166406],[-52.809288999824666,166.48410763855938,60.79452059018113],[-48.03884331540059,145.32472059375394,46.60506028661539],[-45.97831584222262,141.94919491142323,29.31032200017402],[-34.22702967525867,109.87318000295816,25.15876863422679],[-24.049073833729974,107.59414734362718,22.98852302567896],[-48.03884331540059,145.32472059375394,46.60506028661539],[-45.97831584222262,141.94919491142323,29.31032200017402],[-42.66496759548158,153.3738303062892,35.50249448507859],[-54.06855126233261,179.8514790367489,46.566330627627345],[-48.03884331540059,145.32472059375394,46.60506028661539],[-24.049073833729974,107.59414734362718,22.98852302567896],[-42.370297714238895,178.06642807944843,38.12055378179333],[-34.22702967525867,109.87318000295816,25.15876863422679],[-34.22702967525867,109.87318000295816,25.15876863422679],[-45.262978307697956,169.41045361193997,43.27600851393877],[-47.74594608384714,155.8912495809595,40.76013769450708],[-40.9755488243898,136.16261217600191,32.93129311166406],[-34.22702967525867,109.87318000295816,25.15876863422679],[-24.629195095992305,105.85943813503523,24.800499837597194],[-42.66496759548158,153.3738303062892,35.50249448507859],[-48.03884331540059,145.32472059375394,46.60506028661539],[-24.049073833729974,107.59414734362718,22.98852302567896],[-43.14909556896969,151.02360290565431,40.971308424124366],[-45.604765022911124,138.59022259952317,32.284796088464105],[-56.710314575867706,181.05893762440894,44.44708905324726],[-54.06855126233261,179.8514790367489,46.566330627627345],[-43.04859445804549,131.3313073101184,45.724567098212496],[-52.809288999824666,166.48410763855938,60.79452059018113],[-34.22702967525867,109.87318000295816,25.15876863422679],[-47.74594608384714,155.8912495809595,40.76013769450708],[-35.55156703048518,153.3619629192506,27.22754519247952],[-36.99043506723384,125.44881363937037,28.613781521077502],[-42.370297714238895,178.06642807944843,38.12055378179333],[-45.97831584222262,141.94919491142323,29.31032200017402],[-40.9755488243898,136.16261217600191,32.93129311166406],[-31.78680169364996,114.87613373306998,41.090372544662166]]"
400,30,0.017825100000000003,0.02308609666666667,0.027461105922031312,0.32800951105694703,0.3260650043391942,0.022069427307005292,0.011933183049867114,0.011969828387168438,0.002385023531977353,58,"[[-36.99043506723384,125.44881363937037,28.613781521077502],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-34.22702967525867,109.87318000295816,25.15876863422679],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.542413190974166,121.69612019840407,33.69930830160883],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.604765022911124,138.59022259952317,32.284796088464105],[-54.06855126233261,179.8514790367489,46.566330627627345],[-48.03884331540059,145.32472059375394,46.60506028661539],[-48.03884331540059,145.32472059375394,46.60506028661539],[-45.604765022911124,138.59022259952317,32.284796088464105],[-35.55156703048518,153.3619629192506,27.22754519247952],[-34.22702967525867,109.87318000295816,25.15876863422679],[-54.06855126233261,179.8514790367489,46.566330627627345],[-54.06855126233261,179.8514790367489,46.566330627627345],[-45.604765022911124,138.59022259952317,32.284796088464105],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-24.049073833729974,107.59414734362718,22.98852302567896],[-36.99043506723384,125.44881363937037,28.613781521077502],[-34.22702967525867,109.87318000295816,25.15876863422679],[-52.809288999824666,166.48410763855938,60.79452059018113],[-36.99043506723384,125.44881363937037,28.613781521077502],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.604765022911124,138.59022259952317,32.284796088464105],[-34.22702967525867,109.87318000295816,25.15876863422679],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.604765022911124,138.59022259952317,32.284796088464105],[-52.809288999824666,166.48410763855938,60.79452059018113],[-48.03884331540059,145.32472059375394,46.60506028661539],[-45.97831584222262,141.94919491142323,29.31032200017402],[-34.22702967525867,109.87318000295816,25.15876863422679],[-24.049073833729974,107.59414734362718,22.98852302567896],[-45.97831584222262,141.94919491142323,29.31032200017402],[-42.66496759548158,153.3738303062892,35.50249448507859],[-54.06855126233261,179.8514790367489,46.566330627627345],[-24.049073833729974,107.59414734362718,22.98852302567896],[-34.22702967525867,109.87318000295816,25.15876863422679],[-34.22702967525867,109.87318000295816,25.15876863422679],[-47.74594608384714,155.8912495809595,40.76013769450708],[-34.22702967525867,109.87318000295816,25.15876863422679],[-42.66496759548158,153.3738303062892,35.50249448507859],[-24.049073833729974,107.59414734362718,22.98852302567896],[-56.710314575867706,181.05893762440894,44.44708905324726],[-54.06855126233261,179.8514790367489,46.566330627627345],[-52.809288999824666,166.48410763855938,60.79452059018113],[-34.22702967525867,109.87318000295816,25.15876863422679],[-47.74594608384714,155.8912495809595,40.76013769450708],[-35.55156703048518,153.3619629192506,27.22754519247952],[-42.370297714238895,178.06642807944843,38.12055378179333],[-45.97831584222262,141.94919491142323,29.31032200017402]]"
500,30,0.025466350000000002,0.03104196,0.029219543343650126,0.33392479334338176,0.33542761927337583,0.021736772499937794,0.009476978940768861,0.009273697532959334,0.0022066799719272926,80,"[[-35.55156703048518,153.3619629192506,27.22754519247952],[-7.483496785290548,48.14152363941565,10.143726355227841],[-38.90325521803624,94.35703841069912,23.83278834936222],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.542413190974166,121.69612019840407,33.69930830160883],[-45.97831584222262,141.94919491142323,29.31032200017402],[-35.55156703048518,153.3619629192506,27.22754519247952],[-43.542413190974166,121.69612019840407,33.69930830160883],[-47.39493106015221,169.23599742896306,35.90654938586521],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-47.74594608384714,155.8912495809595,40.76013769450708],[-45.604765022911124,138.59022259952317,32.284796088464105],[-34.22702967525867,109.87318000295816,25.15876863422679],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-55.80342414418855,166.28480821521524,44.367546760315996],[-45.97831584222262,141.94919491142323,29.31032200017402],[-48.03884331540059,145.32472059375394,46.60506028661539],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.604765022911124,138.59022259952317,32.284796088464105],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.604765022911124,138.59022259952317,32.284796088464105],[-36.99043506723384,125.44881363937037,28.613781521077502],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-34.22702967525867,109.87318000295816,25.15876863422679],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.542413190974166,121.69612019840407,33.69930830160883],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402],[-48.03884331540059,145.32472059375394,46.60506028661539],[-48.03884331540059,145.32472059375394,46.60506028661539],[-35.55156703048518,153.3619629192506,27.22754519247952],[-34.22702967525867,109.87318000295816,25.15876863422679],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-24.049073833729974,107.59414734362718,22.98852302567896],[-36.99043506723384,125.44881363937037,28.613781521077502],[-34.22702967525867,109.87318000295816,25.15876863422679],[-36.99043506723384,125.44881363937037,28.613781521077502],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-34.22702967525867,109.87318000295816,25.15876863422679],[-56.710314575867706,181.05893762440894,44.44708905324726],[-48.03884331540059,145.32472059375394,46.60506028661539],[-45.97831584222262,141.94919491142323,29.31032200017402],[-34.22702967525867,109.87318000295816,25.15876863422679],[-24.049073833729974,107.59414734362718,22.98852302567896],[-45.97831584222262,141.94919491142323,29.31032200017402],[-24.049073833729974,107.59414734362718,22.98852302567896],[-34.22702967525867,109.87318000295816,25.15876863422679],[-34.22702967525867,109.87318000295816,25.15876863422679],[-47.74594608384714,155.8912495809595,40.76013769450708],[-34.22702967525867,109.87318000295816,25.15876863422679],[-42.66496759548158,153.3738303062892,35.50249448507859],[-24.049073833729974,107.59414734362718,22.98852302567896],[-56.710314575867706,181.05893762440894,44.44708905324726],[-34.22702967525867,109.87318000295816,25.15876863422679],[-47.74594608384714,155.8912495809595,40.76013769450708],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402]]"
600,30,0.0327483,0.038705123333333334,0.03055417839670562,0.34336896053323923,0.341715919903904,0.02081483199768792,0.007706717772071487,0.007821824022859022,0.001779656219308977,88,"[[-38.90325521803624,94.35703841069912,23.83278834936222],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.542413190974166,121.69612019840407,33.69930830160883],[-43.542413190974166,121.69612019840407,33.69930830160883],[-43.542413190974166,121.69612019840407,33.69930830160883],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.542413190974166,121.69612019840407,33.69930830160883],[-56.710314575867706,181.05893762440894,44.44708905324726],[-48.03884331540059,145.32472059375394,46.60506028661539],[-48.03884331540059,145.32472059375394,46.60506028661539],[-56.710314575867706,181.05893762440894,44.44708905324726],[-7.483496785290548,48.14152363941565,10.143726355227841],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-7.483496785290548,48.14152363941565,10.143726355227841],[-38.90325521803624,94.35703841069912,23.83278834936222],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.542413190974166,121.69612019840407,33.69930830160883],[-45.97831584222262,141.94919491142323,29.31032200017402],[-35.55156703048518,153.3619629192506,27.22754519247952],[-43.542413190974166,121.69612019840407,33.69930830160883],[-47.39493106015221,169.23599742896306,35.90654938586521],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-55.80342414418855,166.28480821521524,44.367546760315996],[-45.97831584222262,141.94919491142323,29.31032200017402],[-48.03884331540059,145.32472059375394,46.60506028661539],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.542413190974166,121.69612019840407,33.69930830160883],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-24.049073833729974,107.59414734362718,22.98852302567896],[-34.22702967525867,109.87318000295816,25.15876863422679],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-34.22702967525867,109.87318000295816,25.15876863422679],[-45.97831584222262,141.94919491142323,29.31032200017402],[-34.22702967525867,109.87318000295816,25.15876863422679],[-24.049073833729974,107.59414734362718,22.98852302567896],[-45.97831584222262,141.94919491142323,29.31032200017402],[-24.049073833729974,107.59414734362718,22.98852302567896],[-34.22702967525867,109.87318000295816,25.15876863422679],[-34.22702967525867,109.87318000295816,25.15876863422679],[-34.22702967525867,109.87318000295816,25.15876863422679],[-24.049073833729974,107.59414734362718,22.98852302567896],[-34.22702967525867,109.87318000295816,25.15876863422679],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402]]"
700,30,0.0397556,0.046094663333333334,0.03191753008538361,0.34522820704787094,0.3443267066770973,0.021684480568367227,0.006980809266365105,0.007014631569980331,0.001678720632993542,90,"[[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-55.80342414418855,166.28480821521524,44.367546760315996],[-55.80342414418855,166.28480821521524,44.367546760315996],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-7.483496785290548,48.14152363941565,10.143726355227841],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-38.90325521803624,94.35703841069912,23.83278834936222],[-7.483496785290548,48.14152363941565,10.143726355227841],[-42.635522759295014,106.92199078921037,33.61976600867758],[-55.80342414418855,166.28480821521524,44.367546760315996],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.542413190974166,121.69612019840407,33.69930830160883],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.542413190974166,121.69612019840407,33.69930830160883],[-7.483496785290548,48.14152363941565,10.143726355227841],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-7.483496785290548,48.14152363941565,10.143726355227841],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.542413190974166,121.69612019840407,33.69930830160883],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.542413190974166,121.69612019840407,33.69930830160883],[-47.39493106015221,169.23599742896306,35.90654938586521],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-55.80342414418855,166.28480821521524,44.367546760315996],[-45.97831584222262,141.94919491142323,29.31032200017402],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.542413190974166,121.69612019840407,33.69930830160883],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-24.049073833729974,107.59414734362718,22.98852302567896],[-34.22702967525867,109.87318000295816,25.15876863422679],[-34.22702967525867,109.87318000295816,25.15876863422679],[-24.049073833729974,107.59414734362718,22.98852302567896],[-34.22702967525867,109.87318000295816,25.15876863422679],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402]]"
800,30,0.04676520000000001,0.05345177,0.03300338119444159,0.35417590078241334,0.3523052515620456,0.02200895600143298,0.00649179357151251,0.006489016275098701,0.0016118451187872676,93,"[[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-55.80342414418855,166.28480821521524,44.367546760315996],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-65.80498795026286,198.92308221772444,53.21050365232903],[-67.87497650966152,232.89053903288453,65.56923687164077],[-42.635522759295014,106.92199078921037,33.61976600867758],[-43.86443310349437,123.56234420513762,27.00562191035961],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-7.483496785290548,48.14152363941565,10.143726355227841],[-55.80342414418855,166.28480821521524,44.367546760315996],[-42.635522759295014,106.92199078921037,33.61976600867758],[-34.22702967525867,109.87318000295816,25.15876863422679],[-34.22702967525867,109.87318000295816,25.15876863422679],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-55.80342414418855,166.28480821521524,44.367546760315996],[-55.80342414418855,166.28480821521524,44.367546760315996],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-7.483496785290548,48.14152363941565,10.143726355227841],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-38.90325521803624,94.35703841069912,23.83278834936222],[-42.635522759295014,106.92199078921037,33.61976600867758],[-55.80342414418855,166.28480821521524,44.367546760315996],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.542413190974166,121.69612019840407,33.69930830160883],[-43.542413190974166,121.69612019840407,33.69930830160883],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-55.80342414418855,166.28480821521524,44.367546760315996],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.542413190974166,121.69612019840407,33.69930830160883],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-24.049073833729974,107.59414734362718,22.98852302567896],[-24.049073833729974,107.59414734362718,22.98852302567896],[-35.55156703048518,153.3619629192506,27.22754519247952],[-45.97831584222262,141.94919491142323,29.31032200017402]]"
900,30,0.0543348,0.06066838,0.03382641843521228,0.35881059585868746,0.35697000715482424,0.020166544885142586,0.005974695416493703,0.006088518312732091,0.0014856752354145686,98,"[[-42.635522759295014,106.92199078921037,33.61976600867758],[-67.87497650966152,232.89053903288453,65.56923687164077],[-55.80342414418855,166.28480821521524,44.367546760315996],[-67.87497650966152,232.89053903288453,65.56923687164077],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-42.635522759295014,106.92199078921037,33.61976600867758],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-26.275480270841967,106.52283695004925,18.07389190346197],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-52.44671460684382,165.95551000470263,40.69935363003233],[-45.97831584222262,141.94919491142323,29.31032200017402],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-45.97831584222262,141.94919491142323,29.31032200017402],[-67.87497650966152,232.89053903288453,65.56923687164077],[-55.80342414418855,166.28480821521524,44.367546760315996],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.86443310349437,123.56234420513762,27.00562191035961],[-47.39493106015221,169.23599742896306,35.90654938586521],[-8.3903872169697,62.915653048609364,10.223268648159092],[-45.97831584222262,141.94919491142323,29.31032200017402],[-65.80498795026286,198.92308221772444,53.21050365232903],[-45.97831584222262,141.94919491142323,29.31032200017402],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-65.80498795026286,198.92308221772444,53.21050365232903],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-7.483496785290548,48.14152363941565,10.143726355227841],[-34.22702967525867,109.87318000295816,25.15876863422679],[-67.87497650966152,232.89053903288453,65.56923687164077],[-55.80342414418855,166.28480821521524,44.367546760315996],[-55.80342414418855,166.28480821521524,44.367546760315996],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-7.483496785290548,48.14152363941565,10.143726355227841],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-42.635522759295014,106.92199078921037,33.61976600867758],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.542413190974166,121.69612019840407,33.69930830160883],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952]]"
1000,30,0.06051920000000001,0.06771015333333334,0.03433444863122403,0.3625954099384632,0.362515825379093,0.01976300953130729,0.0054920411142067435,0.0058202633558146425,0.0013595589095106763,98,"[[-64.89809751858371,184.14895280853074,53.13096135939778],[-7.483496785290548,48.14152363941565,10.143726355227841],[-29.9544388984308,115.20088149676906,21.110655862354736],[-43.86443310349437,123.56234420513762,27.00562191035961],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-26.275480270841967,106.52283695004925,18.07389190346197],[-43.86443310349437,123.56234420513762,27.00562191035961],[-52.44671460684382,165.95551000470263,40.69935363003233],[-38.90325521803624,94.35703841069912,23.83278834936222],[-52.44671460684382,165.95551000470263,40.69935363003233],[-38.90325521803624,94.35703841069912,23.83278834936222],[-52.44671460684382,165.95551000470263,40.69935363003233],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-26.275480270841967,106.52283695004925,18.07389190346197],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-42.635522759295014,106.92199078921037,33.61976600867758],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-26.275480270841967,106.52283695004925,18.07389190346197],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-52.44671460684382,165.95551000470263,40.69935363003233],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-55.80342414418855,166.28480821521524,44.367546760315996],[-45.97831584222262,141.94919491142323,29.31032200017402],[-43.86443310349437,123.56234420513762,27.00562191035961],[-47.39493106015221,169.23599742896306,35.90654938586521],[-8.3903872169697,62.915653048609364,10.223268648159092],[-45.97831584222262,141.94919491142323,29.31032200017402],[-65.80498795026286,198.92308221772444,53.21050365232903],[-45.97831584222262,141.94919491142323,29.31032200017402],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-65.80498795026286,198.92308221772444,53.21050365232903],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-7.483496785290548,48.14152363941565,10.143726355227841],[-67.87497650966152,232.89053903288453,65.56923687164077],[-55.80342414418855,166.28480821521524,44.367546760315996],[-55.80342414418855,166.28480821521524,44.367546760315996],[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-38.90325521803624,94.35703841069912,23.83278834936222],[-42.635522759295014,106.92199078921037,33.61976600867758],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952]]"
1100,30,0.06780365,0.07484878666666667,0.03471197676313816,0.3658567160614925,0.3699302830756081,0.01959259509627387,0.005475855878234575,0.005559122488568179,0.00143586104924602,99,"[[-64.89809751858371,184.14895280853074,53.13096135939778],[-52.44671460684382,165.95551000470263,40.69935363003233],[-65.80498795026286,198.92308221772444,53.21050365232903],[-20.864989028888573,83.7699180974191,20.176425329778954],[-52.44671460684382,165.95551000470263,40.69935363003233],[-25.424100410745098,109.00094746983476,11.261402907358853],[-64.89809751858371,184.14895280853074,53.13096135939778],[-20.864989028888573,83.7699180974191,20.176425329778954],[-52.44671460684382,165.95551000470263,40.69935363003233],[-52.44671460684382,165.95551000470263,40.69935363003233],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-52.44671460684382,165.95551000470263,40.69935363003233],[-8.3903872169697,62.915653048609364,10.223268648159092],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-26.275480270841967,106.52283695004925,18.07389190346197],[-43.86443310349437,123.56234420513762,27.00562191035961],[-26.275480270841967,106.52283695004925,18.07389190346197],[-26.275480270841967,106.52283695004925,18.07389190346197],[-26.275480270841967,106.52283695004925,18.07389190346197],[-64.89809751858371,184.14895280853074,53.13096135939778],[-43.86443310349437,123.56234420513762,27.00562191035961],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-26.275480270841967,106.52283695004925,18.07389190346197],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-26.275480270841967,106.52283695004925,18.07389190346197],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-26.275480270841967,106.52283695004925,18.07389190346197],[-67.87497650966152,232.89053903288453,65.56923687164077],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-47.39493106015221,169.23599742896306,35.90654938586521],[-8.3903872169697,62.915653048609364,10.223268648159092],[-45.97831584222262,141.94919491142323,29.31032200017402],[-65.80498795026286,198.92308221772444,53.21050365232903],[-45.97831584222262,141.94919491142323,29.31032200017402],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-7.483496785290548,48.14152363941565,10.143726355227841],[-55.80342414418855,166.28480821521524,44.367546760315996],[-55.80342414418855,166.28480821521524,44.367546760315996],[-67.87497650966152,232.89053903288453,65.56923687164077],[-7.483496785290548,48.14152363941565,10.143726355227841],[-42.635522759295014,106.92199078921037,33.61976600867758],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952]]"
1200,30,0.07477135000000001,0.08200182666666667,0.03526016964592292,0.37512688467714916,0.3750428358953394,0.019618974773699907,0.0052771118303846076,0.005340413978680047,0.001429941175755757,99,"[[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-26.275480270841967,106.52283695004925,18.07389190346197],[-55.80342414418855,166.28480821521524,44.367546760315996],[-55.80342414418855,166.28480821521524,44.367546760315996],[-25.424100410745098,109.00094746983476,11.261402907358853],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.74436123165135,217.19225249703214,56.776148197639934],[-8.3903872169697,62.915653048609364,10.223268648159092],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-38.90325521803624,94.35703841069912,23.83278834936222],[-65.80498795026286,198.92308221772444,53.21050365232903],[-52.44671460684382,165.95551000470263,40.69935363003233],[-65.80498795026286,198.92308221772444,53.21050365232903],[-52.44671460684382,165.95551000470263,40.69935363003233],[-25.424100410745098,109.00094746983476,11.261402907358853],[-64.89809751858371,184.14895280853074,53.13096135939778],[-20.864989028888573,83.7699180974191,20.176425329778954],[-52.44671460684382,165.95551000470263,40.69935363003233],[-52.44671460684382,165.95551000470263,40.69935363003233],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-52.44671460684382,165.95551000470263,40.69935363003233],[-8.3903872169697,62.915653048609364,10.223268648159092],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.87497650966152,232.89053903288453,65.56923687164077],[-26.275480270841967,106.52283695004925,18.07389190346197],[-64.89809751858371,184.14895280853074,53.13096135939778],[-43.86443310349437,123.56234420513762,27.00562191035961],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-26.275480270841967,106.52283695004925,18.07389190346197],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-26.275480270841967,106.52283695004925,18.07389190346197],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-26.275480270841967,106.52283695004925,18.07389190346197],[-67.87497650966152,232.89053903288453,65.56923687164077],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-47.39493106015221,169.23599742896306,35.90654938586521],[-8.3903872169697,62.915653048609364,10.223268648159092],[-45.97831584222262,141.94919491142323,29.31032200017402],[-65.80498795026286,198.92308221772444,53.21050365232903],[-45.97831584222262,141.94919491142323,29.31032200017402],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-42.635522759295014,106.92199078921037,33.61976600867758],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952]]"
1300,30,0.08156730000000001,0.08901821,0.03551955321897242,0.3851221339141361,0.37970964805496976,0.019850031998507475,0.005232940360608612,0.0051599009392956875,0.0013096190671973496,99,"[[-65.80498795026286,198.92308221772444,53.21050365232903],[-38.90325521803624,94.35703841069912,23.83278834936222],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-56.710314575867706,181.05893762440894,44.44708905324726],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-56.710314575867706,181.05893762440894,44.44708905324726],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-22.111583130456108,58.84805529416334,14.011111652399343],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.86443310349437,123.56234420513762,27.00562191035961],[-25.424100410745098,109.00094746983476,11.261402907358853],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-55.80342414418855,166.28480821521524,44.367546760315996],[-25.424100410745098,109.00094746983476,11.261402907358853],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.74436123165135,217.19225249703214,56.776148197639934],[-52.44671460684382,165.95551000470263,40.69935363003233],[-52.44671460684382,165.95551000470263,40.69935363003233],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-52.44671460684382,165.95551000470263,40.69935363003233],[-8.3903872169697,62.915653048609364,10.223268648159092],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-64.89809751858371,184.14895280853074,53.13096135939778],[-43.86443310349437,123.56234420513762,27.00562191035961],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-42.635522759295014,106.92199078921037,33.61976600867758],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952]]"
1400,30,0.08887330000000002,0.09605233333333334,0.0355603988196705,0.38401173198461014,0.38089908972598374,0.02016511830482752,0.005183445635876555,0.005006822858238283,0.0012661517920646039,99,"[[-65.80498795026286,198.92308221772444,53.21050365232903],[-38.90325521803624,94.35703841069912,23.83278834936222],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-56.710314575867706,181.05893762440894,44.44708905324726],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-56.710314575867706,181.05893762440894,44.44708905324726],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-22.111583130456108,58.84805529416334,14.011111652399343],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.86443310349437,123.56234420513762,27.00562191035961],[-25.424100410745098,109.00094746983476,11.261402907358853],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-55.80342414418855,166.28480821521524,44.367546760315996],[-25.424100410745098,109.00094746983476,11.261402907358853],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.74436123165135,217.19225249703214,56.776148197639934],[-52.44671460684382,165.95551000470263,40.69935363003233],[-52.44671460684382,165.95551000470263,40.69935363003233],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-52.44671460684382,165.95551000470263,40.69935363003233],[-8.3903872169697,62.915653048609364,10.223268648159092],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-64.89809751858371,184.14895280853074,53.13096135939778],[-43.86443310349437,123.56234420513762,27.00562191035961],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-42.635522759295014,106.92199078921037,33.61976600867758],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952]]"
1500,30,0.09610725,0.10306866,0.03561370040417514,0.38648489860811713,0.3837360510267948,0.019489942961643972,0.004897427089169345,0.004910273190446997,0.001269291664566,99,"[[-65.80498795026286,198.92308221772444,53.21050365232903],[-38.90325521803624,94.35703841069912,23.83278834936222],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-56.710314575867706,181.05893762440894,44.44708905324726],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-56.710314575867706,181.05893762440894,44.44708905324726],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-22.111583130456108,58.84805529416334,14.011111652399343],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.86443310349437,123.56234420513762,27.00562191035961],[-25.424100410745098,109.00094746983476,11.261402907358853],[-7.483496785290548,48.14152363941565,10.143726355227841],[-7.483496785290548,48.14152363941565,10.143726355227841],[-55.80342414418855,166.28480821521524,44.367546760315996],[-25.424100410745098,109.00094746983476,11.261402907358853],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.74436123165135,217.19225249703214,56.776148197639934],[-52.44671460684382,165.95551000470263,40.69935363003233],[-52.44671460684382,165.95551000470263,40.69935363003233],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-52.44671460684382,165.95551000470263,40.69935363003233],[-8.3903872169697,62.915653048609364,10.223268648159092],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-64.89809751858371,184.14895280853074,53.13096135939778],[-43.86443310349437,123.56234420513762,27.00562191035961],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-35.55156703048518,153.3619629192506,27.22754519247952],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-42.635522759295014,106.92199078921037,33.61976600867758],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952]]"
1600,30,0.10325365,0.11004521333333334,0.03602153206054376,0.3881961636373674,0.38584528002818397,0.020048682920057057,0.004827991314366323,0.004796336231325598,0.001237274612335628,99,"[[-47.39493106015221,169.23599742896306,35.90654938586521],[-52.44671460684382,165.95551000470263,40.69935363003233],[-52.44671460684382,165.95551000470263,40.69935363003233],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-52.44671460684382,165.95551000470263,40.69935363003233],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-46.88520627390178,156.72332432061697,29.389864293105273],[-52.44671460684382,165.95551000470263,40.69935363003233],[-43.86443310349437,123.56234420513762,27.00562191035961],[-64.89809751858371,184.14895280853074,53.13096135939778],[-52.44671460684382,165.95551000470263,40.69935363003233],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-43.86443310349437,123.56234420513762,27.00562191035961],[-43.86443310349437,123.56234420513762,27.00562191035961],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-46.88520627390178,156.72332432061697,29.389864293105273],[-45.97831584222262,141.94919491142323,29.31032200017402],[-25.424100410745098,109.00094746983476,11.261402907358853],[-45.97831584222262,141.94919491142323,29.31032200017402],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-56.710314575867706,181.05893762440894,44.44708905324726],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-56.710314575867706,181.05893762440894,44.44708905324726],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-7.483496785290548,48.14152363941565,10.143726355227841],[-55.80342414418855,166.28480821521524,44.367546760315996],[-25.424100410745098,109.00094746983476,11.261402907358853],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.74436123165135,217.19225249703214,56.776148197639934],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-8.3903872169697,62.915653048609364,10.223268648159092],[-8.3903872169697,62.915653048609364,10.223268648159092],[-46.88520627390178,156.72332432061697,29.389864293105273],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-43.86443310349437,123.56234420513762,27.00562191035961],[-8.3903872169697,62.915653048609364,10.223268648159092],[-65.80498795026286,198.92308221772444,53.21050365232903],[-67.87497650966152,232.89053903288453,65.56923687164077],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.87497650966152,232.89053903288453,65.56923687164077],[-42.635522759295014,106.92199078921037,33.61976600867758],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-35.55156703048518,153.3619629192506,27.22754519247952]]"
1700,30,0.10975465000000001,0.11708290333333334,0.036425483958098796,0.39230288497012267,0.38880667182779594,0.020448632658746545,0.004756070273912173,0.004725281695507202,0.0012483145175554294,99,"[[-63.18138042528418,168.02355840309272,44.389118469754685],[-35.55156703048518,153.3619629192506,27.22754519247952],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-64.89809751858371,184.14895280853074,53.13096135939778],[-22.111583130456108,58.84805529416334,14.011111652399343],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.80498795026286,198.92308221772444,53.21050365232903],[-34.599962736103855,109.55606427378997,21.173055047667532],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.005008367764344,78.50287466889162,17.61227861512148],[-56.710314575867706,181.05893762440894,44.44708905324726],[-43.86443310349437,123.56234420513762,27.00562191035961],[-22.111583130456108,58.84805529416334,14.011111652399343],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-43.86443310349437,123.56234420513762,27.00562191035961],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-52.44671460684382,165.95551000470263,40.69935363003233],[-52.44671460684382,165.95551000470263,40.69935363003233],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-52.44671460684382,165.95551000470263,40.69935363003233],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-46.88520627390178,156.72332432061697,29.389864293105273],[-52.44671460684382,165.95551000470263,40.69935363003233],[-43.86443310349437,123.56234420513762,27.00562191035961],[-52.44671460684382,165.95551000470263,40.69935363003233],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-43.86443310349437,123.56234420513762,27.00562191035961],[-43.86443310349437,123.56234420513762,27.00562191035961],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-46.88520627390178,156.72332432061697,29.389864293105273],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-71.82009469139234,232.78091000890092,62.41959474839775],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-56.710314575867706,181.05893762440894,44.44708905324726],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-67.74436123165135,217.19225249703214,56.776148197639934],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.89809751858371,184.14895280853074,53.13096135939778],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-67.87497650966152,232.89053903288453,65.56923687164077],[-65.80498795026286,198.92308221772444,53.21050365232903],[-67.87497650966152,232.89053903288453,65.56923687164077],[-65.80498795026286,198.92308221772444,53.21050365232903],[-67.87497650966152,232.89053903288453,65.56923687164077],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.87497650966152,232.89053903288453,65.56923687164077],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726]]"
1800,30,0.11634450000000002,0.12406790666666667,0.0370455473999697,0.39436414930741237,0.3919281989364691,0.019527189767108696,0.004540016636799574,0.004544417236461754,0.0012372342840728336,99,"[[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.18138042528418,168.02355840309272,44.389118469754685],[-46.88520627390178,156.72332432061697,29.389864293105273],[-43.86443310349437,123.56234420513762,27.00562191035961],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-43.86443310349437,123.56234420513762,27.00562191035961],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-51.53982417516466,151.18138059550893,40.619811337101076],[-25.424100410745098,109.00094746983476,11.261402907358853],[-36.98695942362988,140.86916057880944,23.16935455886453],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-45.97831584222262,141.94919491142323,29.31032200017402],[-64.89809751858371,184.14895280853074,53.13096135939778],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.74436123165135,217.19225249703214,56.776148197639934],[-44.77132353517353,138.33647361433134,27.085164203290862],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.74436123165135,217.19225249703214,56.776148197639934],[-43.86443310349437,123.56234420513762,27.00562191035961],[-63.18138042528418,168.02355840309272,44.389118469754685],[-53.865996909568686,156.20061820764684,35.84857880237265],[-43.86443310349437,123.56234420513762,27.00562191035961],[-34.599962736103855,109.55606427378997,21.173055047667532],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.80498795026286,198.92308221772444,53.21050365232903],[-34.599962736103855,109.55606427378997,21.173055047667532],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-56.710314575867706,181.05893762440894,44.44708905324726],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-52.44671460684382,165.95551000470263,40.69935363003233],[-46.88520627390178,156.72332432061697,29.389864293105273],[-52.44671460684382,165.95551000470263,40.69935363003233],[-52.44671460684382,165.95551000470263,40.69935363003233],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.86443310349437,123.56234420513762,27.00562191035961],[-46.88520627390178,156.72332432061697,29.389864293105273],[-45.97831584222262,141.94919491142323,29.31032200017402],[-45.97831584222262,141.94919491142323,29.31032200017402],[-71.82009469139234,232.78091000890092,62.41959474839775],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-56.710314575867706,181.05893762440894,44.44708905324726],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-67.74436123165135,217.19225249703214,56.776148197639934],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-64.89809751858371,184.14895280853074,53.13096135939778],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-47.39493106015221,169.23599742896306,35.90654938586521],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726]]"
1900,30,0.12277090000000002,0.13122390666666667,0.03755820145789303,0.3937435988850274,0.39417393374376675,0.017320037127214107,0.004388650152202999,0.0044030398804622,0.0012353739536618558,99,"[[-67.93560423060873,214.49186896168828,56.3954557439419],[-48.50704292939057,170.61929335266322,35.256841290700294],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.90325521803624,94.35703841069912,23.83278834936222],[-65.80498795026286,198.92308221772444,53.21050365232903],[-38.90325521803624,94.35703841069912,23.83278834936222],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-36.98695942362988,140.86916057880944,23.16935455886453],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-44.77132353517353,138.33647361433134,27.085164203290862],[-63.18138042528418,168.02355840309272,44.389118469754685],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.18138042528418,168.02355840309272,44.389118469754685],[-34.599962736103855,109.55606427378997,21.173055047667532],[-36.98695942362988,140.86916057880944,23.16935455886453],[-63.18138042528418,168.02355840309272,44.389118469754685],[-67.74436123165135,217.19225249703214,56.776148197639934],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-25.424100410745098,109.00094746983476,11.261402907358853],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.18138042528418,168.02355840309272,44.389118469754685],[-46.88520627390178,156.72332432061697,29.389864293105273],[-43.86443310349437,123.56234420513762,27.00562191035961],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-43.86443310349437,123.56234420513762,27.00562191035961],[-25.424100410745098,109.00094746983476,11.261402907358853],[-51.53982417516466,151.18138059550893,40.619811337101076],[-25.424100410745098,109.00094746983476,11.261402907358853],[-36.98695942362988,140.86916057880944,23.16935455886453],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.74436123165135,217.19225249703214,56.776148197639934],[-44.77132353517353,138.33647361433134,27.085164203290862],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.74436123165135,217.19225249703214,56.776148197639934],[-43.86443310349437,123.56234420513762,27.00562191035961],[-63.18138042528418,168.02355840309272,44.389118469754685],[-53.865996909568686,156.20061820764684,35.84857880237265],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.86443310349437,123.56234420513762,27.00562191035961],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.80498795026286,198.92308221772444,53.21050365232903],[-34.599962736103855,109.55606427378997,21.173055047667532],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.86443310349437,123.56234420513762,27.00562191035961],[-46.88520627390178,156.72332432061697,29.389864293105273],[-71.82009469139234,232.78091000890092,62.41959474839775],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-67.74436123165135,217.19225249703214,56.776148197639934],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726]]"
2000,30,0.130113,0.13838328666666666,0.03787755191899772,0.39548071463947265,0.3958857749918368,0.01722490596232895,0.004193847645816909,0.004248507463608468,0.0012610945812132877,99,"[[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-53.865996909568686,156.20061820764684,35.84857880237265],[-29.005008367764344,78.50287466889162,17.61227861512148],[-53.179816619209866,135.38528440058354,35.54616157774165],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-53.865996909568686,156.20061820764684,35.84857880237265],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-48.50704292939057,170.61929335266322,35.256841290700294],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-29.005008367764344,78.50287466889162,17.61227861512148],[-44.77132353517353,138.33647361433134,27.085164203290862],[-63.18138042528418,168.02355840309272,44.389118469754685],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.18138042528418,168.02355840309272,44.389118469754685],[-34.599962736103855,109.55606427378997,21.173055047667532],[-63.18138042528418,168.02355840309272,44.389118469754685],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-63.18138042528418,168.02355840309272,44.389118469754685],[-43.86443310349437,123.56234420513762,27.00562191035961],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.82009469139234,232.78091000890092,62.41959474839775],[-43.86443310349437,123.56234420513762,27.00562191035961],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-44.77132353517353,138.33647361433134,27.085164203290862],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.86443310349437,123.56234420513762,27.00562191035961],[-67.74436123165135,217.19225249703214,56.776148197639934],[-43.86443310349437,123.56234420513762,27.00562191035961],[-63.18138042528418,168.02355840309272,44.389118469754685],[-53.865996909568686,156.20061820764684,35.84857880237265],[-43.86443310349437,123.56234420513762,27.00562191035961],[-38.90325521803624,94.35703841069912,23.83278834936222],[-46.88520627390178,156.72332432061697,29.389864293105273],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-34.599962736103855,109.55606427378997,21.173055047667532],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-67.74436123165135,217.19225249703214,56.776148197639934],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726]]"
2100,30,0.1373531,0.1455881066666667,0.038125891229568915,0.4033017850729348,0.39881447837570655,0.017535484804869834,0.004047810457108725,0.004162634934503658,0.0012660102192397363,99,"[[-67.74436123165135,217.19225249703214,56.776148197639934],[-43.86443310349437,123.56234420513762,27.00562191035961],[-43.86443310349437,123.56234420513762,27.00562191035961],[-53.865996909568686,156.20061820764684,35.84857880237265],[-53.865996909568686,156.20061820764684,35.84857880237265],[-43.86443310349437,123.56234420513762,27.00562191035961],[-48.50704292939057,170.61929335266322,35.256841290700294],[-43.86443310349437,123.56234420513762,27.00562191035961],[-53.865996909568686,156.20061820764684,35.84857880237265],[-53.865996909568686,156.20061820764684,35.84857880237265],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.865996909568686,156.20061820764684,35.84857880237265],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.82009469139234,232.78091000890092,62.41959474839775],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-29.005008367764344,78.50287466889162,17.61227861512148],[-53.179816619209866,135.38528440058354,35.54616157774165],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-34.599962736103855,109.55606427378997,21.173055047667532],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-67.74436123165135,217.19225249703214,56.776148197639934],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726]]"
2200,30,0.14449875,0.15264837666666667,0.03837976629065502,0.40258208556750397,0.40103502275477004,0.017712603568699317,0.0038818178618988783,0.004008150353376007,0.0011622597514718159,99,"[[-67.74436123165135,217.19225249703214,56.776148197639934],[-43.86443310349437,123.56234420513762,27.00562191035961],[-43.86443310349437,123.56234420513762,27.00562191035961],[-53.865996909568686,156.20061820764684,35.84857880237265],[-53.865996909568686,156.20061820764684,35.84857880237265],[-43.86443310349437,123.56234420513762,27.00562191035961],[-48.50704292939057,170.61929335266322,35.256841290700294],[-43.86443310349437,123.56234420513762,27.00562191035961],[-53.865996909568686,156.20061820764684,35.84857880237265],[-53.865996909568686,156.20061820764684,35.84857880237265],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.865996909568686,156.20061820764684,35.84857880237265],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.82009469139234,232.78091000890092,62.41959474839775],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-29.005008367764344,78.50287466889162,17.61227861512148],[-53.179816619209866,135.38528440058354,35.54616157774165],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-34.599962736103855,109.55606427378997,21.173055047667532],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-67.74436123165135,217.19225249703214,56.776148197639934],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726]]"
2300,30,0.1514257,0.1597232866666667,0.0387842956283342,0.40404079263451925,0.4027846583360485,0.015915054905863042,0.0038124782936593865,0.003829076538072944,0.001205412782061453,99,"[[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.86443310349437,123.56234420513762,27.00562191035961],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-67.93560423060873,214.49186896168828,56.3954557439419],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.000715813118155,138.43428327340433,23.365725288649433],[-53.865996909568686,156.20061820764684,35.84857880237265],[-43.86443310349437,123.56234420513762,27.00562191035961],[-25.424100410745098,109.00094746983476,11.261402907358853],[-53.865996909568686,156.20061820764684,35.84857880237265],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-53.865996909568686,156.20061820764684,35.84857880237265],[-61.41077270322881,168.12136806216571,40.669679555113255],[-63.18138042528418,168.02355840309272,44.389118469754685],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.18138042528418,168.02355840309272,44.389118469754685],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.86443310349437,123.56234420513762,27.00562191035961],[-43.86443310349437,123.56234420513762,27.00562191035961],[-63.18138042528418,168.02355840309272,44.389118469754685],[-42.093825381439,123.66015386421063,23.28618299571818],[-61.41077270322881,168.12136806216571,40.669679555113255],[-48.50704292939057,170.61929335266322,35.256841290700294],[-53.865996909568686,156.20061820764684,35.84857880237265],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.865996909568686,156.20061820764684,35.84857880237265],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.82009469139234,232.78091000890092,62.41959474839775],[-29.005008367764344,78.50287466889162,17.61227861512148],[-53.179816619209866,135.38528440058354,35.54616157774165],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-34.599962736103855,109.55606427378997,21.173055047667532],[-65.80498795026286,198.92308221772444,53.21050365232903],[-29.005008367764344,78.50287466889162,17.61227861512148],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.18138042528418,168.02355840309272,44.389118469754685],[-22.111583130456108,58.84805529416334,14.011111652399343],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-56.710314575867706,181.05893762440894,44.44708905324726],[-56.710314575867706,181.05893762440894,44.44708905324726]]"
2400,30,0.15862,0.16678150666666666,0.03922038997984325,0.40644337320602764,0.4043669625545757,0.016240333618786303,0.0037046665803383166,0.003664998444742655,0.0011524075774199311,99,"[[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-53.865996909568686,156.20061820764684,35.84857880237265],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-67.93560423060873,214.49186896168828,56.3954557439419],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.18138042528418,168.02355840309272,44.389118469754685],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.18138042528418,168.02355840309272,44.389118469754685],[-42.093825381439,123.66015386421063,23.28618299571818],[-61.41077270322881,168.12136806216571,40.669679555113255],[-48.50704292939057,170.61929335266322,35.256841290700294],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.865996909568686,156.20061820764684,35.84857880237265],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.82009469139234,232.78091000890092,62.41959474839775],[-29.005008367764344,78.50287466889162,17.61227861512148],[-53.179816619209866,135.38528440058354,35.54616157774165],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-65.80498795026286,198.92308221772444,53.21050365232903],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-63.18138042528418,168.02355840309272,44.389118469754685],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-29.005008367764344,78.50287466889162,17.61227861512148],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.18138042528418,168.02355840309272,44.389118469754685],[-22.111583130456108,58.84805529416334,14.011111652399343],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222]]"
2500,30,0.16519235000000002,0.17378518,0.039643210527667484,0.4070796662609075,0.4058509003455195,0.017498983685758984,0.003630278056186771,0.003594326919507569,0.0012210867741780586,99,"[[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-24.517209979065946,94.22681806064105,11.181860614427599],[-67.9188706889911,217.30993292401007,55.51520374214345],[-61.41077270322881,168.12136806216571,40.669679555113255],[-29.005008367764344,78.50287466889162,17.61227861512148],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-61.41077270322881,168.12136806216571,40.669679555113255],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.9188706889911,217.30993292401007,55.51520374214345],[-53.179816619209866,135.38528440058354,35.54616157774165],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-61.41077270322881,168.12136806216571,40.669679555113255],[-53.179816619209866,135.38528440058354,35.54616157774165],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.9188706889911,217.30993292401007,55.51520374214345],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-53.865996909568686,156.20061820764684,35.84857880237265],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.865996909568686,156.20061820764684,35.84857880237265],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-63.18138042528418,168.02355840309272,44.389118469754685],[-22.111583130456108,58.84805529416334,14.011111652399343],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-38.90325521803624,94.35703841069912,23.83278834936222]]"
2600,30,0.1722073,0.1808065,0.04002356631492897,0.40813143184494716,0.40798247117366643,0.017325642196083086,0.0035848412862926953,0.0034729247251380044,0.0012040105661227033,99,"[[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.005008367764344,78.50287466889162,17.61227861512148],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.82009469139234,232.78091000890092,62.41959474839775],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.005008367764344,78.50287466889162,17.61227861512148],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.29526316401243,186.41040910937835,46.6938185595691],[-71.82009469139234,232.78091000890092,62.41959474839775],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-67.9188706889911,217.30993292401007,55.51520374214345],[-61.41077270322881,168.12136806216571,40.669679555113255],[-29.005008367764344,78.50287466889162,17.61227861512148],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-61.41077270322881,168.12136806216571,40.669679555113255],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.9188706889911,217.30993292401007,55.51520374214345],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-61.41077270322881,168.12136806216571,40.669679555113255],[-53.179816619209866,135.38528440058354,35.54616157774165],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.9188706889911,217.30993292401007,55.51520374214345],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-61.41077270322881,168.12136806216571,40.669679555113255],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-61.41077270322881,168.12136806216571,40.669679555113255],[-53.865996909568686,156.20061820764684,35.84857880237265],[-67.93560423060873,214.49186896168828,56.3954557439419],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222]]"
2700,30,0.17883825000000003,0.18777597666666668,0.040533231938417826,0.40835055817507265,0.4100608202074918,0.01764831007949962,0.0035400279177421894,0.0033677844694516967,0.001212685030498214,99,"[[-12.213336280184208,42.99389155235583,7.790601918158601],[-38.90325521803624,94.35703841069912,23.83278834936222],[-53.865996909568686,156.20061820764684,35.84857880237265],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.80498795026286,198.92308221772444,53.21050365232903],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.005008367764344,78.50287466889162,17.61227861512148],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-67.9188706889911,217.30993292401007,55.51520374214345],[-61.41077270322881,168.12136806216571,40.669679555113255],[-29.005008367764344,78.50287466889162,17.61227861512148],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-61.41077270322881,168.12136806216571,40.669679555113255],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-67.9188706889911,217.30993292401007,55.51520374214345],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-24.517209979065946,94.22681806064105,11.181860614427599],[-61.41077270322881,168.12136806216571,40.669679555113255],[-53.179816619209866,135.38528440058354,35.54616157774165],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.9188706889911,217.30993292401007,55.51520374214345],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-61.41077270322881,168.12136806216571,40.669679555113255],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.93560423060873,214.49186896168828,56.3954557439419],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222]]"
2800,30,0.1861468,0.19480779666666667,0.040993116335891325,0.4138758477612924,0.4129600974768583,0.017612459842766767,0.0035076505606097983,0.0033051763637825826,0.0012315222170794402,99,"[[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-67.9188706889911,217.30993292401007,55.51520374214345],[-65.29526316401243,186.41040910937835,46.6938185595691],[-12.213336280184208,42.99389155235583,7.790601918158601],[-38.90325521803624,94.35703841069912,23.83278834936222],[-53.865996909568686,156.20061820764684,35.84857880237265],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-29.005008367764344,78.50287466889162,17.61227861512148],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-29.005008367764344,78.50287466889162,17.61227861512148],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-67.93560423060873,214.49186896168828,56.3954557439419],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-61.41077270322881,168.12136806216571,40.669679555113255],[-29.005008367764344,78.50287466889162,17.61227861512148],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-61.41077270322881,168.12136806216571,40.669679555113255],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-24.517209979065946,94.22681806064105,11.181860614427599],[-61.41077270322881,168.12136806216571,40.669679555113255],[-53.179816619209866,135.38528440058354,35.54616157774165],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.9188706889911,217.30993292401007,55.51520374214345],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-61.41077270322881,168.12136806216571,40.669679555113255],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
2900,30,0.19310480000000002,0.20199337,0.041174766090503655,0.41499439909388114,0.41387012526806183,0.016647486741478947,0.003358661944829577,0.00320562064137413,0.001246036973177042,99,"[[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.80498795026286,198.92308221772444,53.21050365232903],[-29.005008367764344,78.50287466889162,17.61227861512148],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-25.424100410745098,109.00094746983476,11.261402907358853],[-53.179816619209866,135.38528440058354,35.54616157774165],[-58.62022071489324,202.66892876624237,47.85491607655985],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-12.213336280184208,42.99389155235583,7.790601918158601],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-42.093825381439,123.66015386421063,23.28618299571818],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-38.90325521803624,94.35703841069912,23.83278834936222],[-53.865996909568686,156.20061820764684,35.84857880237265],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.93560423060873,214.49186896168828,56.3954557439419],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-61.41077270322881,168.12136806216571,40.669679555113255],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-61.41077270322881,168.12136806216571,40.669679555113255],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.9188706889911,217.30993292401007,55.51520374214345],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-61.41077270322881,168.12136806216571,40.669679555113255],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.93560423060873,214.49186896168828,56.3954557439419],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
3000,30,0.20017465,0.20896632666666667,0.04170708548047701,0.4122302308788227,0.4145753155986063,0.015887021266134074,0.0032897965229517255,0.00311709341083763,0.0012218540725608376,99,"[[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-29.005008367764344,78.50287466889162,17.61227861512148],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-34.386385857440864,125.29287431325153,19.69471072126283],[-29.005008367764344,78.50287466889162,17.61227861512148],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-58.62022071489324,202.66892876624237,47.85491607655985],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-12.213336280184208,42.99389155235583,7.790601918158601],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-42.093825381439,123.66015386421063,23.28618299571818],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-12.213336280184208,42.99389155235583,7.790601918158601],[-38.90325521803624,94.35703841069912,23.83278834936222],[-53.865996909568686,156.20061820764684,35.84857880237265],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.29526316401243,186.41040910937835,46.6938185595691],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.93560423060873,214.49186896168828,56.3954557439419],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.9188706889911,217.30993292401007,55.51520374214345],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-61.41077270322881,168.12136806216571,40.669679555113255],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-61.41077270322881,168.12136806216571,40.669679555113255],[-67.93560423060873,214.49186896168828,56.3954557439419],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
3100,30,0.20743475,0.21601115333333334,0.0420477078377828,0.41341513424574744,0.4157286931933001,0.01606211379409553,0.003141679858075749,0.0030322897789842877,0.001188576753210531,99,"[[-34.386385857440864,125.29287431325153,19.69471072126283],[-53.865996909568686,156.20061820764684,35.84857880237265],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456108,58.84805529416334,14.011111652399343],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-67.9188706889911,217.30993292401007,55.51520374214345],[-61.41077270322881,168.12136806216571,40.669679555113255],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-29.005008367764344,78.50287466889162,17.61227861512148],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-34.386385857440864,125.29287431325153,19.69471072126283],[-29.005008367764344,78.50287466889162,17.61227861512148],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-58.62022071489324,202.66892876624237,47.85491607655985],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-42.093825381439,123.66015386421063,23.28618299571818],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.29526316401243,186.41040910937835,46.6938185595691],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.93560423060873,214.49186896168828,56.3954557439419],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-67.93560423060873,214.49186896168828,56.3954557439419],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
3200,30,0.214833,0.22297124333333335,0.0421908823010104,0.4139875301472409,0.4168661076635318,0.016641761693131567,0.003141679858075749,0.002979276349291024,0.001137179358317415,99,"[[-34.386385857440864,125.29287431325153,19.69471072126283],[-53.865996909568686,156.20061820764684,35.84857880237265],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456108,58.84805529416334,14.011111652399343],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-67.9188706889911,217.30993292401007,55.51520374214345],[-61.41077270322881,168.12136806216571,40.669679555113255],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-29.005008367764344,78.50287466889162,17.61227861512148],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-34.386385857440864,125.29287431325153,19.69471072126283],[-29.005008367764344,78.50287466889162,17.61227861512148],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-58.62022071489324,202.66892876624237,47.85491607655985],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-42.093825381439,123.66015386421063,23.28618299571818],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.82009469139234,232.78091000890092,62.41959474839775],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.29526316401243,186.41040910937835,46.6938185595691],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-67.93560423060873,214.49186896168828,56.3954557439419],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-24.517209979065946,94.22681806064105,11.181860614427599],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-67.93560423060873,214.49186896168828,56.3954557439419],[-65.29526316401243,186.41040910937835,46.6938185595691],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-67.93560423060873,214.49186896168828,56.3954557439419],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
3300,30,0.22192335000000002,0.23007114,0.042437144743568946,0.41686785110433966,0.4186342484727851,0.0163473410519824,0.003118803519273925,0.0029109413555496733,0.001161105436200058,99,"[[-29.005008367764344,78.50287466889162,17.61227861512148],[-68.0031863462117,217.8071180599293,53.09968011976141],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-39.81014564971539,109.13116781989284,23.912330642293472],[-57.148622737214104,154.17151058371542,39.15477695981546],[-67.93560423060873,214.49186896168828,56.3954557439419],[-40.886833074389905,120.0474325671187,21.061025198835022],[-42.093825381439,123.66015386421063,23.28618299571818],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-43.000715813118155,138.43428327340433,23.365725288649433],[-53.179816619209866,135.38528440058354,35.54616157774165],[-24.517209979065946,94.22681806064105,11.181860614427599],[-34.386385857440864,125.29287431325153,19.69471072126283],[-29.005008367764344,78.50287466889162,17.61227861512148],[-53.179816619209866,135.38528440058354,35.54616157774165],[-43.000715813118155,138.43428327340433,23.365725288649433],[-53.179816619209866,135.38528440058354,35.54616157774165],[-67.93560423060873,214.49186896168828,56.3954557439419],[-34.386385857440864,125.29287431325153,19.69471072126283],[-46.88520627390178,156.72332432061697,29.389864293105273],[-43.000715813118155,138.43428327340433,23.365725288649433],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456108,58.84805529416334,14.011111652399343],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-61.41077270322881,168.12136806216571,40.669679555113255],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-24.517209979065946,94.22681806064105,11.181860614427599],[-58.62022071489324,202.66892876624237,47.85491607655985],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-67.9188706889911,217.30993292401007,55.51520374214345],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-65.29526316401243,186.41040910937835,46.6938185595691],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-65.29526316401243,186.41040910937835,46.6938185595691],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
3400,30,0.22910220000000003,0.23695143333333335,0.04279306953034797,0.4176478616971139,0.4194770936432593,0.0157869207169564,0.0029331322900301568,0.0028404076311265986,0.0011544636028135156,99,"[[-40.886833074389905,120.0474325671187,21.061025198835022],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-68.86690363658794,202.9351789916626,56.73957674147159],[-29.005008367764344,78.50287466889162,17.61227861512148],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-29.005008367764344,78.50287466889162,17.61227861512148],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-65.29526316401243,186.41040910937835,46.6938185595691],[-68.0031863462117,217.8071180599293,53.09968011976141],[-34.386385857440864,125.29287431325153,19.69471072126283],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-43.000715813118155,138.43428327340433,23.365725288649433],[-40.886833074389905,120.0474325671187,21.061025198835022],[-67.93560423060873,214.49186896168828,56.3954557439419],[-68.0031863462117,217.8071180599293,53.09968011976141],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-39.81014564971539,109.13116781989284,23.912330642293472],[-57.148622737214104,154.17151058371542,39.15477695981546],[-40.886833074389905,120.0474325671187,21.061025198835022],[-29.005008367764344,78.50287466889162,17.61227861512148],[-43.000715813118155,138.43428327340433,23.365725288649433],[-24.517209979065946,94.22681806064105,11.181860614427599],[-29.005008367764344,78.50287466889162,17.61227861512148],[-43.000715813118155,138.43428327340433,23.365725288649433],[-46.88520627390178,156.72332432061697,29.389864293105273],[-43.000715813118155,138.43428327340433,23.365725288649433],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-61.41077270322881,168.12136806216571,40.669679555113255],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-22.111583130456108,58.84805529416334,14.011111652399343],[-43.000715813118155,138.43428327340433,23.365725288649433],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-53.179816619209866,135.38528440058354,35.54616157774165],[-42.093825381439,123.66015386421063,23.28618299571818],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-65.29526316401243,186.41040910937835,46.6938185595691],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-42.093825381439,123.66015386421063,23.28618299571818],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
3500,30,0.23558840000000003,0.24402197333333334,0.04321407955072635,0.41819522471891113,0.42078581104772156,0.015814918529803716,0.002916463769638893,0.002783626595603292,0.0011227595892708594,99,"[[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-53.179816619209866,135.38528440058354,35.54616157774165],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.86690363658794,202.9351789916626,56.73957674147159],[-68.0031863462117,217.8071180599293,53.09968011976141],[-43.000715813118155,138.43428327340433,23.365725288649433],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-57.148622737214104,154.17151058371542,39.15477695981546],[-24.604575377424617,74.04929257294265,14.039408160972837],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-38.90325521803624,94.35703841069912,23.83278834936222],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-40.886833074389905,120.0474325671187,21.061025198835022],[-53.179816619209866,135.38528440058354,35.54616157774165],[-68.86690363658794,202.9351789916626,56.73957674147159],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-29.005008367764344,78.50287466889162,17.61227861512148],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-65.29526316401243,186.41040910937835,46.6938185595691],[-68.0031863462117,217.8071180599293,53.09968011976141],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-40.886833074389905,120.0474325671187,21.061025198835022],[-68.0031863462117,217.8071180599293,53.09968011976141],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-57.148622737214104,154.17151058371542,39.15477695981546],[-40.886833074389905,120.0474325671187,21.061025198835022],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-61.41077270322881,168.12136806216571,40.669679555113255],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-22.111583130456108,58.84805529416334,14.011111652399343],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-53.179816619209866,135.38528440058354,35.54616157774165],[-65.29526316401243,186.41040910937835,46.6938185595691],[-22.111583130456108,58.84805529416334,14.011111652399343],[-65.29526316401243,186.41040910937835,46.6938185595691],[-42.093825381439,123.66015386421063,23.28618299571818],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
3600,30,0.24246205,0.2509673466666667,0.043605380098717283,0.4193661422029659,0.42163581132685735,0.01579901175571362,0.0028575031208321676,0.002735335322131941,0.0011294494436849543,99,"[[-65.29526316401243,186.41040910937835,46.6938185595691],[-12.213336280184208,42.99389155235583,7.790601918158601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-40.886833074389905,120.0474325671187,21.061025198835022],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.29526316401243,186.41040910937835,46.6938185595691],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-24.604575377424617,74.04929257294265,14.039408160972837],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.90376495019732,183.32260534094502,40.697976063686745],[-65.29526316401243,186.41040910937835,46.6938185595691],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-53.179816619209866,135.38528440058354,35.54616157774165],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.86690363658794,202.9351789916626,56.73957674147159],[-68.0031863462117,217.8071180599293,53.09968011976141],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-57.148622737214104,154.17151058371542,39.15477695981546],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-40.886833074389905,120.0474325671187,21.061025198835022],[-53.179816619209866,135.38528440058354,35.54616157774165],[-68.86690363658794,202.9351789916626,56.73957674147159],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-29.005008367764344,78.50287466889162,17.61227861512148],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-65.29526316401243,186.41040910937835,46.6938185595691],[-68.0031863462117,217.8071180599293,53.09968011976141],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-40.886833074389905,120.0474325671187,21.061025198835022],[-68.0031863462117,217.8071180599293,53.09968011976141],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-57.148622737214104,154.17151058371542,39.15477695981546],[-40.886833074389905,120.0474325671187,21.061025198835022],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-57.148622737214104,154.17151058371542,39.15477695981546],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343]]"
3700,30,0.24941200000000002,0.25801060333333337,0.04399177282551884,0.4223078171187468,0.4231298070419163,0.015732072102906735,0.0027450294341478153,0.0026789804812794365,0.0010586591441522114,99,"[[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-38.90325521803624,94.35703841069912,23.83278834936222],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-24.604575377424617,74.04929257294265,14.039408160972837],[-24.604575377424617,74.04929257294265,14.039408160972837],[-38.90325521803624,94.35703841069912,23.83278834936222],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-38.90325521803624,94.35703841069912,23.83278834936222],[-24.517209979065946,94.22681806064105,11.181860614427599],[-25.424100410745098,109.00094746983476,11.261402907358853],[-12.213336280184208,42.99389155235583,7.790601918158601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-40.886833074389905,120.0474325671187,21.061025198835022],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.29526316401243,186.41040910937835,46.6938185595691],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.90376495019732,183.32260534094502,40.697976063686745],[-65.29526316401243,186.41040910937835,46.6938185595691],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-65.29526316401243,186.41040910937835,46.6938185595691],[-53.179816619209866,135.38528440058354,35.54616157774165],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-53.179816619209866,135.38528440058354,35.54616157774165],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.86690363658794,202.9351789916626,56.73957674147159],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-40.886833074389905,120.0474325671187,21.061025198835022],[-68.86690363658794,202.9351789916626,56.73957674147159],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-68.0031863462117,217.8071180599293,53.09968011976141],[-29.005008367764344,78.50287466889162,17.61227861512148],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-65.29526316401243,186.41040910937835,46.6938185595691],[-68.0031863462117,217.8071180599293,53.09968011976141],[-53.179816619209866,135.38528440058354,35.54616157774165],[-40.886833074389905,120.0474325671187,21.061025198835022],[-68.0031863462117,217.8071180599293,53.09968011976141],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-57.148622737214104,154.17151058371542,39.15477695981546],[-40.886833074389905,120.0474325671187,21.061025198835022],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-57.148622737214104,154.17151058371542,39.15477695981546],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273]]"
3800,30,0.25654535,0.2651753233333334,0.04441021354373093,0.42330269580025126,0.4245086070502585,0.015378531932704784,0.0026756979199110756,0.002651544148333882,9.925245435062446E-4,99,"[[-63.90376495019732,183.32260534094502,40.697976063686745],[-53.179816619209866,135.38528440058354,35.54616157774165],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.18138042528418,168.02355840309272,44.389118469754685],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-38.90325521803624,94.35703841069912,23.83278834936222],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-24.604575377424617,74.04929257294265,14.039408160972837],[-24.604575377424617,74.04929257294265,14.039408160972837],[-38.90325521803624,94.35703841069912,23.83278834936222],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-46.88520627390178,156.72332432061697,29.389864293105273],[-38.90325521803624,94.35703841069912,23.83278834936222],[-24.517209979065946,94.22681806064105,11.181860614427599],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-40.886833074389905,120.0474325671187,21.061025198835022],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-63.90376495019732,183.32260534094502,40.697976063686745],[-53.179816619209866,135.38528440058354,35.54616157774165],[-53.179816619209866,135.38528440058354,35.54616157774165],[-68.86690363658794,202.9351789916626,56.73957674147159],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.86690363658794,202.9351789916626,56.73957674147159],[-65.29526316401243,186.41040910937835,46.6938185595691],[-65.29526316401243,186.41040910937835,46.6938185595691],[-68.0031863462117,217.8071180599293,53.09968011976141],[-29.005008367764344,78.50287466889162,17.61227861512148],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-65.29526316401243,186.41040910937835,46.6938185595691],[-68.0031863462117,217.8071180599293,53.09968011976141],[-53.179816619209866,135.38528440058354,35.54616157774165],[-68.0031863462117,217.8071180599293,53.09968011976141],[-71.82009469139234,232.78091000890092,62.41959474839775],[-53.179816619209866,135.38528440058354,35.54616157774165],[-57.148622737214104,154.17151058371542,39.15477695981546],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-57.148622737214104,154.17151058371542,39.15477695981546],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273]]"
3900,30,0.26304635,0.2722604533333334,0.044742770363179696,0.42509217975850566,0.42587065153030024,0.016039696894089225,0.0027146359668794445,0.0025637455614829796,9.758188107371719E-4,99,"[[-29.005008367764344,78.50287466889162,17.61227861512148],[-25.424100410745098,109.00094746983476,11.261402907358853],[-53.179816619209866,135.38528440058354,35.54616157774165],[-49.59312945610106,188.12003327116793,35.79572585329759],[-53.179816619209866,135.38528440058354,35.54616157774165],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-53.179816619209866,135.38528440058354,35.54616157774165],[-50.2022165901054,131.8703727625646,29.601564866217064],[-53.179816619209866,135.38528440058354,35.54616157774165],[-12.213336280184208,42.99389155235583,7.790601918158601],[-53.179816619209866,135.38528440058354,35.54616157774165],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.90376495019732,183.32260534094502,40.697976063686745],[-38.90325521803624,94.35703841069912,23.83278834936222],[-29.005008367764344,78.50287466889162,17.61227861512148],[-12.213336280184208,42.99389155235583,7.790601918158601],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-29.005008367764344,78.50287466889162,17.61227861512148],[-57.148622737214104,154.17151058371542,39.15477695981546],[-63.90376495019732,183.32260534094502,40.697976063686745],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-24.604575377424617,74.04929257294265,14.039408160972837],[-24.604575377424617,74.04929257294265,14.039408160972837],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.90376495019732,183.32260534094502,40.697976063686745],[-53.179816619209866,135.38528440058354,35.54616157774165],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.18138042528418,168.02355840309272,44.389118469754685],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-24.517209979065946,94.22681806064105,11.181860614427599],[-40.886833074389905,120.0474325671187,21.061025198835022],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.86690363658794,202.9351789916626,56.73957674147159],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.86690363658794,202.9351789916626,56.73957674147159],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.80498795026286,198.92308221772444,53.21050365232903],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273]]"
4000,30,0.27058985,0.27929521333333335,0.045048623115020135,0.42479348669266925,0.4264387062193063,0.015279903512208148,0.002653021205040949,0.0025330248874556025,9.850577688161714E-4,99,"[[-63.90376495019732,183.32260534094502,40.697976063686745],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-63.90376495019732,183.32260534094502,40.697976063686745],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-71.88767680699533,236.09615910714194,59.123819124217256],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.18138042528418,168.02355840309272,44.389118469754685],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-49.59312945610106,188.12003327116793,35.79572585329759],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-53.179816619209866,135.38528440058354,35.54616157774165],[-49.59312945610106,188.12003327116793,35.79572585329759],[-53.179816619209866,135.38528440058354,35.54616157774165],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-53.179816619209866,135.38528440058354,35.54616157774165],[-50.2022165901054,131.8703727625646,29.601564866217064],[-53.179816619209866,135.38528440058354,35.54616157774165],[-12.213336280184208,42.99389155235583,7.790601918158601],[-53.179816619209866,135.38528440058354,35.54616157774165],[-38.90325521803624,94.35703841069912,23.83278834936222],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-57.148622737214104,154.17151058371542,39.15477695981546],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-71.82009469139234,232.78091000890092,62.41959474839775],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-24.604575377424617,74.04929257294265,14.039408160972837],[-24.604575377424617,74.04929257294265,14.039408160972837],[-53.179816619209866,135.38528440058354,35.54616157774165],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-24.517209979065946,94.22681806064105,11.181860614427599],[-40.886833074389905,120.0474325671187,21.061025198835022],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.86690363658794,202.9351789916626,56.73957674147159],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.86690363658794,202.9351789916626,56.73957674147159],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273]]"
4100,30,0.2775522,0.28617455,0.04548335852597724,0.4260124044310733,0.42737896881425064,0.015418771928539231,0.00250475133013962,0.0024947326687301563,9.696373256973563E-4,99,"[[-68.86690363658794,202.9351789916626,56.73957674147159],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-53.179816619209866,135.38528440058354,35.54616157774165],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-57.148622737214104,154.17151058371542,39.15477695981546],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-71.88767680699533,236.09615910714194,59.123819124217256],[-22.111583130456108,58.84805529416334,14.011111652399343],[-68.86690363658794,202.9351789916626,56.73957674147159],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-22.111583130456108,58.84805529416334,14.011111652399343],[-49.59312945610106,188.12003327116793,35.79572585329759],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-50.2022165901054,131.8703727625646,29.601564866217064],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.90376495019732,183.32260534094502,40.697976063686745],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.18138042528418,168.02355840309272,44.389118469754685],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-49.59312945610106,188.12003327116793,35.79572585329759],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-53.179816619209866,135.38528440058354,35.54616157774165],[-50.2022165901054,131.8703727625646,29.601564866217064],[-53.179816619209866,135.38528440058354,35.54616157774165],[-12.213336280184208,42.99389155235583,7.790601918158601],[-53.179816619209866,135.38528440058354,35.54616157774165],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-24.604575377424617,74.04929257294265,14.039408160972837],[-24.604575377424617,74.04929257294265,14.039408160972837],[-53.179816619209866,135.38528440058354,35.54616157774165],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.90376495019732,183.32260534094502,40.697976063686745],[-24.517209979065946,94.22681806064105,11.181860614427599],[-40.886833074389905,120.0474325671187,21.061025198835022],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273],[-46.88520627390178,156.72332432061697,29.389864293105273]]"
4200,30,0.28457430000000006,0.29329023000000004,0.045916063767518916,0.4272155428531665,0.4279168904734398,0.0157939268295123,0.002390089223030521,0.002375583591485637,0.001007157219067998,99,"[[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456108,58.84805529416334,14.011111652399343],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-50.2022165901054,131.8703727625646,29.601564866217064],[-46.88520627390178,156.72332432061697,29.389864293105273],[-50.2022165901054,131.8703727625646,29.601564866217064],[-64.03438022820748,199.02089187679744,49.4910647376876],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-50.2022165901054,131.8703727625646,29.601564866217064],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.88767680699533,236.09615910714194,59.123819124217256],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-68.86690363658794,202.9351789916626,56.73957674147159],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-43.000715813118155,138.43428327340433,23.365725288649433],[-57.148622737214104,154.17151058371542,39.15477695981546],[-43.000715813118155,138.43428327340433,23.365725288649433],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-71.88767680699533,236.09615910714194,59.123819124217256],[-24.604575377424617,74.04929257294265,14.039408160972837],[-25.424100410745098,109.00094746983476,11.261402907358853],[-68.86690363658794,202.9351789916626,56.73957674147159],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-50.2022165901054,131.8703727625646,29.601564866217064],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.90376495019732,183.32260534094502,40.697976063686745],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-25.424100410745098,109.00094746983476,11.261402907358853],[-49.59312945610106,188.12003327116793,35.79572585329759],[-50.2022165901054,131.8703727625646,29.601564866217064],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-24.604575377424617,74.04929257294265,14.039408160972837],[-24.604575377424617,74.04929257294265,14.039408160972837],[-53.179816619209866,135.38528440058354,35.54616157774165],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4300,30,0.2913856,0.30028725,0.046181348427243314,0.42990504375478517,0.42869999111106655,0.015305979926754951,0.002395367618806114,0.002341496180044365,9.952742549168558E-4,99,"[[-50.2022165901054,131.8703727625646,29.601564866217064],[-40.886833074389905,120.0474325671187,21.061025198835022],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-24.517209979065946,94.22681806064105,11.181860614427599],[-50.2022165901054,131.8703727625646,29.601564866217064],[-25.424100410745098,109.00094746983476,11.261402907358853],[-24.604575377424617,74.04929257294265,14.039408160972837],[-50.2022165901054,131.8703727625646,29.601564866217064],[-25.424100410745098,109.00094746983476,11.261402907358853],[-50.2022165901054,131.8703727625646,29.601564866217064],[-25.424100410745098,109.00094746983476,11.261402907358853],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-25.424100410745098,109.00094746983476,11.261402907358853],[-40.886833074389905,120.0474325671187,21.061025198835022],[-65.88930360748346,199.42026735364368,50.794980029947006],[-40.886833074389905,120.0474325671187,21.061025198835022],[-71.88767680699533,236.09615910714194,59.123819124217256],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456108,58.84805529416334,14.011111652399343],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.88767680699533,236.09615910714194,59.123819124217256],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.88767680699533,236.09615910714194,59.123819124217256],[-24.604575377424617,74.04929257294265,14.039408160972837],[-57.148622737214104,154.17151058371542,39.15477695981546],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-50.2022165901054,131.8703727625646,29.601564866217064],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.90376495019732,183.32260534094502,40.697976063686745],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-50.2022165901054,131.8703727625646,29.601564866217064],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.82009469139234,232.78091000890092,62.41959474839775],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4400,30,0.298616,0.30726059666666666,0.046502094160700745,0.4303990213518001,0.42990083615531144,0.015073707249372213,0.0023990842945811365,0.0023399331948029513,9.76573538554212E-4,99,"[[-63.90376495019732,183.32260534094502,40.697976063686745],[-24.604575377424617,74.04929257294265,14.039408160972837],[-57.148622737214104,154.17151058371542,39.15477695981546],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-25.424100410745098,109.00094746983476,11.261402907358853],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-24.604575377424617,74.04929257294265,14.039408160972837],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-39.979942642710746,105.273303157925,20.98148290590377],[-63.90376495019732,183.32260534094502,40.697976063686745],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-43.000715813118155,138.43428327340433,23.365725288649433],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-50.2022165901054,131.8703727625646,29.601564866217064],[-40.886833074389905,120.0474325671187,21.061025198835022],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-24.517209979065946,94.22681806064105,11.181860614427599],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-65.88930360748346,199.42026735364368,50.794980029947006],[-25.424100410745098,109.00094746983476,11.261402907358853],[-40.886833074389905,120.0474325671187,21.061025198835022],[-65.88930360748346,199.42026735364368,50.794980029947006],[-40.886833074389905,120.0474325671187,21.061025198835022],[-71.88767680699533,236.09615910714194,59.123819124217256],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-22.111583130456108,58.84805529416334,14.011111652399343],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222],[-22.111583130456108,58.84805529416334,14.011111652399343],[-38.90325521803624,94.35703841069912,23.83278834936222],[-38.90325521803624,94.35703841069912,23.83278834936222],[-50.2022165901054,131.8703727625646,29.601564866217064],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-50.2022165901054,131.8703727625646,29.601564866217064],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4500,30,0.30605740000000003,0.31428208,0.04681871517233107,0.4303990213518001,0.4301250445462327,0.014865370603870118,0.0023898854354743085,0.002314891871857886,9.810653562040835E-4,99,"[[-24.604575377424617,74.04929257294265,14.039408160972837],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-50.2022165901054,131.8703727625646,29.601564866217064],[-68.0031863462117,217.8071180599293,53.09968011976141],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-40.886833074389905,120.0474325671187,21.061025198835022],[-42.79696198680201,131.21744629953642,23.409351640549815],[-54.00551809992543,167.46844159913752,34.47746632944601],[-63.90376495019732,183.32260534094502,40.697976063686745],[-57.148622737214104,154.17151058371542,39.15477695981546],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-39.979942642710746,105.273303157925,20.98148290590377],[-63.90376495019732,183.32260534094502,40.697976063686745],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.88930360748346,199.42026735364368,50.794980029947006],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.2022165901054,131.8703727625646,29.601564866217064],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-50.2022165901054,131.8703727625646,29.601564866217064],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4600,30,0.3131413,0.32118561333333334,0.04689814288872056,0.43190739319074734,0.4310906104166056,0.014549275217795355,0.002428561153337265,0.0022922802190669537,9.804763039504565E-4,99,"[[-24.604575377424617,74.04929257294265,14.039408160972837],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-50.2022165901054,131.8703727625646,29.601564866217064],[-68.0031863462117,217.8071180599293,53.09968011976141],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-40.886833074389905,120.0474325671187,21.061025198835022],[-42.79696198680201,131.21744629953642,23.409351640549815],[-54.00551809992543,167.46844159913752,34.47746632944601],[-63.90376495019732,183.32260534094502,40.697976063686745],[-57.148622737214104,154.17151058371542,39.15477695981546],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-39.979942642710746,105.273303157925,20.98148290590377],[-63.90376495019732,183.32260534094502,40.697976063686745],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.88930360748346,199.42026735364368,50.794980029947006],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-46.88520627390178,156.72332432061697,29.389864293105273],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-43.000715813118155,138.43428327340433,23.365725288649433],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.2022165901054,131.8703727625646,29.601564866217064],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-38.90325521803624,94.35703841069912,23.83278834936222],[-50.2022165901054,131.8703727625646,29.601564866217064],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4700,30,0.31965115,0.32823341333333333,0.04714413700346932,0.4332316885539183,0.4317245251219263,0.014797284280201432,0.002331440931706576,0.002246047017218618,9.637365610277343E-4,99,"[[-52.09538918751331,156.29842786671983,32.12913988773121],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.79696198680201,131.21744629953642,23.409351640549815],[-46.88520627390178,156.72332432061697,29.389864293105273],[-38.90325521803624,94.35703841069912,23.83278834936222],[-68.0031863462117,217.8071180599293,53.09968011976141],[-61.41077270322881,168.12136806216571,40.669679555113255],[-38.90325521803624,94.35703841069912,23.83278834936222],[-39.979942642710746,105.273303157925,20.98148290590377],[-50.2022165901054,131.8703727625646,29.601564866217064],[-24.604575377424617,74.04929257294265,14.039408160972837],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-50.2022165901054,131.8703727625646,29.601564866217064],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-24.604575377424617,74.04929257294265,14.039408160972837],[-40.886833074389905,120.0474325671187,21.061025198835022],[-42.79696198680201,131.21744629953642,23.409351640549815],[-54.00551809992543,167.46844159913752,34.47746632944601],[-63.90376495019732,183.32260534094502,40.697976063686745],[-57.148622737214104,154.17151058371542,39.15477695981546],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-25.424100410745098,109.00094746983476,11.261402907358853],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-63.90376495019732,183.32260534094502,40.697976063686745],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-40.886833074389905,120.0474325671187,21.061025198835022],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.88930360748346,199.42026735364368,50.794980029947006],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-43.000715813118155,138.43428327340433,23.365725288649433],[-40.886833074389905,120.0474325671187,21.061025198835022],[-43.000715813118155,138.43428327340433,23.365725288649433],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.2022165901054,131.8703727625646,29.601564866217064],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-50.2022165901054,131.8703727625646,29.601564866217064],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-25.424100410745098,109.00094746983476,11.261402907358853],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999]]"
4800,30,0.32693194999999997,0.33517046666666667,0.04736939132463533,0.43333076151466166,0.43251772134008465,0.015593308260933166,0.002289686533526852,0.0022082335125356493,9.839013542264562E-4,99,"[[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-50.2022165901054,131.8703727625646,29.601564866217064],[-63.90376495019732,183.32260534094502,40.697976063686745],[-45.49370806008667,153.63552055218364,23.394021797222926],[-63.90376495019732,183.32260534094502,40.697976063686745],[-50.2022165901054,131.8703727625646,29.601564866217064],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-50.2022165901054,131.8703727625646,29.601564866217064],[-52.09538918751331,156.29842786671983,32.12913988773121],[-42.79696198680201,131.21744629953642,23.409351640549815],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.88767680699533,236.09615910714194,59.123819124217256],[-63.90376495019732,183.32260534094502,40.697976063686745],[-51.788318405394755,132.2974806321502,29.550319081859307],[-61.41077270322881,168.12136806216571,40.669679555113255],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.09538918751331,156.29842786671983,32.12913988773121],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-42.79696198680201,131.21744629953642,23.409351640549815],[-42.79696198680201,131.21744629953642,23.409351640549815],[-29.005008367764344,78.50287466889162,17.61227861512148],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-52.09538918751331,156.29842786671983,32.12913988773121],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.79696198680201,131.21744629953642,23.409351640549815],[-68.0031863462117,217.8071180599293,53.09968011976141],[-61.41077270322881,168.12136806216571,40.669679555113255],[-38.90325521803624,94.35703841069912,23.83278834936222],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-24.604575377424617,74.04929257294265,14.039408160972837],[-42.79696198680201,131.21744629953642,23.409351640549815],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-24.517209979065946,94.22681806064105,11.181860614427599],[-65.88930360748346,199.42026735364368,50.794980029947006],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.88930360748346,199.42026735364368,50.794980029947006],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-50.2022165901054,131.8703727625646,29.601564866217064],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-63.18138042528418,168.02355840309272,44.389118469754685],[-50.2022165901054,131.8703727625646,29.601564866217064],[-25.424100410745098,109.00094746983476,11.261402907358853],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-24.517209979065946,94.22681806064105,11.181860614427599],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256]]"
4900,30,0.33433425000000006,0.34219208333333334,0.047724761325246896,0.4359628088995024,0.4335793101422793,0.015194918803111667,0.0021726249725339307,0.0021547965563045884,9.657778862476183E-4,99,"[[-51.788318405394755,132.2974806321502,29.550319081859307],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.88930360748346,199.42026735364368,50.794980029947006],[-51.788318405394755,132.2974806321502,29.550319081859307],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.88930360748346,199.42026735364368,50.794980029947006],[-24.517209979065946,94.22681806064105,11.181860614427599],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-24.517209979065946,94.22681806064105,11.181860614427599],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.67437267225269,183.22479568187202,44.41741497832819],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-45.49370806008667,153.63552055218364,23.394021797222926],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-50.2022165901054,131.8703727625646,29.601564866217064],[-42.79696198680201,131.21744629953642,23.409351640549815],[-71.82009469139234,232.78091000890092,62.41959474839775],[-63.90376495019732,183.32260534094502,40.697976063686745],[-51.788318405394755,132.2974806321502,29.550319081859307],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.09538918751331,156.29842786671983,32.12913988773121],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-42.79696198680201,131.21744629953642,23.409351640549815],[-42.79696198680201,131.21744629953642,23.409351640549815],[-29.005008367764344,78.50287466889162,17.61227861512148],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-52.09538918751331,156.29842786671983,32.12913988773121],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.79696198680201,131.21744629953642,23.409351640549815],[-68.0031863462117,217.8071180599293,53.09968011976141],[-38.90325521803624,94.35703841069912,23.83278834936222],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-24.604575377424617,74.04929257294265,14.039408160972837],[-42.79696198680201,131.21744629953642,23.409351640549815],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.88930360748346,199.42026735364368,50.794980029947006],[-50.2022165901054,131.8703727625646,29.601564866217064],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-50.2022165901054,131.8703727625646,29.601564866217064],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256]]"
5000,30,0.34123935000000005,0.3492182466666667,0.04778028461017652,0.4359628088995024,0.4346406180960424,0.015067140204343356,0.0021726249725339307,0.0021446384597682403,9.412320900287108E-4,99,"[[-51.788318405394755,132.2974806321502,29.550319081859307],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.88930360748346,199.42026735364368,50.794980029947006],[-51.788318405394755,132.2974806321502,29.550319081859307],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-61.41077270322881,168.12136806216571,40.669679555113255],[-65.88930360748346,199.42026735364368,50.794980029947006],[-24.517209979065946,94.22681806064105,11.181860614427599],[-25.424100410745098,109.00094746983476,11.261402907358853],[-22.111583130456108,58.84805529416334,14.011111652399343],[-24.517209979065946,94.22681806064105,11.181860614427599],[-22.111583130456108,58.84805529416334,14.011111652399343],[-25.424100410745098,109.00094746983476,11.261402907358853],[-65.67437267225269,183.22479568187202,44.41741497832819],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-45.49370806008667,153.63552055218364,23.394021797222926],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-50.2022165901054,131.8703727625646,29.601564866217064],[-42.79696198680201,131.21744629953642,23.409351640549815],[-71.82009469139234,232.78091000890092,62.41959474839775],[-63.90376495019732,183.32260534094502,40.697976063686745],[-51.788318405394755,132.2974806321502,29.550319081859307],[-12.213336280184208,42.99389155235583,7.790601918158601],[-52.09538918751331,156.29842786671983,32.12913988773121],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-12.213336280184208,42.99389155235583,7.790601918158601],[-42.79696198680201,131.21744629953642,23.409351640549815],[-42.79696198680201,131.21744629953642,23.409351640549815],[-29.005008367764344,78.50287466889162,17.61227861512148],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-52.09538918751331,156.29842786671983,32.12913988773121],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.79696198680201,131.21744629953642,23.409351640549815],[-68.0031863462117,217.8071180599293,53.09968011976141],[-38.90325521803624,94.35703841069912,23.83278834936222],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-24.604575377424617,74.04929257294265,14.039408160972837],[-42.79696198680201,131.21744629953642,23.409351640549815],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-65.88930360748346,199.42026735364368,50.794980029947006],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.88930360748346,199.42026735364368,50.794980029947006],[-50.2022165901054,131.8703727625646,29.601564866217064],[-29.005008367764344,78.50287466889162,17.61227861512148],[-29.005008367764344,78.50287466889162,17.61227861512148],[-63.18138042528418,168.02355840309272,44.389118469754685],[-50.2022165901054,131.8703727625646,29.601564866217064],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256]]"
5100,30,0.34817645,0.35596179666666666,0.048105728416618296,0.43549074006886934,0.4349641165904932,0.015141246841693502,0.0022257691307524417,0.0021075185165540353,9.400586053623079E-4,99,"[[-45.49370806008667,153.63552055218364,23.394021797222926],[-45.49370806008667,153.63552055218364,23.394021797222926],[-63.18138042528418,168.02355840309272,44.389118469754685],[-29.005008367764344,78.50287466889162,17.61227861512148],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-65.88930360748346,199.42026735364368,50.794980029947006],[-65.88930360748346,199.42026735364368,50.794980029947006],[-25.424100410745098,109.00094746983476,11.261402907358853],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-50.2022165901054,131.8703727625646,29.601564866217064],[-51.788318405394755,132.2974806321502,29.550319081859307],[-29.005008367764344,78.50287466889162,17.61227861512148],[-50.2022165901054,131.8703727625646,29.601564866217064],[-50.2022165901054,131.8703727625646,29.601564866217064],[-51.788318405394755,132.2974806321502,29.550319081859307],[-38.90325521803624,94.35703841069912,23.83278834936222],[-45.49370806008667,153.63552055218364,23.394021797222926],[-51.788318405394755,132.2974806321502,29.550319081859307],[-61.41077270322881,168.12136806216571,40.669679555113255],[-51.788318405394755,132.2974806321502,29.550319081859307],[-24.517209979065946,94.22681806064105,11.181860614427599],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-61.41077270322881,168.12136806216571,40.669679555113255],[-24.517209979065946,94.22681806064105,11.181860614427599],[-22.111583130456108,58.84805529416334,14.011111652399343],[-24.517209979065946,94.22681806064105,11.181860614427599],[-22.111583130456108,58.84805529416334,14.011111652399343],[-65.67437267225269,183.22479568187202,44.41741497832819],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-45.49370806008667,153.63552055218364,23.394021797222926],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-68.0031863462117,217.8071180599293,53.09968011976141],[-63.90376495019732,183.32260534094502,40.697976063686745],[-63.90376495019732,183.32260534094502,40.697976063686745],[-71.82009469139234,232.78091000890092,62.41959474839775],[-71.82009469139234,232.78091000890092,62.41959474839775],[-63.90376495019732,183.32260534094502,40.697976063686745],[-51.788318405394755,132.2974806321502,29.550319081859307],[-12.213336280184208,42.99389155235583,7.790601918158601],[-39.979942642710746,105.273303157925,20.98148290590377],[-12.213336280184208,42.99389155235583,7.790601918158601],[-42.79696198680201,131.21744629953642,23.409351640549815],[-42.79696198680201,131.21744629953642,23.409351640549815],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-52.09538918751331,156.29842786671983,32.12913988773121],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-3.5990063245069237,29.852482592203025,4.119587350771999],[-42.79696198680201,131.21744629953642,23.409351640549815],[-68.0031863462117,217.8071180599293,53.09968011976141],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-22.111583130456108,58.84805529416334,14.011111652399343],[-22.111583130456108,58.84805529416334,14.011111652399343],[-39.979942642710746,105.273303157925,20.98148290590377],[-39.979942642710746,105.273303157925,20.98148290590377],[-24.604575377424617,74.04929257294265,14.039408160972837],[-68.0031863462117,217.8071180599293,53.09968011976141],[-24.604575377424617,74.04929257294265,14.039408160972837],[-42.79696198680201,131.21744629953642,23.409351640549815],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-25.424100410745098,109.00094746983476,11.261402907358853],[-54.00551809992543,167.46844159913752,34.47746632944601],[-54.00551809992543,167.46844159913752,34.47746632944601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-12.213336280184208,42.99389155235583,7.790601918158601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-54.00551809992543,167.46844159913752,34.47746632944601],[-40.886833074389905,120.0474325671187,21.061025198835022],[-12.213336280184208,42.99389155235583,7.790601918158601],[-71.88767680699533,236.09615910714194,59.123819124217256],[-40.886833074389905,120.0474325671187,21.061025198835022],[-71.88767680699533,236.09615910714194,59.123819124217256],[-65.88930360748346,199.42026735364368,50.794980029947006],[-29.005008367764344,78.50287466889162,17.61227861512148],[-57.148622737214104,154.17151058371542,39.15477695981546],[-57.148622737214104,154.17151058371542,39.15477695981546],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256],[-71.88767680699533,236.09615910714194,59.123819124217256]]"

